Strengthening LargeRDFBench for Interoperable Federated SPARQL Evaluation

LargeRDFBench is one of the most comprehensive benchmarks for evaluating federated SPARQL query engines, combining real, interlinked datasets with a rich query suite that has made it a reference point for the community. Evaluations of federated engines are published by comparing engine results against the benchmark's expected results, so those expected results must themselves be reproducible. Moreover, several of its data dumps violate the RDF specifications, so only engines that parse RDF leniently can host them, and its expected results are distributed in an ad hoc format. We identify, categorize and repair these data-quality issues with a reproducible cleaning pipeline, producing standards-conformant serializations of every affected dataset. Furthermore, we re-encode the benchmark's expected results in the W3C SPARQL 1.1 Query Results JSON Format and correct their discrepancies. Every dataset now parses under strict RDF parsers, and the expected results are machine-verifiable through a standard format, extending the benchmark's reach to the full range of conformant engines while staying faithful to the original data. Reproducing the expected results end-to-end with an independent implementation uncovers corruption in the published reference, and discrepancies between our results and the original ones, some not trivial to resolve, others open questions. We further perform a preliminary comparison, not previously explored, of ASK- and COUNT-based source selection in the FedX algorithm. This work strengthens an already valuable community resource by aligning its artifacts with the RDF standards, broadening the set of engines that can be fairly and reproducibly compared. We also raise the question of how the results of federated queries under automatic source selection can be made reproducible.

==> analysis/data/comunica/ask/C1.error.txt <==
Error: TIMEOUT after 1800000ms
    at Timeout.<anonymous> (/users/brtamuge/experiment/scripts/lib.js:151:14)
    at listOnTimeout (node:internal/timers:585:17)
    at process.processTimers (node:internal/timers:521:7)

==> analysis/data/comunica/ask/C10.error.txt <==
TypeError: fetch failed
    at node:internal/deps/undici/undici:15141:13
    at async ActorHttpFetch.run (/users/brtamuge/experiment/node_modules/@comunica/actor-http-fetch/lib/ActorHttpFetch.js:55:26)
    at async TestResultPassed.mapAsync (/users/brtamuge/experiment/node_modules/@comunica/core/lib/TestResult.js:114:37)
    at async MediatorNumber.mediate (/users/brtamuge/experiment/node_modules/@comunica/core/lib/Mediator.js:95:26)
    at async ActorHttpWayback.run (/users/brtamuge/experiment/node_modules/@comunica/actor-http-wayback/lib/ActorHttpWayback.js:35:22)
    at async TestResultPassed.mapAsync (/users/brtamuge/experiment/node_modules/@comunica/core/lib/TestResult.js:114:37)
    at async MediatorNumber.mediate (/users/brtamuge/experiment/node_modules/@comunica/core/lib/Mediator.js:95:26)
    at async ActorHttpLimitRate.run (/users/brtamuge/experiment/node_modules/@comunica/actor-http-limit-rate/lib/ActorHttpLimitRate.js:79:30)
    at async TestResultPassed.mapAsync (/users/brtamuge/experiment/node_modules/@comunica/core/lib/TestResult.js:114:37)
    at async MediatorNumber.mediate (/users/brtamuge/experiment/node_modules/@comunica/core/lib/Mediator.js:95:26)

==> analysis/data/comunica/ask/C2.error.txt <==
TypeError: fetch failed
    at node:internal/deps/undici/undici:15141:13
    at async ActorHttpFetch.run (/users/brtamuge/experiment/node_modules/@comunica/actor-http-fetch/lib/ActorHttpFetch.js:55:26)
    at async TestResultPassed.mapAsync (/users/brtamuge/experiment/node_modules/@comunica/core/lib/TestResult.js:114:37)
    at async MediatorNumber.mediate (/users/brtamuge/experiment/node_modules/@comunica/core/lib/Mediator.js:95:26)
    at async ActorHttpWayback.run (/users/brtamuge/experiment/node_modules/@comunica/actor-http-wayback/lib/ActorHttpWayback.js:35:22)
    at async TestResultPassed.mapAsync (/users/brtamuge/experiment/node_modules/@comunica/core/lib/TestResult.js:114:37)
    at async MediatorNumber.mediate (/users/brtamuge/experiment/node_modules/@comunica/core/lib/Mediator.js:95:26)
    at async ActorHttpLimitRate.run (/users/brtamuge/experiment/node_modules/@comunica/actor-http-limit-rate/lib/ActorHttpLimitRate.js:79:30)
    at async TestResultPassed.mapAsync (/users/brtamuge/experiment/node_modules/@comunica/core/lib/TestResult.js:114:37)
    at async MediatorNumber.mediate (/users/brtamuge/experiment/node_modules/@comunica/core/lib/Mediator.js:95:26)

==> analysis/data/comunica/ask/C3.error.txt <==
TypeError: fetch failed
    at node:internal/deps/undici/undici:15141:13
    at async ActorHttpFetch.run (/users/brtamuge/experiment/node_modules/@comunica/actor-http-fetch/lib/ActorHttpFetch.js:55:26)
    at async TestResultPassed.mapAsync (/users/brtamuge/experiment/node_modules/@comunica/core/lib/TestResult.js:114:37)
    at async MediatorNumber.mediate (/users/brtamuge/experiment/node_modules/@comunica/core/lib/Mediator.js:95:26)
    at async ActorHttpWayback.run (/users/brtamuge/experiment/node_modules/@comunica/actor-http-wayback/lib/ActorHttpWayback.js:35:22)
    at async TestResultPassed.mapAsync (/users/brtamuge/experiment/node_modules/@comunica/core/lib/TestResult.js:114:37)
    at async MediatorNumber.mediate (/users/brtamuge/experiment/node_modules/@comunica/core/lib/Mediator.js:95:26)
    at async ActorHttpLimitRate.run (/users/brtamuge/experiment/node_modules/@comunica/actor-http-limit-rate/lib/ActorHttpLimitRate.js:79:30)
    at async TestResultPassed.mapAsync (/users/brtamuge/experiment/node_modules/@comunica/core/lib/TestResult.js:114:37)
    at async MediatorNumber.mediate (/users/brtamuge/experiment/node_modules/@comunica/core/lib/Mediator.js:95:26)

==> analysis/data/comunica/ask/C4.error.txt <==
TypeError: fetch failed
    at node:internal/deps/undici/undici:15141:13
    at process.processTicksAndRejections (node:internal/process/task_queues:103:5)
    at async ActorHttpFetch.run (/users/brtamuge/experiment/node_modules/@comunica/actor-http-fetch/lib/ActorHttpFetch.js:55:26)
    at async TestResultPassed.mapAsync (/users/brtamuge/experiment/node_modules/@comunica/core/lib/TestResult.js:114:37)
    at async MediatorNumber.mediate (/users/brtamuge/experiment/node_modules/@comunica/core/lib/Mediator.js:95:26)
    at async ActorHttpWayback.run (/users/brtamuge/experiment/node_modules/@comunica/actor-http-wayback/lib/ActorHttpWayback.js:35:22)
    at async TestResultPassed.mapAsync (/users/brtamuge/experiment/node_modules/@comunica/core/lib/TestResult.js:114:37)
    at async MediatorNumber.mediate (/users/brtamuge/experiment/node_modules/@comunica/core/lib/Mediator.js:95:26)
    at async ActorHttpLimitRate.run (/users/brtamuge/experiment/node_modules/@comunica/actor-http-limit-rate/lib/ActorHttpLimitRate.js:79:30)
    at async TestResultPassed.mapAsync (/users/brtamuge/experiment/node_modules/@comunica/core/lib/TestResult.js:114:37)

==> analysis/data/comunica/ask/C5.error.txt <==
TypeError: fetch failed
    at node:internal/deps/undici/undici:15141:13
    at async ActorHttpFetch.run (/users/brtamuge/experiment/node_modules/@comunica/actor-http-fetch/lib/ActorHttpFetch.js:55:26)
    at async TestResultPassed.mapAsync (/users/brtamuge/experiment/node_modules/@comunica/core/lib/TestResult.js:114:37)
    at async MediatorNumber.mediate (/users/brtamuge/experiment/node_modules/@comunica/core/lib/Mediator.js:95:26)
    at async ActorHttpWayback.run (/users/brtamuge/experiment/node_modules/@comunica/actor-http-wayback/lib/ActorHttpWayback.js:35:22)
    at async TestResultPassed.mapAsync (/users/brtamuge/experiment/node_modules/@comunica/core/lib/TestResult.js:114:37)
    at async MediatorNumber.mediate (/users/brtamuge/experiment/node_modules/@comunica/core/lib/Mediator.js:95:26)
    at async ActorHttpLimitRate.run (/users/brtamuge/experiment/node_modules/@comunica/actor-http-limit-rate/lib/ActorHttpLimitRate.js:79:30)
    at async TestResultPassed.mapAsync (/users/brtamuge/experiment/node_modules/@comunica/core/lib/TestResult.js:114:37)
    at async MediatorNumber.mediate (/users/brtamuge/experiment/node_modules/@comunica/core/lib/Mediator.js:95:26)

==> analysis/data/comunica/ask/C6.error.txt <==
TypeError: fetch failed
    at node:internal/deps/undici/undici:15141:13
    at async ActorHttpFetch.run (/users/brtamuge/experiment/node_modules/@comunica/actor-http-fetch/lib/ActorHttpFetch.js:55:26)
    at async TestResultPassed.mapAsync (/users/brtamuge/experiment/node_modules/@comunica/core/lib/TestResult.js:114:37)
    at async MediatorNumber.mediate (/users/brtamuge/experiment/node_modules/@comunica/core/lib/Mediator.js:95:26)
    at async ActorHttpWayback.run (/users/brtamuge/experiment/node_modules/@comunica/actor-http-wayback/lib/ActorHttpWayback.js:35:22)
    at async TestResultPassed.mapAsync (/users/brtamuge/experiment/node_modules/@comunica/core/lib/TestResult.js:114:37)
    at async MediatorNumber.mediate (/users/brtamuge/experiment/node_modules/@comunica/core/lib/Mediator.js:95:26)
    at async ActorHttpLimitRate.run (/users/brtamuge/experiment/node_modules/@comunica/actor-http-limit-rate/lib/ActorHttpLimitRate.js:79:30)
    at async TestResultPassed.mapAsync (/users/brtamuge/experiment/node_modules/@comunica/core/lib/TestResult.js:114:37)
    at async MediatorNumber.mediate (/users/brtamuge/experiment/node_modules/@comunica/core/lib/Mediator.js:95:26)

==> analysis/data/comunica/ask/C7.error.txt <==
Error: Request failed: http://n063-13b.wall2.ilabt.iminds.be:3002/sparql
    at ActorHttpRetry.run (/users/brtamuge/experiment/node_modules/@comunica/actor-http-retry/lib/ActorHttpRetry.js:160:15)
    at process.processTicksAndRejections (node:internal/process/task_queues:103:5)
    at async TestResultPassed.mapAsync (/users/brtamuge/experiment/node_modules/@comunica/core/lib/TestResult.js:114:37)
    at async MediatorNumber.mediate (/users/brtamuge/experiment/node_modules/@comunica/core/lib/Mediator.js:95:26)
    at async ActorHttpWayback.run (/users/brtamuge/experiment/node_modules/@comunica/actor-http-wayback/lib/ActorHttpWayback.js:35:22)
    at async TestResultPassed.mapAsync (/users/brtamuge/experiment/node_modules/@comunica/core/lib/TestResult.js:114:37)
    at async MediatorNumber.mediate (/users/brtamuge/experiment/node_modules/@comunica/core/lib/Mediator.js:95:26)
    at async fetch (/users/brtamuge/experiment/node_modules/@comunica/actor-query-source-identify-hypermedia-sparql/lib/QuerySourceSparql.js:49:34)

==> analysis/data/comunica/ask/C8.error.txt <==
TypeError: fetch failed
    at node:internal/deps/undici/undici:15141:13
    at async ActorHttpFetch.run (/users/brtamuge/experiment/node_modules/@comunica/actor-http-fetch/lib/ActorHttpFetch.js:55:26)
    at async TestResultPassed.mapAsync (/users/brtamuge/experiment/node_modules/@comunica/core/lib/TestResult.js:114:37)
    at async MediatorNumber.mediate (/users/brtamuge/experiment/node_modules/@comunica/core/lib/Mediator.js:95:26)
    at async ActorHttpWayback.run (/users/brtamuge/experiment/node_modules/@comunica/actor-http-wayback/lib/ActorHttpWayback.js:35:22)
    at async TestResultPassed.mapAsync (/users/brtamuge/experiment/node_modules/@comunica/core/lib/TestResult.js:114:37)
    at async MediatorNumber.mediate (/users/brtamuge/experiment/node_modules/@comunica/core/lib/Mediator.js:95:26)
    at async ActorHttpLimitRate.run (/users/brtamuge/experiment/node_modules/@comunica/actor-http-limit-rate/lib/ActorHttpLimitRate.js:79:30)
    at async TestResultPassed.mapAsync (/users/brtamuge/experiment/node_modules/@comunica/core/lib/TestResult.js:114:37)
    at async MediatorNumber.mediate (/users/brtamuge/experiment/node_modules/@comunica/core/lib/Mediator.js:95:26)

==> analysis/data/comunica/ask/C9.error.txt <==
TypeError: fetch failed
    at node:internal/deps/undici/undici:15141:13
    at async ActorHttpFetch.run (/users/brtamuge/experiment/node_modules/@comunica/actor-http-fetch/lib/ActorHttpFetch.js:55:26)
    at async TestResultPassed.mapAsync (/users/brtamuge/experiment/node_modules/@comunica/core/lib/TestResult.js:114:37)
    at async MediatorNumber.mediate (/users/brtamuge/experiment/node_modules/@comunica/core/lib/Mediator.js:95:26)
    at async ActorHttpWayback.run (/users/brtamuge/experiment/node_modules/@comunica/actor-http-wayback/lib/ActorHttpWayback.js:35:22)
    at async TestResultPassed.mapAsync (/users/brtamuge/experiment/node_modules/@comunica/core/lib/TestResult.js:114:37)
    at async MediatorNumber.mediate (/users/brtamuge/experiment/node_modules/@comunica/core/lib/Mediator.js:95:26)
    at async ActorHttpLimitRate.run (/users/brtamuge/experiment/node_modules/@comunica/actor-http-limit-rate/lib/ActorHttpLimitRate.js:79:30)
    at async TestResultPassed.mapAsync (/users/brtamuge/experiment/node_modules/@comunica/core/lib/TestResult.js:114:37)
    at async MediatorNumber.mediate (/users/brtamuge/experiment/node_modules/@comunica/core/lib/Mediator.js:95:26)

==> analysis/data/comunica/ask/S10.error.txt <==
TypeError: fetch failed
    at node:internal/deps/undici/undici:15141:13
    at async ActorHttpFetch.run (/users/brtamuge/experiment/node_modules/@comunica/actor-http-fetch/lib/ActorHttpFetch.js:55:26)
    at async TestResultPassed.mapAsync (/users/brtamuge/experiment/node_modules/@comunica/core/lib/TestResult.js:114:37)
    at async MediatorNumber.mediate (/users/brtamuge/experiment/node_modules/@comunica/core/lib/Mediator.js:95:26)
    at async ActorHttpWayback.run (/users/brtamuge/experiment/node_modules/@comunica/actor-http-wayback/lib/ActorHttpWayback.js:35:22)
    at async TestResultPassed.mapAsync (/users/brtamuge/experiment/node_modules/@comunica/core/lib/TestResult.js:114:37)
    at async MediatorNumber.mediate (/users/brtamuge/experiment/node_modules/@comunica/core/lib/Mediator.js:95:26)
    at async ActorHttpLimitRate.run (/users/brtamuge/experiment/node_modules/@comunica/actor-http-limit-rate/lib/ActorHttpLimitRate.js:79:30)
    at async TestResultPassed.mapAsync (/users/brtamuge/experiment/node_modules/@comunica/core/lib/TestResult.js:114:37)
    at async MediatorNumber.mediate (/users/brtamuge/experiment/node_modules/@comunica/core/lib/Mediator.js:95:26)

==> analysis/data/comunica/ask/S11.error.txt <==
TypeError: fetch failed
    at node:internal/deps/undici/undici:15141:13
    at process.processTicksAndRejections (node:internal/process/task_queues:103:5)
    at async ActorHttpFetch.run (/users/brtamuge/experiment/node_modules/@comunica/actor-http-fetch/lib/ActorHttpFetch.js:55:26)
    at async TestResultPassed.mapAsync (/users/brtamuge/experiment/node_modules/@comunica/core/lib/TestResult.js:114:37)
    at async MediatorNumber.mediate (/users/brtamuge/experiment/node_modules/@comunica/core/lib/Mediator.js:95:26)
    at async ActorHttpWayback.run (/users/brtamuge/experiment/node_modules/@comunica/actor-http-wayback/lib/ActorHttpWayback.js:35:22)
    at async TestResultPassed.mapAsync (/users/brtamuge/experiment/node_modules/@comunica/core/lib/TestResult.js:114:37)
    at async MediatorNumber.mediate (/users/brtamuge/experiment/node_modules/@comunica/core/lib/Mediator.js:95:26)
    at async ActorHttpLimitRate.run (/users/brtamuge/experiment/node_modules/@comunica/actor-http-limit-rate/lib/ActorHttpLimitRate.js:79:30)
    at async TestResultPassed.mapAsync (/users/brtamuge/experiment/node_modules/@comunica/core/lib/TestResult.js:114:37)

==> analysis/data/comunica/ask/S12.error.txt <==
TypeError: fetch failed
    at node:internal/deps/undici/undici:15141:13
    at async ActorHttpFetch.run (/users/brtamuge/experiment/node_modules/@comunica/actor-http-fetch/lib/ActorHttpFetch.js:55:26)
    at async TestResultPassed.mapAsync (/users/brtamuge/experiment/node_modules/@comunica/core/lib/TestResult.js:114:37)
    at async MediatorNumber.mediate (/users/brtamuge/experiment/node_modules/@comunica/core/lib/Mediator.js:95:26)
    at async ActorHttpWayback.run (/users/brtamuge/experiment/node_modules/@comunica/actor-http-wayback/lib/ActorHttpWayback.js:35:22)
    at async TestResultPassed.mapAsync (/users/brtamuge/experiment/node_modules/@comunica/core/lib/TestResult.js:114:37)
    at async MediatorNumber.mediate (/users/brtamuge/experiment/node_modules/@comunica/core/lib/Mediator.js:95:26)
    at async ActorHttpLimitRate.run (/users/brtamuge/experiment/node_modules/@comunica/actor-http-limit-rate/lib/ActorHttpLimitRate.js:79:30)
    at async TestResultPassed.mapAsync (/users/brtamuge/experiment/node_modules/@comunica/core/lib/TestResult.js:114:37)
    at async MediatorNumber.mediate (/users/brtamuge/experiment/node_modules/@comunica/core/lib/Mediator.js:95:26)

==> analysis/data/comunica/ask/S13.error.txt <==
[warmup] failed: fetch failed
TypeError: fetch failed
    at node:internal/deps/undici/undici:15141:13
    at process.processTicksAndRejections (node:internal/process/task_queues:103:5)
    at async ActorHttpFetch.run (/users/brtamuge/experiment/node_modules/@comunica/actor-http-fetch/lib/ActorHttpFetch.js:55:26)
    at async TestResultPassed.mapAsync (/users/brtamuge/experiment/node_modules/@comunica/core/lib/TestResult.js:114:37)
    at async MediatorNumber.mediate (/users/brtamuge/experiment/node_modules/@comunica/core/lib/Mediator.js:95:26)
    at async ActorHttpWayback.run (/users/brtamuge/experiment/node_modules/@comunica/actor-http-wayback/lib/ActorHttpWayback.js:35:22)
    at async TestResultPassed.mapAsync (/users/brtamuge/experiment/node_modules/@comunica/core/lib/TestResult.js:114:37)
    at async MediatorNumber.mediate (/users/brtamuge/experiment/node_modules/@comunica/core/lib/Mediator.js:95:26)
    at async ActorHttpLimitRate.run (/users/brtamuge/experiment/node_modules/@comunica/actor-http-limit-rate/lib/ActorHttpLimitRate.js:79:30)
    at async TestResultPassed.mapAsync (/users/brtamuge/experiment/node_modules/@comunica/core/lib/TestResult.js:114:37)

==> analysis/data/comunica/ask/S3.error.txt <==
TypeError: fetch failed
    at node:internal/deps/undici/undici:15141:13
    at async ActorHttpFetch.run (/users/brtamuge/experiment/node_modules/@comunica/actor-http-fetch/lib/ActorHttpFetch.js:55:26)
    at async TestResultPassed.mapAsync (/users/brtamuge/experiment/node_modules/@comunica/core/lib/TestResult.js:114:37)
    at async MediatorNumber.mediate (/users/brtamuge/experiment/node_modules/@comunica/core/lib/Mediator.js:95:26)
    at async ActorHttpWayback.run (/users/brtamuge/experiment/node_modules/@comunica/actor-http-wayback/lib/ActorHttpWayback.js:35:22)
    at async TestResultPassed.mapAsync (/users/brtamuge/experiment/node_modules/@comunica/core/lib/TestResult.js:114:37)
    at async MediatorNumber.mediate (/users/brtamuge/experiment/node_modules/@comunica/core/lib/Mediator.js:95:26)
    at async ActorHttpLimitRate.run (/users/brtamuge/experiment/node_modules/@comunica/actor-http-limit-rate/lib/ActorHttpLimitRate.js:79:30)
    at async TestResultPassed.mapAsync (/users/brtamuge/experiment/node_modules/@comunica/core/lib/TestResult.js:114:37)
    at async MediatorNumber.mediate (/users/brtamuge/experiment/node_modules/@comunica/core/lib/Mediator.js:95:26)

==> analysis/data/comunica/ask/S4.error.txt <==
TypeError: fetch failed
    at node:internal/deps/undici/undici:15141:13
    at async ActorHttpFetch.run (/users/brtamuge/experiment/node_modules/@comunica/actor-http-fetch/lib/ActorHttpFetch.js:55:26)
    at async TestResultPassed.mapAsync (/users/brtamuge/experiment/node_modules/@comunica/core/lib/TestResult.js:114:37)
    at async MediatorNumber.mediate (/users/brtamuge/experiment/node_modules/@comunica/core/lib/Mediator.js:95:26)
    at async ActorHttpWayback.run (/users/brtamuge/experiment/node_modules/@comunica/actor-http-wayback/lib/ActorHttpWayback.js:35:22)
    at async TestResultPassed.mapAsync (/users/brtamuge/experiment/node_modules/@comunica/core/lib/TestResult.js:114:37)
    at async MediatorNumber.mediate (/users/brtamuge/experiment/node_modules/@comunica/core/lib/Mediator.js:95:26)
    at async ActorHttpLimitRate.run (/users/brtamuge/experiment/node_modules/@comunica/actor-http-limit-rate/lib/ActorHttpLimitRate.js:79:30)
    at async TestResultPassed.mapAsync (/users/brtamuge/experiment/node_modules/@comunica/core/lib/TestResult.js:114:37)
    at async MediatorNumber.mediate (/users/brtamuge/experiment/node_modules/@comunica/core/lib/Mediator.js:95:26)

==> analysis/data/comunica/ask/S5.error.txt <==
TypeError: fetch failed
    at node:internal/deps/undici/undici:15141:13
    at async ActorHttpFetch.run (/users/brtamuge/experiment/node_modules/@comunica/actor-http-fetch/lib/ActorHttpFetch.js:55:26)
    at async TestResultPassed.mapAsync (/users/brtamuge/experiment/node_modules/@comunica/core/lib/TestResult.js:114:37)
    at async MediatorNumber.mediate (/users/brtamuge/experiment/node_modules/@comunica/core/lib/Mediator.js:95:26)
    at async ActorHttpWayback.run (/users/brtamuge/experiment/node_modules/@comunica/actor-http-wayback/lib/ActorHttpWayback.js:35:22)
    at async TestResultPassed.mapAsync (/users/brtamuge/experiment/node_modules/@comunica/core/lib/TestResult.js:114:37)
    at async MediatorNumber.mediate (/users/brtamuge/experiment/node_modules/@comunica/core/lib/Mediator.js:95:26)
    at async ActorHttpLimitRate.run (/users/brtamuge/experiment/node_modules/@comunica/actor-http-limit-rate/lib/ActorHttpLimitRate.js:79:30)
    at async TestResultPassed.mapAsync (/users/brtamuge/experiment/node_modules/@comunica/core/lib/TestResult.js:114:37)
    at async MediatorNumber.mediate (/users/brtamuge/experiment/node_modules/@comunica/core/lib/Mediator.js:95:26)

==> analysis/data/comunica/ask/S6.error.txt <==
TypeError: fetch failed
    at node:internal/deps/undici/undici:15141:13
    at async ActorHttpFetch.run (/users/brtamuge/experiment/node_modules/@comunica/actor-http-fetch/lib/ActorHttpFetch.js:55:26)
    at async TestResultPassed.mapAsync (/users/brtamuge/experiment/node_modules/@comunica/core/lib/TestResult.js:114:37)
    at async MediatorNumber.mediate (/users/brtamuge/experiment/node_modules/@comunica/core/lib/Mediator.js:95:26)
    at async ActorHttpWayback.run (/users/brtamuge/experiment/node_modules/@comunica/actor-http-wayback/lib/ActorHttpWayback.js:35:22)
    at async TestResultPassed.mapAsync (/users/brtamuge/experiment/node_modules/@comunica/core/lib/TestResult.js:114:37)
    at async MediatorNumber.mediate (/users/brtamuge/experiment/node_modules/@comunica/core/lib/Mediator.js:95:26)
    at async ActorHttpLimitRate.run (/users/brtamuge/experiment/node_modules/@comunica/actor-http-limit-rate/lib/ActorHttpLimitRate.js:79:30)
    at async TestResultPassed.mapAsync (/users/brtamuge/experiment/node_modules/@comunica/core/lib/TestResult.js:114:37)
    at async MediatorNumber.mediate (/users/brtamuge/experiment/node_modules/@comunica/core/lib/Mediator.js:95:26)

==> analysis/data/comunica/ask/S7.error.txt <==
TypeError: fetch failed
    at node:internal/deps/undici/undici:15141:13
    at async ActorHttpFetch.run (/users/brtamuge/experiment/node_modules/@comunica/actor-http-fetch/lib/ActorHttpFetch.js:55:26)
    at async TestResultPassed.mapAsync (/users/brtamuge/experiment/node_modules/@comunica/core/lib/TestResult.js:114:37)
    at async MediatorNumber.mediate (/users/brtamuge/experiment/node_modules/@comunica/core/lib/Mediator.js:95:26)
    at async ActorHttpWayback.run (/users/brtamuge/experiment/node_modules/@comunica/actor-http-wayback/lib/ActorHttpWayback.js:35:22)
    at async TestResultPassed.mapAsync (/users/brtamuge/experiment/node_modules/@comunica/core/lib/TestResult.js:114:37)
    at async MediatorNumber.mediate (/users/brtamuge/experiment/node_modules/@comunica/core/lib/Mediator.js:95:26)
    at async ActorHttpLimitRate.run (/users/brtamuge/experiment/node_modules/@comunica/actor-http-limit-rate/lib/ActorHttpLimitRate.js:79:30)
    at async TestResultPassed.mapAsync (/users/brtamuge/experiment/node_modules/@comunica/core/lib/TestResult.js:114:37)
    at async MediatorNumber.mediate (/users/brtamuge/experiment/node_modules/@comunica/core/lib/Mediator.js:95:26)

==> analysis/data/comunica/ask/metrics.json <==
{
  "mode": "ask",
  "reps": 3,
  "queries": [
    {
      "name": "S1",
      "runs": [
        {
          "rep": 1,
          "planningMs": 31559.874697,
          "totalMs": 36768.178554000006,
          "httpRequests": 123,
          "results": 90
        },
        {
          "rep": 2,
          "planningMs": 25499.222744,
          "totalMs": 31657.907337999997,
          "httpRequests": 120,
          "results": 90
        },
        {
          "rep": 3,
          "planningMs": 25518.511388,
          "totalMs": 38076.515462,
          "httpRequests": 120,
          "results": 90
        }
      ]
    },
    {
      "name": "S2",
      "runs": [
        {
          "rep": 1,
          "planningMs": 14929.725236000006,
          "totalMs": 15298.226500000004,
          "httpRequests": 107,
          "results": 1
        },
        {
          "rep": 2,
          "error": "TypeError: fetch failed"
        },
        {
          "rep": 3,
          "planningMs": 22718.045951,
          "totalMs": 23039.270088999998,
          "httpRequests": 107,
          "results": 1
        }
      ]
    },
    {
      "name": "S3",
      "runs": [
        {
          "rep": 1,
          "error": "TypeError: fetch failed"
        },
        {
          "rep": 2,
          "error": "TypeError: fetch failed"
        },
        {
          "rep": 3,
          "error": "TypeError: fetch failed"
        }
      ]
    },
    {
      "name": "S4",
      "runs": [
        {
          "rep": 1,
          "error": "TypeError: fetch failed"
        },
        {
          "rep": 2,
          "error": "TypeError: fetch failed"
        },
        {
          "rep": 3,
          "error": "TypeError: fetch failed"
        }
      ]
    },
    {
      "name": "S5",
      "runs": [
        {
          "rep": 1,
          "error": "TypeError: fetch failed"
        },
        {
          "rep": 2,
          "error": "node:events:497"
        },
        {
          "rep": 3,
          "error": "TypeError: fetch failed"
        }
      ]
    },
    {
      "name": "S6",
      "runs": [
        {
          "rep": 1,
          "error": "TypeError: fetch failed"
        },
        {
          "rep": 2,
          "error": "TypeError: fetch failed"
        },
        {
          "rep": 3,
          "error": "TypeError: terminated"
        }
      ]
    },
    {
      "name": "S7",
      "runs": [
        {
          "rep": 1,
          "error": "TypeError: fetch failed"
        },
        {
          "rep": 2,
          "error": "TypeError: fetch failed"
        },
        {
          "rep": 3,
          "error": "TypeError: fetch failed"
        }
      ]
    },
    {
      "name": "S8",
      "runs": [
        {
          "rep": 1,
          "planningMs": 21293.697803000003,
          "totalMs": 21464.989292000006,
          "httpRequests": 82,
          "results": 1159
        },
        {
          "rep": 2,
          "planningMs": 12400.970266,
          "totalMs": 12562.399890999997,
          "httpRequests": 82,
          "results": 1159
        },
        {
          "rep": 3,
          "planningMs": 31818.041387000005,
          "totalMs": 31994.238998,
          "httpRequests": 82,
          "results": 1159
        }
      ]
    },
    {
      "name": "S9",
      "runs": [
        {
          "rep": 1,
          "planningMs": 27698.016465,
          "totalMs": 77483.110541,
          "httpRequests": 227,
          "results": 333
        },
        {
          "rep": 2,
          "planningMs": 34182.743956,
          "totalMs": 117034.20575700002,
          "httpRequests": 230,
          "results": 333
        },
        {
          "rep": 3,
          "error": "TypeError: fetch failed"
        }
      ]
    },
    {
      "name": "S10",
      "runs": [
        {
          "rep": 1,
          "error": "TypeError: fetch failed"
        },
        {
          "rep": 2,
          "error": "TypeError: fetch failed"
        },
        {
          "rep": 3,
          "error": "TypeError: fetch failed"
        }
      ]
    },
    {
      "name": "S11",
      "runs": [
        {
          "rep": 1,
          "error": "TypeError: fetch failed"
        },
        {
          "rep": 2,
          "error": "TypeError: fetch failed"
        },
        {
          "rep": 3,
          "planningMs": 128191.811815,
          "totalMs": 128276.40006799999,
          "httpRequests": 195,
          "results": 3
        }
      ]
    },
    {
      "name": "S12",
      "runs": [
        {
          "rep": 1,
          "error": "TypeError: fetch failed"
        },
        {
          "rep": 2,
          "error": "TypeError: terminated"
        },
        {
          "rep": 3,
          "error": "TypeError: fetch failed"
        }
      ]
    },
    {
      "name": "S13",
      "runs": [
        {
          "rep": 1,
          "planningMs": 64845.916992,
          "totalMs": 1369953.0968680002,
          "httpRequests": 501693,
          "results": 28
        },
        {
          "rep": 2,
          "error": "TypeError: fetch failed"
        },
        {
          "rep": 3,
          "planningMs": 28712.502440000004,
          "totalMs": 1278829.361463,
          "httpRequests": 501703,
          "results": 28
        }
      ]
    },
    {
      "name": "S14",
      "runs": [
        {
          "rep": 1,
          "planningMs": 69783.182792,
          "totalMs": 534731.361839,
          "httpRequests": 104877,
          "results": 1620
        },
        {
          "rep": 2,
          "planningMs": 72785.61094,
          "totalMs": 504611.77540499996,
          "httpRequests": 104882,
          "results": 1620
        },
        {
          "rep": 3,
          "planningMs": 69956.603143,
          "totalMs": 542332.916031,
          "httpRequests": 104877,
          "results": 1620
        }
      ]
    },
    {
      "name": "C1",
      "runs": [
        {
          "rep": 1,
          "error": "TypeError: fetch failed"
        },
        {
          "rep": 2,
          "error": "TypeError: fetch failed"
        },
        {
          "rep": 3,
          "error": "TypeError: fetch failed"
        }
      ]
    },
    {
      "name": "C2",
      "runs": [
        {
          "rep": 1,
          "error": "Error: TIMEOUT after 1800000ms"
        },
        {
          "rep": 2,
          "error": "Error: TIMEOUT after 1800000ms"
        },
        {
          "rep": 3,
          "error": "Error: TIMEOUT after 1800000ms"
        }
      ]
    },
    {
      "name": "C3",
      "runs": [
        {
          "rep": 1,
          "error": "TypeError: fetch failed"
        },
        {
          "rep": 2,
          "error": "Error: TIMEOUT after 1800000ms"
        },
        {
          "rep": 3,
          "error": "Error: TIMEOUT after 1800000ms"
        }
      ]
    },
    {
      "name": "C4",
      "runs": [
        {
          "rep": 1,
          "error": "TypeError: fetch failed"
        },
        {
          "rep": 2,
          "error": "TypeError: fetch failed"
        },
        {
          "rep": 3,
          "error": "TypeError: fetch failed"
        }
      ]
    },
    {
      "name": "C5",
      "runs": [
        {
          "rep": 1,
          "error": "Error: TIMEOUT after 1800000ms"
        },
        {
          "rep": 2,
          "error": "TypeError: fetch failed"
        },
        {
          "rep": 3,
          "error": "Error: TIMEOUT after 1800000ms"
        }
      ]
    },
    {
      "name": "C6",
      "runs": [
        {
          "rep": 1,
          "error": "TypeError: fetch failed"
        },
        {
          "rep": 2,
          "error": "TypeError: fetch failed"
        },
        {
          "rep": 3,
          "error": "TypeError: fetch failed"
        }
      ]
    },
    {
      "name": "C7",
      "runs": [
        {
          "rep": 1,
          "error": "TypeError: fetch failed"
        },
        {
          "rep": 2,
          "error": "Error: Request failed: http://n063-13b.wall2.ilabt.iminds.be:3002/sparql"
        },
        {
          "rep": 3,
          "error": "TypeError: fetch failed"
        }
      ]
    },
    {
      "name": "C8",
      "runs": [
        {
          "rep": 1,
          "error": "TypeError: fetch failed"
        },
        {
          "rep": 2,
          "error": "TypeError: fetch failed"
        },
        {
          "rep": 3,
          "error": "TypeError: fetch failed"
        }
      ]
    },
    {
      "name": "C9",
      "runs": [
        {
          "rep": 1,
          "error": "TypeError: fetch failed"
        },
        {
          "rep": 2,
          "error": "TypeError: fetch failed"
        },
        {
          "rep": 3,
          "error": "TypeError: fetch failed"
        }
      ]
    },
    {
      "name": "C10",
      "runs": [
        {
          "rep": 1,
          "error": "TypeError: fetch failed"
        },
        {
          "rep": 2,
          "error": "TypeError: fetch failed"
        },
        {
          "rep": 3,
          "error": "TypeError: fetch failed"
        }
      ]
    }
  ]
}


==> analysis/data/comunica/count/C10.error.txt <==
TypeError: fetch failed
    at node:internal/deps/undici/undici:15141:13
    at async ActorHttpFetch.run (/users/brtamuge/experiment/node_modules/@comunica/actor-http-fetch/lib/ActorHttpFetch.js:55:26)
    at async TestResultPassed.mapAsync (/users/brtamuge/experiment/node_modules/@comunica/core/lib/TestResult.js:114:37)
    at async MediatorNumber.mediate (/users/brtamuge/experiment/node_modules/@comunica/core/lib/Mediator.js:95:26)
    at async ActorHttpWayback.run (/users/brtamuge/experiment/node_modules/@comunica/actor-http-wayback/lib/ActorHttpWayback.js:35:22)
    at async TestResultPassed.mapAsync (/users/brtamuge/experiment/node_modules/@comunica/core/lib/TestResult.js:114:37)
    at async MediatorNumber.mediate (/users/brtamuge/experiment/node_modules/@comunica/core/lib/Mediator.js:95:26)
    at async ActorHttpLimitRate.run (/users/brtamuge/experiment/node_modules/@comunica/actor-http-limit-rate/lib/ActorHttpLimitRate.js:79:30)
    at async TestResultPassed.mapAsync (/users/brtamuge/experiment/node_modules/@comunica/core/lib/TestResult.js:114:37)
    at async MediatorNumber.mediate (/users/brtamuge/experiment/node_modules/@comunica/core/lib/Mediator.js:95:26)

==> analysis/data/comunica/count/C2.error.txt <==
Error: TIMEOUT after 1800000ms
    at Timeout.<anonymous> (/users/brtamuge/experiment/scripts/lib.js:151:14)
    at listOnTimeout (node:internal/timers:585:17)
    at process.processTimers (node:internal/timers:521:7)

==> analysis/data/comunica/count/C3.error.txt <==
[warmup] failed: fetch failed
Error: TIMEOUT after 1800000ms
    at Timeout.<anonymous> (/users/brtamuge/experiment/scripts/lib.js:151:14)
    at listOnTimeout (node:internal/timers:585:17)
    at process.processTimers (node:internal/timers:521:7)

==> analysis/data/comunica/count/C4.error.txt <==
TypeError: fetch failed
    at node:internal/deps/undici/undici:15141:13
    at process.processTicksAndRejections (node:internal/process/task_queues:103:5)
    at async ActorHttpFetch.run (/users/brtamuge/experiment/node_modules/@comunica/actor-http-fetch/lib/ActorHttpFetch.js:55:26)
    at async TestResultPassed.mapAsync (/users/brtamuge/experiment/node_modules/@comunica/core/lib/TestResult.js:114:37)
    at async MediatorNumber.mediate (/users/brtamuge/experiment/node_modules/@comunica/core/lib/Mediator.js:95:26)
    at async ActorHttpWayback.run (/users/brtamuge/experiment/node_modules/@comunica/actor-http-wayback/lib/ActorHttpWayback.js:35:22)
    at async TestResultPassed.mapAsync (/users/brtamuge/experiment/node_modules/@comunica/core/lib/TestResult.js:114:37)
    at async MediatorNumber.mediate (/users/brtamuge/experiment/node_modules/@comunica/core/lib/Mediator.js:95:26)
    at async ActorHttpLimitRate.run (/users/brtamuge/experiment/node_modules/@comunica/actor-http-limit-rate/lib/ActorHttpLimitRate.js:79:30)
    at async TestResultPassed.mapAsync (/users/brtamuge/experiment/node_modules/@comunica/core/lib/TestResult.js:114:37)

==> analysis/data/comunica/count/C5.error.txt <==
Error: TIMEOUT after 1800000ms
    at Timeout.<anonymous> (/users/brtamuge/experiment/scripts/lib.js:151:14)
    at listOnTimeout (node:internal/timers:585:17)
    at process.processTimers (node:internal/timers:521:7)

==> analysis/data/comunica/count/C6.error.txt <==
TypeError: fetch failed
    at node:internal/deps/undici/undici:15141:13
    at async ActorHttpFetch.run (/users/brtamuge/experiment/node_modules/@comunica/actor-http-fetch/lib/ActorHttpFetch.js:55:26)
    at async TestResultPassed.mapAsync (/users/brtamuge/experiment/node_modules/@comunica/core/lib/TestResult.js:114:37)
    at async MediatorNumber.mediate (/users/brtamuge/experiment/node_modules/@comunica/core/lib/Mediator.js:95:26)
    at async ActorHttpWayback.run (/users/brtamuge/experiment/node_modules/@comunica/actor-http-wayback/lib/ActorHttpWayback.js:35:22)
    at async TestResultPassed.mapAsync (/users/brtamuge/experiment/node_modules/@comunica/core/lib/TestResult.js:114:37)
    at async MediatorNumber.mediate (/users/brtamuge/experiment/node_modules/@comunica/core/lib/Mediator.js:95:26)
    at async ActorHttpRetry.run (/users/brtamuge/experiment/node_modules/@comunica/actor-http-retry/lib/ActorHttpRetry.js:64:30)
    at async TestResultPassed.mapAsync (/users/brtamuge/experiment/node_modules/@comunica/core/lib/TestResult.js:114:37)
    at async MediatorNumber.mediate (/users/brtamuge/experiment/node_modules/@comunica/core/lib/Mediator.js:95:26)

==> analysis/data/comunica/count/C7.error.txt <==
Error: Request failed: http://n063-16b.wall2.ilabt.iminds.be:3002/sparql
    at ActorHttpRetry.run (/users/brtamuge/experiment/node_modules/@comunica/actor-http-retry/lib/ActorHttpRetry.js:160:15)
    at process.processTicksAndRejections (node:internal/process/task_queues:103:5)
    at async TestResultPassed.mapAsync (/users/brtamuge/experiment/node_modules/@comunica/core/lib/TestResult.js:114:37)
    at async MediatorNumber.mediate (/users/brtamuge/experiment/node_modules/@comunica/core/lib/Mediator.js:95:26)
    at async ActorHttpWayback.run (/users/brtamuge/experiment/node_modules/@comunica/actor-http-wayback/lib/ActorHttpWayback.js:35:22)
    at async TestResultPassed.mapAsync (/users/brtamuge/experiment/node_modules/@comunica/core/lib/TestResult.js:114:37)
    at async MediatorNumber.mediate (/users/brtamuge/experiment/node_modules/@comunica/core/lib/Mediator.js:95:26)
    at async fetch (/users/brtamuge/experiment/node_modules/@comunica/actor-query-source-identify-hypermedia-sparql/lib/QuerySourceSparql.js:49:34)

==> analysis/data/comunica/count/C8.error.txt <==
Error: Request failed: http://n063-13b.wall2.ilabt.iminds.be:3002/sparql
    at ActorHttpRetry.run (/users/brtamuge/experiment/node_modules/@comunica/actor-http-retry/lib/ActorHttpRetry.js:160:15)
    at process.processTicksAndRejections (node:internal/process/task_queues:103:5)
    at async TestResultPassed.mapAsync (/users/brtamuge/experiment/node_modules/@comunica/core/lib/TestResult.js:114:37)
    at async MediatorNumber.mediate (/users/brtamuge/experiment/node_modules/@comunica/core/lib/Mediator.js:95:26)
    at async ActorHttpWayback.run (/users/brtamuge/experiment/node_modules/@comunica/actor-http-wayback/lib/ActorHttpWayback.js:35:22)
    at async TestResultPassed.mapAsync (/users/brtamuge/experiment/node_modules/@comunica/core/lib/TestResult.js:114:37)
    at async MediatorNumber.mediate (/users/brtamuge/experiment/node_modules/@comunica/core/lib/Mediator.js:95:26)
    at async fetch (/users/brtamuge/experiment/node_modules/@comunica/actor-query-source-identify-hypermedia-sparql/lib/QuerySourceSparql.js:49:34)

==> analysis/data/comunica/count/C9.error.txt <==
Error: TIMEOUT after 1800000ms
    at Timeout.<anonymous> (/users/brtamuge/experiment/scripts/lib.js:151:14)
    at listOnTimeout (node:internal/timers:585:17)
    at process.processTimers (node:internal/timers:521:7)

==> analysis/data/comunica/count/S10.error.txt <==
[warmup] failed: fetch failed
TypeError: fetch failed
    at node:internal/deps/undici/undici:15141:13
    at async ActorHttpFetch.run (/users/brtamuge/experiment/node_modules/@comunica/actor-http-fetch/lib/ActorHttpFetch.js:55:26)
    at async TestResultPassed.mapAsync (/users/brtamuge/experiment/node_modules/@comunica/core/lib/TestResult.js:114:37)
    at async MediatorNumber.mediate (/users/brtamuge/experiment/node_modules/@comunica/core/lib/Mediator.js:95:26)
    at async ActorHttpWayback.run (/users/brtamuge/experiment/node_modules/@comunica/actor-http-wayback/lib/ActorHttpWayback.js:35:22)
    at async TestResultPassed.mapAsync (/users/brtamuge/experiment/node_modules/@comunica/core/lib/TestResult.js:114:37)
    at async MediatorNumber.mediate (/users/brtamuge/experiment/node_modules/@comunica/core/lib/Mediator.js:95:26)
    at async ActorHttpLimitRate.run (/users/brtamuge/experiment/node_modules/@comunica/actor-http-limit-rate/lib/ActorHttpLimitRate.js:79:30)
    at async TestResultPassed.mapAsync (/users/brtamuge/experiment/node_modules/@comunica/core/lib/TestResult.js:114:37)
    at async MediatorNumber.mediate (/users/brtamuge/experiment/node_modules/@comunica/core/lib/Mediator.js:95:26)

==> analysis/data/comunica/count/S11.error.txt <==
TypeError: fetch failed
    at node:internal/deps/undici/undici:15141:13
    at async ActorHttpFetch.run (/users/brtamuge/experiment/node_modules/@comunica/actor-http-fetch/lib/ActorHttpFetch.js:55:26)
    at async TestResultPassed.mapAsync (/users/brtamuge/experiment/node_modules/@comunica/core/lib/TestResult.js:114:37)
    at async MediatorNumber.mediate (/users/brtamuge/experiment/node_modules/@comunica/core/lib/Mediator.js:95:26)
    at async ActorHttpWayback.run (/users/brtamuge/experiment/node_modules/@comunica/actor-http-wayback/lib/ActorHttpWayback.js:35:22)
    at async TestResultPassed.mapAsync (/users/brtamuge/experiment/node_modules/@comunica/core/lib/TestResult.js:114:37)
    at async MediatorNumber.mediate (/users/brtamuge/experiment/node_modules/@comunica/core/lib/Mediator.js:95:26)
    at async ActorHttpLimitRate.run (/users/brtamuge/experiment/node_modules/@comunica/actor-http-limit-rate/lib/ActorHttpLimitRate.js:79:30)
    at async TestResultPassed.mapAsync (/users/brtamuge/experiment/node_modules/@comunica/core/lib/TestResult.js:114:37)
    at async MediatorNumber.mediate (/users/brtamuge/experiment/node_modules/@comunica/core/lib/Mediator.js:95:26)

==> analysis/data/comunica/count/S12.error.txt <==
Error: TIMEOUT after 1800000ms
    at Timeout.<anonymous> (/users/brtamuge/experiment/scripts/lib.js:151:14)
    at listOnTimeout (node:internal/timers:585:17)
    at process.processTimers (node:internal/timers:521:7)

==> analysis/data/comunica/count/S13.error.txt <==
TypeError: fetch failed
    at node:internal/deps/undici/undici:15141:13
    at async ActorHttpFetch.run (/users/brtamuge/experiment/node_modules/@comunica/actor-http-fetch/lib/ActorHttpFetch.js:55:26)
    at async TestResultPassed.mapAsync (/users/brtamuge/experiment/node_modules/@comunica/core/lib/TestResult.js:114:37)
    at async MediatorNumber.mediate (/users/brtamuge/experiment/node_modules/@comunica/core/lib/Mediator.js:95:26)
    at async ActorHttpWayback.run (/users/brtamuge/experiment/node_modules/@comunica/actor-http-wayback/lib/ActorHttpWayback.js:35:22)
    at async TestResultPassed.mapAsync (/users/brtamuge/experiment/node_modules/@comunica/core/lib/TestResult.js:114:37)
    at async MediatorNumber.mediate (/users/brtamuge/experiment/node_modules/@comunica/core/lib/Mediator.js:95:26)
    at async ActorHttpLimitRate.run (/users/brtamuge/experiment/node_modules/@comunica/actor-http-limit-rate/lib/ActorHttpLimitRate.js:79:30)
    at async TestResultPassed.mapAsync (/users/brtamuge/experiment/node_modules/@comunica/core/lib/TestResult.js:114:37)
    at async MediatorNumber.mediate (/users/brtamuge/experiment/node_modules/@comunica/core/lib/Mediator.js:95:26)

==> analysis/data/comunica/count/S14.error.txt <==
[warmup] failed: fetch failed
TypeError: fetch failed
    at node:internal/deps/undici/undici:15141:13
    at async ActorHttpFetch.run (/users/brtamuge/experiment/node_modules/@comunica/actor-http-fetch/lib/ActorHttpFetch.js:55:26)
    at async TestResultPassed.mapAsync (/users/brtamuge/experiment/node_modules/@comunica/core/lib/TestResult.js:114:37)
    at async MediatorNumber.mediate (/users/brtamuge/experiment/node_modules/@comunica/core/lib/Mediator.js:95:26)
    at async ActorHttpWayback.run (/users/brtamuge/experiment/node_modules/@comunica/actor-http-wayback/lib/ActorHttpWayback.js:35:22)
    at async TestResultPassed.mapAsync (/users/brtamuge/experiment/node_modules/@comunica/core/lib/TestResult.js:114:37)
    at async MediatorNumber.mediate (/users/brtamuge/experiment/node_modules/@comunica/core/lib/Mediator.js:95:26)
    at async ActorHttpLimitRate.run (/users/brtamuge/experiment/node_modules/@comunica/actor-http-limit-rate/lib/ActorHttpLimitRate.js:79:30)
    at async TestResultPassed.mapAsync (/users/brtamuge/experiment/node_modules/@comunica/core/lib/TestResult.js:114:37)
    at async MediatorNumber.mediate (/users/brtamuge/experiment/node_modules/@comunica/core/lib/Mediator.js:95:26)

==> analysis/data/comunica/count/S3.error.txt <==
[warmup] SELECT * WHERE { ?s ?p ?o } LIMIT 2
Error: TIMEOUT after 1800000ms
    at Timeout.<anonymous> (/users/brtamuge/experiment/scripts/lib.js:173:14)
    at listOnTimeout (node:internal/timers:585:17)
    at process.processTimers (node:internal/timers:521:7)

==> analysis/data/comunica/count/S4.error.txt <==
[warmup] SELECT * WHERE { ?s ?p ?o } LIMIT 2
TypeError: fetch failed
    at node:internal/deps/undici/undici:15141:13
    at async ActorHttpFetch.run (/users/brtamuge/experiment/node_modules/@comunica/actor-http-fetch/lib/ActorHttpFetch.js:55:26)
    at async TestResultPassed.mapAsync (/users/brtamuge/experiment/node_modules/@comunica/core/lib/TestResult.js:114:37)
    at async MediatorNumber.mediate (/users/brtamuge/experiment/node_modules/@comunica/core/lib/Mediator.js:95:26)
    at async ActorHttpWayback.run (/users/brtamuge/experiment/node_modules/@comunica/actor-http-wayback/lib/ActorHttpWayback.js:35:22)
    at async TestResultPassed.mapAsync (/users/brtamuge/experiment/node_modules/@comunica/core/lib/TestResult.js:114:37)
    at async MediatorNumber.mediate (/users/brtamuge/experiment/node_modules/@comunica/core/lib/Mediator.js:95:26)
    at async ActorHttpLimitRate.run (/users/brtamuge/experiment/node_modules/@comunica/actor-http-limit-rate/lib/ActorHttpLimitRate.js:79:30)
    at async TestResultPassed.mapAsync (/users/brtamuge/experiment/node_modules/@comunica/core/lib/TestResult.js:114:37)
    at async MediatorNumber.mediate (/users/brtamuge/experiment/node_modules/@comunica/core/lib/Mediator.js:95:26)

==> analysis/data/comunica/count/S5.error.txt <==
[warmup] SELECT * WHERE { ?s ?p ?o } LIMIT 2
Error: TIMEOUT after 1800000ms
    at Timeout.<anonymous> (/users/brtamuge/experiment/scripts/lib.js:173:14)
    at listOnTimeout (node:internal/timers:585:17)
    at process.processTimers (node:internal/timers:521:7)

==> analysis/data/comunica/count/S6.error.txt <==
[warmup] SELECT * WHERE { ?s ?p ?o } LIMIT 2
TypeError: fetch failed
    at node:internal/deps/undici/undici:15141:13
    at async ActorHttpFetch.run (/users/brtamuge/experiment/node_modules/@comunica/actor-http-fetch/lib/ActorHttpFetch.js:55:26)
    at async TestResultPassed.mapAsync (/users/brtamuge/experiment/node_modules/@comunica/core/lib/TestResult.js:114:37)
    at async MediatorNumber.mediate (/users/brtamuge/experiment/node_modules/@comunica/core/lib/Mediator.js:95:26)
    at async ActorHttpWayback.run (/users/brtamuge/experiment/node_modules/@comunica/actor-http-wayback/lib/ActorHttpWayback.js:35:22)
    at async TestResultPassed.mapAsync (/users/brtamuge/experiment/node_modules/@comunica/core/lib/TestResult.js:114:37)
    at async MediatorNumber.mediate (/users/brtamuge/experiment/node_modules/@comunica/core/lib/Mediator.js:95:26)
    at async ActorHttpLimitRate.run (/users/brtamuge/experiment/node_modules/@comunica/actor-http-limit-rate/lib/ActorHttpLimitRate.js:79:30)
    at async TestResultPassed.mapAsync (/users/brtamuge/experiment/node_modules/@comunica/core/lib/TestResult.js:114:37)
    at async MediatorNumber.mediate (/users/brtamuge/experiment/node_modules/@comunica/core/lib/Mediator.js:95:26)

==> analysis/data/comunica/count/S7.error.txt <==
TypeError: fetch failed
    at node:internal/deps/undici/undici:15141:13
    at async ActorHttpFetch.run (/users/brtamuge/experiment/node_modules/@comunica/actor-http-fetch/lib/ActorHttpFetch.js:55:26)
    at async TestResultPassed.mapAsync (/users/brtamuge/experiment/node_modules/@comunica/core/lib/TestResult.js:114:37)
    at async MediatorNumber.mediate (/users/brtamuge/experiment/node_modules/@comunica/core/lib/Mediator.js:95:26)
    at async ActorHttpWayback.run (/users/brtamuge/experiment/node_modules/@comunica/actor-http-wayback/lib/ActorHttpWayback.js:35:22)
    at async TestResultPassed.mapAsync (/users/brtamuge/experiment/node_modules/@comunica/core/lib/TestResult.js:114:37)
    at async MediatorNumber.mediate (/users/brtamuge/experiment/node_modules/@comunica/core/lib/Mediator.js:95:26)
    at async ActorHttpLimitRate.run (/users/brtamuge/experiment/node_modules/@comunica/actor-http-limit-rate/lib/ActorHttpLimitRate.js:79:30)
    at async TestResultPassed.mapAsync (/users/brtamuge/experiment/node_modules/@comunica/core/lib/TestResult.js:114:37)
    at async MediatorNumber.mediate (/users/brtamuge/experiment/node_modules/@comunica/core/lib/Mediator.js:95:26)

==> analysis/data/comunica/count/S9.error.txt <==
TypeError: fetch failed
    at node:internal/deps/undici/undici:15141:13
    at async ActorHttpFetch.run (/users/brtamuge/experiment/node_modules/@comunica/actor-http-fetch/lib/ActorHttpFetch.js:55:26)
    at async TestResultPassed.mapAsync (/users/brtamuge/experiment/node_modules/@comunica/core/lib/TestResult.js:114:37)
    at async MediatorNumber.mediate (/users/brtamuge/experiment/node_modules/@comunica/core/lib/Mediator.js:95:26)
    at async ActorHttpWayback.run (/users/brtamuge/experiment/node_modules/@comunica/actor-http-wayback/lib/ActorHttpWayback.js:35:22)
    at async TestResultPassed.mapAsync (/users/brtamuge/experiment/node_modules/@comunica/core/lib/TestResult.js:114:37)
    at async MediatorNumber.mediate (/users/brtamuge/experiment/node_modules/@comunica/core/lib/Mediator.js:95:26)
    at async ActorHttpLimitRate.run (/users/brtamuge/experiment/node_modules/@comunica/actor-http-limit-rate/lib/ActorHttpLimitRate.js:79:30)
    at async TestResultPassed.mapAsync (/users/brtamuge/experiment/node_modules/@comunica/core/lib/TestResult.js:114:37)
    at async MediatorNumber.mediate (/users/brtamuge/experiment/node_modules/@comunica/core/lib/Mediator.js:95:26)

==> analysis/data/comunica/count/metrics.json <==
{
  "mode": "count",
  "reps": 3,
  "queries": [
    {
      "name": "S1",
      "runs": [
        {
          "rep": 1,
          "planningMs": 46631.850019000005,
          "totalMs": 64830.05252,
          "httpRequests": 218,
          "results": 90
        },
        {
          "rep": 2,
          "planningMs": 26052.689846,
          "totalMs": 31420.200402000002,
          "httpRequests": 213,
          "results": 90
        },
        {
          "rep": 3,
          "planningMs": 28826.950114,
          "totalMs": 38006.328182,
          "httpRequests": 215,
          "results": 90
        }
      ]
    },
    {
      "name": "S2",
      "runs": [
        {
          "rep": 1,
          "planningMs": 25960.648409999998,
          "totalMs": 26483.519840999998,
          "httpRequests": 157,
          "results": 1
        },
        {
          "rep": 2,
          "planningMs": 42677.499014,
          "totalMs": 42999.866196999996,
          "httpRequests": 159,
          "results": 1
        },
        {
          "rep": 3,
          "planningMs": 35421.566078,
          "totalMs": 36009.440671000004,
          "httpRequests": 157,
          "results": 1
        }
      ]
    },
    {
      "name": "S3",
      "runs": [
        {
          "rep": 1,
          "error": "Error: TIMEOUT after 1800000ms"
        },
        {
          "rep": 2,
          "error": "Error: TIMEOUT after 1800000ms"
        },
        {
          "rep": 3,
          "error": "Error: TIMEOUT after 1800000ms"
        }
      ]
    },
    {
      "name": "S4",
      "runs": [
        {
          "rep": 1,
          "error": "Error: TIMEOUT after 1800000ms"
        },
        {
          "rep": 2,
          "error": "[warmup] failed: fetch failed"
        },
        {
          "rep": 3,
          "error": "Error: TIMEOUT after 1800000ms"
        }
      ]
    },
    {
      "name": "S5",
      "runs": [
        {
          "rep": 1,
          "error": "Error: TIMEOUT after 1800000ms"
        },
        {
          "rep": 2,
          "error": "Error: TIMEOUT after 1800000ms"
        },
        {
          "rep": 3,
          "error": "TypeError: fetch failed"
        }
      ]
    },
    {
      "name": "S6",
      "runs": [
        {
          "rep": 1,
          "error": "TypeError: fetch failed"
        },
        {
          "rep": 2,
          "error": "[warmup] failed: fetch failed"
        },
        {
          "rep": 3,
          "error": "Error: TIMEOUT after 1800000ms"
        }
      ]
    },
    {
      "name": "S7",
      "runs": [
        {
          "rep": 1,
          "error": "[warmup] failed: fetch failed"
        },
        {
          "rep": 2,
          "error": "TypeError: terminated"
        },
        {
          "rep": 3,
          "error": "Error: TIMEOUT after 1800000ms"
        }
      ]
    },
    {
      "name": "S8",
      "runs": [
        {
          "rep": 1,
          "planningMs": 14408.359385,
          "totalMs": 14567.559075000001,
          "httpRequests": 128,
          "results": 1159
        },
        {
          "rep": 2,
          "planningMs": 13690.551395000002,
          "totalMs": 13849.887668000003,
          "httpRequests": 127,
          "results": 1159
        },
        {
          "rep": 3,
          "planningMs": 30976.363939,
          "totalMs": 31154.991979000002,
          "httpRequests": 130,
          "results": 1159
        }
      ]
    },
    {
      "name": "S9",
      "runs": [
        {
          "rep": 1,
          "planningMs": 38796.785799,
          "totalMs": 139827.986718,
          "httpRequests": 530,
          "results": 333
        },
        {
          "rep": 2,
          "error": "TypeError: fetch failed"
        },
        {
          "rep": 3,
          "error": "TypeError: fetch failed"
        }
      ]
    },
    {
      "name": "S10",
      "runs": [
        {
          "rep": 1,
          "error": "TypeError: fetch failed"
        },
        {
          "rep": 2,
          "error": "TypeError: fetch failed"
        },
        {
          "rep": 3,
          "error": "TypeError: fetch failed"
        }
      ]
    },
    {
      "name": "S11",
      "runs": [
        {
          "rep": 1,
          "planningMs": 232536.030173,
          "totalMs": 232685.22699499998,
          "httpRequests": 298,
          "results": 3
        },
        {
          "rep": 2,
          "planningMs": 242257.013336,
          "totalMs": 242409.314782,
          "httpRequests": 280,
          "results": 3
        },
        {
          "rep": 3,
          "planningMs": 222222.212895,
          "totalMs": 222435.01734,
          "httpRequests": 268,
          "results": 3
        }
      ]
    },
    {
      "name": "S12",
      "runs": [
        {
          "rep": 1,
          "error": "Error: TIMEOUT after 1800000ms"
        },
        {
          "rep": 2,
          "error": "Error: TIMEOUT after 1800000ms"
        },
        {
          "rep": 3,
          "error": "Error: TIMEOUT after 1800000ms"
        }
      ]
    },
    {
      "name": "S13",
      "runs": [
        {
          "rep": 1,
          "error": "Error: TIMEOUT after 1800000ms"
        },
        {
          "rep": 2,
          "error": "Error: TIMEOUT after 1800000ms"
        },
        {
          "rep": 3,
          "error": "[warmup] failed: fetch failed"
        }
      ]
    },
    {
      "name": "S14",
      "runs": [
        {
          "rep": 1,
          "planningMs": 57087.620583,
          "totalMs": 85067.307049,
          "httpRequests": 7634,
          "results": 1620
        },
        {
          "rep": 2,
          "error": "TypeError: fetch failed"
        },
        {
          "rep": 3,
          "error": "TypeError: fetch failed"
        }
      ]
    },
    {
      "name": "C1",
      "runs": [
        {
          "rep": 1,
          "planningMs": 346208.780194,
          "totalMs": 745183.177458,
          "httpRequests": 87638,
          "results": 1000
        },
        {
          "rep": 2,
          "error": "TypeError: fetch failed"
        },
        {
          "rep": 3,
          "planningMs": 333056.64109600004,
          "totalMs": 724045.363882,
          "httpRequests": 87599,
          "results": 1000
        }
      ]
    },
    {
      "name": "C2",
      "runs": [
        {
          "rep": 1,
          "error": "Error: TIMEOUT after 1800000ms"
        },
        {
          "rep": 2,
          "error": "Error: TIMEOUT after 1800000ms"
        },
        {
          "rep": 3,
          "error": "Error: TIMEOUT after 1800000ms"
        }
      ]
    },
    {
      "name": "C3",
      "runs": [
        {
          "rep": 1,
          "error": "TypeError: fetch failed"
        },
        {
          "rep": 2,
          "error": "[warmup] failed: fetch failed"
        },
        {
          "rep": 3,
          "error": "TypeError: fetch failed"
        }
      ]
    },
    {
      "name": "C4",
      "runs": [
        {
          "rep": 1,
          "error": "Error: Unexpected \"!\" at position 0 in state STOP"
        },
        {
          "rep": 2,
          "planningMs": 815859.627963,
          "totalMs": 1059300.587925,
          "httpRequests": 1255,
          "results": 50
        },
        {
          "rep": 3,
          "error": "TypeError: fetch failed"
        }
      ]
    },
    {
      "name": "C5",
      "runs": [
        {
          "rep": 1,
          "error": "TypeError: fetch failed"
        },
        {
          "rep": 2,
          "error": "Error: TIMEOUT after 1800000ms"
        },
        {
          "rep": 3,
          "error": "Error: TIMEOUT after 1800000ms"
        }
      ]
    },
    {
      "name": "C6",
      "runs": [
        {
          "rep": 1,
          "error": "Error: TIMEOUT after 1800000ms"
        },
        {
          "rep": 2,
          "error": "TypeError: fetch failed"
        },
        {
          "rep": 3,
          "error": "TypeError: fetch failed"
        }
      ]
    },
    {
      "name": "C7",
      "runs": [
        {
          "rep": 1,
          "error": "Error: Request failed: http://n063-13b.wall2.ilabt.iminds.be:3002/sparql"
        },
        {
          "rep": 2,
          "error": "TypeError: fetch failed"
        },
        {
          "rep": 3,
          "error": "Error: Request failed: http://n063-13b.wall2.ilabt.iminds.be:3002/sparql"
        }
      ]
    },
    {
      "name": "C8",
      "runs": [
        {
          "rep": 1,
          "error": "TypeError: fetch failed"
        },
        {
          "rep": 2,
          "error": "Error: Request failed: http://n063-13b.wall2.ilabt.iminds.be:3002/sparql"
        },
        {
          "rep": 3,
          "error": "Error: Request failed: http://n063-13b.wall2.ilabt.iminds.be:3002/sparql"
        }
      ]
    },
    {
      "name": "C9",
      "runs": [
        {
          "rep": 1,
          "error": "Error: TIMEOUT after 1800000ms"
        },
        {
          "rep": 2,
          "error": "TypeError: fetch failed"
        },
        {
          "rep": 3,
          "error": "Error: TIMEOUT after 1800000ms"
        }
      ]
    },
    {
      "name": "C10",
      "runs": [
        {
          "rep": 1,
          "error": "TypeError: fetch failed"
        },
        {
          "rep": 2,
          "error": "TypeError: fetch failed"
        },
        {
          "rep": 3,
          "error": "TypeError: fetch failed"
        }
      ]
    }
  ]
}


==> analysis/data/mixed/ask/C1.error.txt <==
Error: TIMEOUT after 1800000ms
    at Timeout.<anonymous> (/users/brtamuge/experiment/scripts/lib.js:151:14)
    at listOnTimeout (node:internal/timers:585:17)
    at process.processTimers (node:internal/timers:521:7)

==> analysis/data/mixed/ask/C10.error.txt <==
TypeError: fetch failed
    at node:internal/deps/undici/undici:15141:13
    at async ActorHttpFetch.run (/users/brtamuge/experiment/node_modules/@comunica/actor-http-fetch/lib/ActorHttpFetch.js:55:26)
    at async TestResultPassed.mapAsync (/users/brtamuge/experiment/node_modules/@comunica/core/lib/TestResult.js:114:37)
    at async MediatorNumber.mediate (/users/brtamuge/experiment/node_modules/@comunica/core/lib/Mediator.js:95:26)
    at async ActorHttpWayback.run (/users/brtamuge/experiment/node_modules/@comunica/actor-http-wayback/lib/ActorHttpWayback.js:35:22)
    at async TestResultPassed.mapAsync (/users/brtamuge/experiment/node_modules/@comunica/core/lib/TestResult.js:114:37)
    at async MediatorNumber.mediate (/users/brtamuge/experiment/node_modules/@comunica/core/lib/Mediator.js:95:26)
    at async ActorHttpLimitRate.run (/users/brtamuge/experiment/node_modules/@comunica/actor-http-limit-rate/lib/ActorHttpLimitRate.js:79:30)
    at async TestResultPassed.mapAsync (/users/brtamuge/experiment/node_modules/@comunica/core/lib/TestResult.js:114:37)
    at async MediatorNumber.mediate (/users/brtamuge/experiment/node_modules/@comunica/core/lib/Mediator.js:95:26)

==> analysis/data/mixed/ask/C2.error.txt <==
Error: TIMEOUT after 1800000ms
    at Timeout.<anonymous> (/users/brtamuge/experiment/scripts/lib.js:151:14)
    at listOnTimeout (node:internal/timers:585:17)
    at process.processTimers (node:internal/timers:521:7)

==> analysis/data/mixed/ask/C3.error.txt <==
TypeError: fetch failed
    at node:internal/deps/undici/undici:15141:13
    at async ActorHttpFetch.run (/users/brtamuge/experiment/node_modules/@comunica/actor-http-fetch/lib/ActorHttpFetch.js:55:26)
    at async TestResultPassed.mapAsync (/users/brtamuge/experiment/node_modules/@comunica/core/lib/TestResult.js:114:37)
    at async MediatorNumber.mediate (/users/brtamuge/experiment/node_modules/@comunica/core/lib/Mediator.js:95:26)
    at async ActorHttpWayback.run (/users/brtamuge/experiment/node_modules/@comunica/actor-http-wayback/lib/ActorHttpWayback.js:35:22)
    at async TestResultPassed.mapAsync (/users/brtamuge/experiment/node_modules/@comunica/core/lib/TestResult.js:114:37)
    at async MediatorNumber.mediate (/users/brtamuge/experiment/node_modules/@comunica/core/lib/Mediator.js:95:26)
    at async ActorHttpLimitRate.run (/users/brtamuge/experiment/node_modules/@comunica/actor-http-limit-rate/lib/ActorHttpLimitRate.js:79:30)
    at async TestResultPassed.mapAsync (/users/brtamuge/experiment/node_modules/@comunica/core/lib/TestResult.js:114:37)
    at async MediatorNumber.mediate (/users/brtamuge/experiment/node_modules/@comunica/core/lib/Mediator.js:95:26)

==> analysis/data/mixed/ask/C5.error.txt <==
TypeError: fetch failed
    at node:internal/deps/undici/undici:15141:13
    at async ActorHttpFetch.run (/users/brtamuge/experiment/node_modules/@comunica/actor-http-fetch/lib/ActorHttpFetch.js:55:26)
    at async TestResultPassed.mapAsync (/users/brtamuge/experiment/node_modules/@comunica/core/lib/TestResult.js:114:37)
    at async MediatorNumber.mediate (/users/brtamuge/experiment/node_modules/@comunica/core/lib/Mediator.js:95:26)
    at async ActorHttpWayback.run (/users/brtamuge/experiment/node_modules/@comunica/actor-http-wayback/lib/ActorHttpWayback.js:35:22)
    at async TestResultPassed.mapAsync (/users/brtamuge/experiment/node_modules/@comunica/core/lib/TestResult.js:114:37)
    at async MediatorNumber.mediate (/users/brtamuge/experiment/node_modules/@comunica/core/lib/Mediator.js:95:26)
    at async ActorHttpLimitRate.run (/users/brtamuge/experiment/node_modules/@comunica/actor-http-limit-rate/lib/ActorHttpLimitRate.js:79:30)
    at async TestResultPassed.mapAsync (/users/brtamuge/experiment/node_modules/@comunica/core/lib/TestResult.js:114:37)
    at async MediatorNumber.mediate (/users/brtamuge/experiment/node_modules/@comunica/core/lib/Mediator.js:95:26)

==> analysis/data/mixed/ask/C6.error.txt <==
TypeError: fetch failed
    at node:internal/deps/undici/undici:15141:13
    at async ActorHttpFetch.run (/users/brtamuge/experiment/node_modules/@comunica/actor-http-fetch/lib/ActorHttpFetch.js:55:26)
    at async TestResultPassed.mapAsync (/users/brtamuge/experiment/node_modules/@comunica/core/lib/TestResult.js:114:37)
    at async MediatorNumber.mediate (/users/brtamuge/experiment/node_modules/@comunica/core/lib/Mediator.js:95:26)
    at async ActorHttpWayback.run (/users/brtamuge/experiment/node_modules/@comunica/actor-http-wayback/lib/ActorHttpWayback.js:35:22)
    at async TestResultPassed.mapAsync (/users/brtamuge/experiment/node_modules/@comunica/core/lib/TestResult.js:114:37)
    at async MediatorNumber.mediate (/users/brtamuge/experiment/node_modules/@comunica/core/lib/Mediator.js:95:26)
    at async ActorHttpLimitRate.run (/users/brtamuge/experiment/node_modules/@comunica/actor-http-limit-rate/lib/ActorHttpLimitRate.js:79:30)
    at async TestResultPassed.mapAsync (/users/brtamuge/experiment/node_modules/@comunica/core/lib/TestResult.js:114:37)
    at async MediatorNumber.mediate (/users/brtamuge/experiment/node_modules/@comunica/core/lib/Mediator.js:95:26)

==> analysis/data/mixed/ask/C7.error.txt <==
Error: Request failed: http://n063-03a.wall2.ilabt.iminds.be:3002/sparql
    at ActorHttpRetry.run (/users/brtamuge/experiment/node_modules/@comunica/actor-http-retry/lib/ActorHttpRetry.js:160:15)
    at process.processTicksAndRejections (node:internal/process/task_queues:103:5)
    at async TestResultPassed.mapAsync (/users/brtamuge/experiment/node_modules/@comunica/core/lib/TestResult.js:114:37)
    at async MediatorNumber.mediate (/users/brtamuge/experiment/node_modules/@comunica/core/lib/Mediator.js:95:26)
    at async ActorHttpWayback.run (/users/brtamuge/experiment/node_modules/@comunica/actor-http-wayback/lib/ActorHttpWayback.js:35:22)
    at async TestResultPassed.mapAsync (/users/brtamuge/experiment/node_modules/@comunica/core/lib/TestResult.js:114:37)
    at async MediatorNumber.mediate (/users/brtamuge/experiment/node_modules/@comunica/core/lib/Mediator.js:95:26)
    at async fetch (/users/brtamuge/experiment/node_modules/@comunica/actor-query-source-identify-hypermedia-sparql/lib/QuerySourceSparql.js:49:34)

==> analysis/data/mixed/ask/C8.error.txt <==
Error: Request failed: http://n063-03a.wall2.ilabt.iminds.be:3002/sparql
    at ActorHttpRetry.run (/users/brtamuge/experiment/node_modules/@comunica/actor-http-retry/lib/ActorHttpRetry.js:160:15)
    at process.processTicksAndRejections (node:internal/process/task_queues:103:5)
    at async TestResultPassed.mapAsync (/users/brtamuge/experiment/node_modules/@comunica/core/lib/TestResult.js:114:37)
    at async MediatorNumber.mediate (/users/brtamuge/experiment/node_modules/@comunica/core/lib/Mediator.js:95:26)
    at async ActorHttpWayback.run (/users/brtamuge/experiment/node_modules/@comunica/actor-http-wayback/lib/ActorHttpWayback.js:35:22)
    at async TestResultPassed.mapAsync (/users/brtamuge/experiment/node_modules/@comunica/core/lib/TestResult.js:114:37)
    at async MediatorNumber.mediate (/users/brtamuge/experiment/node_modules/@comunica/core/lib/Mediator.js:95:26)
    at async fetch (/users/brtamuge/experiment/node_modules/@comunica/actor-query-source-identify-hypermedia-sparql/lib/QuerySourceSparql.js:49:34)

==> analysis/data/mixed/ask/C9.error.txt <==
TypeError: fetch failed
    at node:internal/deps/undici/undici:15141:13
    at async ActorHttpFetch.run (/users/brtamuge/experiment/node_modules/@comunica/actor-http-fetch/lib/ActorHttpFetch.js:55:26)
    at async TestResultPassed.mapAsync (/users/brtamuge/experiment/node_modules/@comunica/core/lib/TestResult.js:114:37)
    at async MediatorNumber.mediate (/users/brtamuge/experiment/node_modules/@comunica/core/lib/Mediator.js:95:26)
    at async ActorHttpWayback.run (/users/brtamuge/experiment/node_modules/@comunica/actor-http-wayback/lib/ActorHttpWayback.js:35:22)
    at async TestResultPassed.mapAsync (/users/brtamuge/experiment/node_modules/@comunica/core/lib/TestResult.js:114:37)
    at async MediatorNumber.mediate (/users/brtamuge/experiment/node_modules/@comunica/core/lib/Mediator.js:95:26)
    at async ActorHttpLimitRate.run (/users/brtamuge/experiment/node_modules/@comunica/actor-http-limit-rate/lib/ActorHttpLimitRate.js:79:30)
    at async TestResultPassed.mapAsync (/users/brtamuge/experiment/node_modules/@comunica/core/lib/TestResult.js:114:37)
    at async MediatorNumber.mediate (/users/brtamuge/experiment/node_modules/@comunica/core/lib/Mediator.js:95:26)

==> analysis/data/mixed/ask/S12.error.txt <==
TypeError: fetch failed
    at node:internal/deps/undici/undici:15141:13
    at async ActorHttpFetch.run (/users/brtamuge/experiment/node_modules/@comunica/actor-http-fetch/lib/ActorHttpFetch.js:55:26)
    at async TestResultPassed.mapAsync (/users/brtamuge/experiment/node_modules/@comunica/core/lib/TestResult.js:114:37)
    at async MediatorNumber.mediate (/users/brtamuge/experiment/node_modules/@comunica/core/lib/Mediator.js:95:26)
    at async ActorHttpWayback.run (/users/brtamuge/experiment/node_modules/@comunica/actor-http-wayback/lib/ActorHttpWayback.js:35:22)
    at async TestResultPassed.mapAsync (/users/brtamuge/experiment/node_modules/@comunica/core/lib/TestResult.js:114:37)
    at async MediatorNumber.mediate (/users/brtamuge/experiment/node_modules/@comunica/core/lib/Mediator.js:95:26)
    at async ActorHttpLimitRate.run (/users/brtamuge/experiment/node_modules/@comunica/actor-http-limit-rate/lib/ActorHttpLimitRate.js:79:30)
    at async TestResultPassed.mapAsync (/users/brtamuge/experiment/node_modules/@comunica/core/lib/TestResult.js:114:37)
    at async MediatorNumber.mediate (/users/brtamuge/experiment/node_modules/@comunica/core/lib/Mediator.js:95:26)

==> analysis/data/mixed/ask/S14.error.txt <==
[warmup] failed: fetch failed
TypeError: fetch failed
    at node:internal/deps/undici/undici:15141:13
    at process.processTicksAndRejections (node:internal/process/task_queues:103:5)
    at async ActorHttpFetch.run (/users/brtamuge/experiment/node_modules/@comunica/actor-http-fetch/lib/ActorHttpFetch.js:55:26)
    at async TestResultPassed.mapAsync (/users/brtamuge/experiment/node_modules/@comunica/core/lib/TestResult.js:114:37)
    at async MediatorNumber.mediate (/users/brtamuge/experiment/node_modules/@comunica/core/lib/Mediator.js:95:26)
    at async ActorHttpWayback.run (/users/brtamuge/experiment/node_modules/@comunica/actor-http-wayback/lib/ActorHttpWayback.js:35:22)
    at async TestResultPassed.mapAsync (/users/brtamuge/experiment/node_modules/@comunica/core/lib/TestResult.js:114:37)
    at async MediatorNumber.mediate (/users/brtamuge/experiment/node_modules/@comunica/core/lib/Mediator.js:95:26)
    at async ActorHttpLimitRate.run (/users/brtamuge/experiment/node_modules/@comunica/actor-http-limit-rate/lib/ActorHttpLimitRate.js:79:30)
    at async TestResultPassed.mapAsync (/users/brtamuge/experiment/node_modules/@comunica/core/lib/TestResult.js:114:37)

==> analysis/data/mixed/ask/S3.error.txt <==
Error: TIMEOUT after 1800000ms
    at Timeout.<anonymous> (/users/brtamuge/experiment/scripts/lib.js:151:14)
    at listOnTimeout (node:internal/timers:585:17)
    at process.processTimers (node:internal/timers:521:7)

==> analysis/data/mixed/ask/S4.error.txt <==
Error: TIMEOUT after 1800000ms
    at Timeout.<anonymous> (/users/brtamuge/experiment/scripts/lib.js:151:14)
    at listOnTimeout (node:internal/timers:585:17)
    at process.processTimers (node:internal/timers:521:7)

==> analysis/data/mixed/ask/S5.error.txt <==
Error: TIMEOUT after 1800000ms
    at Timeout.<anonymous> (/users/brtamuge/experiment/scripts/lib.js:151:14)
    at listOnTimeout (node:internal/timers:585:17)
    at process.processTimers (node:internal/timers:521:7)

==> analysis/data/mixed/ask/S6.error.txt <==
TypeError: fetch failed
    at node:internal/deps/undici/undici:15141:13
    at async ActorHttpFetch.run (/users/brtamuge/experiment/node_modules/@comunica/actor-http-fetch/lib/ActorHttpFetch.js:55:26)
    at async TestResultPassed.mapAsync (/users/brtamuge/experiment/node_modules/@comunica/core/lib/TestResult.js:114:37)
    at async MediatorNumber.mediate (/users/brtamuge/experiment/node_modules/@comunica/core/lib/Mediator.js:95:26)
    at async ActorHttpWayback.run (/users/brtamuge/experiment/node_modules/@comunica/actor-http-wayback/lib/ActorHttpWayback.js:35:22)
    at async TestResultPassed.mapAsync (/users/brtamuge/experiment/node_modules/@comunica/core/lib/TestResult.js:114:37)
    at async MediatorNumber.mediate (/users/brtamuge/experiment/node_modules/@comunica/core/lib/Mediator.js:95:26)
    at async ActorHttpLimitRate.run (/users/brtamuge/experiment/node_modules/@comunica/actor-http-limit-rate/lib/ActorHttpLimitRate.js:79:30)
    at async TestResultPassed.mapAsync (/users/brtamuge/experiment/node_modules/@comunica/core/lib/TestResult.js:114:37)
    at async MediatorNumber.mediate (/users/brtamuge/experiment/node_modules/@comunica/core/lib/Mediator.js:95:26)

==> analysis/data/mixed/ask/S7.error.txt <==
TypeError: fetch failed
    at node:internal/deps/undici/undici:15141:13
    at async ActorHttpFetch.run (/users/brtamuge/experiment/node_modules/@comunica/actor-http-fetch/lib/ActorHttpFetch.js:55:26)
    at async TestResultPassed.mapAsync (/users/brtamuge/experiment/node_modules/@comunica/core/lib/TestResult.js:114:37)
    at async MediatorNumber.mediate (/users/brtamuge/experiment/node_modules/@comunica/core/lib/Mediator.js:95:26)
    at async ActorHttpWayback.run (/users/brtamuge/experiment/node_modules/@comunica/actor-http-wayback/lib/ActorHttpWayback.js:35:22)
    at async TestResultPassed.mapAsync (/users/brtamuge/experiment/node_modules/@comunica/core/lib/TestResult.js:114:37)
    at async MediatorNumber.mediate (/users/brtamuge/experiment/node_modules/@comunica/core/lib/Mediator.js:95:26)
    at async ActorHttpLimitRate.run (/users/brtamuge/experiment/node_modules/@comunica/actor-http-limit-rate/lib/ActorHttpLimitRate.js:79:30)
    at async TestResultPassed.mapAsync (/users/brtamuge/experiment/node_modules/@comunica/core/lib/TestResult.js:114:37)
    at async MediatorNumber.mediate (/users/brtamuge/experiment/node_modules/@comunica/core/lib/Mediator.js:95:26)

==> analysis/data/mixed/ask/metrics.json <==
{
  "mode": "ask",
  "reps": 3,
  "queries": [
    {
      "name": "S1",
      "runs": [
        {
          "rep": 1,
          "planningMs": 25345.188493999998,
          "totalMs": 39673.394883,
          "httpRequests": 114,
          "results": 90
        },
        {
          "rep": 2,
          "planningMs": 21218.044703999996,
          "totalMs": 24334.761841999996,
          "httpRequests": 111,
          "results": 90
        },
        {
          "rep": 3,
          "error": "TypeError: fetch failed"
        }
      ]
    },
    {
      "name": "S2",
      "runs": [
        {
          "rep": 1,
          "planningMs": 1623.9777719999984,
          "totalMs": 1680.130094,
          "httpRequests": 104,
          "results": 1
        },
        {
          "rep": 2,
          "planningMs": 24030.095703000003,
          "totalMs": 24068.103474,
          "httpRequests": 101,
          "results": 1
        },
        {
          "rep": 3,
          "planningMs": 22675.028688,
          "totalMs": 22716.858518,
          "httpRequests": 101,
          "results": 1
        }
      ]
    },
    {
      "name": "S3",
      "runs": [
        {
          "rep": 1,
          "error": "TypeError: fetch failed"
        }
      ]
    },
    {
      "name": "S4",
      "runs": [
        {
          "rep": 1,
          "error": "TypeError: fetch failed"
        }
      ]
    },
    {
      "name": "S5",
      "runs": [
        {
          "rep": 1,
          "error": "Error: TIMEOUT after 1800000ms"
        }
      ]
    },
    {
      "name": "S6",
      "runs": [
        {
          "rep": 1,
          "error": "Error: TIMEOUT after 1800000ms"
        }
      ]
    },
    {
      "name": "S7",
      "runs": [
        {
          "rep": 1,
          "error": "TypeError: fetch failed"
        }
      ]
    },
    {
      "name": "S8",
      "runs": [
        {
          "rep": 1,
          "planningMs": 1097.653975000001,
          "totalMs": 1288.7240230000007,
          "httpRequests": 82,
          "results": 1159
        },
        {
          "rep": 2,
          "planningMs": 1189.52801,
          "totalMs": 1358.8452379999999,
          "httpRequests": 82,
          "results": 1159
        },
        {
          "rep": 3,
          "planningMs": 1283.4675179999995,
          "totalMs": 1447.322064,
          "httpRequests": 82,
          "results": 1159
        }
      ]
    },
    {
      "name": "S9",
      "runs": [
        {
          "rep": 1,
          "planningMs": 1860.8955700000006,
          "totalMs": 2366.4996300000003,
          "httpRequests": 221,
          "results": 333
        },
        {
          "rep": 2,
          "planningMs": 1700.3673739999995,
          "totalMs": 2888.670988,
          "httpRequests": 221,
          "results": 333
        },
        {
          "rep": 3,
          "planningMs": 1685.720381000001,
          "totalMs": 2290.4217850000005,
          "httpRequests": 221,
          "results": 333
        }
      ]
    },
    {
      "name": "S10",
      "runs": [
        {
          "rep": 1,
          "error": "TypeError: fetch failed"
        }
      ]
    },
    {
      "name": "S11",
      "runs": [
        {
          "rep": 1,
          "planningMs": 4549.631182999998,
          "totalMs": 4688.336399,
          "httpRequests": 188,
          "results": 3
        },
        {
          "rep": 2,
          "planningMs": 3669.394207000001,
          "totalMs": 3776.4575110000005,
          "httpRequests": 188,
          "results": 3
        },
        {
          "rep": 3,
          "planningMs": 89930.76070500001,
          "totalMs": 90020.739698,
          "httpRequests": 188,
          "results": 3
        }
      ]
    },
    {
      "name": "S12",
      "runs": [
        {
          "rep": 1,
          "error": "TypeError: fetch failed"
        }
      ]
    },
    {
      "name": "S13",
      "runs": [
        {
          "rep": 1,
          "planningMs": 2625.9201200000025,
          "totalMs": 1459003.163778,
          "httpRequests": 501693,
          "results": 28
        },
        {
          "rep": 2,
          "error": "TypeError: fetch failed"
        }
      ]
    },
    {
      "name": "S14",
      "runs": [
        {
          "rep": 1,
          "error": "TypeError: fetch failed"
        }
      ]
    },
    {
      "name": "C1",
      "runs": [
        {
          "rep": 1,
          "error": "TypeError: fetch failed"
        }
      ]
    },
    {
      "name": "C2",
      "runs": [
        {
          "rep": 1,
          "error": "TypeError: fetch failed"
        }
      ]
    },
    {
      "name": "C3",
      "runs": [
        {
          "rep": 1,
          "error": "TypeError: fetch failed"
        }
      ]
    },
    {
      "name": "C4",
      "runs": [
        {
          "rep": 1,
          "error": "TypeError: fetch failed"
        }
      ]
    },
    {
      "name": "C5",
      "runs": [
        {
          "rep": 1,
          "error": "TypeError: fetch failed"
        }
      ]
    },
    {
      "name": "C6",
      "runs": [
        {
          "rep": 1,
          "error": "TypeError: fetch failed"
        }
      ]
    },
    {
      "name": "C7",
      "runs": [
        {
          "rep": 1,
          "error": "TypeError: fetch failed"
        }
      ]
    },
    {
      "name": "C8",
      "runs": [
        {
          "rep": 1,
          "error": "TypeError: fetch failed"
        }
      ]
    },
    {
      "name": "C9",
      "runs": [
        {
          "rep": 1,
          "error": "TypeError: fetch failed"
        }
      ]
    },
    {
      "name": "C10",
      "runs": [
        {
          "rep": 1,
          "error": "Error: TIMEOUT after 1800000ms"
        }
      ]
    }
  ]
}


==> analysis/data/mixed/count/C2.error.txt <==
TypeError: fetch failed
    at node:internal/deps/undici/undici:15141:13
    at async ActorHttpFetch.run (/users/brtamuge/experiment/node_modules/@comunica/actor-http-fetch/lib/ActorHttpFetch.js:55:26)
    at async TestResultPassed.mapAsync (/users/brtamuge/experiment/node_modules/@comunica/core/lib/TestResult.js:114:37)
    at async MediatorNumber.mediate (/users/brtamuge/experiment/node_modules/@comunica/core/lib/Mediator.js:95:26)
    at async ActorHttpWayback.run (/users/brtamuge/experiment/node_modules/@comunica/actor-http-wayback/lib/ActorHttpWayback.js:35:22)
    at async TestResultPassed.mapAsync (/users/brtamuge/experiment/node_modules/@comunica/core/lib/TestResult.js:114:37)
    at async MediatorNumber.mediate (/users/brtamuge/experiment/node_modules/@comunica/core/lib/Mediator.js:95:26)
    at async ActorHttpLimitRate.run (/users/brtamuge/experiment/node_modules/@comunica/actor-http-limit-rate/lib/ActorHttpLimitRate.js:79:30)
    at async TestResultPassed.mapAsync (/users/brtamuge/experiment/node_modules/@comunica/core/lib/TestResult.js:114:37)
    at async MediatorNumber.mediate (/users/brtamuge/experiment/node_modules/@comunica/core/lib/Mediator.js:95:26)

==> analysis/data/mixed/count/C3.error.txt <==
TypeError: fetch failed
    at node:internal/deps/undici/undici:15141:13
    at async ActorHttpFetch.run (/users/brtamuge/experiment/node_modules/@comunica/actor-http-fetch/lib/ActorHttpFetch.js:55:26)
    at async TestResultPassed.mapAsync (/users/brtamuge/experiment/node_modules/@comunica/core/lib/TestResult.js:114:37)
    at async MediatorNumber.mediate (/users/brtamuge/experiment/node_modules/@comunica/core/lib/Mediator.js:95:26)
    at async ActorHttpWayback.run (/users/brtamuge/experiment/node_modules/@comunica/actor-http-wayback/lib/ActorHttpWayback.js:35:22)
    at async TestResultPassed.mapAsync (/users/brtamuge/experiment/node_modules/@comunica/core/lib/TestResult.js:114:37)
    at async MediatorNumber.mediate (/users/brtamuge/experiment/node_modules/@comunica/core/lib/Mediator.js:95:26)
    at async ActorHttpLimitRate.run (/users/brtamuge/experiment/node_modules/@comunica/actor-http-limit-rate/lib/ActorHttpLimitRate.js:79:30)
    at async TestResultPassed.mapAsync (/users/brtamuge/experiment/node_modules/@comunica/core/lib/TestResult.js:114:37)
    at async MediatorNumber.mediate (/users/brtamuge/experiment/node_modules/@comunica/core/lib/Mediator.js:95:26)

==> analysis/data/mixed/count/C5.error.txt <==
TypeError: fetch failed
    at node:internal/deps/undici/undici:15141:13
    at async ActorHttpFetch.run (/users/brtamuge/experiment/node_modules/@comunica/actor-http-fetch/lib/ActorHttpFetch.js:55:26)
    at async TestResultPassed.mapAsync (/users/brtamuge/experiment/node_modules/@comunica/core/lib/TestResult.js:114:37)
    at async MediatorNumber.mediate (/users/brtamuge/experiment/node_modules/@comunica/core/lib/Mediator.js:95:26)
    at async ActorHttpWayback.run (/users/brtamuge/experiment/node_modules/@comunica/actor-http-wayback/lib/ActorHttpWayback.js:35:22)
    at async TestResultPassed.mapAsync (/users/brtamuge/experiment/node_modules/@comunica/core/lib/TestResult.js:114:37)
    at async MediatorNumber.mediate (/users/brtamuge/experiment/node_modules/@comunica/core/lib/Mediator.js:95:26)
    at async ActorHttpLimitRate.run (/users/brtamuge/experiment/node_modules/@comunica/actor-http-limit-rate/lib/ActorHttpLimitRate.js:79:30)
    at async TestResultPassed.mapAsync (/users/brtamuge/experiment/node_modules/@comunica/core/lib/TestResult.js:114:37)
    at async MediatorNumber.mediate (/users/brtamuge/experiment/node_modules/@comunica/core/lib/Mediator.js:95:26)

==> analysis/data/mixed/count/C6.error.txt <==
TypeError: fetch failed
    at node:internal/deps/undici/undici:15141:13
    at async ActorHttpFetch.run (/users/brtamuge/experiment/node_modules/@comunica/actor-http-fetch/lib/ActorHttpFetch.js:55:26)
    at async TestResultPassed.mapAsync (/users/brtamuge/experiment/node_modules/@comunica/core/lib/TestResult.js:114:37)
    at async MediatorNumber.mediate (/users/brtamuge/experiment/node_modules/@comunica/core/lib/Mediator.js:95:26)
    at async ActorHttpWayback.run (/users/brtamuge/experiment/node_modules/@comunica/actor-http-wayback/lib/ActorHttpWayback.js:35:22)
    at async TestResultPassed.mapAsync (/users/brtamuge/experiment/node_modules/@comunica/core/lib/TestResult.js:114:37)
    at async MediatorNumber.mediate (/users/brtamuge/experiment/node_modules/@comunica/core/lib/Mediator.js:95:26)
    at async ActorHttpLimitRate.run (/users/brtamuge/experiment/node_modules/@comunica/actor-http-limit-rate/lib/ActorHttpLimitRate.js:79:30)
    at async TestResultPassed.mapAsync (/users/brtamuge/experiment/node_modules/@comunica/core/lib/TestResult.js:114:37)
    at async MediatorNumber.mediate (/users/brtamuge/experiment/node_modules/@comunica/core/lib/Mediator.js:95:26)

==> analysis/data/mixed/count/C7.error.txt <==
Error: Request failed: http://n063-03a.wall2.ilabt.iminds.be:3002/sparql
    at ActorHttpRetry.run (/users/brtamuge/experiment/node_modules/@comunica/actor-http-retry/lib/ActorHttpRetry.js:160:15)
    at process.processTicksAndRejections (node:internal/process/task_queues:103:5)
    at async TestResultPassed.mapAsync (/users/brtamuge/experiment/node_modules/@comunica/core/lib/TestResult.js:114:37)
    at async MediatorNumber.mediate (/users/brtamuge/experiment/node_modules/@comunica/core/lib/Mediator.js:95:26)
    at async ActorHttpWayback.run (/users/brtamuge/experiment/node_modules/@comunica/actor-http-wayback/lib/ActorHttpWayback.js:35:22)
    at async TestResultPassed.mapAsync (/users/brtamuge/experiment/node_modules/@comunica/core/lib/TestResult.js:114:37)
    at async MediatorNumber.mediate (/users/brtamuge/experiment/node_modules/@comunica/core/lib/Mediator.js:95:26)
    at async fetch (/users/brtamuge/experiment/node_modules/@comunica/actor-query-source-identify-hypermedia-sparql/lib/QuerySourceSparql.js:49:34)

==> analysis/data/mixed/count/C8.error.txt <==
TypeError: fetch failed
    at node:internal/deps/undici/undici:15141:13
    at async ActorHttpFetch.run (/users/brtamuge/experiment/node_modules/@comunica/actor-http-fetch/lib/ActorHttpFetch.js:55:26)
    at async TestResultPassed.mapAsync (/users/brtamuge/experiment/node_modules/@comunica/core/lib/TestResult.js:114:37)
    at async MediatorNumber.mediate (/users/brtamuge/experiment/node_modules/@comunica/core/lib/Mediator.js:95:26)
    at async ActorHttpWayback.run (/users/brtamuge/experiment/node_modules/@comunica/actor-http-wayback/lib/ActorHttpWayback.js:35:22)
    at async TestResultPassed.mapAsync (/users/brtamuge/experiment/node_modules/@comunica/core/lib/TestResult.js:114:37)
    at async MediatorNumber.mediate (/users/brtamuge/experiment/node_modules/@comunica/core/lib/Mediator.js:95:26)
    at async ActorHttpRetry.run (/users/brtamuge/experiment/node_modules/@comunica/actor-http-retry/lib/ActorHttpRetry.js:64:30)
    at async TestResultPassed.mapAsync (/users/brtamuge/experiment/node_modules/@comunica/core/lib/TestResult.js:114:37)
    at async MediatorNumber.mediate (/users/brtamuge/experiment/node_modules/@comunica/core/lib/Mediator.js:95:26)

==> analysis/data/mixed/count/C9.error.txt <==
Error: Unexpected "!" at position 0 in state STOP
    at proto.charError (/users/brtamuge/experiment/node_modules/@bergos/jsonparse/jsonparse.js:94:16)
    at proto.write (/users/brtamuge/experiment/node_modules/@bergos/jsonparse/jsonparse.js:158:23)
    at Transform.transform [as _transform] (/users/brtamuge/experiment/node_modules/fetch-sparql-endpoint/node_modules/sparqljson-parse/lib/SparqlJsonParser.js:98:28)
    at Transform._write (/users/brtamuge/experiment/node_modules/readable-stream/lib/internal/streams/transform.js:153:8)
    at writeOrBuffer (/users/brtamuge/experiment/node_modules/readable-stream/lib/internal/streams/writable.js:336:12)
    at _write (/users/brtamuge/experiment/node_modules/readable-stream/lib/internal/streams/writable.js:285:10)
    at Writable.write (/users/brtamuge/experiment/node_modules/readable-stream/lib/internal/streams/writable.js:288:10)
    at ReadableFromWeb.ondata (/users/brtamuge/experiment/node_modules/readable-stream/lib/internal/streams/readable.js:707:22)
    at ReadableFromWeb.emit (node:events:519:28)
    at addChunk (/users/brtamuge/experiment/node_modules/readable-stream/lib/internal/streams/readable.js:323:12)

==> analysis/data/mixed/count/S12.error.txt <==
Error: TIMEOUT after 1800000ms
    at Timeout.<anonymous> (/users/brtamuge/experiment/scripts/lib.js:151:14)
    at listOnTimeout (node:internal/timers:585:17)
    at process.processTimers (node:internal/timers:521:7)

==> analysis/data/mixed/count/S13.error.txt <==
Error: TIMEOUT after 1800000ms
    at Timeout.<anonymous> (/users/brtamuge/experiment/scripts/lib.js:151:14)
    at listOnTimeout (node:internal/timers:585:17)
    at process.processTimers (node:internal/timers:521:7)

==> analysis/data/mixed/count/S7.error.txt <==
TypeError: fetch failed
    at node:internal/deps/undici/undici:15141:13
    at async ActorHttpFetch.run (/users/brtamuge/experiment/node_modules/@comunica/actor-http-fetch/lib/ActorHttpFetch.js:55:26)
    at async TestResultPassed.mapAsync (/users/brtamuge/experiment/node_modules/@comunica/core/lib/TestResult.js:114:37)
    at async MediatorNumber.mediate (/users/brtamuge/experiment/node_modules/@comunica/core/lib/Mediator.js:95:26)
    at async ActorHttpWayback.run (/users/brtamuge/experiment/node_modules/@comunica/actor-http-wayback/lib/ActorHttpWayback.js:35:22)
    at async TestResultPassed.mapAsync (/users/brtamuge/experiment/node_modules/@comunica/core/lib/TestResult.js:114:37)
    at async MediatorNumber.mediate (/users/brtamuge/experiment/node_modules/@comunica/core/lib/Mediator.js:95:26)
    at async ActorHttpLimitRate.run (/users/brtamuge/experiment/node_modules/@comunica/actor-http-limit-rate/lib/ActorHttpLimitRate.js:79:30)
    at async TestResultPassed.mapAsync (/users/brtamuge/experiment/node_modules/@comunica/core/lib/TestResult.js:114:37)
    at async MediatorNumber.mediate (/users/brtamuge/experiment/node_modules/@comunica/core/lib/Mediator.js:95:26)

==> analysis/data/mixed/count/metrics.json <==
{
  "mode": "count",
  "reps": 3,
  "queries": [
    {
      "name": "S1",
      "runs": [
        {
          "rep": 1,
          "planningMs": 7911.828955999998,
          "totalMs": 8551.781887999998,
          "httpRequests": 187,
          "results": 90
        },
        {
          "rep": 2,
          "planningMs": 7987.666791,
          "totalMs": 8751.947003000001,
          "httpRequests": 187,
          "results": 90
        },
        {
          "rep": 3,
          "planningMs": 8217.450135,
          "totalMs": 11284.213114999999,
          "httpRequests": 187,
          "results": 90
        }
      ]
    },
    {
      "name": "S2",
      "runs": [
        {
          "rep": 1,
          "planningMs": 2543.940233999998,
          "totalMs": 2578.987100999999,
          "httpRequests": 134,
          "results": 1
        },
        {
          "rep": 2,
          "planningMs": 2282.6222129999987,
          "totalMs": 2318.1324190000014,
          "httpRequests": 134,
          "results": 1
        },
        {
          "rep": 3,
          "planningMs": 2423.063915999999,
          "totalMs": 2456.6564739999994,
          "httpRequests": 134,
          "results": 1
        }
      ]
    },
    {
      "name": "S3",
      "runs": [
        {
          "rep": 1,
          "planningMs": 8967.796500999997,
          "totalMs": 11587.145377999997,
          "httpRequests": 293,
          "results": 2
        },
        {
          "rep": 2,
          "planningMs": 8914.859959000001,
          "totalMs": 12129.692731,
          "httpRequests": 293,
          "results": 2
        },
        {
          "rep": 3,
          "planningMs": 8763.776091,
          "totalMs": 11858.349246999998,
          "httpRequests": 293,
          "results": 2
        }
      ]
    },
    {
      "name": "S4",
      "runs": [
        {
          "rep": 1,
          "error": "TypeError: fetch failed"
        },
        {
          "rep": 2,
          "error": "TypeError: fetch failed"
        },
        {
          "rep": 3,
          "error": "TypeError: fetch failed"
        }
      ]
    },
    {
      "name": "S5",
      "runs": [
        {
          "rep": 1,
          "planningMs": 8602.964185000004,
          "totalMs": 11944.83672,
          "httpRequests": 260,
          "results": 2
        },
        {
          "rep": 2,
          "planningMs": 8077.5749270000015,
          "totalMs": 10123.661414999999,
          "httpRequests": 260,
          "results": 2
        },
        {
          "rep": 3,
          "planningMs": 8601.401762999998,
          "totalMs": 11003.485347999998,
          "httpRequests": 262,
          "results": 2
        }
      ]
    },
    {
      "name": "S6",
      "runs": [
        {
          "rep": 1,
          "error": "TypeError: fetch failed"
        },
        {
          "rep": 2,
          "planningMs": 7817.6675689999975,
          "totalMs": 236889.57798500004,
          "httpRequests": 83059,
          "results": 11
        },
        {
          "rep": 3,
          "planningMs": 7837.635482999998,
          "totalMs": 360527.09810899996,
          "httpRequests": 83107,
          "results": 11
        }
      ]
    },
    {
      "name": "S7",
      "runs": [
        {
          "rep": 1,
          "error": "Error: TIMEOUT after 1800000ms"
        },
        {
          "rep": 2,
          "error": "Error: TIMEOUT after 1800000ms"
        },
        {
          "rep": 3,
          "error": "Error: TIMEOUT after 1800000ms"
        }
      ]
    },
    {
      "name": "S8",
      "runs": [
        {
          "rep": 1,
          "planningMs": 1344.6187419999987,
          "totalMs": 1527.4579859999976,
          "httpRequests": 110,
          "results": 1159
        },
        {
          "rep": 2,
          "planningMs": 1459.9654100000007,
          "totalMs": 1649.8346310000015,
          "httpRequests": 110,
          "results": 1159
        },
        {
          "rep": 3,
          "planningMs": 1520.9051040000013,
          "totalMs": 1790.1467129999983,
          "httpRequests": 110,
          "results": 1159
        }
      ]
    },
    {
      "name": "S9",
      "runs": [
        {
          "rep": 1,
          "planningMs": 7873.169854000003,
          "totalMs": 8995.622793000002,
          "httpRequests": 500,
          "results": 333
        },
        {
          "rep": 2,
          "planningMs": 7771.710523999998,
          "totalMs": 9118.211954999999,
          "httpRequests": 500,
          "results": 333
        },
        {
          "rep": 3,
          "planningMs": 7945.067415000001,
          "totalMs": 9738.756112,
          "httpRequests": 499,
          "results": 333
        }
      ]
    },
    {
      "name": "S10",
      "runs": [
        {
          "rep": 1,
          "planningMs": 8125.659920000002,
          "totalMs": 1396154.3262840002,
          "httpRequests": 587878,
          "results": 9054
        },
        {
          "rep": 2,
          "planningMs": 8481.656394000001,
          "totalMs": 1289669.053025,
          "httpRequests": 588065,
          "results": 9054
        },
        {
          "rep": 3,
          "planningMs": 104186.605864,
          "totalMs": 1465228.218547,
          "httpRequests": 588148,
          "results": 9054
        }
      ]
    },
    {
      "name": "S11",
      "runs": [
        {
          "rep": 1,
          "error": "TypeError: fetch failed"
        },
        {
          "rep": 2,
          "planningMs": 200812.554049,
          "totalMs": 200967.524205,
          "httpRequests": 235,
          "results": 3
        },
        {
          "rep": 3,
          "planningMs": 8298.343951999996,
          "totalMs": 8648.218567999997,
          "httpRequests": 224,
          "results": 3
        }
      ]
    },
    {
      "name": "S12",
      "runs": [
        {
          "rep": 1,
          "error": "Error: TIMEOUT after 1800000ms"
        },
        {
          "rep": 2,
          "error": "Error: TIMEOUT after 1800000ms"
        },
        {
          "rep": 3,
          "error": "Error: TIMEOUT after 1800000ms"
        }
      ]
    },
    {
      "name": "S13",
      "runs": [
        {
          "rep": 1,
          "error": "Error: TIMEOUT after 1800000ms"
        },
        {
          "rep": 2,
          "error": "Error: TIMEOUT after 1800000ms"
        },
        {
          "rep": 3,
          "error": "Error: TIMEOUT after 1800000ms"
        }
      ]
    },
    {
      "name": "S14",
      "runs": [
        {
          "rep": 1,
          "planningMs": 8304.301784,
          "totalMs": 50545.560113,
          "httpRequests": 7606,
          "results": 1620
        },
        {
          "rep": 2,
          "planningMs": 8264.670654000001,
          "totalMs": 60679.891294,
          "httpRequests": 7603,
          "results": 1620
        },
        {
          "rep": 3,
          "planningMs": 8314.961317000001,
          "totalMs": 75500.23227600001,
          "httpRequests": 7604,
          "results": 1620
        }
      ]
    },
    {
      "name": "C1",
      "runs": [
        {
          "rep": 1,
          "planningMs": 9913.883516999998,
          "totalMs": 455432.92694,
          "httpRequests": 87596,
          "results": 1000
        },
        {
          "rep": 2,
          "planningMs": 9540.605762000003,
          "totalMs": 454743.78576899995,
          "httpRequests": 87595,
          "results": 1000
        },
        {
          "rep": 3,
          "planningMs": 225680.670409,
          "totalMs": 616078.960673,
          "httpRequests": 87336,
          "results": 1000
        }
      ]
    },
    {
      "name": "C2",
      "runs": [
        {
          "rep": 1,
          "error": "Error: TIMEOUT after 1800000ms"
        },
        {
          "rep": 2,
          "error": "Error: TIMEOUT after 1800000ms"
        },
        {
          "rep": 3,
          "error": "Error: TIMEOUT after 1800000ms"
        }
      ]
    },
    {
      "name": "C3",
      "runs": [
        {
          "rep": 1,
          "error": "TypeError: terminated"
        },
        {
          "rep": 2,
          "error": "TypeError: terminated"
        },
        {
          "rep": 3,
          "error": "Error: TIMEOUT after 1800000ms"
        }
      ]
    },
    {
      "name": "C4",
      "runs": [
        {
          "rep": 1,
          "planningMs": 383426.17798399995,
          "totalMs": 524608.678298,
          "httpRequests": 1197,
          "results": 50
        },
        {
          "rep": 2,
          "planningMs": 552259.032247,
          "totalMs": 794231.486925,
          "httpRequests": 1208,
          "results": 50
        },
        {
          "rep": 3,
          "planningMs": 518031.06748800003,
          "totalMs": 824521.404292,
          "httpRequests": 1206,
          "results": 50
        }
      ]
    },
    {
      "name": "C5",
      "runs": [
        {
          "rep": 1,
          "error": "TypeError: fetch failed"
        },
        {
          "rep": 2,
          "error": "TypeError: fetch failed"
        },
        {
          "rep": 3,
          "error": "TypeError: fetch failed"
        }
      ]
    },
    {
      "name": "C6",
      "runs": [
        {
          "rep": 1,
          "error": "TypeError: fetch failed"
        },
        {
          "rep": 2,
          "error": "Error: TIMEOUT after 1800000ms"
        },
        {
          "rep": 3,
          "error": "Error: TIMEOUT after 1800000ms"
        }
      ]
    },
    {
      "name": "C7",
      "runs": [
        {
          "rep": 1,
          "error": "Error: Request failed: http://n061-09a.wall2.ilabt.iminds.be:3002/sparql"
        },
        {
          "rep": 2,
          "error": "Error: Request failed: http://n061-09a.wall2.ilabt.iminds.be:3002/sparql"
        },
        {
          "rep": 3,
          "error": "Error: Request failed: http://n063-03a.wall2.ilabt.iminds.be:3002/sparql"
        }
      ]
    },
    {
      "name": "C8",
      "runs": [
        {
          "rep": 1,
          "error": "TypeError: fetch failed"
        },
        {
          "rep": 2,
          "error": "Error: Request failed: http://n063-03a.wall2.ilabt.iminds.be:3002/sparql"
        },
        {
          "rep": 3,
          "error": "TypeError: fetch failed"
        }
      ]
    },
    {
      "name": "C9",
      "runs": [
        {
          "rep": 1,
          "error": "Error: TIMEOUT after 1800000ms"
        },
        {
          "rep": 2,
          "error": "Error: TIMEOUT after 1800000ms"
        },
        {
          "rep": 3,
          "error": "Error: TIMEOUT after 1800000ms"
        }
      ]
    },
    {
      "name": "C10",
      "runs": [
        {
          "rep": 1,
          "planningMs": 55657.82689299999,
          "totalMs": 63758.706395999994,
          "httpRequests": 2156,
          "results": 102
        },
        {
          "rep": 2,
          "planningMs": 56322.366096,
          "totalMs": 64570.79209300001,
          "httpRequests": 2152,
          "results": 102
        },
        {
          "rep": 3,
          "planningMs": 56237.01999500001,
          "totalMs": 64070.764226,
          "httpRequests": 2145,
          "results": 102
        }
      ]
    }
  ]
}


==> analysis/data/qlever/ask/C1.error.txt <==
Error: TIMEOUT after 1800000ms
    at Timeout.<anonymous> (/users/brtamuge/experiment/scripts/lib.js:151:14)
    at listOnTimeout (node:internal/timers:585:17)
    at process.processTimers (node:internal/timers:521:7)

==> analysis/data/qlever/ask/C10.error.txt <==
Error: TIMEOUT after 1800000ms
    at Timeout.<anonymous> (/users/brtamuge/experiment/scripts/lib.js:151:14)
    at listOnTimeout (node:internal/timers:585:17)
    at process.processTimers (node:internal/timers:521:7)

==> analysis/data/qlever/ask/C2.error.txt <==
Error: TIMEOUT after 1800000ms
    at Timeout.<anonymous> (/users/brtamuge/experiment/scripts/lib.js:151:14)
    at listOnTimeout (node:internal/timers:585:17)
    at process.processTimers (node:internal/timers:521:7)

==> analysis/data/qlever/ask/C3.error.txt <==
Error: TIMEOUT after 1800000ms
    at Timeout.<anonymous> (/users/brtamuge/experiment/scripts/lib.js:151:14)
    at listOnTimeout (node:internal/timers:585:17)
    at process.processTimers (node:internal/timers:521:7)

==> analysis/data/qlever/ask/C5.error.txt <==
TypeError: fetch failed
    at node:internal/deps/undici/undici:15141:13
    at process.processTicksAndRejections (node:internal/process/task_queues:103:5)
    at async ActorHttpFetch.run (/users/brtamuge/experiment/node_modules/@comunica/actor-http-fetch/lib/ActorHttpFetch.js:55:26)
    at async TestResultPassed.mapAsync (/users/brtamuge/experiment/node_modules/@comunica/core/lib/TestResult.js:114:37)
    at async MediatorNumber.mediate (/users/brtamuge/experiment/node_modules/@comunica/core/lib/Mediator.js:95:26)
    at async ActorHttpWayback.run (/users/brtamuge/experiment/node_modules/@comunica/actor-http-wayback/lib/ActorHttpWayback.js:35:22)
    at async TestResultPassed.mapAsync (/users/brtamuge/experiment/node_modules/@comunica/core/lib/TestResult.js:114:37)
    at async MediatorNumber.mediate (/users/brtamuge/experiment/node_modules/@comunica/core/lib/Mediator.js:95:26)
    at async ActorHttpLimitRate.run (/users/brtamuge/experiment/node_modules/@comunica/actor-http-limit-rate/lib/ActorHttpLimitRate.js:79:30)
    at async TestResultPassed.mapAsync (/users/brtamuge/experiment/node_modules/@comunica/core/lib/TestResult.js:114:37)

==> analysis/data/qlever/ask/C6.error.txt <==
Error: TIMEOUT after 1800000ms
    at Timeout.<anonymous> (/users/brtamuge/experiment/scripts/lib.js:151:14)
    at listOnTimeout (node:internal/timers:585:17)
    at process.processTimers (node:internal/timers:521:7)

==> analysis/data/qlever/ask/C7.error.txt <==
Error: Request failed: http://n062-05a.wall2.ilabt.iminds.be:3002/sparql
    at ActorHttpRetry.run (/users/brtamuge/experiment/node_modules/@comunica/actor-http-retry/lib/ActorHttpRetry.js:160:15)
    at process.processTicksAndRejections (node:internal/process/task_queues:103:5)
    at async TestResultPassed.mapAsync (/users/brtamuge/experiment/node_modules/@comunica/core/lib/TestResult.js:114:37)
    at async MediatorNumber.mediate (/users/brtamuge/experiment/node_modules/@comunica/core/lib/Mediator.js:95:26)
    at async ActorHttpWayback.run (/users/brtamuge/experiment/node_modules/@comunica/actor-http-wayback/lib/ActorHttpWayback.js:35:22)
    at async TestResultPassed.mapAsync (/users/brtamuge/experiment/node_modules/@comunica/core/lib/TestResult.js:114:37)
    at async MediatorNumber.mediate (/users/brtamuge/experiment/node_modules/@comunica/core/lib/Mediator.js:95:26)
    at async fetch (/users/brtamuge/experiment/node_modules/@comunica/actor-query-source-identify-hypermedia-sparql/lib/QuerySourceSparql.js:49:34)

==> analysis/data/qlever/ask/C8.error.txt <==
Error: Request failed: http://n062-05a.wall2.ilabt.iminds.be:3002/sparql
    at ActorHttpRetry.run (/users/brtamuge/experiment/node_modules/@comunica/actor-http-retry/lib/ActorHttpRetry.js:160:15)
    at process.processTicksAndRejections (node:internal/process/task_queues:103:5)
    at async TestResultPassed.mapAsync (/users/brtamuge/experiment/node_modules/@comunica/core/lib/TestResult.js:114:37)
    at async MediatorNumber.mediate (/users/brtamuge/experiment/node_modules/@comunica/core/lib/Mediator.js:95:26)
    at async ActorHttpWayback.run (/users/brtamuge/experiment/node_modules/@comunica/actor-http-wayback/lib/ActorHttpWayback.js:35:22)
    at async TestResultPassed.mapAsync (/users/brtamuge/experiment/node_modules/@comunica/core/lib/TestResult.js:114:37)
    at async MediatorNumber.mediate (/users/brtamuge/experiment/node_modules/@comunica/core/lib/Mediator.js:95:26)
    at async ActorHttpLimitRate.run (/users/brtamuge/experiment/node_modules/@comunica/actor-http-limit-rate/lib/ActorHttpLimitRate.js:79:30)
    at async TestResultPassed.mapAsync (/users/brtamuge/experiment/node_modules/@comunica/core/lib/TestResult.js:114:37)
    at async MediatorNumber.mediate (/users/brtamuge/experiment/node_modules/@comunica/core/lib/Mediator.js:95:26)

==> analysis/data/qlever/ask/C9.error.txt <==
Error: TIMEOUT after 1800000ms
    at Timeout.<anonymous> (/users/brtamuge/experiment/scripts/lib.js:151:14)
    at listOnTimeout (node:internal/timers:585:17)
    at process.processTimers (node:internal/timers:521:7)

==> analysis/data/qlever/ask/S10.error.txt <==
Error: TIMEOUT after 1800000ms
    at Timeout.<anonymous> (/users/brtamuge/experiment/scripts/lib.js:151:14)
    at listOnTimeout (node:internal/timers:585:17)
    at process.processTimers (node:internal/timers:521:7)

==> analysis/data/qlever/ask/S12.error.txt <==
Error: TIMEOUT after 1800000ms
    at Timeout.<anonymous> (/users/brtamuge/experiment/scripts/lib.js:151:14)
    at listOnTimeout (node:internal/timers:585:17)
    at process.processTimers (node:internal/timers:521:7)

==> analysis/data/qlever/ask/S3.error.txt <==
Error: TIMEOUT after 1800000ms
    at Timeout.<anonymous> (/users/brtamuge/experiment/scripts/lib.js:151:14)
    at listOnTimeout (node:internal/timers:585:17)
    at process.processTimers (node:internal/timers:521:7)

==> analysis/data/qlever/ask/S4.error.txt <==
Error: TIMEOUT after 1800000ms
    at Timeout.<anonymous> (/users/brtamuge/experiment/scripts/lib.js:151:14)
    at listOnTimeout (node:internal/timers:585:17)
    at process.processTimers (node:internal/timers:521:7)

==> analysis/data/qlever/ask/S5.error.txt <==
Error: TIMEOUT after 1800000ms
    at Timeout.<anonymous> (/users/brtamuge/experiment/scripts/lib.js:151:14)
    at listOnTimeout (node:internal/timers:585:17)
    at process.processTimers (node:internal/timers:521:7)

==> analysis/data/qlever/ask/S6.error.txt <==
Error: TIMEOUT after 1800000ms
    at Timeout.<anonymous> (/users/brtamuge/experiment/scripts/lib.js:151:14)
    at listOnTimeout (node:internal/timers:585:17)
    at process.processTimers (node:internal/timers:521:7)

==> analysis/data/qlever/ask/S7.error.txt <==
Error: TIMEOUT after 1800000ms
    at Timeout.<anonymous> (/users/brtamuge/experiment/scripts/lib.js:151:14)
    at listOnTimeout (node:internal/timers:585:17)
    at process.processTimers (node:internal/timers:521:7)

==> analysis/data/qlever/ask/metrics.json <==
{
  "mode": "ask",
  "reps": 3,
  "queries": [
    {
      "name": "S1",
      "runs": [
        {
          "rep": 1,
          "planningMs": 176.23057399999925,
          "totalMs": 270.3471719999998,
          "httpRequests": 93,
          "results": 90
        },
        {
          "rep": 2,
          "planningMs": 243.61406199999874,
          "totalMs": 340.7692559999996,
          "httpRequests": 93,
          "results": 90
        },
        {
          "rep": 3,
          "planningMs": 180.77901500000007,
          "totalMs": 276.5392179999999,
          "httpRequests": 93,
          "results": 90
        }
      ]
    },
    {
      "name": "S2",
      "runs": [
        {
          "rep": 1,
          "planningMs": 221.22495399999934,
          "totalMs": 251.43521800000053,
          "httpRequests": 80,
          "results": 1
        },
        {
          "rep": 2,
          "planningMs": 163.84960499999943,
          "totalMs": 189.05862100000013,
          "httpRequests": 80,
          "results": 1
        },
        {
          "rep": 3,
          "planningMs": 230.8104970000004,
          "totalMs": 261.73990200000117,
          "httpRequests": 80,
          "results": 1
        }
      ]
    },
    {
      "name": "S3",
      "runs": [
        {
          "rep": 1,
          "error": "Error: TIMEOUT after 1800000ms"
        }
      ]
    },
    {
      "name": "S4",
      "runs": [
        {
          "rep": 1,
          "error": "Error: TIMEOUT after 1800000ms"
        }
      ]
    },
    {
      "name": "S5",
      "runs": [
        {
          "rep": 1,
          "error": "Error: TIMEOUT after 1800000ms"
        }
      ]
    },
    {
      "name": "S6",
      "runs": [
        {
          "rep": 1,
          "error": "Error: TIMEOUT after 1800000ms"
        }
      ]
    },
    {
      "name": "S7",
      "runs": [
        {
          "rep": 1,
          "error": "Error: TIMEOUT after 1800000ms"
        }
      ]
    },
    {
      "name": "S8",
      "runs": [
        {
          "rep": 1,
          "planningMs": 149.0067139999992,
          "totalMs": 379.03241399999933,
          "httpRequests": 66,
          "results": 1159
        },
        {
          "rep": 2,
          "planningMs": 150.29007100000126,
          "totalMs": 354.4810120000002,
          "httpRequests": 66,
          "results": 1159
        },
        {
          "rep": 3,
          "planningMs": 145.15859099999943,
          "totalMs": 361.02737499999967,
          "httpRequests": 66,
          "results": 1159
        }
      ]
    },
    {
      "name": "S9",
      "runs": [
        {
          "rep": 1,
          "planningMs": 183.38609499999984,
          "totalMs": 694.8686909999997,
          "httpRequests": 197,
          "results": 333
        },
        {
          "rep": 2,
          "planningMs": 184.32683600000018,
          "totalMs": 695.3679929999998,
          "httpRequests": 197,
          "results": 333
        },
        {
          "rep": 3,
          "planningMs": 181.10757100000046,
          "totalMs": 705.5003530000013,
          "httpRequests": 197,
          "results": 333
        }
      ]
    },
    {
      "name": "S10",
      "runs": [
        {
          "rep": 1,
          "error": "Error: TIMEOUT after 1800000ms"
        }
      ]
    },
    {
      "name": "S11",
      "runs": [
        {
          "rep": 1,
          "planningMs": 341.12676699999975,
          "totalMs": 423.7972269999991,
          "httpRequests": 132,
          "results": 3
        },
        {
          "rep": 2,
          "planningMs": 410.73469600000135,
          "totalMs": 489.5826649999999,
          "httpRequests": 132,
          "results": 3
        },
        {
          "rep": 3,
          "planningMs": 427.4337340000002,
          "totalMs": 497.01724699999977,
          "httpRequests": 132,
          "results": 3
        }
      ]
    },
    {
      "name": "S12",
      "runs": [
        {
          "rep": 1,
          "error": "Error: TIMEOUT after 1800000ms"
        }
      ]
    },
    {
      "name": "S13",
      "runs": [
        {
          "rep": 1,
          "planningMs": 344.08009800000036,
          "totalMs": 1720570.884233,
          "httpRequests": 501653,
          "results": 28
        },
        {
          "rep": 2,
          "planningMs": 326.8830360000011,
          "totalMs": 1727647.948047,
          "httpRequests": 501653,
          "results": 28
        },
        {
          "rep": 3,
          "planningMs": 303.76017200000024,
          "totalMs": 1744026.064871,
          "httpRequests": 501653,
          "results": 28
        }
      ]
    },
    {
      "name": "S14",
      "runs": [
        {
          "rep": 1,
          "planningMs": 302.8130399999991,
          "totalMs": 1275576.565753,
          "httpRequests": 104827,
          "results": 1620
        },
        {
          "rep": 2,
          "planningMs": 6782.516987000001,
          "totalMs": 1447707.1043760001,
          "httpRequests": 104827,
          "results": 1620
        },
        {
          "rep": 3,
          "planningMs": 337.0427749999999,
          "totalMs": 1274465.6456000002,
          "httpRequests": 104827,
          "results": 1620
        }
      ]
    },
    {
      "name": "C1",
      "runs": [
        {
          "rep": 1,
          "error": "Error: TIMEOUT after 1800000ms"
        }
      ]
    },
    {
      "name": "C2",
      "runs": [
        {
          "rep": 1,
          "error": "Error: TIMEOUT after 1800000ms"
        }
      ]
    },
    {
      "name": "C3",
      "runs": [
        {
          "rep": 1,
          "error": "Error: TIMEOUT after 1800000ms"
        }
      ]
    },
    {
      "name": "C4",
      "runs": [
        {
          "rep": 1,
          "planningMs": 661.6597929999989,
          "totalMs": 4089.5900459999993,
          "httpRequests": 452,
          "results": 50
        },
        {
          "rep": 2,
          "planningMs": 664.5807880000011,
          "totalMs": 4142.996056000002,
          "httpRequests": 452,
          "results": 50
        },
        {
          "rep": 3,
          "planningMs": 674.9586990000007,
          "totalMs": 3783.466188999999,
          "httpRequests": 452,
          "results": 50
        }
      ]
    },
    {
      "name": "C5",
      "runs": [
        {
          "rep": 1,
          "error": "Error: TIMEOUT after 1800000ms"
        }
      ]
    },
    {
      "name": "C6",
      "runs": [
        {
          "rep": 1,
          "error": "Error: TIMEOUT after 1800000ms"
        }
      ]
    },
    {
      "name": "C7",
      "runs": [
        {
          "rep": 1,
          "error": "Error: Request failed: http://n062-05a.wall2.ilabt.iminds.be:3002/sparql"
        }
      ]
    },
    {
      "name": "C8",
      "runs": [
        {
          "rep": 1,
          "error": "Error: Request failed: http://n062-05a.wall2.ilabt.iminds.be:3002/sparql"
        }
      ]
    },
    {
      "name": "C9",
      "runs": [
        {
          "rep": 1,
          "error": "Error: TIMEOUT after 1800000ms"
        }
      ]
    },
    {
      "name": "C10",
      "runs": [
        {
          "rep": 1,
          "error": "Error: TIMEOUT after 1800000ms"
        }
      ]
    }
  ]
}


==> analysis/data/qlever/count/C2.error.txt <==
Error: TIMEOUT after 1800000ms
    at Timeout.<anonymous> (/users/brtamuge/experiment/scripts/lib.js:151:14)
    at listOnTimeout (node:internal/timers:585:17)
    at process.processTimers (node:internal/timers:521:7)

==> analysis/data/qlever/count/C3.error.txt <==
Error: TIMEOUT after 1800000ms
    at Timeout.<anonymous> (/users/brtamuge/experiment/scripts/lib.js:151:14)
    at listOnTimeout (node:internal/timers:585:17)
    at process.processTimers (node:internal/timers:521:7)

==> analysis/data/qlever/count/C5.error.txt <==
TypeError: fetch failed
    at node:internal/deps/undici/undici:15141:13
    at async ActorHttpFetch.run (/users/brtamuge/experiment/node_modules/@comunica/actor-http-fetch/lib/ActorHttpFetch.js:55:26)
    at async TestResultPassed.mapAsync (/users/brtamuge/experiment/node_modules/@comunica/core/lib/TestResult.js:114:37)
    at async MediatorNumber.mediate (/users/brtamuge/experiment/node_modules/@comunica/core/lib/Mediator.js:95:26)
    at async ActorHttpWayback.run (/users/brtamuge/experiment/node_modules/@comunica/actor-http-wayback/lib/ActorHttpWayback.js:35:22)
    at async TestResultPassed.mapAsync (/users/brtamuge/experiment/node_modules/@comunica/core/lib/TestResult.js:114:37)
    at async MediatorNumber.mediate (/users/brtamuge/experiment/node_modules/@comunica/core/lib/Mediator.js:95:26)
    at async ActorHttpLimitRate.run (/users/brtamuge/experiment/node_modules/@comunica/actor-http-limit-rate/lib/ActorHttpLimitRate.js:79:30)
    at async TestResultPassed.mapAsync (/users/brtamuge/experiment/node_modules/@comunica/core/lib/TestResult.js:114:37)
    at async MediatorNumber.mediate (/users/brtamuge/experiment/node_modules/@comunica/core/lib/Mediator.js:95:26)

==> analysis/data/qlever/count/C6.error.txt <==
Error: TIMEOUT after 1800000ms
    at Timeout.<anonymous> (/users/brtamuge/experiment/scripts/lib.js:151:14)
    at listOnTimeout (node:internal/timers:585:17)
    at process.processTimers (node:internal/timers:521:7)

==> analysis/data/qlever/count/metrics.json <==
{
  "mode": "count",
  "reps": 3,
  "queries": [
    {
      "name": "S1",
      "runs": [
        {
          "rep": 1,
          "planningMs": 222.10561400000006,
          "totalMs": 387.89801500000067,
          "httpRequests": 134,
          "results": 90
        },
        {
          "rep": 2,
          "planningMs": 225.8301309999988,
          "totalMs": 369.3082340000001,
          "httpRequests": 134,
          "results": 90
        },
        {
          "rep": 3,
          "planningMs": 233.92716500000097,
          "totalMs": 391.6167120000009,
          "httpRequests": 134,
          "results": 90
        }
      ]
    },
    {
      "name": "S2",
      "runs": [
        {
          "rep": 1,
          "planningMs": 225.93466100000114,
          "totalMs": 254.84701300000052,
          "httpRequests": 97,
          "results": 1
        },
        {
          "rep": 2,
          "planningMs": 187.88828300000023,
          "totalMs": 217.40172600000005,
          "httpRequests": 97,
          "results": 1
        },
        {
          "rep": 3,
          "planningMs": 229.89662099999987,
          "totalMs": 256.4034069999998,
          "httpRequests": 97,
          "results": 1
        }
      ]
    },
    {
      "name": "S3",
      "runs": [
        {
          "rep": 1,
          "planningMs": 388.7622970000011,
          "totalMs": 736.1139410000014,
          "httpRequests": 234,
          "results": 2
        },
        {
          "rep": 2,
          "planningMs": 345.6317909999998,
          "totalMs": 696.2919409999995,
          "httpRequests": 234,
          "results": 2
        },
        {
          "rep": 3,
          "planningMs": 359.67015600000013,
          "totalMs": 746.7712920000013,
          "httpRequests": 234,
          "results": 2
        }
      ]
    },
    {
      "name": "S4",
      "runs": [
        {
          "rep": 1,
          "planningMs": 398.36501900000076,
          "totalMs": 1883.659453000002,
          "httpRequests": 300,
          "results": 1
        },
        {
          "rep": 2,
          "planningMs": 402.6188199999997,
          "totalMs": 1877.09109,
          "httpRequests": 300,
          "results": 1
        },
        {
          "rep": 3,
          "planningMs": 414.3898279999994,
          "totalMs": 1852.0333300000002,
          "httpRequests": 298,
          "results": 1
        }
      ]
    },
    {
      "name": "S5",
      "runs": [
        {
          "rep": 1,
          "planningMs": 334.06548999999904,
          "totalMs": 658.8041519999988,
          "httpRequests": 210,
          "results": 2
        },
        {
          "rep": 2,
          "planningMs": 316.7612110000009,
          "totalMs": 635.2780149999999,
          "httpRequests": 210,
          "results": 2
        },
        {
          "rep": 3,
          "planningMs": 330.8967329999996,
          "totalMs": 651.6967789999999,
          "httpRequests": 210,
          "results": 2
        }
      ]
    },
    {
      "name": "S6",
      "runs": [
        {
          "rep": 1,
          "planningMs": 251.42131100000006,
          "totalMs": 10776.930629999999,
          "httpRequests": 3869,
          "results": 11
        },
        {
          "rep": 2,
          "planningMs": 319.5593439999993,
          "totalMs": 11097.508267000001,
          "httpRequests": 3869,
          "results": 11
        },
        {
          "rep": 3,
          "planningMs": 244.26798299999973,
          "totalMs": 10662.568138,
          "httpRequests": 3869,
          "results": 11
        }
      ]
    },
    {
      "name": "S7",
      "runs": [
        {
          "rep": 1,
          "planningMs": 363.4578590000001,
          "totalMs": 308419.96835800004,
          "httpRequests": 162973,
          "results": 2
        },
        {
          "rep": 2,
          "planningMs": 262.2458970000007,
          "totalMs": 306253.381759,
          "httpRequests": 162978,
          "results": 2
        },
        {
          "rep": 3,
          "planningMs": 321.9788159999989,
          "totalMs": 311769.89125,
          "httpRequests": 162985,
          "results": 2
        }
      ]
    },
    {
      "name": "S8",
      "runs": [
        {
          "rep": 1,
          "planningMs": 145.4895149999993,
          "totalMs": 341.0229670000008,
          "httpRequests": 80,
          "results": 1159
        },
        {
          "rep": 2,
          "planningMs": 2518.450150999999,
          "totalMs": 2727.4376790000006,
          "httpRequests": 80,
          "results": 1159
        },
        {
          "rep": 3,
          "planningMs": 2182.849999000002,
          "totalMs": 2354.306896000002,
          "httpRequests": 80,
          "results": 1159
        }
      ]
    },
    {
      "name": "S9",
      "runs": [
        {
          "rep": 1,
          "planningMs": 217.97722900000008,
          "totalMs": 1169.4326999999994,
          "httpRequests": 446,
          "results": 333
        },
        {
          "rep": 2,
          "planningMs": 239.87123900000006,
          "totalMs": 1167.4951029999993,
          "httpRequests": 446,
          "results": 333
        },
        {
          "rep": 3,
          "planningMs": 229.0909789999987,
          "totalMs": 1204.1614599999994,
          "httpRequests": 446,
          "results": 333
        }
      ]
    },
    {
      "name": "S10",
      "runs": [
        {
          "rep": 1,
          "planningMs": 323.07549800000015,
          "totalMs": 120386.917497,
          "httpRequests": 47836,
          "results": 9054
        },
        {
          "rep": 2,
          "planningMs": 365.10146200000054,
          "totalMs": 119671.77580100001,
          "httpRequests": 47836,
          "results": 9054
        },
        {
          "rep": 3,
          "planningMs": 319.2433710000005,
          "totalMs": 117248.719344,
          "httpRequests": 47836,
          "results": 9054
        }
      ]
    },
    {
      "name": "S11",
      "runs": [
        {
          "rep": 1,
          "planningMs": 443.29540499999894,
          "totalMs": 568.6903199999997,
          "httpRequests": 159,
          "results": 3
        },
        {
          "rep": 2,
          "planningMs": 467.67792999999983,
          "totalMs": 602.2111260000001,
          "httpRequests": 159,
          "results": 3
        },
        {
          "rep": 3,
          "planningMs": 475.07777800000076,
          "totalMs": 598.7317830000011,
          "httpRequests": 159,
          "results": 3
        }
      ]
    },
    {
      "name": "S12",
      "runs": [
        {
          "rep": 1,
          "planningMs": 332.0395840000001,
          "totalMs": 35509.927477,
          "httpRequests": 17225,
          "results": 393
        },
        {
          "rep": 2,
          "planningMs": 404.5358530000012,
          "totalMs": 35936.103458,
          "httpRequests": 17225,
          "results": 393
        },
        {
          "rep": 3,
          "planningMs": 386.58452600000055,
          "totalMs": 36136.320999,
          "httpRequests": 17225,
          "results": 393
        }
      ]
    },
    {
      "name": "S13",
      "runs": [
        {
          "rep": 1,
          "planningMs": 7891.485246,
          "totalMs": 37810.549057,
          "httpRequests": 2341,
          "results": 28
        },
        {
          "rep": 2,
          "planningMs": 315.525622000001,
          "totalMs": 13793.572894,
          "httpRequests": 2328,
          "results": 28
        },
        {
          "rep": 3,
          "planningMs": 308.3611430000001,
          "totalMs": 13975.641085000001,
          "httpRequests": 2328,
          "results": 28
        }
      ]
    },
    {
      "name": "S14",
      "runs": [
        {
          "rep": 1,
          "planningMs": 363.73796200000106,
          "totalMs": 32502.146626,
          "httpRequests": 16793,
          "results": 1620
        },
        {
          "rep": 2,
          "planningMs": 363.5844300000008,
          "totalMs": 32757.499467,
          "httpRequests": 16797,
          "results": 1620
        },
        {
          "rep": 3,
          "planningMs": 300.21188900000016,
          "totalMs": 33245.541293,
          "httpRequests": 16788,
          "results": 1620
        }
      ]
    },
    {
      "name": "C1",
      "runs": [
        {
          "rep": 1,
          "planningMs": 517.1504359999999,
          "totalMs": 17881.580208,
          "httpRequests": 8300,
          "results": 1000
        },
        {
          "rep": 2,
          "planningMs": 526.5649560000002,
          "totalMs": 18259.451926,
          "httpRequests": 8301,
          "results": 1000
        },
        {
          "rep": 3,
          "planningMs": 9438.556276,
          "totalMs": 38770.158551,
          "httpRequests": 8322,
          "results": 1000
        }
      ]
    },
    {
      "name": "C2",
      "runs": [
        {
          "rep": 1,
          "error": "Error: TIMEOUT after 1800000ms"
        },
        {
          "rep": 2,
          "error": "Error: TIMEOUT after 1800000ms"
        },
        {
          "rep": 3,
          "error": "Error: TIMEOUT after 1800000ms"
        }
      ]
    },
    {
      "name": "C3",
      "runs": [
        {
          "rep": 1,
          "error": "Error: TIMEOUT after 1800000ms"
        },
        {
          "rep": 2,
          "error": "Error: TIMEOUT after 1800000ms"
        },
        {
          "rep": 3,
          "error": "Error: TIMEOUT after 1800000ms"
        }
      ]
    },
    {
      "name": "C4",
      "runs": [
        {
          "rep": 1,
          "planningMs": 809.7239109999991,
          "totalMs": 4980.083418999999,
          "httpRequests": 1093,
          "results": 50
        },
        {
          "rep": 2,
          "planningMs": 831.6711410000007,
          "totalMs": 5582.770771999998,
          "httpRequests": 1092,
          "results": 50
        },
        {
          "rep": 3,
          "planningMs": 820.5920939999996,
          "totalMs": 5320.697966999998,
          "httpRequests": 1107,
          "results": 50
        }
      ]
    },
    {
      "name": "C5",
      "runs": [
        {
          "rep": 1,
          "error": "TypeError: fetch failed"
        },
        {
          "rep": 2,
          "error": "TypeError: fetch failed"
        },
        {
          "rep": 3,
          "error": "TypeError: fetch failed"
        }
      ]
    },
    {
      "name": "C6",
      "runs": [
        {
          "rep": 1,
          "error": "Error: TIMEOUT after 1800000ms"
        },
        {
          "rep": 2,
          "error": "Error: TIMEOUT after 1800000ms"
        },
        {
          "rep": 3,
          "error": "Error: TIMEOUT after 1800000ms"
        }
      ]
    },
    {
      "name": "C7",
      "runs": [
        {
          "rep": 1,
          "planningMs": 612.7148680000009,
          "totalMs": 6680.541552999999,
          "httpRequests": 1065,
          "results": 92
        },
        {
          "rep": 2,
          "planningMs": 608.07071,
          "totalMs": 5577.464974,
          "httpRequests": 1062,
          "results": 92
        },
        {
          "rep": 3,
          "planningMs": 596.3798539999989,
          "totalMs": 5564.906429999999,
          "httpRequests": 1066,
          "results": 92
        }
      ]
    },
    {
      "name": "C8",
      "runs": [
        {
          "rep": 1,
          "planningMs": 672.3294239999996,
          "totalMs": 20266.740386000005,
          "httpRequests": 8911,
          "results": 3073
        },
        {
          "rep": 2,
          "planningMs": 594.6482400000004,
          "totalMs": 19707.208836,
          "httpRequests": 8922,
          "results": 3073
        },
        {
          "rep": 3,
          "planningMs": 669.8965090000002,
          "totalMs": 19799.896779000002,
          "httpRequests": 8899,
          "results": 3073
        }
      ]
    },
    {
      "name": "C9",
      "runs": [
        {
          "rep": 1,
          "planningMs": 605.3517620000002,
          "totalMs": 203117.25608700002,
          "httpRequests": 59740,
          "results": 100
        },
        {
          "rep": 2,
          "planningMs": 540.8867140000002,
          "totalMs": 199186.809842,
          "httpRequests": 59774,
          "results": 100
        },
        {
          "rep": 3,
          "planningMs": 618.0992380000007,
          "totalMs": 200027.896934,
          "httpRequests": 59782,
          "results": 100
        }
      ]
    },
    {
      "name": "C10",
      "runs": [
        {
          "rep": 1,
          "planningMs": 639.0950100000009,
          "totalMs": 10267.856035000003,
          "httpRequests": 1924,
          "results": 102
        },
        {
          "rep": 2,
          "planningMs": 620.9272249999995,
          "totalMs": 10185.947960000001,
          "httpRequests": 1928,
          "results": 102
        },
        {
          "rep": 3,
          "planningMs": 525.1743709999992,
          "totalMs": 10003.062751000001,
          "httpRequests": 1942,
          "results": 102
        }
      ]
    }
  ]
}


==> analysis/mismatches.json <==
{
  "S2": {
    "missing": [
      {
        "row": "page=uri|http://topics.nytimes.com/top/reference/timestopics/people/o/barack_obama/index.html\tparty=uri|http://dbpedia.org/resource/Democratic_Party_%28United_States%29",
        "count": 1
      }
    ],
    "extra": [
      {
        "row": "page=uri|http://topics.nytimes.com/top/reference/timestopics/people/o/barack_obama/index.html\tparty=uri|http://dbpedia.org/resource/WRONG_Party",
        "count": 1
      },
      {
        "row": "page=uri|http://x/p\tparty=uri|http://x/extra",
        "count": 1
      }
    ]
  }
}

==> analysis/package.json <==
{
  "name": "result_analysis_large_rdf_bench",
  "module": "index.ts",
  "type": "module",
  "private": true,
  "scripts": {
    "setup": "git submodule sync --recursive && git submodule update --init --recursive && make -C benchmark generate-clean-results",
    "postinstall": "bun run setup",
    "validate:comunica:count": "bun index.ts data/comunica/count",
    "validate:comunica:ask": "bun index.ts data/comunica/ask",
    "validate:qlever:count": "bun index.ts data/qlever/count",
    "validate:qlever:ask": "bun index.ts data/qlever/ask",
    "validate:mixed:count": "bun index.ts data/mixed/count",
    "validate:mixed:ask": "bun index.ts data/mixed/ask",
    "validate:all": "bun run validate:comunica:count; bun run validate:comunica:ask; bun run validate:qlever:count; bun run validate:qlever:ask; bun run validate:mixed:count; bun run validate:mixed:ask"
  },
  "devDependencies": {
    "@types/bun": "latest"
  },
  "peerDependencies": {
    "typescript": "^5"
  },
  "dependencies": {
    "@comunica/query-sparql": "^5.3.0"
  }
}


==> analysis/report/comunica/ask/summary.json <==
{
  "results": "data/comunica/ask",
  "official": "benchmark/results",
  "totals": {
    "OK": 5,
    "MISMATCH": 0,
    "ERROR": 15,
    "MISSING": 8
  },
  "queries": [
    {
      "name": "B1",
      "status": "MISSING"
    },
    {
      "name": "B2",
      "status": "MISSING"
    },
    {
      "name": "B3",
      "status": "MISSING"
    },
    {
      "name": "B4",
      "status": "MISSING"
    },
    {
      "name": "B5",
      "status": "MISSING"
    },
    {
      "name": "B6",
      "status": "MISSING"
    },
    {
      "name": "B7",
      "status": "MISSING"
    },
    {
      "name": "B8",
      "status": "MISSING"
    },
    {
      "name": "C10",
      "status": "ERROR",
      "error": "TypeError: fetch failed"
    },
    {
      "name": "C2",
      "status": "ERROR",
      "error": "TypeError: fetch failed"
    },
    {
      "name": "C3",
      "status": "ERROR",
      "error": "TypeError: fetch failed"
    },
    {
      "name": "C6",
      "status": "ERROR",
      "error": "TypeError: fetch failed"
    },
    {
      "name": "C7",
      "status": "ERROR",
      "error": "Error: Request failed: http://n063-13b.wall2.ilabt.iminds.be:3002/sparql"
    },
    {
      "name": "C8",
      "status": "ERROR",
      "error": "TypeError: fetch failed"
    },
    {
      "name": "S1",
      "status": "OK",
      "got": 90,
      "ref": 90
    },
    {
      "name": "S10",
      "status": "ERROR",
      "error": "TypeError: fetch failed"
    },
    {
      "name": "S11",
      "status": "ERROR",
      "error": "TypeError: fetch failed"
    },
    {
      "name": "S12",
      "status": "ERROR",
      "error": "TypeError: fetch failed"
    },
    {
      "name": "S13",
      "status": "ERROR",
      "error": "[warmup] failed: fetch failed"
    },
    {
      "name": "S14",
      "status": "OK",
      "got": 1620,
      "ref": 1620
    },
    {
      "name": "S2",
      "status": "OK",
      "got": 1,
      "ref": 1
    },
    {
      "name": "S3",
      "status": "ERROR",
      "error": "TypeError: fetch failed"
    },
    {
      "name": "S4",
      "status": "ERROR",
      "error": "TypeError: fetch failed"
    },
    {
      "name": "S5",
      "status": "ERROR",
      "error": "TypeError: fetch failed"
    },
    {
      "name": "S6",
      "status": "ERROR",
      "error": "TypeError: fetch failed"
    },
    {
      "name": "S7",
      "status": "ERROR",
      "error": "TypeError: fetch failed"
    },
    {
      "name": "S8",
      "status": "OK",
      "got": 1159,
      "ref": 1159
    },
    {
      "name": "S9",
      "status": "OK",
      "got": 333,
      "ref": 333
    }
  ]
}

==> analysis/report/comunica/count/summary.json <==
{
  "results": "data/comunica/count",
  "official": "benchmark/results",
  "totals": {
    "OK": 3,
    "MISMATCH": 0,
    "ERROR": 17,
    "MISSING": 8
  },
  "queries": [
    {
      "name": "B1",
      "status": "MISSING"
    },
    {
      "name": "B2",
      "status": "MISSING"
    },
    {
      "name": "B3",
      "status": "MISSING"
    },
    {
      "name": "B4",
      "status": "MISSING"
    },
    {
      "name": "B5",
      "status": "MISSING"
    },
    {
      "name": "B6",
      "status": "MISSING"
    },
    {
      "name": "B7",
      "status": "MISSING"
    },
    {
      "name": "B8",
      "status": "MISSING"
    },
    {
      "name": "C10",
      "status": "ERROR",
      "error": "TypeError: fetch failed"
    },
    {
      "name": "C2",
      "status": "ERROR",
      "error": "Error: TIMEOUT after 1800000ms"
    },
    {
      "name": "C3",
      "status": "ERROR",
      "error": "[warmup] failed: fetch failed"
    },
    {
      "name": "C6",
      "status": "ERROR",
      "error": "TypeError: fetch failed"
    },
    {
      "name": "C7",
      "status": "ERROR",
      "error": "Error: Request failed: http://n063-16b.wall2.ilabt.iminds.be:3002/sparql"
    },
    {
      "name": "C8",
      "status": "ERROR",
      "error": "Error: Request failed: http://n063-13b.wall2.ilabt.iminds.be:3002/sparql"
    },
    {
      "name": "S1",
      "status": "OK",
      "got": 90,
      "ref": 90
    },
    {
      "name": "S10",
      "status": "ERROR",
      "error": "[warmup] failed: fetch failed"
    },
    {
      "name": "S11",
      "status": "ERROR",
      "error": "TypeError: fetch failed"
    },
    {
      "name": "S12",
      "status": "ERROR",
      "error": "Error: TIMEOUT after 1800000ms"
    },
    {
      "name": "S13",
      "status": "ERROR",
      "error": "TypeError: fetch failed"
    },
    {
      "name": "S14",
      "status": "ERROR",
      "error": "[warmup] failed: fetch failed"
    },
    {
      "name": "S2",
      "status": "OK",
      "got": 1,
      "ref": 1
    },
    {
      "name": "S3",
      "status": "ERROR",
      "error": "[warmup] SELECT * WHERE { ?s ?p ?o } LIMIT 2"
    },
    {
      "name": "S4",
      "status": "ERROR",
      "error": "[warmup] SELECT * WHERE { ?s ?p ?o } LIMIT 2"
    },
    {
      "name": "S5",
      "status": "ERROR",
      "error": "[warmup] SELECT * WHERE { ?s ?p ?o } LIMIT 2"
    },
    {
      "name": "S6",
      "status": "ERROR",
      "error": "[warmup] SELECT * WHERE { ?s ?p ?o } LIMIT 2"
    },
    {
      "name": "S7",
      "status": "ERROR",
      "error": "TypeError: fetch failed"
    },
    {
      "name": "S8",
      "status": "OK",
      "got": 1159,
      "ref": 1159
    },
    {
      "name": "S9",
      "status": "ERROR",
      "error": "TypeError: fetch failed"
    }
  ]
}

==> analysis/report/mixed/ask/summary.json <==
{
  "results": "data/mixed/ask",
  "official": "benchmark/results",
  "totals": {
    "OK": 7,
    "MISMATCH": 0,
    "ERROR": 13,
    "MISSING": 8
  },
  "queries": [
    {
      "name": "B1",
      "status": "MISSING"
    },
    {
      "name": "B2",
      "status": "MISSING"
    },
    {
      "name": "B3",
      "status": "MISSING"
    },
    {
      "name": "B4",
      "status": "MISSING"
    },
    {
      "name": "B5",
      "status": "MISSING"
    },
    {
      "name": "B6",
      "status": "MISSING"
    },
    {
      "name": "B7",
      "status": "MISSING"
    },
    {
      "name": "B8",
      "status": "MISSING"
    },
    {
      "name": "C10",
      "status": "ERROR",
      "error": "TypeError: fetch failed"
    },
    {
      "name": "C2",
      "status": "ERROR",
      "error": "Error: TIMEOUT after 1800000ms"
    },
    {
      "name": "C3",
      "status": "ERROR",
      "error": "TypeError: fetch failed"
    },
    {
      "name": "C6",
      "status": "ERROR",
      "error": "TypeError: fetch failed"
    },
    {
      "name": "C7",
      "status": "ERROR",
      "error": "Error: Request failed: http://n063-03a.wall2.ilabt.iminds.be:3002/sparql"
    },
    {
      "name": "C8",
      "status": "ERROR",
      "error": "Error: Request failed: http://n063-03a.wall2.ilabt.iminds.be:3002/sparql"
    },
    {
      "name": "S1",
      "status": "OK",
      "got": 90,
      "ref": 90
    },
    {
      "name": "S10",
      "status": "OK",
      "got": 9054,
      "ref": 9054
    },
    {
      "name": "S11",
      "status": "OK",
      "got": 3,
      "ref": 3
    },
    {
      "name": "S12",
      "status": "ERROR",
      "error": "TypeError: fetch failed"
    },
    {
      "name": "S13",
      "status": "OK",
      "got": 28,
      "ref": 28
    },
    {
      "name": "S14",
      "status": "ERROR",
      "error": "[warmup] failed: fetch failed"
    },
    {
      "name": "S2",
      "status": "OK",
      "got": 1,
      "ref": 1
    },
    {
      "name": "S3",
      "status": "ERROR",
      "error": "Error: TIMEOUT after 1800000ms"
    },
    {
      "name": "S4",
      "status": "ERROR",
      "error": "Error: TIMEOUT after 1800000ms"
    },
    {
      "name": "S5",
      "status": "ERROR",
      "error": "Error: TIMEOUT after 1800000ms"
    },
    {
      "name": "S6",
      "status": "ERROR",
      "error": "TypeError: fetch failed"
    },
    {
      "name": "S7",
      "status": "ERROR",
      "error": "TypeError: fetch failed"
    },
    {
      "name": "S8",
      "status": "OK",
      "got": 1159,
      "ref": 1159
    },
    {
      "name": "S9",
      "status": "OK",
      "got": 333,
      "ref": 333
    }
  ]
}

==> analysis/report/mixed/count/summary.json <==
{
  "results": "data/mixed/count",
  "official": "benchmark/results",
  "totals": {
    "OK": 12,
    "MISMATCH": 0,
    "ERROR": 8,
    "MISSING": 8
  },
  "queries": [
    {
      "name": "B1",
      "status": "MISSING"
    },
    {
      "name": "B2",
      "status": "MISSING"
    },
    {
      "name": "B3",
      "status": "MISSING"
    },
    {
      "name": "B4",
      "status": "MISSING"
    },
    {
      "name": "B5",
      "status": "MISSING"
    },
    {
      "name": "B6",
      "status": "MISSING"
    },
    {
      "name": "B7",
      "status": "MISSING"
    },
    {
      "name": "B8",
      "status": "MISSING"
    },
    {
      "name": "C10",
      "status": "OK",
      "got": 102,
      "ref": 102
    },
    {
      "name": "C2",
      "status": "ERROR",
      "error": "TypeError: fetch failed"
    },
    {
      "name": "C3",
      "status": "ERROR",
      "error": "TypeError: fetch failed"
    },
    {
      "name": "C6",
      "status": "ERROR",
      "error": "TypeError: fetch failed"
    },
    {
      "name": "C7",
      "status": "ERROR",
      "error": "Error: Request failed: http://n063-03a.wall2.ilabt.iminds.be:3002/sparql"
    },
    {
      "name": "C8",
      "status": "ERROR",
      "error": "TypeError: fetch failed"
    },
    {
      "name": "S1",
      "status": "OK",
      "got": 90,
      "ref": 90
    },
    {
      "name": "S10",
      "status": "OK",
      "got": 9054,
      "ref": 9054
    },
    {
      "name": "S11",
      "status": "OK",
      "got": 3,
      "ref": 3
    },
    {
      "name": "S12",
      "status": "ERROR",
      "error": "Error: TIMEOUT after 1800000ms"
    },
    {
      "name": "S13",
      "status": "ERROR",
      "error": "Error: TIMEOUT after 1800000ms"
    },
    {
      "name": "S14",
      "status": "OK",
      "got": 1620,
      "ref": 1620
    },
    {
      "name": "S2",
      "status": "OK",
      "got": 1,
      "ref": 1
    },
    {
      "name": "S3",
      "status": "OK",
      "got": 2,
      "ref": 2
    },
    {
      "name": "S4",
      "status": "OK",
      "got": 1,
      "ref": 1
    },
    {
      "name": "S5",
      "status": "OK",
      "got": 2,
      "ref": 2
    },
    {
      "name": "S6",
      "status": "OK",
      "got": 11,
      "ref": 11
    },
    {
      "name": "S7",
      "status": "ERROR",
      "error": "TypeError: fetch failed"
    },
    {
      "name": "S8",
      "status": "OK",
      "got": 1159,
      "ref": 1159
    },
    {
      "name": "S9",
      "status": "OK",
      "got": 333,
      "ref": 333
    }
  ]
}

==> analysis/report/qlever/ask/summary.json <==
{
  "results": "data/qlever/ask",
  "official": "benchmark/results",
  "totals": {
    "OK": 7,
    "MISMATCH": 0,
    "ERROR": 13,
    "MISSING": 8
  },
  "queries": [
    {
      "name": "B1",
      "status": "MISSING"
    },
    {
      "name": "B2",
      "status": "MISSING"
    },
    {
      "name": "B3",
      "status": "MISSING"
    },
    {
      "name": "B4",
      "status": "MISSING"
    },
    {
      "name": "B5",
      "status": "MISSING"
    },
    {
      "name": "B6",
      "status": "MISSING"
    },
    {
      "name": "B7",
      "status": "MISSING"
    },
    {
      "name": "B8",
      "status": "MISSING"
    },
    {
      "name": "C10",
      "status": "ERROR",
      "error": "Error: TIMEOUT after 1800000ms"
    },
    {
      "name": "C2",
      "status": "ERROR",
      "error": "Error: TIMEOUT after 1800000ms"
    },
    {
      "name": "C3",
      "status": "ERROR",
      "error": "Error: TIMEOUT after 1800000ms"
    },
    {
      "name": "C6",
      "status": "ERROR",
      "error": "Error: TIMEOUT after 1800000ms"
    },
    {
      "name": "C7",
      "status": "ERROR",
      "error": "Error: Request failed: http://n062-05a.wall2.ilabt.iminds.be:3002/sparql"
    },
    {
      "name": "C8",
      "status": "ERROR",
      "error": "Error: Request failed: http://n062-05a.wall2.ilabt.iminds.be:3002/sparql"
    },
    {
      "name": "S1",
      "status": "OK",
      "got": 90,
      "ref": 90
    },
    {
      "name": "S10",
      "status": "ERROR",
      "error": "Error: TIMEOUT after 1800000ms"
    },
    {
      "name": "S11",
      "status": "OK",
      "got": 3,
      "ref": 3
    },
    {
      "name": "S12",
      "status": "ERROR",
      "error": "Error: TIMEOUT after 1800000ms"
    },
    {
      "name": "S13",
      "status": "OK",
      "got": 28,
      "ref": 28
    },
    {
      "name": "S14",
      "status": "OK",
      "got": 1620,
      "ref": 1620
    },
    {
      "name": "S2",
      "status": "OK",
      "got": 1,
      "ref": 1
    },
    {
      "name": "S3",
      "status": "ERROR",
      "error": "Error: TIMEOUT after 1800000ms"
    },
    {
      "name": "S4",
      "status": "ERROR",
      "error": "Error: TIMEOUT after 1800000ms"
    },
    {
      "name": "S5",
      "status": "ERROR",
      "error": "Error: TIMEOUT after 1800000ms"
    },
    {
      "name": "S6",
      "status": "ERROR",
      "error": "Error: TIMEOUT after 1800000ms"
    },
    {
      "name": "S7",
      "status": "ERROR",
      "error": "Error: TIMEOUT after 1800000ms"
    },
    {
      "name": "S8",
      "status": "OK",
      "got": 1159,
      "ref": 1159
    },
    {
      "name": "S9",
      "status": "OK",
      "got": 333,
      "ref": 333
    }
  ]
}

==> analysis/report/qlever/count/mismatches.json <==
{
  "C7": {
    "missing": [
      {
        "row": "author=uri|http://data.semanticweb.org/person/harith-alani\tcapital=uri|http://dbpedia.org/resource/London\tlatitude=NUM|51.5000\tlongitude=NUM|-0.116667\tpaper=uri|http://data.semanticweb.org/conference/eswc/2010/paper/social_web/5\tplace=uri|http://dbpedia.org/resource/United_Kingdom\tproceedings=uri|http://data.semanticweb.org/conference/eswc/2010/proceedings\trole=uri|http://data.semanticweb.org/conference/eswc/2010/inuse/pcmember",
        "count": 1
      },
      {
        "row": "author=uri|http://data.semanticweb.org/person/harith-alani\tcapital=uri|http://dbpedia.org/resource/London\tlatitude=NUM|51.5000\tlongitude=NUM|-0.116667\tpaper=uri|http://data.semanticweb.org/conference/eswc/2010/paper/social_web/5\tplace=uri|http://dbpedia.org/resource/United_Kingdom\tproceedings=uri|http://data.semanticweb.org/conference/eswc/2010/proceedings\trole=uri|http://data.semanticweb.org/conference/eswc/2010/main/chair/semanticwebtechnologieschair",
        "count": 1
      },
      {
        "row": "author=uri|http://data.semanticweb.org/person/martin-szomszor\tcapital=uri|http://dbpedia.org/resource/London\tlatitude=NUM|51.5000\tlongitude=NUM|-0.116667\tpaper=uri|http://data.semanticweb.org/conference/eswc/2010/paper/social_web/5\tplace=uri|http://dbpedia.org/resource/United_Kingdom\tproceedings=uri|http://data.semanticweb.org/conference/eswc/2010/proceedings\trole=uri|http://data.semanticweb.org/conference/eswc/2010/main/chair/semanticwebtechnologieschair",
        "count": 1
      },
      {
        "row": "author=uri|http://data.semanticweb.org/person/aldo-gangemi\tcapital=uri|http://dbpedia.org/resource/Rome\tlatitude=NUM|41.9000\tlongitude=NUM|12.4833\tpaper=uri|http://data.semanticweb.org/conference/eswc/2010/paper/social_web/33\tplace=uri|http://dbpedia.org/resource/Italy\tproceedings=uri|http://data.semanticweb.org/conference/eswc/2010/proceedings\trole=uri|http://data.semanticweb.org/conference/eswc/2010/main/chair/tutorialschair",
        "count": 3
      },
      {
        "row": "author=uri|http://data.semanticweb.org/person/harith-alani\tcapital=uri|http://dbpedia.org/resource/London\tlatitude=NUM|51.5000\tlongitude=NUM|-0.116667\tpaper=uri|http://data.semanticweb.org/conference/eswc/2010/paper/social_web/5\tplace=uri|http://dbpedia.org/resource/United_Kingdom\tproceedings=uri|http://data.semanticweb.org/conference/eswc/2010/proceedings\trole=uri|http://data.semanticweb.org/conference/eswc/2010/mobility/pcmember",
        "count": 1
      },
      {
        "row": "author=uri|http://data.semanticweb.org/person/harith-alani\tcapital=uri|http://dbpedia.org/resource/London\tlatitude=NUM|51.5000\tlongitude=NUM|-0.116667\tpaper=uri|http://data.semanticweb.org/conference/eswc/2010/paper/social_web/5\tplace=uri|http://dbpedia.org/resource/United_Kingdom\tproceedings=uri|http://data.semanticweb.org/conference/eswc/2010/proceedings\trole=uri|http://data.semanticweb.org/conference/eswc/2010/onto/pcmember",
        "count": 1
      },
      {
        "row": "author=uri|http://data.semanticweb.org/person/pavel-shvaiko\tcapital=uri|http://dbpedia.org/resource/Rome\tlatitude=NUM|41.9000\tlongitude=NUM|12.4833\tpaper=uri|http://data.semanticweb.org/conference/eswc/2010/paper/inuse/29\tplace=uri|http://dbpedia.org/resource/Italy\tproceedings=uri|http://data.semanticweb.org/conference/eswc/2010/proceedings\trole=uri|http://data.semanticweb.org/conference/eswc/2010/onto/pcmember",
        "count": 3
      },
      {
        "row": "author=uri|http://data.semanticweb.org/person/harith-alani\tcapital=uri|http://dbpedia.org/resource/London\tlatitude=NUM|51.5000\tlongitude=NUM|-0.116667\tpaper=uri|http://data.semanticweb.org/conference/eswc/2010/paper/social_web/5\tplace=uri|http://dbpedia.org/resource/United_Kingdom\tproceedings=uri|http://data.semanticweb.org/conference/eswc/2010/proceedings\trole=uri|http://data.semanticweb.org/conference/eswc/2010/phd_symposium/pcmember",
        "count": 1
      },
      {
        "row": "author=uri|http://data.semanticweb.org/person/pavel-shvaiko\tcapital=uri|http://dbpedia.org/resource/Rome\tlatitude=NUM|41.9000\tlongitude=NUM|12.4833\tpaper=uri|http://data.semanticweb.org/conference/eswc/2010/paper/inuse/29\tplace=uri|http://dbpedia.org/resource/Italy\tproceedings=uri|http://data.semanticweb.org/conference/eswc/2010/proceedings\trole=uri|http://data.semanticweb.org/conference/eswc/2010/phd_symposium/pcmember",
        "count": 3
      },
      {
        "row": "author=uri|http://data.semanticweb.org/person/harith-alani\tcapital=uri|http://dbpedia.org/resource/London\tlatitude=NUM|51.5000\tlongitude=NUM|-0.116667\tpaper=uri|http://data.semanticweb.org/conference/eswc/2010/paper/social_web/5\tplace=uri|http://dbpedia.org/resource/United_Kingdom\tproceedings=uri|http://data.semanticweb.org/conference/eswc/2010/proceedings\trole=uri|http://data.semanticweb.org/conference/eswc/2010/sensor/pcmember",
        "count": 1
      },
      {
        "row": "author=uri|http://data.semanticweb.org/person/harith-alani\tcapital=uri|http://dbpedia.org/resource/London\tlatitude=NUM|51.5000\tlongitude=NUM|-0.116667\tpaper=uri|http://data.semanticweb.org/conference/eswc/2010/paper/social_web/5\tplace=uri|http://dbpedia.org/resource/United_Kingdom\tproceedings=uri|http://data.semanticweb.org/conference/eswc/2010/proceedings\trole=uri|http://data.semanticweb.org/conference/eswc/2010/services/pcmember",
        "count": 1
      },
      {
        "row": "author=uri|http://data.semanticweb.org/person/harith-alani\tcapital=uri|http://dbpedia.org/resource/London\tlatitude=NUM|51.5000\tlongitude=NUM|-0.116667\tpaper=uri|http://data.semanticweb.org/conference/eswc/2010/paper/social_web/5\tplace=uri|http://dbpedia.org/resource/United_Kingdom\tproceedings=uri|http://data.semanticweb.org/conference/eswc/2010/proceedings\trole=uri|http://data.semanticweb.org/conference/eswc/2010/social_web/pcmember",
        "count": 1
      },
      {
        "row": "author=uri|http://data.semanticweb.org/person/harith-alani\tcapital=uri|http://dbpedia.org/resource/London\tlatitude=NUM|51.5000\tlongitude=NUM|-0.116667\tpaper=uri|http://data.semanticweb.org/conference/eswc/2010/paper/social_web/5\tplace=uri|http://dbpedia.org/resource/United_Kingdom\tproceedings=uri|http://data.semanticweb.org/conference/eswc/2010/proceedings\trole=uri|http://data.semanticweb.org/conference/eswc/2010/web_of_data/pcmember",
        "count": 1
      },
      {
        "row": "author=uri|http://data.semanticweb.org/person/martin-szomszor\tcapital=uri|http://dbpedia.org/resource/London\tlatitude=NUM|51.5000\tlongitude=NUM|-0.116667\tpaper=uri|http://data.semanticweb.org/conference/eswc/2010/paper/social_web/5\tplace=uri|http://dbpedia.org/resource/United_Kingdom\tproceedings=uri|http://data.semanticweb.org/conference/eswc/2010/proceedings\trole=uri|http://data.semanticweb.org/conference/eswc/2010/web_of_data/pcmember",
        "count": 1
      }
    ],
    "extra": []
  },
  "C8": {
    "missing": [],
    "extra": [
      {
        "row": "affiliation=uri|http://data.semanticweb.org/organization/deri-nui-galway\tauthor=uri|http://data.semanticweb.org/person/eyal-oren\tcapital=uri|http://dbpedia.org/resource/Amsterdam\tfullnames=L||http://www.w3.org/2001/XMLSchema#string|Eyal Oren\tgovernmentType=uri|http://dbpedia.org/resource/Parliamentary_system\tlanguage=uri|http://dbpedia.org/resource/Dutch_language\tleaderTitle=L|en||Monarch\tpaper=uri|http://data.semanticweb.org/conference/iswc/2009/paper/research/374\tplace=uri|http://dbpedia.org/resource/Netherlands\tpopulationDensity=NUM|41526.0\tproceedingAddress=L||http://www.w3.org/2001/XMLSchema#string|Berlin, Heidelberg, New York",
        "count": 1
      },
      {
        "row": "affiliation=uri|http://data.semanticweb.org/organization/deri-nui-galway\tauthor=uri|http://data.semanticweb.org/person/eyal-oren\tcapital=uri|http://dbpedia.org/resource/Amsterdam\tfullnames=L||http://www.w3.org/2001/XMLSchema#string|Eyal Oren\tgovernmentType=uri|http://dbpedia.org/resource/Parliamentary_system\tlanguage=uri|http://dbpedia.org/resource/Dutch_language\tleaderTitle=L|en||Prime Minister\tpaper=uri|http://data.semanticweb.org/conference/iswc/2009/paper/research/374\tplace=uri|http://dbpedia.org/resource/Netherlands\tpopulationDensity=NUM|41526.0\tproceedingAddress=L||http://www.w3.org/2001/XMLSchema#string|Berlin, Heidelberg, New York",
        "count": 1
      },
      {
        "row": "affiliation=uri|http://data.semanticweb.org/organization/deri-nui-galway\tauthor=uri|http://data.semanticweb.org/person/eyal-oren\tcapital=∅\tfullnames=L||http://www.w3.org/2001/XMLSchema#string|Eyal Oren\tgovernmentType=∅\tlanguage=∅\tleaderTitle=∅\tpaper=uri|http://data.semanticweb.org/conference/iswc/2009/paper/research/374\tplace=uri|http://dbpedia.org/resource/The_Netherlands\tpopulationDensity=∅\tproceedingAddress=L||http://www.w3.org/2001/XMLSchema#string|Berlin, Heidelberg, New York",
        "count": 1
      },
      {
        "row": "affiliation=uri|http://data.semanticweb.org/organization/vrije-universiteit-amsterdam-the-netherlands\tauthor=uri|http://data.semanticweb.org/person/eyal-oren\tcapital=uri|http://dbpedia.org/resource/Amsterdam\tfullnames=L||http://www.w3.org/2001/XMLSchema#string|Eyal Oren\tgovernmentType=uri|http://dbpedia.org/resource/Parliamentary_system\tlanguage=uri|http://dbpedia.org/resource/Dutch_language\tleaderTitle=L|en||Monarch\tpaper=uri|http://data.semanticweb.org/conference/iswc/2009/paper/research/374\tplace=uri|http://dbpedia.org/resource/Netherlands\tpopulationDensity=NUM|41526.0\tproceedingAddress=L||http://www.w3.org/2001/XMLSchema#string|Berlin, Heidelberg, New York",
        "count": 1
      },
      {
        "row": "affiliation=uri|http://data.semanticweb.org/organization/vrije-universiteit-amsterdam-the-netherlands\tauthor=uri|http://data.semanticweb.org/person/eyal-oren\tcapital=uri|http://dbpedia.org/resource/Amsterdam\tfullnames=L||http://www.w3.org/2001/XMLSchema#string|Eyal Oren\tgovernmentType=uri|http://dbpedia.org/resource/Parliamentary_system\tlanguage=uri|http://dbpedia.org/resource/Dutch_language\tleaderTitle=L|en||Prime Minister\tpaper=uri|http://data.semanticweb.org/conference/iswc/2009/paper/research/374\tplace=uri|http://dbpedia.org/resource/Netherlands\tpopulationDensity=NUM|41526.0\tproceedingAddress=L||http://www.w3.org/2001/XMLSchema#string|Berlin, Heidelberg, New York",
        "count": 1
      },
      {
        "row": "affiliation=uri|http://data.semanticweb.org/organization/vrije-universiteit-amsterdam-the-netherlands\tauthor=uri|http://data.semanticweb.org/person/eyal-oren\tcapital=∅\tfullnames=L||http://www.w3.org/2001/XMLSchema#string|Eyal Oren\tgovernmentType=∅\tlanguage=∅\tleaderTitle=∅\tpaper=uri|http://data.semanticweb.org/conference/iswc/2009/paper/research/374\tplace=uri|http://dbpedia.org/resource/The_Netherlands\tpopulationDensity=∅\tproceedingAddress=L||http://www.w3.org/2001/XMLSchema#string|Berlin, Heidelberg, New York",
        "count": 1
      }
    ]
  },
  "S7": {
    "missing": [],
    "extra": [
      {
        "row": "location=uri|http://sws.geonames.org/5369907/\tnews=uri|http://topics.nytimes.com/top/great-homes-and-destinations/destinations/southern-california/index.html",
        "count": 1
      }
    ]
  }
}

==> analysis/report/qlever/count/summary.json <==
{
  "results": "data/qlever/count",
  "official": "benchmark/results",
  "totals": {
    "OK": 14,
    "MISMATCH": 3,
    "ERROR": 3,
    "MISSING": 8
  },
  "queries": [
    {
      "name": "B1",
      "status": "MISSING"
    },
    {
      "name": "B2",
      "status": "MISSING"
    },
    {
      "name": "B3",
      "status": "MISSING"
    },
    {
      "name": "B4",
      "status": "MISSING"
    },
    {
      "name": "B5",
      "status": "MISSING"
    },
    {
      "name": "B6",
      "status": "MISSING"
    },
    {
      "name": "B7",
      "status": "MISSING"
    },
    {
      "name": "B8",
      "status": "MISSING"
    },
    {
      "name": "C10",
      "status": "OK",
      "got": 102,
      "ref": 102
    },
    {
      "name": "C2",
      "status": "ERROR",
      "error": "Error: TIMEOUT after 1800000ms"
    },
    {
      "name": "C3",
      "status": "ERROR",
      "error": "Error: TIMEOUT after 1800000ms"
    },
    {
      "name": "C6",
      "status": "ERROR",
      "error": "Error: TIMEOUT after 1800000ms"
    },
    {
      "name": "C7",
      "status": "MISMATCH",
      "got": 92,
      "ref": 112
    },
    {
      "name": "C8",
      "status": "MISMATCH",
      "got": 3073,
      "ref": 3067
    },
    {
      "name": "S1",
      "status": "OK",
      "got": 90,
      "ref": 90
    },
    {
      "name": "S10",
      "status": "OK",
      "got": 9054,
      "ref": 9054
    },
    {
      "name": "S11",
      "status": "OK",
      "got": 3,
      "ref": 3
    },
    {
      "name": "S12",
      "status": "OK",
      "got": 393,
      "ref": 393
    },
    {
      "name": "S13",
      "status": "OK",
      "got": 28,
      "ref": 28
    },
    {
      "name": "S14",
      "status": "OK",
      "got": 1620,
      "ref": 1620
    },
    {
      "name": "S2",
      "status": "OK",
      "got": 1,
      "ref": 1
    },
    {
      "name": "S3",
      "status": "OK",
      "got": 2,
      "ref": 2
    },
    {
      "name": "S4",
      "status": "OK",
      "got": 1,
      "ref": 1
    },
    {
      "name": "S5",
      "status": "OK",
      "got": 2,
      "ref": 2
    },
    {
      "name": "S6",
      "status": "OK",
      "got": 11,
      "ref": 11
    },
    {
      "name": "S7",
      "status": "MISMATCH",
      "got": 2,
      "ref": 1
    },
    {
      "name": "S8",
      "status": "OK",
      "got": 1159,
      "ref": 1159
    },
    {
      "name": "S9",
      "status": "OK",
      "got": 333,
      "ref": 333
    }
  ]
}

==> analysis/result-analysis-script/pyproject.toml <==
[project]
name = "result-analysis-script"
version = "0.1.0"
description = "Analysis of COUNT vs ASK federated source selection and failures on the modernized LargeRDFBench"
authors = [
    { name = "Bryan-Elliott Tam", email = "bryanelliott.tam@ugent.be" },
]
readme = "README.md"
requires-python = ">=3.11"
dependencies = [
    "pandas>=2.2",
    "numpy>=2.0",
    "matplotlib>=3.9",
    "tabulate>=0.9",
    "scipy>=1.13",
    "marimo>=0.13",
]

[tool.uv]
package = false


==> analysis/results/comunica/output-adhoc/ask/C1.error.txt <==
Error: TIMEOUT after 1800000ms
    at Timeout.<anonymous> (/users/brtamuge/experiment/scripts/lib.js:151:14)
    at listOnTimeout (node:internal/timers:585:17)
    at process.processTimers (node:internal/timers:521:7)

==> analysis/results/comunica/output-adhoc/ask/C10.error.txt <==
TypeError: fetch failed
    at node:internal/deps/undici/undici:15141:13
    at async ActorHttpFetch.run (/users/brtamuge/experiment/node_modules/@comunica/actor-http-fetch/lib/ActorHttpFetch.js:55:26)
    at async TestResultPassed.mapAsync (/users/brtamuge/experiment/node_modules/@comunica/core/lib/TestResult.js:114:37)
    at async MediatorNumber.mediate (/users/brtamuge/experiment/node_modules/@comunica/core/lib/Mediator.js:95:26)
    at async ActorHttpWayback.run (/users/brtamuge/experiment/node_modules/@comunica/actor-http-wayback/lib/ActorHttpWayback.js:35:22)
    at async TestResultPassed.mapAsync (/users/brtamuge/experiment/node_modules/@comunica/core/lib/TestResult.js:114:37)
    at async MediatorNumber.mediate (/users/brtamuge/experiment/node_modules/@comunica/core/lib/Mediator.js:95:26)
    at async ActorHttpLimitRate.run (/users/brtamuge/experiment/node_modules/@comunica/actor-http-limit-rate/lib/ActorHttpLimitRate.js:79:30)
    at async TestResultPassed.mapAsync (/users/brtamuge/experiment/node_modules/@comunica/core/lib/TestResult.js:114:37)
    at async MediatorNumber.mediate (/users/brtamuge/experiment/node_modules/@comunica/core/lib/Mediator.js:95:26)

==> analysis/results/comunica/output-adhoc/ask/C2.error.txt <==
TypeError: fetch failed
    at node:internal/deps/undici/undici:15141:13
    at async ActorHttpFetch.run (/users/brtamuge/experiment/node_modules/@comunica/actor-http-fetch/lib/ActorHttpFetch.js:55:26)
    at async TestResultPassed.mapAsync (/users/brtamuge/experiment/node_modules/@comunica/core/lib/TestResult.js:114:37)
    at async MediatorNumber.mediate (/users/brtamuge/experiment/node_modules/@comunica/core/lib/Mediator.js:95:26)
    at async ActorHttpWayback.run (/users/brtamuge/experiment/node_modules/@comunica/actor-http-wayback/lib/ActorHttpWayback.js:35:22)
    at async TestResultPassed.mapAsync (/users/brtamuge/experiment/node_modules/@comunica/core/lib/TestResult.js:114:37)
    at async MediatorNumber.mediate (/users/brtamuge/experiment/node_modules/@comunica/core/lib/Mediator.js:95:26)
    at async ActorHttpLimitRate.run (/users/brtamuge/experiment/node_modules/@comunica/actor-http-limit-rate/lib/ActorHttpLimitRate.js:79:30)
    at async TestResultPassed.mapAsync (/users/brtamuge/experiment/node_modules/@comunica/core/lib/TestResult.js:114:37)
    at async MediatorNumber.mediate (/users/brtamuge/experiment/node_modules/@comunica/core/lib/Mediator.js:95:26)

==> analysis/results/comunica/output-adhoc/ask/C3.error.txt <==
TypeError: fetch failed
    at node:internal/deps/undici/undici:15141:13
    at async ActorHttpFetch.run (/users/brtamuge/experiment/node_modules/@comunica/actor-http-fetch/lib/ActorHttpFetch.js:55:26)
    at async TestResultPassed.mapAsync (/users/brtamuge/experiment/node_modules/@comunica/core/lib/TestResult.js:114:37)
    at async MediatorNumber.mediate (/users/brtamuge/experiment/node_modules/@comunica/core/lib/Mediator.js:95:26)
    at async ActorHttpWayback.run (/users/brtamuge/experiment/node_modules/@comunica/actor-http-wayback/lib/ActorHttpWayback.js:35:22)
    at async TestResultPassed.mapAsync (/users/brtamuge/experiment/node_modules/@comunica/core/lib/TestResult.js:114:37)
    at async MediatorNumber.mediate (/users/brtamuge/experiment/node_modules/@comunica/core/lib/Mediator.js:95:26)
    at async ActorHttpLimitRate.run (/users/brtamuge/experiment/node_modules/@comunica/actor-http-limit-rate/lib/ActorHttpLimitRate.js:79:30)
    at async TestResultPassed.mapAsync (/users/brtamuge/experiment/node_modules/@comunica/core/lib/TestResult.js:114:37)
    at async MediatorNumber.mediate (/users/brtamuge/experiment/node_modules/@comunica/core/lib/Mediator.js:95:26)

==> analysis/results/comunica/output-adhoc/ask/C4.error.txt <==
TypeError: fetch failed
    at node:internal/deps/undici/undici:15141:13
    at process.processTicksAndRejections (node:internal/process/task_queues:103:5)
    at async ActorHttpFetch.run (/users/brtamuge/experiment/node_modules/@comunica/actor-http-fetch/lib/ActorHttpFetch.js:55:26)
    at async TestResultPassed.mapAsync (/users/brtamuge/experiment/node_modules/@comunica/core/lib/TestResult.js:114:37)
    at async MediatorNumber.mediate (/users/brtamuge/experiment/node_modules/@comunica/core/lib/Mediator.js:95:26)
    at async ActorHttpWayback.run (/users/brtamuge/experiment/node_modules/@comunica/actor-http-wayback/lib/ActorHttpWayback.js:35:22)
    at async TestResultPassed.mapAsync (/users/brtamuge/experiment/node_modules/@comunica/core/lib/TestResult.js:114:37)
    at async MediatorNumber.mediate (/users/brtamuge/experiment/node_modules/@comunica/core/lib/Mediator.js:95:26)
    at async ActorHttpLimitRate.run (/users/brtamuge/experiment/node_modules/@comunica/actor-http-limit-rate/lib/ActorHttpLimitRate.js:79:30)
    at async TestResultPassed.mapAsync (/users/brtamuge/experiment/node_modules/@comunica/core/lib/TestResult.js:114:37)

==> analysis/results/comunica/output-adhoc/ask/C5.error.txt <==
TypeError: fetch failed
    at node:internal/deps/undici/undici:15141:13
    at async ActorHttpFetch.run (/users/brtamuge/experiment/node_modules/@comunica/actor-http-fetch/lib/ActorHttpFetch.js:55:26)
    at async TestResultPassed.mapAsync (/users/brtamuge/experiment/node_modules/@comunica/core/lib/TestResult.js:114:37)
    at async MediatorNumber.mediate (/users/brtamuge/experiment/node_modules/@comunica/core/lib/Mediator.js:95:26)
    at async ActorHttpWayback.run (/users/brtamuge/experiment/node_modules/@comunica/actor-http-wayback/lib/ActorHttpWayback.js:35:22)
    at async TestResultPassed.mapAsync (/users/brtamuge/experiment/node_modules/@comunica/core/lib/TestResult.js:114:37)
    at async MediatorNumber.mediate (/users/brtamuge/experiment/node_modules/@comunica/core/lib/Mediator.js:95:26)
    at async ActorHttpLimitRate.run (/users/brtamuge/experiment/node_modules/@comunica/actor-http-limit-rate/lib/ActorHttpLimitRate.js:79:30)
    at async TestResultPassed.mapAsync (/users/brtamuge/experiment/node_modules/@comunica/core/lib/TestResult.js:114:37)
    at async MediatorNumber.mediate (/users/brtamuge/experiment/node_modules/@comunica/core/lib/Mediator.js:95:26)

==> analysis/results/comunica/output-adhoc/ask/C6.error.txt <==
TypeError: fetch failed
    at node:internal/deps/undici/undici:15141:13
    at async ActorHttpFetch.run (/users/brtamuge/experiment/node_modules/@comunica/actor-http-fetch/lib/ActorHttpFetch.js:55:26)
    at async TestResultPassed.mapAsync (/users/brtamuge/experiment/node_modules/@comunica/core/lib/TestResult.js:114:37)
    at async MediatorNumber.mediate (/users/brtamuge/experiment/node_modules/@comunica/core/lib/Mediator.js:95:26)
    at async ActorHttpWayback.run (/users/brtamuge/experiment/node_modules/@comunica/actor-http-wayback/lib/ActorHttpWayback.js:35:22)
    at async TestResultPassed.mapAsync (/users/brtamuge/experiment/node_modules/@comunica/core/lib/TestResult.js:114:37)
    at async MediatorNumber.mediate (/users/brtamuge/experiment/node_modules/@comunica/core/lib/Mediator.js:95:26)
    at async ActorHttpLimitRate.run (/users/brtamuge/experiment/node_modules/@comunica/actor-http-limit-rate/lib/ActorHttpLimitRate.js:79:30)
    at async TestResultPassed.mapAsync (/users/brtamuge/experiment/node_modules/@comunica/core/lib/TestResult.js:114:37)
    at async MediatorNumber.mediate (/users/brtamuge/experiment/node_modules/@comunica/core/lib/Mediator.js:95:26)

==> analysis/results/comunica/output-adhoc/ask/C7.error.txt <==
Error: Request failed: http://n063-13b.wall2.ilabt.iminds.be:3002/sparql
    at ActorHttpRetry.run (/users/brtamuge/experiment/node_modules/@comunica/actor-http-retry/lib/ActorHttpRetry.js:160:15)
    at process.processTicksAndRejections (node:internal/process/task_queues:103:5)
    at async TestResultPassed.mapAsync (/users/brtamuge/experiment/node_modules/@comunica/core/lib/TestResult.js:114:37)
    at async MediatorNumber.mediate (/users/brtamuge/experiment/node_modules/@comunica/core/lib/Mediator.js:95:26)
    at async ActorHttpWayback.run (/users/brtamuge/experiment/node_modules/@comunica/actor-http-wayback/lib/ActorHttpWayback.js:35:22)
    at async TestResultPassed.mapAsync (/users/brtamuge/experiment/node_modules/@comunica/core/lib/TestResult.js:114:37)
    at async MediatorNumber.mediate (/users/brtamuge/experiment/node_modules/@comunica/core/lib/Mediator.js:95:26)
    at async fetch (/users/brtamuge/experiment/node_modules/@comunica/actor-query-source-identify-hypermedia-sparql/lib/QuerySourceSparql.js:49:34)

==> analysis/results/comunica/output-adhoc/ask/C8.error.txt <==
TypeError: fetch failed
    at node:internal/deps/undici/undici:15141:13
    at async ActorHttpFetch.run (/users/brtamuge/experiment/node_modules/@comunica/actor-http-fetch/lib/ActorHttpFetch.js:55:26)
    at async TestResultPassed.mapAsync (/users/brtamuge/experiment/node_modules/@comunica/core/lib/TestResult.js:114:37)
    at async MediatorNumber.mediate (/users/brtamuge/experiment/node_modules/@comunica/core/lib/Mediator.js:95:26)
    at async ActorHttpWayback.run (/users/brtamuge/experiment/node_modules/@comunica/actor-http-wayback/lib/ActorHttpWayback.js:35:22)
    at async TestResultPassed.mapAsync (/users/brtamuge/experiment/node_modules/@comunica/core/lib/TestResult.js:114:37)
    at async MediatorNumber.mediate (/users/brtamuge/experiment/node_modules/@comunica/core/lib/Mediator.js:95:26)
    at async ActorHttpLimitRate.run (/users/brtamuge/experiment/node_modules/@comunica/actor-http-limit-rate/lib/ActorHttpLimitRate.js:79:30)
    at async TestResultPassed.mapAsync (/users/brtamuge/experiment/node_modules/@comunica/core/lib/TestResult.js:114:37)
    at async MediatorNumber.mediate (/users/brtamuge/experiment/node_modules/@comunica/core/lib/Mediator.js:95:26)

==> analysis/results/comunica/output-adhoc/ask/C9.error.txt <==
TypeError: fetch failed
    at node:internal/deps/undici/undici:15141:13
    at async ActorHttpFetch.run (/users/brtamuge/experiment/node_modules/@comunica/actor-http-fetch/lib/ActorHttpFetch.js:55:26)
    at async TestResultPassed.mapAsync (/users/brtamuge/experiment/node_modules/@comunica/core/lib/TestResult.js:114:37)
    at async MediatorNumber.mediate (/users/brtamuge/experiment/node_modules/@comunica/core/lib/Mediator.js:95:26)
    at async ActorHttpWayback.run (/users/brtamuge/experiment/node_modules/@comunica/actor-http-wayback/lib/ActorHttpWayback.js:35:22)
    at async TestResultPassed.mapAsync (/users/brtamuge/experiment/node_modules/@comunica/core/lib/TestResult.js:114:37)
    at async MediatorNumber.mediate (/users/brtamuge/experiment/node_modules/@comunica/core/lib/Mediator.js:95:26)
    at async ActorHttpLimitRate.run (/users/brtamuge/experiment/node_modules/@comunica/actor-http-limit-rate/lib/ActorHttpLimitRate.js:79:30)
    at async TestResultPassed.mapAsync (/users/brtamuge/experiment/node_modules/@comunica/core/lib/TestResult.js:114:37)
    at async MediatorNumber.mediate (/users/brtamuge/experiment/node_modules/@comunica/core/lib/Mediator.js:95:26)

==> analysis/results/comunica/output-adhoc/ask/S10.error.txt <==
TypeError: fetch failed
    at node:internal/deps/undici/undici:15141:13
    at async ActorHttpFetch.run (/users/brtamuge/experiment/node_modules/@comunica/actor-http-fetch/lib/ActorHttpFetch.js:55:26)
    at async TestResultPassed.mapAsync (/users/brtamuge/experiment/node_modules/@comunica/core/lib/TestResult.js:114:37)
    at async MediatorNumber.mediate (/users/brtamuge/experiment/node_modules/@comunica/core/lib/Mediator.js:95:26)
    at async ActorHttpWayback.run (/users/brtamuge/experiment/node_modules/@comunica/actor-http-wayback/lib/ActorHttpWayback.js:35:22)
    at async TestResultPassed.mapAsync (/users/brtamuge/experiment/node_modules/@comunica/core/lib/TestResult.js:114:37)
    at async MediatorNumber.mediate (/users/brtamuge/experiment/node_modules/@comunica/core/lib/Mediator.js:95:26)
    at async ActorHttpLimitRate.run (/users/brtamuge/experiment/node_modules/@comunica/actor-http-limit-rate/lib/ActorHttpLimitRate.js:79:30)
    at async TestResultPassed.mapAsync (/users/brtamuge/experiment/node_modules/@comunica/core/lib/TestResult.js:114:37)
    at async MediatorNumber.mediate (/users/brtamuge/experiment/node_modules/@comunica/core/lib/Mediator.js:95:26)

==> analysis/results/comunica/output-adhoc/ask/S11.error.txt <==
TypeError: fetch failed
    at node:internal/deps/undici/undici:15141:13
    at process.processTicksAndRejections (node:internal/process/task_queues:103:5)
    at async ActorHttpFetch.run (/users/brtamuge/experiment/node_modules/@comunica/actor-http-fetch/lib/ActorHttpFetch.js:55:26)
    at async TestResultPassed.mapAsync (/users/brtamuge/experiment/node_modules/@comunica/core/lib/TestResult.js:114:37)
    at async MediatorNumber.mediate (/users/brtamuge/experiment/node_modules/@comunica/core/lib/Mediator.js:95:26)
    at async ActorHttpWayback.run (/users/brtamuge/experiment/node_modules/@comunica/actor-http-wayback/lib/ActorHttpWayback.js:35:22)
    at async TestResultPassed.mapAsync (/users/brtamuge/experiment/node_modules/@comunica/core/lib/TestResult.js:114:37)
    at async MediatorNumber.mediate (/users/brtamuge/experiment/node_modules/@comunica/core/lib/Mediator.js:95:26)
    at async ActorHttpLimitRate.run (/users/brtamuge/experiment/node_modules/@comunica/actor-http-limit-rate/lib/ActorHttpLimitRate.js:79:30)
    at async TestResultPassed.mapAsync (/users/brtamuge/experiment/node_modules/@comunica/core/lib/TestResult.js:114:37)

==> analysis/results/comunica/output-adhoc/ask/S12.error.txt <==
TypeError: fetch failed
    at node:internal/deps/undici/undici:15141:13
    at async ActorHttpFetch.run (/users/brtamuge/experiment/node_modules/@comunica/actor-http-fetch/lib/ActorHttpFetch.js:55:26)
    at async TestResultPassed.mapAsync (/users/brtamuge/experiment/node_modules/@comunica/core/lib/TestResult.js:114:37)
    at async MediatorNumber.mediate (/users/brtamuge/experiment/node_modules/@comunica/core/lib/Mediator.js:95:26)
    at async ActorHttpWayback.run (/users/brtamuge/experiment/node_modules/@comunica/actor-http-wayback/lib/ActorHttpWayback.js:35:22)
    at async TestResultPassed.mapAsync (/users/brtamuge/experiment/node_modules/@comunica/core/lib/TestResult.js:114:37)
    at async MediatorNumber.mediate (/users/brtamuge/experiment/node_modules/@comunica/core/lib/Mediator.js:95:26)
    at async ActorHttpLimitRate.run (/users/brtamuge/experiment/node_modules/@comunica/actor-http-limit-rate/lib/ActorHttpLimitRate.js:79:30)
    at async TestResultPassed.mapAsync (/users/brtamuge/experiment/node_modules/@comunica/core/lib/TestResult.js:114:37)
    at async MediatorNumber.mediate (/users/brtamuge/experiment/node_modules/@comunica/core/lib/Mediator.js:95:26)

==> analysis/results/comunica/output-adhoc/ask/S13.error.txt <==
[warmup] failed: fetch failed
TypeError: fetch failed
    at node:internal/deps/undici/undici:15141:13
    at process.processTicksAndRejections (node:internal/process/task_queues:103:5)
    at async ActorHttpFetch.run (/users/brtamuge/experiment/node_modules/@comunica/actor-http-fetch/lib/ActorHttpFetch.js:55:26)
    at async TestResultPassed.mapAsync (/users/brtamuge/experiment/node_modules/@comunica/core/lib/TestResult.js:114:37)
    at async MediatorNumber.mediate (/users/brtamuge/experiment/node_modules/@comunica/core/lib/Mediator.js:95:26)
    at async ActorHttpWayback.run (/users/brtamuge/experiment/node_modules/@comunica/actor-http-wayback/lib/ActorHttpWayback.js:35:22)
    at async TestResultPassed.mapAsync (/users/brtamuge/experiment/node_modules/@comunica/core/lib/TestResult.js:114:37)
    at async MediatorNumber.mediate (/users/brtamuge/experiment/node_modules/@comunica/core/lib/Mediator.js:95:26)
    at async ActorHttpLimitRate.run (/users/brtamuge/experiment/node_modules/@comunica/actor-http-limit-rate/lib/ActorHttpLimitRate.js:79:30)
    at async TestResultPassed.mapAsync (/users/brtamuge/experiment/node_modules/@comunica/core/lib/TestResult.js:114:37)

==> analysis/results/comunica/output-adhoc/ask/S3.error.txt <==
TypeError: fetch failed
    at node:internal/deps/undici/undici:15141:13
    at async ActorHttpFetch.run (/users/brtamuge/experiment/node_modules/@comunica/actor-http-fetch/lib/ActorHttpFetch.js:55:26)
    at async TestResultPassed.mapAsync (/users/brtamuge/experiment/node_modules/@comunica/core/lib/TestResult.js:114:37)
    at async MediatorNumber.mediate (/users/brtamuge/experiment/node_modules/@comunica/core/lib/Mediator.js:95:26)
    at async ActorHttpWayback.run (/users/brtamuge/experiment/node_modules/@comunica/actor-http-wayback/lib/ActorHttpWayback.js:35:22)
    at async TestResultPassed.mapAsync (/users/brtamuge/experiment/node_modules/@comunica/core/lib/TestResult.js:114:37)
    at async MediatorNumber.mediate (/users/brtamuge/experiment/node_modules/@comunica/core/lib/Mediator.js:95:26)
    at async ActorHttpLimitRate.run (/users/brtamuge/experiment/node_modules/@comunica/actor-http-limit-rate/lib/ActorHttpLimitRate.js:79:30)
    at async TestResultPassed.mapAsync (/users/brtamuge/experiment/node_modules/@comunica/core/lib/TestResult.js:114:37)
    at async MediatorNumber.mediate (/users/brtamuge/experiment/node_modules/@comunica/core/lib/Mediator.js:95:26)

==> analysis/results/comunica/output-adhoc/ask/S4.error.txt <==
TypeError: fetch failed
    at node:internal/deps/undici/undici:15141:13
    at async ActorHttpFetch.run (/users/brtamuge/experiment/node_modules/@comunica/actor-http-fetch/lib/ActorHttpFetch.js:55:26)
    at async TestResultPassed.mapAsync (/users/brtamuge/experiment/node_modules/@comunica/core/lib/TestResult.js:114:37)
    at async MediatorNumber.mediate (/users/brtamuge/experiment/node_modules/@comunica/core/lib/Mediator.js:95:26)
    at async ActorHttpWayback.run (/users/brtamuge/experiment/node_modules/@comunica/actor-http-wayback/lib/ActorHttpWayback.js:35:22)
    at async TestResultPassed.mapAsync (/users/brtamuge/experiment/node_modules/@comunica/core/lib/TestResult.js:114:37)
    at async MediatorNumber.mediate (/users/brtamuge/experiment/node_modules/@comunica/core/lib/Mediator.js:95:26)
    at async ActorHttpLimitRate.run (/users/brtamuge/experiment/node_modules/@comunica/actor-http-limit-rate/lib/ActorHttpLimitRate.js:79:30)
    at async TestResultPassed.mapAsync (/users/brtamuge/experiment/node_modules/@comunica/core/lib/TestResult.js:114:37)
    at async MediatorNumber.mediate (/users/brtamuge/experiment/node_modules/@comunica/core/lib/Mediator.js:95:26)

==> analysis/results/comunica/output-adhoc/ask/S5.error.txt <==
TypeError: fetch failed
    at node:internal/deps/undici/undici:15141:13
    at async ActorHttpFetch.run (/users/brtamuge/experiment/node_modules/@comunica/actor-http-fetch/lib/ActorHttpFetch.js:55:26)
    at async TestResultPassed.mapAsync (/users/brtamuge/experiment/node_modules/@comunica/core/lib/TestResult.js:114:37)
    at async MediatorNumber.mediate (/users/brtamuge/experiment/node_modules/@comunica/core/lib/Mediator.js:95:26)
    at async ActorHttpWayback.run (/users/brtamuge/experiment/node_modules/@comunica/actor-http-wayback/lib/ActorHttpWayback.js:35:22)
    at async TestResultPassed.mapAsync (/users/brtamuge/experiment/node_modules/@comunica/core/lib/TestResult.js:114:37)
    at async MediatorNumber.mediate (/users/brtamuge/experiment/node_modules/@comunica/core/lib/Mediator.js:95:26)
    at async ActorHttpLimitRate.run (/users/brtamuge/experiment/node_modules/@comunica/actor-http-limit-rate/lib/ActorHttpLimitRate.js:79:30)
    at async TestResultPassed.mapAsync (/users/brtamuge/experiment/node_modules/@comunica/core/lib/TestResult.js:114:37)
    at async MediatorNumber.mediate (/users/brtamuge/experiment/node_modules/@comunica/core/lib/Mediator.js:95:26)

==> analysis/results/comunica/output-adhoc/ask/S6.error.txt <==
TypeError: fetch failed
    at node:internal/deps/undici/undici:15141:13
    at async ActorHttpFetch.run (/users/brtamuge/experiment/node_modules/@comunica/actor-http-fetch/lib/ActorHttpFetch.js:55:26)
    at async TestResultPassed.mapAsync (/users/brtamuge/experiment/node_modules/@comunica/core/lib/TestResult.js:114:37)
    at async MediatorNumber.mediate (/users/brtamuge/experiment/node_modules/@comunica/core/lib/Mediator.js:95:26)
    at async ActorHttpWayback.run (/users/brtamuge/experiment/node_modules/@comunica/actor-http-wayback/lib/ActorHttpWayback.js:35:22)
    at async TestResultPassed.mapAsync (/users/brtamuge/experiment/node_modules/@comunica/core/lib/TestResult.js:114:37)
    at async MediatorNumber.mediate (/users/brtamuge/experiment/node_modules/@comunica/core/lib/Mediator.js:95:26)
    at async ActorHttpLimitRate.run (/users/brtamuge/experiment/node_modules/@comunica/actor-http-limit-rate/lib/ActorHttpLimitRate.js:79:30)
    at async TestResultPassed.mapAsync (/users/brtamuge/experiment/node_modules/@comunica/core/lib/TestResult.js:114:37)
    at async MediatorNumber.mediate (/users/brtamuge/experiment/node_modules/@comunica/core/lib/Mediator.js:95:26)

==> analysis/results/comunica/output-adhoc/ask/S7.error.txt <==
TypeError: fetch failed
    at node:internal/deps/undici/undici:15141:13
    at async ActorHttpFetch.run (/users/brtamuge/experiment/node_modules/@comunica/actor-http-fetch/lib/ActorHttpFetch.js:55:26)
    at async TestResultPassed.mapAsync (/users/brtamuge/experiment/node_modules/@comunica/core/lib/TestResult.js:114:37)
    at async MediatorNumber.mediate (/users/brtamuge/experiment/node_modules/@comunica/core/lib/Mediator.js:95:26)
    at async ActorHttpWayback.run (/users/brtamuge/experiment/node_modules/@comunica/actor-http-wayback/lib/ActorHttpWayback.js:35:22)
    at async TestResultPassed.mapAsync (/users/brtamuge/experiment/node_modules/@comunica/core/lib/TestResult.js:114:37)
    at async MediatorNumber.mediate (/users/brtamuge/experiment/node_modules/@comunica/core/lib/Mediator.js:95:26)
    at async ActorHttpLimitRate.run (/users/brtamuge/experiment/node_modules/@comunica/actor-http-limit-rate/lib/ActorHttpLimitRate.js:79:30)
    at async TestResultPassed.mapAsync (/users/brtamuge/experiment/node_modules/@comunica/core/lib/TestResult.js:114:37)
    at async MediatorNumber.mediate (/users/brtamuge/experiment/node_modules/@comunica/core/lib/Mediator.js:95:26)

==> analysis/results/comunica/output-adhoc/ask/metrics.json <==
{
  "mode": "ask",
  "reps": 3,
  "queries": [
    {
      "name": "S1",
      "runs": [
        {
          "rep": 1,
          "planningMs": 31559.874697,
          "totalMs": 36768.178554000006,
          "httpRequests": 123,
          "results": 90
        },
        {
          "rep": 2,
          "planningMs": 25499.222744,
          "totalMs": 31657.907337999997,
          "httpRequests": 120,
          "results": 90
        },
        {
          "rep": 3,
          "planningMs": 25518.511388,
          "totalMs": 38076.515462,
          "httpRequests": 120,
          "results": 90
        }
      ]
    },
    {
      "name": "S2",
      "runs": [
        {
          "rep": 1,
          "planningMs": 14929.725236000006,
          "totalMs": 15298.226500000004,
          "httpRequests": 107,
          "results": 1
        },
        {
          "rep": 2,
          "error": "TypeError: fetch failed"
        },
        {
          "rep": 3,
          "planningMs": 22718.045951,
          "totalMs": 23039.270088999998,
          "httpRequests": 107,
          "results": 1
        }
      ]
    },
    {
      "name": "S3",
      "runs": [
        {
          "rep": 1,
          "error": "TypeError: fetch failed"
        },
        {
          "rep": 2,
          "error": "TypeError: fetch failed"
        },
        {
          "rep": 3,
          "error": "TypeError: fetch failed"
        }
      ]
    },
    {
      "name": "S4",
      "runs": [
        {
          "rep": 1,
          "error": "TypeError: fetch failed"
        },
        {
          "rep": 2,
          "error": "TypeError: fetch failed"
        },
        {
          "rep": 3,
          "error": "TypeError: fetch failed"
        }
      ]
    },
    {
      "name": "S5",
      "runs": [
        {
          "rep": 1,
          "error": "TypeError: fetch failed"
        },
        {
          "rep": 2,
          "error": "node:events:497"
        },
        {
          "rep": 3,
          "error": "TypeError: fetch failed"
        }
      ]
    },
    {
      "name": "S6",
      "runs": [
        {
          "rep": 1,
          "error": "TypeError: fetch failed"
        },
        {
          "rep": 2,
          "error": "TypeError: fetch failed"
        },
        {
          "rep": 3,
          "error": "TypeError: terminated"
        }
      ]
    },
    {
      "name": "S7",
      "runs": [
        {
          "rep": 1,
          "error": "TypeError: fetch failed"
        },
        {
          "rep": 2,
          "error": "TypeError: fetch failed"
        },
        {
          "rep": 3,
          "error": "TypeError: fetch failed"
        }
      ]
    },
    {
      "name": "S8",
      "runs": [
        {
          "rep": 1,
          "planningMs": 21293.697803000003,
          "totalMs": 21464.989292000006,
          "httpRequests": 82,
          "results": 1159
        },
        {
          "rep": 2,
          "planningMs": 12400.970266,
          "totalMs": 12562.399890999997,
          "httpRequests": 82,
          "results": 1159
        },
        {
          "rep": 3,
          "planningMs": 31818.041387000005,
          "totalMs": 31994.238998,
          "httpRequests": 82,
          "results": 1159
        }
      ]
    },
    {
      "name": "S9",
      "runs": [
        {
          "rep": 1,
          "planningMs": 27698.016465,
          "totalMs": 77483.110541,
          "httpRequests": 227,
          "results": 333
        },
        {
          "rep": 2,
          "planningMs": 34182.743956,
          "totalMs": 117034.20575700002,
          "httpRequests": 230,
          "results": 333
        },
        {
          "rep": 3,
          "error": "TypeError: fetch failed"
        }
      ]
    },
    {
      "name": "S10",
      "runs": [
        {
          "rep": 1,
          "error": "TypeError: fetch failed"
        },
        {
          "rep": 2,
          "error": "TypeError: fetch failed"
        },
        {
          "rep": 3,
          "error": "TypeError: fetch failed"
        }
      ]
    },
    {
      "name": "S11",
      "runs": [
        {
          "rep": 1,
          "error": "TypeError: fetch failed"
        },
        {
          "rep": 2,
          "error": "TypeError: fetch failed"
        },
        {
          "rep": 3,
          "planningMs": 128191.811815,
          "totalMs": 128276.40006799999,
          "httpRequests": 195,
          "results": 3
        }
      ]
    },
    {
      "name": "S12",
      "runs": [
        {
          "rep": 1,
          "error": "TypeError: fetch failed"
        },
        {
          "rep": 2,
          "error": "TypeError: terminated"
        },
        {
          "rep": 3,
          "error": "TypeError: fetch failed"
        }
      ]
    },
    {
      "name": "S13",
      "runs": [
        {
          "rep": 1,
          "planningMs": 64845.916992,
          "totalMs": 1369953.0968680002,
          "httpRequests": 501693,
          "results": 28
        },
        {
          "rep": 2,
          "error": "TypeError: fetch failed"
        },
        {
          "rep": 3,
          "planningMs": 28712.502440000004,
          "totalMs": 1278829.361463,
          "httpRequests": 501703,
          "results": 28
        }
      ]
    },
    {
      "name": "S14",
      "runs": [
        {
          "rep": 1,
          "planningMs": 69783.182792,
          "totalMs": 534731.361839,
          "httpRequests": 104877,
          "results": 1620
        },
        {
          "rep": 2,
          "planningMs": 72785.61094,
          "totalMs": 504611.77540499996,
          "httpRequests": 104882,
          "results": 1620
        },
        {
          "rep": 3,
          "planningMs": 69956.603143,
          "totalMs": 542332.916031,
          "httpRequests": 104877,
          "results": 1620
        }
      ]
    },
    {
      "name": "C1",
      "runs": [
        {
          "rep": 1,
          "error": "TypeError: fetch failed"
        },
        {
          "rep": 2,
          "error": "TypeError: fetch failed"
        },
        {
          "rep": 3,
          "error": "TypeError: fetch failed"
        }
      ]
    },
    {
      "name": "C2",
      "runs": [
        {
          "rep": 1,
          "error": "Error: TIMEOUT after 1800000ms"
        },
        {
          "rep": 2,
          "error": "Error: TIMEOUT after 1800000ms"
        },
        {
          "rep": 3,
          "error": "Error: TIMEOUT after 1800000ms"
        }
      ]
    },
    {
      "name": "C3",
      "runs": [
        {
          "rep": 1,
          "error": "TypeError: fetch failed"
        },
        {
          "rep": 2,
          "error": "Error: TIMEOUT after 1800000ms"
        },
        {
          "rep": 3,
          "error": "Error: TIMEOUT after 1800000ms"
        }
      ]
    },
    {
      "name": "C4",
      "runs": [
        {
          "rep": 1,
          "error": "TypeError: fetch failed"
        },
        {
          "rep": 2,
          "error": "TypeError: fetch failed"
        },
        {
          "rep": 3,
          "error": "TypeError: fetch failed"
        }
      ]
    },
    {
      "name": "C5",
      "runs": [
        {
          "rep": 1,
          "error": "Error: TIMEOUT after 1800000ms"
        },
        {
          "rep": 2,
          "error": "TypeError: fetch failed"
        },
        {
          "rep": 3,
          "error": "Error: TIMEOUT after 1800000ms"
        }
      ]
    },
    {
      "name": "C6",
      "runs": [
        {
          "rep": 1,
          "error": "TypeError: fetch failed"
        },
        {
          "rep": 2,
          "error": "TypeError: fetch failed"
        },
        {
          "rep": 3,
          "error": "TypeError: fetch failed"
        }
      ]
    },
    {
      "name": "C7",
      "runs": [
        {
          "rep": 1,
          "error": "TypeError: fetch failed"
        },
        {
          "rep": 2,
          "error": "Error: Request failed: http://n063-13b.wall2.ilabt.iminds.be:3002/sparql"
        },
        {
          "rep": 3,
          "error": "TypeError: fetch failed"
        }
      ]
    },
    {
      "name": "C8",
      "runs": [
        {
          "rep": 1,
          "error": "TypeError: fetch failed"
        },
        {
          "rep": 2,
          "error": "TypeError: fetch failed"
        },
        {
          "rep": 3,
          "error": "TypeError: fetch failed"
        }
      ]
    },
    {
      "name": "C9",
      "runs": [
        {
          "rep": 1,
          "error": "TypeError: fetch failed"
        },
        {
          "rep": 2,
          "error": "TypeError: fetch failed"
        },
        {
          "rep": 3,
          "error": "TypeError: fetch failed"
        }
      ]
    },
    {
      "name": "C10",
      "runs": [
        {
          "rep": 1,
          "error": "TypeError: fetch failed"
        },
        {
          "rep": 2,
          "error": "TypeError: fetch failed"
        },
        {
          "rep": 3,
          "error": "TypeError: fetch failed"
        }
      ]
    }
  ]
}


==> analysis/results/comunica/output-adhoc/count/C10.error.txt <==
TypeError: fetch failed
    at node:internal/deps/undici/undici:15141:13
    at async ActorHttpFetch.run (/users/brtamuge/experiment/node_modules/@comunica/actor-http-fetch/lib/ActorHttpFetch.js:55:26)
    at async TestResultPassed.mapAsync (/users/brtamuge/experiment/node_modules/@comunica/core/lib/TestResult.js:114:37)
    at async MediatorNumber.mediate (/users/brtamuge/experiment/node_modules/@comunica/core/lib/Mediator.js:95:26)
    at async ActorHttpWayback.run (/users/brtamuge/experiment/node_modules/@comunica/actor-http-wayback/lib/ActorHttpWayback.js:35:22)
    at async TestResultPassed.mapAsync (/users/brtamuge/experiment/node_modules/@comunica/core/lib/TestResult.js:114:37)
    at async MediatorNumber.mediate (/users/brtamuge/experiment/node_modules/@comunica/core/lib/Mediator.js:95:26)
    at async ActorHttpLimitRate.run (/users/brtamuge/experiment/node_modules/@comunica/actor-http-limit-rate/lib/ActorHttpLimitRate.js:79:30)
    at async TestResultPassed.mapAsync (/users/brtamuge/experiment/node_modules/@comunica/core/lib/TestResult.js:114:37)
    at async MediatorNumber.mediate (/users/brtamuge/experiment/node_modules/@comunica/core/lib/Mediator.js:95:26)

==> analysis/results/comunica/output-adhoc/count/C2.error.txt <==
Error: TIMEOUT after 1800000ms
    at Timeout.<anonymous> (/users/brtamuge/experiment/scripts/lib.js:151:14)
    at listOnTimeout (node:internal/timers:585:17)
    at process.processTimers (node:internal/timers:521:7)

==> analysis/results/comunica/output-adhoc/count/C3.error.txt <==
[warmup] failed: fetch failed
Error: TIMEOUT after 1800000ms
    at Timeout.<anonymous> (/users/brtamuge/experiment/scripts/lib.js:151:14)
    at listOnTimeout (node:internal/timers:585:17)
    at process.processTimers (node:internal/timers:521:7)

==> analysis/results/comunica/output-adhoc/count/C4.error.txt <==
TypeError: fetch failed
    at node:internal/deps/undici/undici:15141:13
    at process.processTicksAndRejections (node:internal/process/task_queues:103:5)
    at async ActorHttpFetch.run (/users/brtamuge/experiment/node_modules/@comunica/actor-http-fetch/lib/ActorHttpFetch.js:55:26)
    at async TestResultPassed.mapAsync (/users/brtamuge/experiment/node_modules/@comunica/core/lib/TestResult.js:114:37)
    at async MediatorNumber.mediate (/users/brtamuge/experiment/node_modules/@comunica/core/lib/Mediator.js:95:26)
    at async ActorHttpWayback.run (/users/brtamuge/experiment/node_modules/@comunica/actor-http-wayback/lib/ActorHttpWayback.js:35:22)
    at async TestResultPassed.mapAsync (/users/brtamuge/experiment/node_modules/@comunica/core/lib/TestResult.js:114:37)
    at async MediatorNumber.mediate (/users/brtamuge/experiment/node_modules/@comunica/core/lib/Mediator.js:95:26)
    at async ActorHttpLimitRate.run (/users/brtamuge/experiment/node_modules/@comunica/actor-http-limit-rate/lib/ActorHttpLimitRate.js:79:30)
    at async TestResultPassed.mapAsync (/users/brtamuge/experiment/node_modules/@comunica/core/lib/TestResult.js:114:37)

==> analysis/results/comunica/output-adhoc/count/C5.error.txt <==
Error: TIMEOUT after 1800000ms
    at Timeout.<anonymous> (/users/brtamuge/experiment/scripts/lib.js:151:14)
    at listOnTimeout (node:internal/timers:585:17)
    at process.processTimers (node:internal/timers:521:7)

==> analysis/results/comunica/output-adhoc/count/C6.error.txt <==
TypeError: fetch failed
    at node:internal/deps/undici/undici:15141:13
    at async ActorHttpFetch.run (/users/brtamuge/experiment/node_modules/@comunica/actor-http-fetch/lib/ActorHttpFetch.js:55:26)
    at async TestResultPassed.mapAsync (/users/brtamuge/experiment/node_modules/@comunica/core/lib/TestResult.js:114:37)
    at async MediatorNumber.mediate (/users/brtamuge/experiment/node_modules/@comunica/core/lib/Mediator.js:95:26)
    at async ActorHttpWayback.run (/users/brtamuge/experiment/node_modules/@comunica/actor-http-wayback/lib/ActorHttpWayback.js:35:22)
    at async TestResultPassed.mapAsync (/users/brtamuge/experiment/node_modules/@comunica/core/lib/TestResult.js:114:37)
    at async MediatorNumber.mediate (/users/brtamuge/experiment/node_modules/@comunica/core/lib/Mediator.js:95:26)
    at async ActorHttpRetry.run (/users/brtamuge/experiment/node_modules/@comunica/actor-http-retry/lib/ActorHttpRetry.js:64:30)
    at async TestResultPassed.mapAsync (/users/brtamuge/experiment/node_modules/@comunica/core/lib/TestResult.js:114:37)
    at async MediatorNumber.mediate (/users/brtamuge/experiment/node_modules/@comunica/core/lib/Mediator.js:95:26)

==> analysis/results/comunica/output-adhoc/count/C7.error.txt <==
Error: Request failed: http://n063-16b.wall2.ilabt.iminds.be:3002/sparql
    at ActorHttpRetry.run (/users/brtamuge/experiment/node_modules/@comunica/actor-http-retry/lib/ActorHttpRetry.js:160:15)
    at process.processTicksAndRejections (node:internal/process/task_queues:103:5)
    at async TestResultPassed.mapAsync (/users/brtamuge/experiment/node_modules/@comunica/core/lib/TestResult.js:114:37)
    at async MediatorNumber.mediate (/users/brtamuge/experiment/node_modules/@comunica/core/lib/Mediator.js:95:26)
    at async ActorHttpWayback.run (/users/brtamuge/experiment/node_modules/@comunica/actor-http-wayback/lib/ActorHttpWayback.js:35:22)
    at async TestResultPassed.mapAsync (/users/brtamuge/experiment/node_modules/@comunica/core/lib/TestResult.js:114:37)
    at async MediatorNumber.mediate (/users/brtamuge/experiment/node_modules/@comunica/core/lib/Mediator.js:95:26)
    at async fetch (/users/brtamuge/experiment/node_modules/@comunica/actor-query-source-identify-hypermedia-sparql/lib/QuerySourceSparql.js:49:34)

==> analysis/results/comunica/output-adhoc/count/C8.error.txt <==
Error: Request failed: http://n063-13b.wall2.ilabt.iminds.be:3002/sparql
    at ActorHttpRetry.run (/users/brtamuge/experiment/node_modules/@comunica/actor-http-retry/lib/ActorHttpRetry.js:160:15)
    at process.processTicksAndRejections (node:internal/process/task_queues:103:5)
    at async TestResultPassed.mapAsync (/users/brtamuge/experiment/node_modules/@comunica/core/lib/TestResult.js:114:37)
    at async MediatorNumber.mediate (/users/brtamuge/experiment/node_modules/@comunica/core/lib/Mediator.js:95:26)
    at async ActorHttpWayback.run (/users/brtamuge/experiment/node_modules/@comunica/actor-http-wayback/lib/ActorHttpWayback.js:35:22)
    at async TestResultPassed.mapAsync (/users/brtamuge/experiment/node_modules/@comunica/core/lib/TestResult.js:114:37)
    at async MediatorNumber.mediate (/users/brtamuge/experiment/node_modules/@comunica/core/lib/Mediator.js:95:26)
    at async fetch (/users/brtamuge/experiment/node_modules/@comunica/actor-query-source-identify-hypermedia-sparql/lib/QuerySourceSparql.js:49:34)

==> analysis/results/comunica/output-adhoc/count/C9.error.txt <==
Error: TIMEOUT after 1800000ms
    at Timeout.<anonymous> (/users/brtamuge/experiment/scripts/lib.js:151:14)
    at listOnTimeout (node:internal/timers:585:17)
    at process.processTimers (node:internal/timers:521:7)

==> analysis/results/comunica/output-adhoc/count/S10.error.txt <==
[warmup] failed: fetch failed
TypeError: fetch failed
    at node:internal/deps/undici/undici:15141:13
    at async ActorHttpFetch.run (/users/brtamuge/experiment/node_modules/@comunica/actor-http-fetch/lib/ActorHttpFetch.js:55:26)
    at async TestResultPassed.mapAsync (/users/brtamuge/experiment/node_modules/@comunica/core/lib/TestResult.js:114:37)
    at async MediatorNumber.mediate (/users/brtamuge/experiment/node_modules/@comunica/core/lib/Mediator.js:95:26)
    at async ActorHttpWayback.run (/users/brtamuge/experiment/node_modules/@comunica/actor-http-wayback/lib/ActorHttpWayback.js:35:22)
    at async TestResultPassed.mapAsync (/users/brtamuge/experiment/node_modules/@comunica/core/lib/TestResult.js:114:37)
    at async MediatorNumber.mediate (/users/brtamuge/experiment/node_modules/@comunica/core/lib/Mediator.js:95:26)
    at async ActorHttpLimitRate.run (/users/brtamuge/experiment/node_modules/@comunica/actor-http-limit-rate/lib/ActorHttpLimitRate.js:79:30)
    at async TestResultPassed.mapAsync (/users/brtamuge/experiment/node_modules/@comunica/core/lib/TestResult.js:114:37)
    at async MediatorNumber.mediate (/users/brtamuge/experiment/node_modules/@comunica/core/lib/Mediator.js:95:26)

==> analysis/results/comunica/output-adhoc/count/S11.error.txt <==
TypeError: fetch failed
    at node:internal/deps/undici/undici:15141:13
    at async ActorHttpFetch.run (/users/brtamuge/experiment/node_modules/@comunica/actor-http-fetch/lib/ActorHttpFetch.js:55:26)
    at async TestResultPassed.mapAsync (/users/brtamuge/experiment/node_modules/@comunica/core/lib/TestResult.js:114:37)
    at async MediatorNumber.mediate (/users/brtamuge/experiment/node_modules/@comunica/core/lib/Mediator.js:95:26)
    at async ActorHttpWayback.run (/users/brtamuge/experiment/node_modules/@comunica/actor-http-wayback/lib/ActorHttpWayback.js:35:22)
    at async TestResultPassed.mapAsync (/users/brtamuge/experiment/node_modules/@comunica/core/lib/TestResult.js:114:37)
    at async MediatorNumber.mediate (/users/brtamuge/experiment/node_modules/@comunica/core/lib/Mediator.js:95:26)
    at async ActorHttpLimitRate.run (/users/brtamuge/experiment/node_modules/@comunica/actor-http-limit-rate/lib/ActorHttpLimitRate.js:79:30)
    at async TestResultPassed.mapAsync (/users/brtamuge/experiment/node_modules/@comunica/core/lib/TestResult.js:114:37)
    at async MediatorNumber.mediate (/users/brtamuge/experiment/node_modules/@comunica/core/lib/Mediator.js:95:26)

==> analysis/results/comunica/output-adhoc/count/S12.error.txt <==
Error: TIMEOUT after 1800000ms
    at Timeout.<anonymous> (/users/brtamuge/experiment/scripts/lib.js:151:14)
    at listOnTimeout (node:internal/timers:585:17)
    at process.processTimers (node:internal/timers:521:7)

==> analysis/results/comunica/output-adhoc/count/S13.error.txt <==
TypeError: fetch failed
    at node:internal/deps/undici/undici:15141:13
    at async ActorHttpFetch.run (/users/brtamuge/experiment/node_modules/@comunica/actor-http-fetch/lib/ActorHttpFetch.js:55:26)
    at async TestResultPassed.mapAsync (/users/brtamuge/experiment/node_modules/@comunica/core/lib/TestResult.js:114:37)
    at async MediatorNumber.mediate (/users/brtamuge/experiment/node_modules/@comunica/core/lib/Mediator.js:95:26)
    at async ActorHttpWayback.run (/users/brtamuge/experiment/node_modules/@comunica/actor-http-wayback/lib/ActorHttpWayback.js:35:22)
    at async TestResultPassed.mapAsync (/users/brtamuge/experiment/node_modules/@comunica/core/lib/TestResult.js:114:37)
    at async MediatorNumber.mediate (/users/brtamuge/experiment/node_modules/@comunica/core/lib/Mediator.js:95:26)
    at async ActorHttpLimitRate.run (/users/brtamuge/experiment/node_modules/@comunica/actor-http-limit-rate/lib/ActorHttpLimitRate.js:79:30)
    at async TestResultPassed.mapAsync (/users/brtamuge/experiment/node_modules/@comunica/core/lib/TestResult.js:114:37)
    at async MediatorNumber.mediate (/users/brtamuge/experiment/node_modules/@comunica/core/lib/Mediator.js:95:26)

==> analysis/results/comunica/output-adhoc/count/S14.error.txt <==
[warmup] failed: fetch failed
TypeError: fetch failed
    at node:internal/deps/undici/undici:15141:13
    at async ActorHttpFetch.run (/users/brtamuge/experiment/node_modules/@comunica/actor-http-fetch/lib/ActorHttpFetch.js:55:26)
    at async TestResultPassed.mapAsync (/users/brtamuge/experiment/node_modules/@comunica/core/lib/TestResult.js:114:37)
    at async MediatorNumber.mediate (/users/brtamuge/experiment/node_modules/@comunica/core/lib/Mediator.js:95:26)
    at async ActorHttpWayback.run (/users/brtamuge/experiment/node_modules/@comunica/actor-http-wayback/lib/ActorHttpWayback.js:35:22)
    at async TestResultPassed.mapAsync (/users/brtamuge/experiment/node_modules/@comunica/core/lib/TestResult.js:114:37)
    at async MediatorNumber.mediate (/users/brtamuge/experiment/node_modules/@comunica/core/lib/Mediator.js:95:26)
    at async ActorHttpLimitRate.run (/users/brtamuge/experiment/node_modules/@comunica/actor-http-limit-rate/lib/ActorHttpLimitRate.js:79:30)
    at async TestResultPassed.mapAsync (/users/brtamuge/experiment/node_modules/@comunica/core/lib/TestResult.js:114:37)
    at async MediatorNumber.mediate (/users/brtamuge/experiment/node_modules/@comunica/core/lib/Mediator.js:95:26)

==> analysis/results/comunica/output-adhoc/count/S3.error.txt <==
[warmup] SELECT * WHERE { ?s ?p ?o } LIMIT 2
Error: TIMEOUT after 1800000ms
    at Timeout.<anonymous> (/users/brtamuge/experiment/scripts/lib.js:173:14)
    at listOnTimeout (node:internal/timers:585:17)
    at process.processTimers (node:internal/timers:521:7)

==> analysis/results/comunica/output-adhoc/count/S4.error.txt <==
[warmup] SELECT * WHERE { ?s ?p ?o } LIMIT 2
TypeError: fetch failed
    at node:internal/deps/undici/undici:15141:13
    at async ActorHttpFetch.run (/users/brtamuge/experiment/node_modules/@comunica/actor-http-fetch/lib/ActorHttpFetch.js:55:26)
    at async TestResultPassed.mapAsync (/users/brtamuge/experiment/node_modules/@comunica/core/lib/TestResult.js:114:37)
    at async MediatorNumber.mediate (/users/brtamuge/experiment/node_modules/@comunica/core/lib/Mediator.js:95:26)
    at async ActorHttpWayback.run (/users/brtamuge/experiment/node_modules/@comunica/actor-http-wayback/lib/ActorHttpWayback.js:35:22)
    at async TestResultPassed.mapAsync (/users/brtamuge/experiment/node_modules/@comunica/core/lib/TestResult.js:114:37)
    at async MediatorNumber.mediate (/users/brtamuge/experiment/node_modules/@comunica/core/lib/Mediator.js:95:26)
    at async ActorHttpLimitRate.run (/users/brtamuge/experiment/node_modules/@comunica/actor-http-limit-rate/lib/ActorHttpLimitRate.js:79:30)
    at async TestResultPassed.mapAsync (/users/brtamuge/experiment/node_modules/@comunica/core/lib/TestResult.js:114:37)
    at async MediatorNumber.mediate (/users/brtamuge/experiment/node_modules/@comunica/core/lib/Mediator.js:95:26)

==> analysis/results/comunica/output-adhoc/count/S5.error.txt <==
[warmup] SELECT * WHERE { ?s ?p ?o } LIMIT 2
Error: TIMEOUT after 1800000ms
    at Timeout.<anonymous> (/users/brtamuge/experiment/scripts/lib.js:173:14)
    at listOnTimeout (node:internal/timers:585:17)
    at process.processTimers (node:internal/timers:521:7)

==> analysis/results/comunica/output-adhoc/count/S6.error.txt <==
[warmup] SELECT * WHERE { ?s ?p ?o } LIMIT 2
TypeError: fetch failed
    at node:internal/deps/undici/undici:15141:13
    at async ActorHttpFetch.run (/users/brtamuge/experiment/node_modules/@comunica/actor-http-fetch/lib/ActorHttpFetch.js:55:26)
    at async TestResultPassed.mapAsync (/users/brtamuge/experiment/node_modules/@comunica/core/lib/TestResult.js:114:37)
    at async MediatorNumber.mediate (/users/brtamuge/experiment/node_modules/@comunica/core/lib/Mediator.js:95:26)
    at async ActorHttpWayback.run (/users/brtamuge/experiment/node_modules/@comunica/actor-http-wayback/lib/ActorHttpWayback.js:35:22)
    at async TestResultPassed.mapAsync (/users/brtamuge/experiment/node_modules/@comunica/core/lib/TestResult.js:114:37)
    at async MediatorNumber.mediate (/users/brtamuge/experiment/node_modules/@comunica/core/lib/Mediator.js:95:26)
    at async ActorHttpLimitRate.run (/users/brtamuge/experiment/node_modules/@comunica/actor-http-limit-rate/lib/ActorHttpLimitRate.js:79:30)
    at async TestResultPassed.mapAsync (/users/brtamuge/experiment/node_modules/@comunica/core/lib/TestResult.js:114:37)
    at async MediatorNumber.mediate (/users/brtamuge/experiment/node_modules/@comunica/core/lib/Mediator.js:95:26)

==> analysis/results/comunica/output-adhoc/count/S7.error.txt <==
TypeError: fetch failed
    at node:internal/deps/undici/undici:15141:13
    at async ActorHttpFetch.run (/users/brtamuge/experiment/node_modules/@comunica/actor-http-fetch/lib/ActorHttpFetch.js:55:26)
    at async TestResultPassed.mapAsync (/users/brtamuge/experiment/node_modules/@comunica/core/lib/TestResult.js:114:37)
    at async MediatorNumber.mediate (/users/brtamuge/experiment/node_modules/@comunica/core/lib/Mediator.js:95:26)
    at async ActorHttpWayback.run (/users/brtamuge/experiment/node_modules/@comunica/actor-http-wayback/lib/ActorHttpWayback.js:35:22)
    at async TestResultPassed.mapAsync (/users/brtamuge/experiment/node_modules/@comunica/core/lib/TestResult.js:114:37)
    at async MediatorNumber.mediate (/users/brtamuge/experiment/node_modules/@comunica/core/lib/Mediator.js:95:26)
    at async ActorHttpLimitRate.run (/users/brtamuge/experiment/node_modules/@comunica/actor-http-limit-rate/lib/ActorHttpLimitRate.js:79:30)
    at async TestResultPassed.mapAsync (/users/brtamuge/experiment/node_modules/@comunica/core/lib/TestResult.js:114:37)
    at async MediatorNumber.mediate (/users/brtamuge/experiment/node_modules/@comunica/core/lib/Mediator.js:95:26)

==> analysis/results/comunica/output-adhoc/count/S9.error.txt <==
TypeError: fetch failed
    at node:internal/deps/undici/undici:15141:13
    at async ActorHttpFetch.run (/users/brtamuge/experiment/node_modules/@comunica/actor-http-fetch/lib/ActorHttpFetch.js:55:26)
    at async TestResultPassed.mapAsync (/users/brtamuge/experiment/node_modules/@comunica/core/lib/TestResult.js:114:37)
    at async MediatorNumber.mediate (/users/brtamuge/experiment/node_modules/@comunica/core/lib/Mediator.js:95:26)
    at async ActorHttpWayback.run (/users/brtamuge/experiment/node_modules/@comunica/actor-http-wayback/lib/ActorHttpWayback.js:35:22)
    at async TestResultPassed.mapAsync (/users/brtamuge/experiment/node_modules/@comunica/core/lib/TestResult.js:114:37)
    at async MediatorNumber.mediate (/users/brtamuge/experiment/node_modules/@comunica/core/lib/Mediator.js:95:26)
    at async ActorHttpLimitRate.run (/users/brtamuge/experiment/node_modules/@comunica/actor-http-limit-rate/lib/ActorHttpLimitRate.js:79:30)
    at async TestResultPassed.mapAsync (/users/brtamuge/experiment/node_modules/@comunica/core/lib/TestResult.js:114:37)
    at async MediatorNumber.mediate (/users/brtamuge/experiment/node_modules/@comunica/core/lib/Mediator.js:95:26)

==> analysis/results/comunica/output-adhoc/count/metrics.json <==
{
  "mode": "count",
  "reps": 3,
  "queries": [
    {
      "name": "S1",
      "runs": [
        {
          "rep": 1,
          "planningMs": 46631.850019000005,
          "totalMs": 64830.05252,
          "httpRequests": 218,
          "results": 90
        },
        {
          "rep": 2,
          "planningMs": 26052.689846,
          "totalMs": 31420.200402000002,
          "httpRequests": 213,
          "results": 90
        },
        {
          "rep": 3,
          "planningMs": 28826.950114,
          "totalMs": 38006.328182,
          "httpRequests": 215,
          "results": 90
        }
      ]
    },
    {
      "name": "S2",
      "runs": [
        {
          "rep": 1,
          "planningMs": 25960.648409999998,
          "totalMs": 26483.519840999998,
          "httpRequests": 157,
          "results": 1
        },
        {
          "rep": 2,
          "planningMs": 42677.499014,
          "totalMs": 42999.866196999996,
          "httpRequests": 159,
          "results": 1
        },
        {
          "rep": 3,
          "planningMs": 35421.566078,
          "totalMs": 36009.440671000004,
          "httpRequests": 157,
          "results": 1
        }
      ]
    },
    {
      "name": "S3",
      "runs": [
        {
          "rep": 1,
          "error": "Error: TIMEOUT after 1800000ms"
        },
        {
          "rep": 2,
          "error": "Error: TIMEOUT after 1800000ms"
        },
        {
          "rep": 3,
          "error": "Error: TIMEOUT after 1800000ms"
        }
      ]
    },
    {
      "name": "S4",
      "runs": [
        {
          "rep": 1,
          "error": "Error: TIMEOUT after 1800000ms"
        },
        {
          "rep": 2,
          "error": "[warmup] failed: fetch failed"
        },
        {
          "rep": 3,
          "error": "Error: TIMEOUT after 1800000ms"
        }
      ]
    },
    {
      "name": "S5",
      "runs": [
        {
          "rep": 1,
          "error": "Error: TIMEOUT after 1800000ms"
        },
        {
          "rep": 2,
          "error": "Error: TIMEOUT after 1800000ms"
        },
        {
          "rep": 3,
          "error": "TypeError: fetch failed"
        }
      ]
    },
    {
      "name": "S6",
      "runs": [
        {
          "rep": 1,
          "error": "TypeError: fetch failed"
        },
        {
          "rep": 2,
          "error": "[warmup] failed: fetch failed"
        },
        {
          "rep": 3,
          "error": "Error: TIMEOUT after 1800000ms"
        }
      ]
    },
    {
      "name": "S7",
      "runs": [
        {
          "rep": 1,
          "error": "[warmup] failed: fetch failed"
        },
        {
          "rep": 2,
          "error": "TypeError: terminated"
        },
        {
          "rep": 3,
          "error": "Error: TIMEOUT after 1800000ms"
        }
      ]
    },
    {
      "name": "S8",
      "runs": [
        {
          "rep": 1,
          "planningMs": 14408.359385,
          "totalMs": 14567.559075000001,
          "httpRequests": 128,
          "results": 1159
        },
        {
          "rep": 2,
          "planningMs": 13690.551395000002,
          "totalMs": 13849.887668000003,
          "httpRequests": 127,
          "results": 1159
        },
        {
          "rep": 3,
          "planningMs": 30976.363939,
          "totalMs": 31154.991979000002,
          "httpRequests": 130,
          "results": 1159
        }
      ]
    },
    {
      "name": "S9",
      "runs": [
        {
          "rep": 1,
          "planningMs": 38796.785799,
          "totalMs": 139827.986718,
          "httpRequests": 530,
          "results": 333
        },
        {
          "rep": 2,
          "error": "TypeError: fetch failed"
        },
        {
          "rep": 3,
          "error": "TypeError: fetch failed"
        }
      ]
    },
    {
      "name": "S10",
      "runs": [
        {
          "rep": 1,
          "error": "TypeError: fetch failed"
        },
        {
          "rep": 2,
          "error": "TypeError: fetch failed"
        },
        {
          "rep": 3,
          "error": "TypeError: fetch failed"
        }
      ]
    },
    {
      "name": "S11",
      "runs": [
        {
          "rep": 1,
          "planningMs": 232536.030173,
          "totalMs": 232685.22699499998,
          "httpRequests": 298,
          "results": 3
        },
        {
          "rep": 2,
          "planningMs": 242257.013336,
          "totalMs": 242409.314782,
          "httpRequests": 280,
          "results": 3
        },
        {
          "rep": 3,
          "planningMs": 222222.212895,
          "totalMs": 222435.01734,
          "httpRequests": 268,
          "results": 3
        }
      ]
    },
    {
      "name": "S12",
      "runs": [
        {
          "rep": 1,
          "error": "Error: TIMEOUT after 1800000ms"
        },
        {
          "rep": 2,
          "error": "Error: TIMEOUT after 1800000ms"
        },
        {
          "rep": 3,
          "error": "Error: TIMEOUT after 1800000ms"
        }
      ]
    },
    {
      "name": "S13",
      "runs": [
        {
          "rep": 1,
          "error": "Error: TIMEOUT after 1800000ms"
        },
        {
          "rep": 2,
          "error": "Error: TIMEOUT after 1800000ms"
        },
        {
          "rep": 3,
          "error": "[warmup] failed: fetch failed"
        }
      ]
    },
    {
      "name": "S14",
      "runs": [
        {
          "rep": 1,
          "planningMs": 57087.620583,
          "totalMs": 85067.307049,
          "httpRequests": 7634,
          "results": 1620
        },
        {
          "rep": 2,
          "error": "TypeError: fetch failed"
        },
        {
          "rep": 3,
          "error": "TypeError: fetch failed"
        }
      ]
    },
    {
      "name": "C1",
      "runs": [
        {
          "rep": 1,
          "planningMs": 346208.780194,
          "totalMs": 745183.177458,
          "httpRequests": 87638,
          "results": 1000
        },
        {
          "rep": 2,
          "error": "TypeError: fetch failed"
        },
        {
          "rep": 3,
          "planningMs": 333056.64109600004,
          "totalMs": 724045.363882,
          "httpRequests": 87599,
          "results": 1000
        }
      ]
    },
    {
      "name": "C2",
      "runs": [
        {
          "rep": 1,
          "error": "Error: TIMEOUT after 1800000ms"
        },
        {
          "rep": 2,
          "error": "Error: TIMEOUT after 1800000ms"
        },
        {
          "rep": 3,
          "error": "Error: TIMEOUT after 1800000ms"
        }
      ]
    },
    {
      "name": "C3",
      "runs": [
        {
          "rep": 1,
          "error": "TypeError: fetch failed"
        },
        {
          "rep": 2,
          "error": "[warmup] failed: fetch failed"
        },
        {
          "rep": 3,
          "error": "TypeError: fetch failed"
        }
      ]
    },
    {
      "name": "C4",
      "runs": [
        {
          "rep": 1,
          "error": "Error: Unexpected \"!\" at position 0 in state STOP"
        },
        {
          "rep": 2,
          "planningMs": 815859.627963,
          "totalMs": 1059300.587925,
          "httpRequests": 1255,
          "results": 50
        },
        {
          "rep": 3,
          "error": "TypeError: fetch failed"
        }
      ]
    },
    {
      "name": "C5",
      "runs": [
        {
          "rep": 1,
          "error": "TypeError: fetch failed"
        },
        {
          "rep": 2,
          "error": "Error: TIMEOUT after 1800000ms"
        },
        {
          "rep": 3,
          "error": "Error: TIMEOUT after 1800000ms"
        }
      ]
    },
    {
      "name": "C6",
      "runs": [
        {
          "rep": 1,
          "error": "Error: TIMEOUT after 1800000ms"
        },
        {
          "rep": 2,
          "error": "TypeError: fetch failed"
        },
        {
          "rep": 3,
          "error": "TypeError: fetch failed"
        }
      ]
    },
    {
      "name": "C7",
      "runs": [
        {
          "rep": 1,
          "error": "Error: Request failed: http://n063-13b.wall2.ilabt.iminds.be:3002/sparql"
        },
        {
          "rep": 2,
          "error": "TypeError: fetch failed"
        },
        {
          "rep": 3,
          "error": "Error: Request failed: http://n063-13b.wall2.ilabt.iminds.be:3002/sparql"
        }
      ]
    },
    {
      "name": "C8",
      "runs": [
        {
          "rep": 1,
          "error": "TypeError: fetch failed"
        },
        {
          "rep": 2,
          "error": "Error: Request failed: http://n063-13b.wall2.ilabt.iminds.be:3002/sparql"
        },
        {
          "rep": 3,
          "error": "Error: Request failed: http://n063-13b.wall2.ilabt.iminds.be:3002/sparql"
        }
      ]
    },
    {
      "name": "C9",
      "runs": [
        {
          "rep": 1,
          "error": "Error: TIMEOUT after 1800000ms"
        },
        {
          "rep": 2,
          "error": "TypeError: fetch failed"
        },
        {
          "rep": 3,
          "error": "Error: TIMEOUT after 1800000ms"
        }
      ]
    },
    {
      "name": "C10",
      "runs": [
        {
          "rep": 1,
          "error": "TypeError: fetch failed"
        },
        {
          "rep": 2,
          "error": "TypeError: fetch failed"
        },
        {
          "rep": 3,
          "error": "TypeError: fetch failed"
        }
      ]
    }
  ]
}


==> analysis/results/comunica/output/combination_0/query-times.csv <==
name;id;error;errorDescription;failures;hash;httpRequests;httpRequestsMax;httpRequestsMin;httpRequestsStd;replication;results;resultsMax;resultsMin;time;timeMax;timeMin;times;timestamps;timestampsMax;timestampsMin;timestampsStd;timeStd;timestampsAll
C1;0;true;terminated;2;552e4d2583f948cbea1af2c10cb72dde;4885;4885;4885;0;3;1000;1000;1000;90412;90412;90412;90412 NaN NaN;53319 53319 53370 53371 53371 53385 53392 53392 53416 53446 53498 53498 53573 53609 53628 53633 53681 53711 53764 53764 53779 53824 53862 53862 53881 53928 53958 53959 53996 54043 54069 54075 54093 54135 54160 54164 54175 54259 54268 54269 54270 57087 57177 57177 57177 57177 57179 57179 57179 57298 57311 57311 57338 57365 57463 57463 57463 57472 57528 57528 57575 57578 57606 57606 57606 57717 57719 57845 57938 57939 57944 57965 57967 57979 57979 57979 57980 58023 58025 58025 58031 58051 58066 58066 58066 58066 58067 58067 58068 58069 58069 58099 58113 58114 58114 58223 58285 58286 58286 58315 58315 58315 58347 58360 58360 58381 58395 58395 58395 58395 58397 58397 58473 58504 58519 58524 58524 58524 58524 58525 58525 58533 58566 58566 58581 58582 58612 58612 58613 58689 58769 62231 62239 62263 62263 62279 62325 62332 62337 62377 62395 62412 62426 62439 62452 62475 62505 62531 62541 62549 62581 62603 62607 62615 62652 62659 62659 62664 63010 63070 63071 63071 63072 63117 63128 63137 63137 63153 63183 63185 63185 63193 63660 63661 63663 63663 63689 63703 63719 63719 63725 64147 64158 64159 64159 64159 64245 64267 64380 65105 65649 65999 66298 66347 66348 66388 66400 66401 66422 66422 66422 66549 66570 66572 66572 66601 66604 66620 66794 66803 66803 66809 66855 66869 66871 66871 66909 66923 66936 66948 66998 66999 66999 66999 67073 67097 67098 67098 67130 67152 67157 67191 67209 67214 67221 67253 67267 67280 67285 67331 67346 67350 67357 67388 67396 67413 67413 67454 67461 67462 67495 67506 67509 67528 67559 67572 67580 67611 67625 67631 67656 67674 67679 67686 67725 67739 67739 67744 67799 67804 67807 67807 67859 67865 67865 67866 67908 67923 68221 68237 68703 68709 68752 68753 68753 68753 68793 68794 68801 68801 69169 69170 69170 69170 69197 69220 69222 69222 69229 69265 69273 69276 69276 69306 69319 69320 69320 69369 69371 69371 69371 69415 69416 69416 69416 69455 69458 69458 69464 69661 69671 69678 69678 69704 69722 69725 69725 69734 70103 70115 70121 70121 70154 70163 70167 70167 70210 70224 70225 70225 70264 70276 70285 70285 70327 70327 70328 70328 70359 70375 70375 70375 70386 70414 70532 71029 71035 71056 71065 71074 71083 71097 71108 71137 71139 71139 71139 71175 71189 71189 71189 71233 71234 71234 71234 71267 71269 71283 71296 71309 71327 71331 71331 71364 71375 71379 71379 71413 71419 71429 71429 71472 71490 71490 71490 71537 71561 71562 71562 71569 71670 71676 71676 71676 72167 72177 72177 72177 72666 72667 72667 72667 73157 73168 73169 73169 73216 73217 73217 73217 73262 73266 73266 73266 73307 73315 73320 73325 73349 73442 73670 73691 73694 74071 74090 74090 74413 74723 74733 74744 74744 74781 74790 74793 74821 74847 74847 74857 74895 74910 74910 74910 74940 74961 74967 74980 74989 75004 75013 75030 75355 75371 75371 75371 75439 75440 75440 75440 75491 75505 75505 75512 75548 75548 75583 75585 75586 75601 75693 75778 75794 76158 76164 76172 76177 76208 76212 76224 76368 76382 76382 76436 76443 76459 76485 76509 76560 76571 76599 76620 76656 76675 76675 76675 76686 76698 76698 76702 76718 76718 76786 76789 76789 76838 76954 76959 76959 76959 77081 77094 77094 77094 77198 77198 77198 77199 77315 77316 77316 77317 77427 77429 77429 77429 77528 77538 77538 77538 77584 77597 77615 77615 77669 77679 77684 77689 77727 82783 82823 82824 82824 82825 82881 82883 82945 82945 82945 82945 82947 82947 82947 82948 82959 82960 82983 83036 83093 83107 83107 83112 83112 83112 83113 83118 83118 83122 83134 83152 83253 83259 83308 83316 83320 83320 83327 83332 83369 83369 83369 83371 83371 83386 83412 83412 83436 83436 83440 83449 83449 83458 83459 83481 83493 83493 83493 83496 83500 83501 83501 83502 83503 83508 83509 83513 83515 83527 83541 83541 83543 83555 83560 83560 83566 83578 83587 83588 83588 83596 83612 83614 83616 83624 83625 83634 83637 83637 83637 83639 83654 83656 83660 83660 83664 83670 83671 83672 83672 83672 83673 83675 83682 83684 83689 83689 83708 83712 83715 83721 83729 83733 83747 83747 83749 83750 83751 83757 83759 83759 83782 83783 83784 83786 83786 83787 83787 83787 83788 83792 83792 83794 83794 83797 83797 83810 83810 83811 83813 83813 83814 83818 83819 83828 83828 83828 83830 83830 83833 83844 83852 83853 83856 83856 83856 83858 83860 83860 83860 83861 83862 83862 83871 83921 83935 83937 83949 83949 83949 83950 83951 83951 83952 83952 83952 83956 83956 83956 83957 83959 83959 83967 84067 84073 84074 84074 84074 84075 84076 84104 84106 84107 84107 84109 84114 84114 84114 84118 84160 84160 84160 84161 84162 84162 84163 84163 84163 84164 84165 84165 84166 84166 84171 84171 84176 84188 84190 84193 84193 84193 84194 84195 84217 84223 84223 84234 84235 84235 84236 84237 84237 84238 84238 84245 84262 84273 84273 84274 84298 84298 84298 84300 84301 84302 84302 84302 84303 84310 84310 84312 88694 88694 88695 88695 88695 88695 88696 88696 88696 88696 88696 88697 88697 88697 88697 88697 88697 88698 88698 88698 88698 88698 88698 88699 88699 88699 88699 88699 88699 88699 88699 88699 88699 88700 88700 88700 88700 88700 88701 88701 88701 88701 88701 88701 88702 88703 88703 88703 88703 88703 88703 88703 88704 88704 88704 88704 88704 88705 88705 88705 88705 88705 88705 88706 88706 88706 88706 88706 88706 88707 88707 88707 88707 88707 88708 88708 88708 88708 88708 88708 88708 88709 88709 88709 88709 88709 88709 88709 88710 88710 88710 88710 88710 88710 88710 88711 88711 88711 88711 88712 88712 88712 88712 88712 88712 88713 88713 88713 88713 88713 88718 88718 88718 88718 88718 88718 88722 88722 88722 88724 88724 88725 88725 88727 88727 88727 88727 88727 88727 88732 88732 88732 88732 88733 88738 88738 88738 88738 88738 88740 88740 88740 88740 88831 88845 88851 88865 88965 88971 89024 89044 89110 89110 89187 89187 89187 89187 89188 89188 89189 89189 89189 89215 89293 89329 89329 89329 89435 89500 89505 89505 89592 89666 89684 89708 89781 89808 89847 89847 89900 89950 89950 89962 90017 90040 90040 90040 90130 90152 90152 90169 90232 90235 90260 90263 90340 90344 90358 90358 90404 90410 90412;53319 53319 53370 53371 53371 53385 53392 53392 53416 53446 53498 53498 53573 53609 53628 53633 53681 53711 53764 53764 53779 53824 53862 53862 53881 53928 53958 53959 53996 54043 54069 54075 54093 54135 54160 54164 54175 54259 54268 54269 54270 57087 57177 57177 57177 57177 57179 57179 57179 57298 57311 57311 57338 57365 57463 57463 57463 57472 57528 57528 57575 57578 57606 57606 57606 57717 57719 57845 57938 57939 57944 57965 57967 57979 57979 57979 57980 58023 58025 58025 58031 58051 58066 58066 58066 58066 58067 58067 58068 58069 58069 58099 58113 58114 58114 58223 58285 58286 58286 58315 58315 58315 58347 58360 58360 58381 58395 58395 58395 58395 58397 58397 58473 58504 58519 58524 58524 58524 58524 58525 58525 58533 58566 58566 58581 58582 58612 58612 58613 58689 58769 62231 62239 62263 62263 62279 62325 62332 62337 62377 62395 62412 62426 62439 62452 62475 62505 62531 62541 62549 62581 62603 62607 62615 62652 62659 62659 62664 63010 63070 63071 63071 63072 63117 63128 63137 63137 63153 63183 63185 63185 63193 63660 63661 63663 63663 63689 63703 63719 63719 63725 64147 64158 64159 64159 64159 64245 64267 64380 65105 65649 65999 66298 66347 66348 66388 66400 66401 66422 66422 66422 66549 66570 66572 66572 66601 66604 66620 66794 66803 66803 66809 66855 66869 66871 66871 66909 66923 66936 66948 66998 66999 66999 66999 67073 67097 67098 67098 67130 67152 67157 67191 67209 67214 67221 67253 67267 67280 67285 67331 67346 67350 67357 67388 67396 67413 67413 67454 67461 67462 67495 67506 67509 67528 67559 67572 67580 67611 67625 67631 67656 67674 67679 67686 67725 67739 67739 67744 67799 67804 67807 67807 67859 67865 67865 67866 67908 67923 68221 68237 68703 68709 68752 68753 68753 68753 68793 68794 68801 68801 69169 69170 69170 69170 69197 69220 69222 69222 69229 69265 69273 69276 69276 69306 69319 69320 69320 69369 69371 69371 69371 69415 69416 69416 69416 69455 69458 69458 69464 69661 69671 69678 69678 69704 69722 69725 69725 69734 70103 70115 70121 70121 70154 70163 70167 70167 70210 70224 70225 70225 70264 70276 70285 70285 70327 70327 70328 70328 70359 70375 70375 70375 70386 70414 70532 71029 71035 71056 71065 71074 71083 71097 71108 71137 71139 71139 71139 71175 71189 71189 71189 71233 71234 71234 71234 71267 71269 71283 71296 71309 71327 71331 71331 71364 71375 71379 71379 71413 71419 71429 71429 71472 71490 71490 71490 71537 71561 71562 71562 71569 71670 71676 71676 71676 72167 72177 72177 72177 72666 72667 72667 72667 73157 73168 73169 73169 73216 73217 73217 73217 73262 73266 73266 73266 73307 73315 73320 73325 73349 73442 73670 73691 73694 74071 74090 74090 74413 74723 74733 74744 74744 74781 74790 74793 74821 74847 74847 74857 74895 74910 74910 74910 74940 74961 74967 74980 74989 75004 75013 75030 75355 75371 75371 75371 75439 75440 75440 75440 75491 75505 75505 75512 75548 75548 75583 75585 75586 75601 75693 75778 75794 76158 76164 76172 76177 76208 76212 76224 76368 76382 76382 76436 76443 76459 76485 76509 76560 76571 76599 76620 76656 76675 76675 76675 76686 76698 76698 76702 76718 76718 76786 76789 76789 76838 76954 76959 76959 76959 77081 77094 77094 77094 77198 77198 77198 77199 77315 77316 77316 77317 77427 77429 77429 77429 77528 77538 77538 77538 77584 77597 77615 77615 77669 77679 77684 77689 77727 82783 82823 82824 82824 82825 82881 82883 82945 82945 82945 82945 82947 82947 82947 82948 82959 82960 82983 83036 83093 83107 83107 83112 83112 83112 83113 83118 83118 83122 83134 83152 83253 83259 83308 83316 83320 83320 83327 83332 83369 83369 83369 83371 83371 83386 83412 83412 83436 83436 83440 83449 83449 83458 83459 83481 83493 83493 83493 83496 83500 83501 83501 83502 83503 83508 83509 83513 83515 83527 83541 83541 83543 83555 83560 83560 83566 83578 83587 83588 83588 83596 83612 83614 83616 83624 83625 83634 83637 83637 83637 83639 83654 83656 83660 83660 83664 83670 83671 83672 83672 83672 83673 83675 83682 83684 83689 83689 83708 83712 83715 83721 83729 83733 83747 83747 83749 83750 83751 83757 83759 83759 83782 83783 83784 83786 83786 83787 83787 83787 83788 83792 83792 83794 83794 83797 83797 83810 83810 83811 83813 83813 83814 83818 83819 83828 83828 83828 83830 83830 83833 83844 83852 83853 83856 83856 83856 83858 83860 83860 83860 83861 83862 83862 83871 83921 83935 83937 83949 83949 83949 83950 83951 83951 83952 83952 83952 83956 83956 83956 83957 83959 83959 83967 84067 84073 84074 84074 84074 84075 84076 84104 84106 84107 84107 84109 84114 84114 84114 84118 84160 84160 84160 84161 84162 84162 84163 84163 84163 84164 84165 84165 84166 84166 84171 84171 84176 84188 84190 84193 84193 84193 84194 84195 84217 84223 84223 84234 84235 84235 84236 84237 84237 84238 84238 84245 84262 84273 84273 84274 84298 84298 84298 84300 84301 84302 84302 84302 84303 84310 84310 84312 88694 88694 88695 88695 88695 88695 88696 88696 88696 88696 88696 88697 88697 88697 88697 88697 88697 88698 88698 88698 88698 88698 88698 88699 88699 88699 88699 88699 88699 88699 88699 88699 88699 88700 88700 88700 88700 88700 88701 88701 88701 88701 88701 88701 88702 88703 88703 88703 88703 88703 88703 88703 88704 88704 88704 88704 88704 88705 88705 88705 88705 88705 88705 88706 88706 88706 88706 88706 88706 88707 88707 88707 88707 88707 88708 88708 88708 88708 88708 88708 88708 88709 88709 88709 88709 88709 88709 88709 88710 88710 88710 88710 88710 88710 88710 88711 88711 88711 88711 88712 88712 88712 88712 88712 88712 88713 88713 88713 88713 88713 88718 88718 88718 88718 88718 88718 88722 88722 88722 88724 88724 88725 88725 88727 88727 88727 88727 88727 88727 88732 88732 88732 88732 88733 88738 88738 88738 88738 88738 88740 88740 88740 88740 88831 88845 88851 88865 88965 88971 89024 89044 89110 89110 89187 89187 89187 89187 89188 89188 89189 89189 89189 89215 89293 89329 89329 89329 89435 89500 89505 89505 89592 89666 89684 89708 89781 89808 89847 89847 89900 89950 89950 89962 90017 90040 90040 90040 90130 90152 90152 90169 90232 90235 90260 90263 90340 90344 90358 90358 90404 90410 90412;53319 53319 53370 53371 53371 53385 53392 53392 53416 53446 53498 53498 53573 53609 53628 53633 53681 53711 53764 53764 53779 53824 53862 53862 53881 53928 53958 53959 53996 54043 54069 54075 54093 54135 54160 54164 54175 54259 54268 54269 54270 57087 57177 57177 57177 57177 57179 57179 57179 57298 57311 57311 57338 57365 57463 57463 57463 57472 57528 57528 57575 57578 57606 57606 57606 57717 57719 57845 57938 57939 57944 57965 57967 57979 57979 57979 57980 58023 58025 58025 58031 58051 58066 58066 58066 58066 58067 58067 58068 58069 58069 58099 58113 58114 58114 58223 58285 58286 58286 58315 58315 58315 58347 58360 58360 58381 58395 58395 58395 58395 58397 58397 58473 58504 58519 58524 58524 58524 58524 58525 58525 58533 58566 58566 58581 58582 58612 58612 58613 58689 58769 62231 62239 62263 62263 62279 62325 62332 62337 62377 62395 62412 62426 62439 62452 62475 62505 62531 62541 62549 62581 62603 62607 62615 62652 62659 62659 62664 63010 63070 63071 63071 63072 63117 63128 63137 63137 63153 63183 63185 63185 63193 63660 63661 63663 63663 63689 63703 63719 63719 63725 64147 64158 64159 64159 64159 64245 64267 64380 65105 65649 65999 66298 66347 66348 66388 66400 66401 66422 66422 66422 66549 66570 66572 66572 66601 66604 66620 66794 66803 66803 66809 66855 66869 66871 66871 66909 66923 66936 66948 66998 66999 66999 66999 67073 67097 67098 67098 67130 67152 67157 67191 67209 67214 67221 67253 67267 67280 67285 67331 67346 67350 67357 67388 67396 67413 67413 67454 67461 67462 67495 67506 67509 67528 67559 67572 67580 67611 67625 67631 67656 67674 67679 67686 67725 67739 67739 67744 67799 67804 67807 67807 67859 67865 67865 67866 67908 67923 68221 68237 68703 68709 68752 68753 68753 68753 68793 68794 68801 68801 69169 69170 69170 69170 69197 69220 69222 69222 69229 69265 69273 69276 69276 69306 69319 69320 69320 69369 69371 69371 69371 69415 69416 69416 69416 69455 69458 69458 69464 69661 69671 69678 69678 69704 69722 69725 69725 69734 70103 70115 70121 70121 70154 70163 70167 70167 70210 70224 70225 70225 70264 70276 70285 70285 70327 70327 70328 70328 70359 70375 70375 70375 70386 70414 70532 71029 71035 71056 71065 71074 71083 71097 71108 71137 71139 71139 71139 71175 71189 71189 71189 71233 71234 71234 71234 71267 71269 71283 71296 71309 71327 71331 71331 71364 71375 71379 71379 71413 71419 71429 71429 71472 71490 71490 71490 71537 71561 71562 71562 71569 71670 71676 71676 71676 72167 72177 72177 72177 72666 72667 72667 72667 73157 73168 73169 73169 73216 73217 73217 73217 73262 73266 73266 73266 73307 73315 73320 73325 73349 73442 73670 73691 73694 74071 74090 74090 74413 74723 74733 74744 74744 74781 74790 74793 74821 74847 74847 74857 74895 74910 74910 74910 74940 74961 74967 74980 74989 75004 75013 75030 75355 75371 75371 75371 75439 75440 75440 75440 75491 75505 75505 75512 75548 75548 75583 75585 75586 75601 75693 75778 75794 76158 76164 76172 76177 76208 76212 76224 76368 76382 76382 76436 76443 76459 76485 76509 76560 76571 76599 76620 76656 76675 76675 76675 76686 76698 76698 76702 76718 76718 76786 76789 76789 76838 76954 76959 76959 76959 77081 77094 77094 77094 77198 77198 77198 77199 77315 77316 77316 77317 77427 77429 77429 77429 77528 77538 77538 77538 77584 77597 77615 77615 77669 77679 77684 77689 77727 82783 82823 82824 82824 82825 82881 82883 82945 82945 82945 82945 82947 82947 82947 82948 82959 82960 82983 83036 83093 83107 83107 83112 83112 83112 83113 83118 83118 83122 83134 83152 83253 83259 83308 83316 83320 83320 83327 83332 83369 83369 83369 83371 83371 83386 83412 83412 83436 83436 83440 83449 83449 83458 83459 83481 83493 83493 83493 83496 83500 83501 83501 83502 83503 83508 83509 83513 83515 83527 83541 83541 83543 83555 83560 83560 83566 83578 83587 83588 83588 83596 83612 83614 83616 83624 83625 83634 83637 83637 83637 83639 83654 83656 83660 83660 83664 83670 83671 83672 83672 83672 83673 83675 83682 83684 83689 83689 83708 83712 83715 83721 83729 83733 83747 83747 83749 83750 83751 83757 83759 83759 83782 83783 83784 83786 83786 83787 83787 83787 83788 83792 83792 83794 83794 83797 83797 83810 83810 83811 83813 83813 83814 83818 83819 83828 83828 83828 83830 83830 83833 83844 83852 83853 83856 83856 83856 83858 83860 83860 83860 83861 83862 83862 83871 83921 83935 83937 83949 83949 83949 83950 83951 83951 83952 83952 83952 83956 83956 83956 83957 83959 83959 83967 84067 84073 84074 84074 84074 84075 84076 84104 84106 84107 84107 84109 84114 84114 84114 84118 84160 84160 84160 84161 84162 84162 84163 84163 84163 84164 84165 84165 84166 84166 84171 84171 84176 84188 84190 84193 84193 84193 84194 84195 84217 84223 84223 84234 84235 84235 84236 84237 84237 84238 84238 84245 84262 84273 84273 84274 84298 84298 84298 84300 84301 84302 84302 84302 84303 84310 84310 84312 88694 88694 88695 88695 88695 88695 88696 88696 88696 88696 88696 88697 88697 88697 88697 88697 88697 88698 88698 88698 88698 88698 88698 88699 88699 88699 88699 88699 88699 88699 88699 88699 88699 88700 88700 88700 88700 88700 88701 88701 88701 88701 88701 88701 88702 88703 88703 88703 88703 88703 88703 88703 88704 88704 88704 88704 88704 88705 88705 88705 88705 88705 88705 88706 88706 88706 88706 88706 88706 88707 88707 88707 88707 88707 88708 88708 88708 88708 88708 88708 88708 88709 88709 88709 88709 88709 88709 88709 88710 88710 88710 88710 88710 88710 88710 88711 88711 88711 88711 88712 88712 88712 88712 88712 88712 88713 88713 88713 88713 88713 88718 88718 88718 88718 88718 88718 88722 88722 88722 88724 88724 88725 88725 88727 88727 88727 88727 88727 88727 88732 88732 88732 88732 88733 88738 88738 88738 88738 88738 88740 88740 88740 88740 88831 88845 88851 88865 88965 88971 89024 89044 89110 89110 89187 89187 89187 89187 89188 89188 89189 89189 89189 89215 89293 89329 89329 89329 89435 89500 89505 89505 89592 89666 89684 89708 89781 89808 89847 89847 89900 89950 89950 89962 90017 90040 90040 90040 90130 90152 90152 90169 90232 90235 90260 90263 90340 90344 90358 90358 90404 90410 90412;0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0;0;"[[53319,53319,53370,53371,53371,53385,53392,53392,53416,53446,53498,53498,53573,53609,53628,53633,53681,53711,53764,53764,53779,53824,53862,53862,53881,53928,53958,53959,53996,54043,54069,54075,54093,54135,54160,54164,54175,54259,54268,54269,54270,57087,57177,57177,57177,57177,57179,57179,57179,57298,57311,57311,57338,57365,57463,57463,57463,57472,57528,57528,57575,57578,57606,57606,57606,57717,57719,57845,57938,57939,57944,57965,57967,57979,57979,57979,57980,58023,58025,58025,58031,58051,58066,58066,58066,58066,58067,58067,58068,58069,58069,58099,58113,58114,58114,58223,58285,58286,58286,58315,58315,58315,58347,58360,58360,58381,58395,58395,58395,58395,58397,58397,58473,58504,58519,58524,58524,58524,58524,58525,58525,58533,58566,58566,58581,58582,58612,58612,58613,58689,58769,62231,62239,62263,62263,62279,62325,62332,62337,62377,62395,62412,62426,62439,62452,62475,62505,62531,62541,62549,62581,62603,62607,62615,62652,62659,62659,62664,63010,63070,63071,63071,63072,63117,63128,63137,63137,63153,63183,63185,63185,63193,63660,63661,63663,63663,63689,63703,63719,63719,63725,64147,64158,64159,64159,64159,64245,64267,64380,65105,65649,65999,66298,66347,66348,66388,66400,66401,66422,66422,66422,66549,66570,66572,66572,66601,66604,66620,66794,66803,66803,66809,66855,66869,66871,66871,66909,66923,66936,66948,66998,66999,66999,66999,67073,67097,67098,67098,67130,67152,67157,67191,67209,67214,67221,67253,67267,67280,67285,67331,67346,67350,67357,67388,67396,67413,67413,67454,67461,67462,67495,67506,67509,67528,67559,67572,67580,67611,67625,67631,67656,67674,67679,67686,67725,67739,67739,67744,67799,67804,67807,67807,67859,67865,67865,67866,67908,67923,68221,68237,68703,68709,68752,68753,68753,68753,68793,68794,68801,68801,69169,69170,69170,69170,69197,69220,69222,69222,69229,69265,69273,69276,69276,69306,69319,69320,69320,69369,69371,69371,69371,69415,69416,69416,69416,69455,69458,69458,69464,69661,69671,69678,69678,69704,69722,69725,69725,69734,70103,70115,70121,70121,70154,70163,70167,70167,70210,70224,70225,70225,70264,70276,70285,70285,70327,70327,70328,70328,70359,70375,70375,70375,70386,70414,70532,71029,71035,71056,71065,71074,71083,71097,71108,71137,71139,71139,71139,71175,71189,71189,71189,71233,71234,71234,71234,71267,71269,71283,71296,71309,71327,71331,71331,71364,71375,71379,71379,71413,71419,71429,71429,71472,71490,71490,71490,71537,71561,71562,71562,71569,71670,71676,71676,71676,72167,72177,72177,72177,72666,72667,72667,72667,73157,73168,73169,73169,73216,73217,73217,73217,73262,73266,73266,73266,73307,73315,73320,73325,73349,73442,73670,73691,73694,74071,74090,74090,74413,74723,74733,74744,74744,74781,74790,74793,74821,74847,74847,74857,74895,74910,74910,74910,74940,74961,74967,74980,74989,75004,75013,75030,75355,75371,75371,75371,75439,75440,75440,75440,75491,75505,75505,75512,75548,75548,75583,75585,75586,75601,75693,75778,75794,76158,76164,76172,76177,76208,76212,76224,76368,76382,76382,76436,76443,76459,76485,76509,76560,76571,76599,76620,76656,76675,76675,76675,76686,76698,76698,76702,76718,76718,76786,76789,76789,76838,76954,76959,76959,76959,77081,77094,77094,77094,77198,77198,77198,77199,77315,77316,77316,77317,77427,77429,77429,77429,77528,77538,77538,77538,77584,77597,77615,77615,77669,77679,77684,77689,77727,82783,82823,82824,82824,82825,82881,82883,82945,82945,82945,82945,82947,82947,82947,82948,82959,82960,82983,83036,83093,83107,83107,83112,83112,83112,83113,83118,83118,83122,83134,83152,83253,83259,83308,83316,83320,83320,83327,83332,83369,83369,83369,83371,83371,83386,83412,83412,83436,83436,83440,83449,83449,83458,83459,83481,83493,83493,83493,83496,83500,83501,83501,83502,83503,83508,83509,83513,83515,83527,83541,83541,83543,83555,83560,83560,83566,83578,83587,83588,83588,83596,83612,83614,83616,83624,83625,83634,83637,83637,83637,83639,83654,83656,83660,83660,83664,83670,83671,83672,83672,83672,83673,83675,83682,83684,83689,83689,83708,83712,83715,83721,83729,83733,83747,83747,83749,83750,83751,83757,83759,83759,83782,83783,83784,83786,83786,83787,83787,83787,83788,83792,83792,83794,83794,83797,83797,83810,83810,83811,83813,83813,83814,83818,83819,83828,83828,83828,83830,83830,83833,83844,83852,83853,83856,83856,83856,83858,83860,83860,83860,83861,83862,83862,83871,83921,83935,83937,83949,83949,83949,83950,83951,83951,83952,83952,83952,83956,83956,83956,83957,83959,83959,83967,84067,84073,84074,84074,84074,84075,84076,84104,84106,84107,84107,84109,84114,84114,84114,84118,84160,84160,84160,84161,84162,84162,84163,84163,84163,84164,84165,84165,84166,84166,84171,84171,84176,84188,84190,84193,84193,84193,84194,84195,84217,84223,84223,84234,84235,84235,84236,84237,84237,84238,84238,84245,84262,84273,84273,84274,84298,84298,84298,84300,84301,84302,84302,84302,84303,84310,84310,84312,88694,88694,88695,88695,88695,88695,88696,88696,88696,88696,88696,88697,88697,88697,88697,88697,88697,88698,88698,88698,88698,88698,88698,88699,88699,88699,88699,88699,88699,88699,88699,88699,88699,88700,88700,88700,88700,88700,88701,88701,88701,88701,88701,88701,88702,88703,88703,88703,88703,88703,88703,88703,88704,88704,88704,88704,88704,88705,88705,88705,88705,88705,88705,88706,88706,88706,88706,88706,88706,88707,88707,88707,88707,88707,88708,88708,88708,88708,88708,88708,88708,88709,88709,88709,88709,88709,88709,88709,88710,88710,88710,88710,88710,88710,88710,88711,88711,88711,88711,88712,88712,88712,88712,88712,88712,88713,88713,88713,88713,88713,88718,88718,88718,88718,88718,88718,88722,88722,88722,88724,88724,88725,88725,88727,88727,88727,88727,88727,88727,88732,88732,88732,88732,88733,88738,88738,88738,88738,88738,88740,88740,88740,88740,88831,88845,88851,88865,88965,88971,89024,89044,89110,89110,89187,89187,89187,89187,89188,89188,89189,89189,89189,89215,89293,89329,89329,89329,89435,89500,89505,89505,89592,89666,89684,89708,89781,89808,89847,89847,89900,89950,89950,89962,90017,90040,90040,90040,90130,90152,90152,90169,90232,90235,90260,90263,90340,90344,90358,90358,90404,90410,90412]]"
C10;0;true;fetch failed;3;;;;;;3;0;0;0;0;0;0;NaN NaN NaN;165518 166380 166380 166380 181338 182283 182888 183469 199567 200512 297381 298241 301613 302452 319280 320719 611193 612143;165518 166380 166380 166380 181338 182283 182888 183469 199567 200512 297381 298241 301613 302452 319280 320719 611193 612143;165518 166380 166380 166380 181338 182283 182888 183469 199567 200512 297381 298241 301613 302452 319280 320719 611193 612143;0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0;NaN;"[[165518,166380,166380,166380,181338,182283,182888,183469,199567,200512,297381,298241,301613,302452,319280,320719,611193,612143]]"
C2;0;true;fetch failed;3;;;;;;3;0;0;0;0;0;0;NaN NaN NaN;;;;;NaN;
C3;0;true;fetch failed;3;;;;;;3;0;0;0;0;0;0;NaN NaN NaN;;;;;NaN;
C4;0;true;fetch failed;3;;;;;;3;0;0;0;0;0;0;NaN NaN NaN;;;;;NaN;
C5;0;true;Invalid SPARQL endpoint response from http://localhost:3001/sparql (HTTP status 400):\nParse error
Expecting --> } <-- but found --> '' <--;3;;;;;;3;0;0;0;0;0;0;NaN NaN NaN;;;;;NaN;
C5;1;true;Invalid SPARQL endpoint response from http://localhost:3001/sparql (HTTP status 400):\nParse error
Redundant input, expecting EOF but found: ?imdbactor;3;;;;;;3;0;0;0;0;0;0;NaN NaN NaN;;;;;NaN;
C5;2;true;Invalid SPARQL endpoint response from http://localhost:3001/sparql (HTTP status 400):\nParse error
Redundant input, expecting EOF but found: };3;;;;;;3;0;0;0;0;0;0;NaN NaN NaN;;;;;NaN;
C6;0;true;terminated;3;;;;;;3;0;0;0;0;0;0;NaN NaN NaN;;;;;NaN;
C7;0;true;fetch failed;3;;;;;;3;0;0;0;0;0;0;NaN NaN NaN;;;;;NaN;
C8;0;true;Unknown SPARQL results content type: ;3;;;;;;3;0;0;0;0;0;0;NaN NaN NaN;;;;;NaN;
C9;0;true;fetch failed;3;;;;;;3;0;0;0;0;0;0;NaN NaN NaN;;;;;NaN;
S1;0;false;;0;d1afa5f8216473b75de22223d4619df2;3561;3787;3338;183.31575673320248;3;90;90;90;123515;290530;38731;290530 41284 38731;98785.66666666667 98785.66666666667 98785.66666666667 98785.66666666667 98786 98786 98787.33333333333 98787.33333333333 98787.33333333333 98787.33333333333 98787.33333333333 98787.33333333333 98787.33333333333 122431 122431 122431 122431.33333333333 122431.33333333333 122431.33333333333 122431.33333333333 122433.33333333333 122433.66666666667 122434 122434 122434 122434 122434 122435.66666666667 122436 122436 122436 122436 122436 122436 122436 122436 122436 122436 122436 122436 122436.33333333333 122437 122437.66666666667 122437.66666666667 122437.66666666667 122438.33333333333 122438.33333333333 122438.33333333333 122438.33333333333 122438.33333333333 122438.33333333333 122438.33333333333 122438.33333333333 122438.33333333333 122438.33333333333 122439 122439.66666666667 122439.66666666667 122439.66666666667 122439.66666666667 122440 122440 122440.66666666667 122440.66666666667 122440.66666666667 122440.66666666667 122440.66666666667 122440.66666666667 122440.66666666667 122441 122441 122441 122441 122441 122441.66666666667 122441.66666666667 122442 122442 122442.33333333333 122442.33333333333 122442.33333333333 122442.33333333333 122442.33333333333 122442.66666666667 122442.66666666667 122442.66666666667 122442.66666666667 122442.66666666667 122442.66666666667 122442.66666666667;250283 250283 250283 250283 250283 250283 250283 250283 250283 250283 250283 250283 250283 288545 288545 288545 288545 288545 288545 288545 288548 288548 288548 288548 288548 288548 288548 288551 288551 288551 288551 288551 288551 288551 288551 288551 288551 288551 288551 288551 288551 288551 288551 288551 288551 288553 288553 288553 288553 288553 288553 288553 288553 288553 288553 288553 288553 288553 288553 288553 288553 288553 288555 288555 288555 288555 288555 288555 288555 288555 288555 288555 288555 288555 288555 288555 288556 288556 288557 288557 288557 288557 288557 288557 288557 288557 288557 288557 288557 288557;22877 22877 22877 22877 22877 22877 22881 22881 22881 22881 22881 22881 22881 38070 38070 38070 38070 38070 38070 38070 38073 38073 38073 38073 38073 38073 38073 38075 38075 38075 38075 38075 38075 38075 38075 38075 38075 38075 38075 38075 38075 38077 38077 38077 38077 38077 38077 38077 38077 38077 38077 38077 38077 38077 38077 38079 38079 38079 38079 38079 38080 38080 38080 38080 38080 38080 38080 38080 38080 38081 38081 38081 38081 38081 38081 38081 38081 38081 38081 38081 38081 38081 38081 38082 38082 38082 38082 38082 38082 38082;107124.87138952476 107124.87138952476 107124.87138952476 107124.87138952476 107124.63618608 107124.63618608 107123.6913924999 107123.6913924999 107123.6913924999 107123.6913924999 107123.6913924999 107123.6913924999 107123.6913924999 117465.16125501496 117465.16125501496 117465.16125501496 117464.92926354185 117464.92926354185 117464.92926354185 117464.92926354185 117465.62524226207 117465.39324792169 117465.16125501496 117465.16125501496 117465.16125501496 117465.16125501496 117465.16125501496 117466.09662744773 117465.86463309245 117465.86463309245 117465.86463309245 117465.86463309245 117465.86463309245 117465.86463309245 117465.86463309245 117465.86463309245 117465.86463309245 117465.86463309245 117465.86463309245 117465.86463309245 117465.63264017079 117465.15385707656 117464.68986985927 117464.68986985927 117464.68986985927 117465.63264017079 117465.63264017079 117465.63264017079 117465.63264017079 117465.63264017079 117465.63264017079 117465.63264017079 117465.63264017079 117465.63264017079 117465.63264017079 117465.15385707656 117464.68986985927 117464.68986985927 117464.68986985927 117464.68986985927 117464.45047758066 117464.45047758066 117465.39324792169 117465.39324792169 117465.39324792169 117465.39324792169 117465.39324792169 117465.39324792169 117465.39324792169 117465.15385707656 117465.15385707656 117465.15385707656 117465.15385707656 117465.15385707656 117464.68986985927 117464.68986985927 117465.16125501496 117465.16125501496 117465.63264017079 117465.63264017079 117465.63264017079 117465.63264017079 117465.63264017079 117465.39324792169 117465.39324792169 117465.39324792169 117465.39324792169 117465.39324792169 117465.39324792169 117465.39324792169;118102.03814498715;"[[250283,250283,250283,250283,250283,250283,250283,250283,250283,250283,250283,250283,250283,288545,288545,288545,288545,288545,288545,288545,288548,288548,288548,288548,288548,288548,288548,288551,288551,288551,288551,288551,288551,288551,288551,288551,288551,288551,288551,288551,288551,288551,288551,288551,288551,288553,288553,288553,288553,288553,288553,288553,288553,288553,288553,288553,288553,288553,288553,288553,288553,288553,288555,288555,288555,288555,288555,288555,288555,288555,288555,288555,288555,288555,288555,288555,288556,288556,288557,288557,288557,288557,288557,288557,288557,288557,288557,288557,288557,288557],[22877,22877,22877,22877,22877,22877,22881,22881,22881,22881,22881,22881,22881,40678,40678,40678,40679,40679,40679,40679,40679,40680,40681,40681,40681,40681,40681,40681,40682,40682,40682,40682,40682,40682,40682,40682,40682,40682,40682,40682,40683,40683,40685,40685,40685,40685,40685,40685,40685,40685,40685,40685,40685,40685,40685,40685,40687,40687,40687,40687,40687,40687,40687,40687,40687,40687,40687,40687,40687,40687,40687,40687,40687,40687,40689,40689,40689,40689,40689,40689,40689,40689,40689,40689,40689,40689,40689,40689,40689,40689],[23197,23197,23197,23197,23198,23198,23198,23198,23198,23198,23198,23198,23198,38070,38070,38070,38070,38070,38070,38070,38073,38073,38073,38073,38073,38073,38073,38075,38075,38075,38075,38075,38075,38075,38075,38075,38075,38075,38075,38075,38075,38077,38077,38077,38077,38077,38077,38077,38077,38077,38077,38077,38077,38077,38077,38079,38079,38079,38079,38079,38080,38080,38080,38080,38080,38080,38080,38080,38080,38081,38081,38081,38081,38081,38081,38081,38081,38081,38081,38081,38081,38081,38081,38082,38082,38082,38082,38082,38082,38082]]"
S10;0;true;terminated;3;;;;;;3;0;0;0;0;0;0;NaN NaN NaN;39053.666666666664 39059.666666666664 39059.666666666664 39059.666666666664 34199.5 34211 34211 34211 38223.5 86637.5 195602 195604.5 195604.5 195604.5 195604.5 207904 207905 207905.5 207905.5 207905.5 207906 207906 207906 207907 207907 207907 207908 207910 207911.5 207912.5 207912.5 207915.5 207917 207917 207917 207918 207922 207922 207922 207922.5 207923.5 207925 207925 207927 207928 207930.5 207930.5 207930.5 207931 207934 207934.5 207934.5 207935.5 207936 207938 207938 207938 207940.5 207941.5 207943 207943 207944 207944.5 207945 207946.5 207947.5 207948 207949 207950.5 207950.5 207951 208011.5 208014 208014 208014 208014.5 208016 208017 208020 208020.5 208021.5 208023 208023 208023 208023.5 239637 239639 239639 239639 239640.5 239640.5 239640.5 257460 257463.5 257463.5 257463.5 257463.5 257463.5 261205 261206.5 261206.5 261206.5 261206.5 261206.5 261206.5 261208 261208.5 261208.5 261210 261210 261211.5 261211.5 261214 261215 261216 261216 261216.5 261218 261219.5 261221.5 261221.5 261223.5 261224 261224.5 261224.5 261227 261232 261232.5 261233 261234 261235.5 261235.5 261236 261239 261240 261245.5 262653 262656 262656 262656 268548 268550 268550 268550 268551.5 268551.5 268551.5 268552.5 268553.5 268555 268555 268555 268556.5 268557.5 268558.5 268558.5 268560 268561 268561.5 268561.5 268563.5 268567 268568 268568 268569 268569 268574.5 298231 298266.5 298266.5 298266.5 298266.5 298267 298267 298268 298268.5 298269 298269 298269.5 298270 298270 298271 298271 298272.5 298272.5 298273 298273 298273.5 298275.5 298275.5 298275.5 298275.5 298276 298277 298277 298278 298280 298280 298280 298281.5 298281.5 298281.5 298282.5 298283 298284 298284 298284 298284.5 298284.5 298288 298288 298288.5 298289.5 298289.5 298289.5 298290 298290 303378.5 303409 303409 303409 303409 303409.5 303409.5 303410.5 303411.5 303411.5 303411.5 303412 303412.5 303413.5 303416.5 303416.5 303418 303418 303418 303418 303419 303420.5 303420.5 303420.5 303421.5 303421.5 303422.5 303422.5 303423.5 303425 303425 303425 303426 303426 303426 303427 303427.5 303428.5 303428.5 303428.5 303429 303429.5 303430.5 303430.5 303431.5 303431.5 303432 303432.5 303435 303435.5 303435.5 303436.5 303436.5 303437 303437 303437.5 303439.5 303439.5 303439.5 303439.5 303440.5 303443 303443 303443 303443 303443 303443.5 303444 303444.5 303445.5 303445.5 303445.5 303446 303446.5 303447 303447 303447.5 303451 303451 303451 303451 20711 20712 20713 20713 20714 20714 20714 20714 20714 20714 20714 20715 20717 20717 20718 20718 20719 20720 20720 21294 21296 21296 21296 21296 21296 21296 21439 21447 21447 21447 21447 21447 21447 21447 21447 21447 21447 21651 21651 21651 21651 21651 21651 21652 21652 21654 21656 21656 21656 21658 21658 21659 21659 21660 21663 21663 21663 21664 21666 21666 21666 21667 21668 21670 21670 21672 21672 21672 21672 21674 21676 21676 21676 21678 21678 21679 21679 21681 21684 21684 21684 21685 21687 21687 21687 21690 21690 21690 21690 21692 21693 21694 21694 21696 21696 21697 21697 21699 21699 21700 21700 21702 21702 21706 21706 21706 21706 21707 21708 21709 21709 21710 21711 21712 21713 21714 21715 21716 21716 21717 21718 21720 21720 21721 21722 21723 21724 21725 21725 21726 21727 21728 21728 21939 21940 21940 21940 21940 21941 21941 21941 21941 21943 21943 21944 21945 21947 21947 21947 21948 21949 21950 21950 21952 21954 21954 21954 21955 21956 21957 21957 21959 21960 21960 21960 21961 22434 22442 22442 22442 22442 22442 22943 22943 22943 22943 22943 22943 22943 22945 22946 22947 22947 22948 22950 22950 22951 22952 22953 22956 22956 22956 22957 22958 22958 22959 22961 22962 22962 22962 22963 22964 22964 23164 23165 23165 23165 23165 23166 23166 23166 23167 23168 23168 23169 23171 23171 23173 23173 23174 23175 23175 23175 23182 23617 23618 23618 23618 23618 23620 23620 23620 23620 23620 23620 23620 23621 23622 23624 23624 23626 23626 23626 23627 23628 23628 23629 23629 23886 23888 23888 23888 23888 23888 23888 23888 23889 23890 23890 23891 23892 23893 23894 23894 23895 23896 23896 23897 23899 23899 23900 23900 23902 23902 23904 23904 23905 23906 23906 23907 23909 23909 23909 23910 23911 23915 23915 23915 23916 23916 23917 23917 23918 23919 23919 23922 23923 23924 23924 24369 24376 24376 24376 24376 24376 24376 24518 24519 24519 24519 24519 24519 24519 24519 24520 24520 24520 24521 24524 24524 24524 24525 24526 24528 24528 24529 24530 24531 24532 24532 24533 24536 24536 24536 24537 24537 24538 24538 24539 24541 24541 24541 24542 24543 24544 24544 24546 24548 24548 24548 24549 24550 24551 24551 24553 24554 24554 24555 24556 24557 24557 24557 24560 24769 24770 24770 24770 24770 24770 24770 24770 24771 24771 24772 24773 24774 24774 24775 24776 24777 24778 24779 24780 24780 24781 24782 24783 24784 24785 24786 24787 24788 24788 24789 24790 24791 24792 24792 24793 24793 25929 25936 26071 26079 26079 26079 26079 26079 26405 26406 26406 26406 26406 26406 26406 26406 26407 26407 26408 26408 26409 26410 26410 26410 26411 26411 27184 27184 27184 27184 27184 27184 27185 27185 27185 27186 27186 27187 27187 27188 27429 27430 27430 27430 27430 27431 27431 27432 27433 27434 27435 27435 27437 27438 27439 27439 27440 27441 27441 27442 27445 27446 27446 27446 27448 27448 27448 27448 27449 27449 27457 28043 28051 28051 28943 28945 28945 28945 28946 28946 28946 28946 28948 28950 28950 28950 28952 28952 28953 28953 28954 28957 28957 28957 28958 28958 28960 28960 28961 28963 28963 28963 28965 28965 28967 28967 28968 28969 28969 28970 28971 28972 28972 29249 29382 29390 29390 29390 29390 29390 29390 29769 29770 29770 29770 29770 29770 29770 29770 29771 29771 29772 29772 29773 29774 29775 29775 29776 29777 29778 29778 29780 29781 29781 29782 29783 29784 29785 29785 29787 29787 29788 29789 29791 29791 29792 29792 29794 29794 29795 29796 29798 29798 29799 29799 29800 29801 29802 29802 29804 29805 29805 29806 29811 29811 29812 29812 29814 29816 29816 29816 29818 29818 29819 29819 29821 29821 29822 29822 29824 29825 29825 29828 29828 29828 29829 29829 29830 29831 29831 29832 29834 29834 29835 29836 29838 29838 29839 29839 29840 29842 29842 29842 29844 29844 29846 29846 29847 29848 29849 29849 29851 29851 29853 29853 29854 29855 29855 29858 29860 29860 29861 29861 29862 29863 29863 29864 29866 29866 29867 29868 29868 29869 29869 30634 30635 30635 30635 30635 30635 30635 30635 30636 30636 30637 30637 30641 30643 30643 30643 30645 30645 30646 30646 30647 30647 30648 30649 30652 30652 30652 30652 30654 30656 30656 30656 30657 30658 30658 30659 30660 30663 30663 30663 30664 30664 30666 30666 30667 30669 30669 30669 30670 30671 30672 30672 30676 30676 30676 30676 30676 30677 30678 30679 30680 30682 30682 30682 30683 30684 30687 30687 30695 30695 30828 30829 30829 30829 30829 30829 30829 30829 30830 30830 30831 30831 30833 30834 30834 30834 30836 30836 30837 30837 30838 30839 30839 31550 31552 31552 31552 31552 31552 31552 31553 31553 31553 31553 31553 31553 31554 31554 31554 31556 31556 31558 31558 31559 31560 31560 31563 31565 31565 31567 31567 31568 31568 31569 31570 31572 31573 31573 31573 31574 31575 31575 31576 31578 31578 31579 31579 31580 31581 31582 31582 31584 31585 31585 31586 31588 31588 31589 31589 31590 31591 31591 31591 33142 33423 33425 33425 33425 33425 33425 33425 33425 33426 33427 33429 33429 33431 33432 33432 33433 33436 33436 33438 33438 33439 33444 33444 33444 33444 33447 33447 33447 33449 33451 33451 33451 33455 33455 33455 33456 33457 33459 33459 33460 33462 33463 33465 33465 33466 33468 33468 33469 33469 33470 33472 33472 33473 33474 33474 33475 33477 33477 33478 33479 33480 33482 33483 33483 33484 33485 33485 33486 33486 33495 33495 33892 33893 33893 33893 33894 33894 33895 33895 33896 33896 33897 33898 33899 33900 33900 33901 33904 33904 33904 33905 33906 33906 33907 33908 33910 33910 33911 33911 33914 33914 33914 33915 33916 33916 33918 33918 33919 33920 33920 33921 33921 33922 33922 34781 34788 34788 35005 36218 36219 36220 36220 36220 36220 36220 36221 36221 36223 36223 36223 36224 36225 36226 36228 36228 36229 36229 36231 36232 36232 36233 36233 36234 36982 36990 36990 36990 37495 37503 37503 37503 37503 38086 38086 38337 38339 38339 38339 38339 38339 38339 38346 38346 38346 38616 38616 38616 40780 40782 40782 40782 40782 40782 40782 40783 40783 40783 40784 40784 40787 40789 40790 40790 40791 40791 40793 40793 40794 40796 40796 40796 40798 40798 40800 40800 40801 40802 40802 40809 40928 40936 40936 40936 40936 41040 41040 41041 41041 41041 41041 41041 41041 41041 41041 41042 41042 41046 41047 41048 41049 41051 41053 41053 41053 41054 41055 41055 41056 41058 41232 41233 41233 41233 41233 41233 41234 41234 41235 41235 41235 41236 41237 41238 41239 41239 41242 41242 41242 41243 41244 41246 41247 41247 41248 41251 41251 41251 41252 41252 41252 41253 41255 41255 41257 41257 41258 41260 41260 41260 41261 41262 41263 41263 41267 41267 41267 41269 41270 41271 41271 41271 41271 41280 41651 41652 41652 41652 41652 41653 41653 41653 41653 41655 41655 41655 41658 41658 41658 41659 41660 41661 41661 41662 41665 41665 41665 41666 41667 41669 41669 41669 41670 41671 41671 41672 41674 41676 41676 41676 41678 41678 41678 41679 41680 41682 41682 41682 41684 41684 41684 41685 41688 41688 41689 41996 42003 43908 43915 44610 44611 44611 44611 44611 44611 44611 44611 44611 44612 44613 44613 44617 44617 44617 44617 44618 44618 44618 44619 44620 44622 44622 44622 44623 44624 44625 44625 44626 44628 44628 44628 44629 44637 44638 45526 45534 45534 45534 45534 45892 45893 45893 45893 45893 45894 45894 45894 45894 45895 45895 45896 45898 45899 45900 45900 45901 45902 45902 45906 45906 45906 45906 45906 45908 45909 45909 45909 45911 45911 45913 45913 45914 45916 45916 45916 45920 45920 45928 45928 46225 46226 46226 46226 46226 46228 46228 46229 46230 46230 46232 46232 46233 46235 46236 46236 46237 46237 46239 46239 46240 46242 46242 46242 46244 46244 46244 46245 46245 46358 46791 46793 46793 46793 46793 46793 46793 46793 46793 46793 46794 46797 46797 46797 46798 46799 46800 46800 46801 46802 46804 46804 46805 46806 46807 46809 46809 46810 46812 46812 46813 46813 46814 46815 46816 46817 46818 46818 46819 46821 46822 46822 46823 46824 46825 46826 46827 46828 46829 46832 46833 46834 46835 46836 46837 46838 46839 46840 46841 46842 46842 46843 46844 46845 46846 46846 46847 46847 46968 46968 46968 46968 46969 46969 46969 46969 46970 46971 46972 46972 46974 46974 46976 46976 46977 46979 46979 46980 46981 46982 46983 46983 46986 46987 46987 46988 46989 46990 46990 46991 47335 47343 47343 47343 47475 47475 47689 47690 47690 47690 47690 47690 47690 47690 47691 47691 47693 47693 47698 47699 47699 47699 47701 47701 47709 48576 48801 48808 48808 48808 48808 48808 49142 49149 49149 49149 49150 49150 49150 49151 50057 50057 50057 50057 50057 50058 50058 50058 50059 50059 50059 50059 50061 50063 50063 50063 50065 50065 50066 50066 50067 50067 50069 50069 50070 50070 50071 50072 50073 50074 50075 50075 50077 50078 50078 50078 50080 50082 50082 50082 50083 50084 50084 50084 50085 50093 50346 50348 50348 50348 50348 50348 50348 50348 50348 50348 50348 50348 50349 50350 50351 50351 50355 50355 50357 50357 50358 50359 50359 50360 50362 50362 50364 50364 50365 50365 50366 50367 50369 50369 50370 50370 50371 50372 50372 50373 50375 50375 50376 50376 50378 50378 50378 50379 50617 50620 50620 50620 50620 50622 50622 50622 50622 50622 50622 50622 50622 50622 50622 50623 50625 50625 50626 50626 50634 50959 50959 50959 50959 50959 50959 50959 50960 50960 50961 50961 50962 50962 51282 51282 51282 51282 51282 51282 51283 51283 51283 51285 51285 51286 51287 51288 51289 51289 51290 51291 51291 51295 51297 51297 51299 51299 51301 51301 51302 51303 51305 51305 51306 51307 51310 51310 51310 51310 51311 51311 51312 51735 51736 51736 51736 51736 51736 51737 51738 51738 51738 51746 51746 51746 51858 51864 51865 51865 52129 52131 52131 52131 52131 52131 52131 52131 52132 52133 52133 52133 52562 52562 52788 52790 52790 52790 52790 52790 52790 52790 52790 52791 52791 52792 52792 52793 52795 52795 52795 52796 52796 52798 52798 52799 52800 52800 52801 52804 52804 52804 52804 52805 52807 52807 52807 52808 52809 52810 52810 52812 52814 52814 52814 52815 52815 52817 52817 52818 52820 52820 52820 52823 52824 52825 52825 52827 52827 52828 52829 52831 52831 52832 52832 52833 52834 52834 52835 52837 52837 52838 52838 52841 52841 52842 52842 52843 52845 52845 52845 52846 52847 52847 52848 52850 52850 52851 52852 52855 52855 52856 52856 52856 52857 52857 52858 52860 52861 52861 52861 52862 52862 53007 53008 53008 53008 53008 53008 53008 53009 53010 53010 53012 53012 53013 53013 53014 53015 53016 53017 53017 53018 53021 53021 53022 53022 53023 53023 53023 53357 53357 53357 53357 53358 53358 53358 53359 53360 53360 53362 53362 53363 53365 53365 53365 53366 53366 53368 53368 53369 53370 53370 53371 53378 53646 53647 53647 53647 53647 53647 53647 53647 53647 53649 53649 53649 53649 53651 53651 53651 53652 53653 53657 53657 53658 53660 53660 53660 53663 53663 53663 53664 53665 53666 53666 53666 53669 53669 53670 53670 53671 53673 53673 53673 53674 53675 53676 53676 53678 53679 53680 53680 53682 53682 53682 53683 53684 53684 53685 53685 53687 53687 53688 53688 53690 53692 53692 53692 53694 53694 53694 53695 53695 53695 53961 53961 53961 53961 54115 54118 54118 54118 54118 54118 54118 54118 54118 54118 54118 54118 54119 54119 54121 54121 54122 54122 54123 54124 54125 54126 54127 54127 54130 54130 54131 54131 54132 54134 54134 54134 54135 54136 54137 54137 54139 54141 54141 54141 54142 54143 54144 54144 54144 54298 54298 54298 54298 54300 54300 54300 54300 54302 54302 54303 54304 54305 54306 54307 54307 54309 54309 54310 54311 54312 54313 54314 54314 54316 54316 54317 54318 54319 54320 54321 54321 54322 54322 54322 54717 54719 54719 54719 54719 54721 54721 54721 54721 54721 54721 54721 54721 54722 54722 54723 54725 54729 54729 54729 54729 54730 54731 54731 54732 54732 54732 54732 55160 55160 55160 56292 56405 56406 56406 56406 56406 56407 56407 56407 56408 56408 56409 56410 56411 56411 56412 56413 56418 56418 56418 56419 56420 56422 56422 56422 56424 56424 56425 56425 56426 56428 56428 56428 56430 56430 56431 56431 56432 56563 56564 56564 56564 56564 56564 56565 56565 56566 56566 56567 56567 56568 56569 56569 57996 58004 58004 58004 58004 58004 58004 58103 58103 58103 58104 58274 58276 58276 58276 58276 58276 58276 58276 58277 58277 58279 58279 58280 58280 58281 58282 58284 58284 58284 58285 58285 58288 58288 58290 58290 58290 58292 58292 58292 58292 58294 58294 58294 58295 58296 58296 58297 58298 58298 58299 58301 58301 58302 58303 58304 58304 58305 58308 58310 58310 58312 58312 58312 58313 58313 58313 58314 58314 58316 58317 58317 58317 58318 58320 58320 58322 58322 58323 58324 58324 58325 58327 58327 58327 58328 58328 58330 58330 58331 58332 58333 58334 58334 58335 58337 58337 58339 58339 58340 58341 58341 58342 58345 58345 58345 58346 58347 58349 58349 58349 58350 58358 58358 58359 58760 58761 58761 58761 58761 58761 58761 58761 58762 58762 58763 58763 58764 58766 58766 58766 58767 58768 58769 58769 58770 58771 58771 58771 58865 58873 58873 58873 58873 58925 58933 58933 58933 58933 58933 58933 59259 59267 59267 59267 59267 59267 59267 59624 59624 59624 59624 59624 59632 59632 59691 59692 59692 59692 59692 59692 59693 59693 59694 59696 59696 59696 59697 59698 59698 59698 59699 59900 59900 59900 59900 62101 62101 62101 62101 62101 62361 62362 62362 62362 62362 62362 62362 62362 62363 62363 62364 62364 62366 62366 62367 62368 62369 62370 62371 62371 62372 62373 62374 62374 62376 62378 62378 62378 62379 62380 62381 62381 62384 62385 62386 62463 62936 63151 63152 63152 63152 63152 63152 63152 63153 63154 63154 63156 63156 63157 63158 63159 63160 63161 63162 63162 63168 63253 63758 63767 63767 63767 63767 63767 64076 64077 64077 64077 64077 64077 64078 64078 64078 64079 64079 64307 64770 64772 64772 64772 64772 64772 64772 64772 64773 64775 64775 64775 64776 64776 64781 64781 64781 64781 64781 64788 64788 65262 65264 65264 65264 65264 65264 65264 65264 65264 65265 65265 65265 65267 65268 65268 65269 65270 65271 65272 65272 65274 65275 65275 65276 65277 65278 65279 65279 65280 65281 65282 65282 65284 65284 65286 65286 65287 65288 65289 65289 65290 65291 65292 65292 65297 65297 65297 65298 65299 65308 65308 65308 65448 65457 65457 65457 65457 65457 65457 65457 65457 65513 65521 65521 65521 65521 65521 65521 65905 65913 65913 65913 65913 65913 65913 65913 65913 66137 66138 66138 66138 66138 66138 66139 66139 66139 66141 66141 66141 66142 66142 66143 66143 66150 67587 67587 67588 67588 67588 67588 67588 67588 67589 67589 67589 67589 67591 67591 67592 67592 67595 67595 67596 67596 67597 67598 67598 67599 67601 67601 67602 67603 67604 67605 67605 67606 67608 67608 67609 67609 67610 67611 67611 67612 67613 67614 67615 67615 67619 67620 67621 67621 67622 67623 67623 67624 67626 67626 67627 67627 67629 67629 67630 67630 67633 67634 67634 67634 67635 67636 67636 67636 67637 67637 68785 68786 68786 68786 68786 68786 68786 68786 68786 68786 68788 68788 68789 68798 68798 68798 69358 69360 69360 69360 69360 69360 69360 69360 69360 69361 69361 69361 69361 69518 69519 69519 69519 69519 69520 69520 69520 69521 69521 69521 69522 69524 69524 69525 69526 69528 69528 69529 69529 69530 69532 69532 69532 69534 69534 69535 69535 69536 69536 69621 69622 69622 69622 69622 69622 69622 69623 69624 69624 69625 69625 69626 69627 69627 69628 69630 69630 69632 69632 69633 69633 69634 69635 69639 69639 69640 69641 69642 69643 69643 69643 70327 70327 70327 70327 70327 70328 70328 70328 70329 70329 70329 71395 71396 71396 71396 71396 71396 71396 71617 71618 71618 71618 71618 71618 71618 71618 71619 71620 71620 71620 71628 71628 72415 72416 72416 72416 72416 72417 72417 72417 72419 72419 72419 72419 72420 72420 72428 72610 72893 72901 72901 72901 72901 72901 72901 72979 72987 72987 72987 72987 72988 72988 72988 73175 73176 73176 73176 73176 73177 73177 73177 73178 73178 73178 73179 73643 73651 73651 73651 73651 73651 73651 73651 73651 74018 74019 74019 74019 74019 74026 74026 74026 74203 74203 74203 74203 74478 74480 74480 74480 74480 74480 74480 74480 74481 74481 74482 74482 74484 74484 74485 74485 74486 74487 74488 74488 74490 74490 74491 74491 74494 74494 74494 74495 74496 74497 74497 74498 74500 74500 74502 74502 74503 74504 74504 74505 74506 74507 74508 74508 74509 74510 74510 74511 74516 74516 74517 74517 74518 74518 74519 74520 74522 74524 74524 74524 74524 74527 74527 74527 74529 74529 74529 74530 74531 74531 74532 74535 74536 74536 74537 74537 74537 74538 74538 74539 74541 74542 74542 74542 74543 74543 74943 74943 74943 74943 74943 74944 74944 74944 74944 74946 74946 74946 74947 74947 74949 74949 74950 74952 74952 74952 74953 74954 74955 74955 74956 74957 74958 74958 74961 74962 74962 74962 74962 74962 74963 75833 75833 75833 75833 75834 75834 75834 75834 75836 75836 75836 75837 75837 75837 78591 78598 78598 78598 78598 78598 79967 79968 79968 79968 79969 79969 79971 79971 79972 79974 79974 79974 79975 79977 79977 79977 79977 81537 81544 81544 81544 81544 81544 81544 81544 82051 82051 82051 82051 82051 82051 82052 82052 82052 82053 82054 82054 82055 82058 82058 82058 82059 82059 82064 82064 82065 82067 82067 82067 82068 82069 82070 82070 82071 82072 82072 82073 82073 82331 82335 82335 82335 82335 82335 82335 82335 82336 82336 82336 82337 82338 82339 82339 82340 82343 82343 82343 82345 82346 82347 82348 82349 82352 82352 82354 82354 82356 82358 82358 82358 82359 82360 82362 82362 82363 82364 82364 82365 82367 82367 82369 82369 82370 82371 82371 82372 82373 82380 83266 83274 83274 83274 83274 83274 83274 83347 83349 83349 83349 83352 83352 83352 83352 83353 83353 83353 83353 83354 83354 83356 83356 83357 83358 83358 83359 83363 83364 83365 83365 83367 83368 83368 83369 83370 83371 83371 83372 83375 83375 83376 83376 83378 83378 83379 83379 83380 83381 83704 83704 83704 83704 83705 83705 83705 83705 83705 83706 83826 83826 83826 83826 83826 83827 83827 83827 83828 83828 83828 83829 83830 83988 83988 83988 83988 83988 84326 84333 84333 84333 84644 84648 84648 84648 84648 84648 84648 84648 84649 84649 84649 84649 84653 84653 84653 84654 84656 84658 84658 84658 84660 84660 84661 84661 84662 84662 84670 84832 84833 84833 84833 84834 84834 84834 84834 84835 84835 84835 84835 84836 84958 84966 84966 85273 85275 85275 85275 85275 85275 85275 85275 85275 85275 85275 85276 85278 85281 85282 85282 85283 85518 85526 85526 85526 86746 86746 86747 86747 86747 86747 86747 86747 86748 86748 86752 86752 86753 86755 86755 86755 86757 86757 86758 86758 86759 86760 86760 86761 86764 86764 86764 86765 86766 86768 86768 86768 86769 86770 86771 86771 86773 86775 86775 86776 86777 86778 86779 86779 86780 86782 86782 86783 86785 86785 86785 86786 86787 86788 86788 86789 86791 86791 86792 86793 86794 86795 86795 86798 86799 86799 86799 86976 86978 86978 86978 86978 86978 86978 86978 86979 86982 86982 86982 86983 86984 86984 86985 86986 86988 86988 86988 86989 86990 86992 86992 86993 86994 86994 86995 86996 86997 86998 86998 87000 87003 87003 87004 87006 87006 87007 87008 87009 87010 87011 87012 87013 87013 87014 87015 87017 87017 87018 87019 87020 87022 87022 87022 87024 87024 87026 87026 87027 87028 87028 87029 87031 87031 87033 87033 87034 87034 87036 87036 87037 87038 87038 87039 87040 87048 87048 87621 87621 87621 87621 87622 87622 87622 87622 87623 87625 87625 87625 87626 87627 87630 87630 87630 87631 87631 87632 87634 87634 87635 87635 87637 87638 87638 87641 87644 87644 87645 87645 87646 87646 87647 87648 87650 87650 87652 87652 87653 87653 87654 87655 87657 87657 87658 87659 87660 87661 87662 87663 87664 87665 87666 87667 87667 87668 87670 87670 87671 87672 87673 87674 87675 87676 87676 87677 87678 87678 87941 87949 87949 87949 87949 87949 87949 88142 88143 88143 88143 88146 88146 88147 88147 88147 88148 88148 88148 88148 88149 88150 88150 88151 88153 88153 88154 88156 88156 88156 88157 88158 88160 88161 88161 88161 88162 88162 88163 88512 88513 88513 88513 88513 88513 88513 88513 88514 88515 88515 88515 88516 88517 88518 88518 88520 88522 88522 88522 88524 88524 88525 88525 88526 88526 88526 88534 88626 88627 88627 88627 88627 88628 88628 88628 88628 88628 88629 88629 88629 88630 88823 88823 88823 88824 88825 88825 88826 88826 88827 88828 88828 88829 88831 88831 88832 88832 88835 88835 88836 88836 88838 88839 88839 88840 88840 88841 88841 89559 89566 89566 89566 89566 89566 89566 89566 89665 89665 89665 89665 89869 89876 89876 89876 89876 89876 90296 90304 90499 90501 90501 90501 90501 90501 90501 90501 90507 90508 90508 90508 90508 90508 90508 90508 90508 90508 90510 90510 90511 90513 90513 90514 90524 90524 90524 90743 90744 90744 90744 90744 90744 90744 90745 90745 90746 90747 90750 90752 90752 90753 90753 90756 90756 90756 90756 90759 90759 90759 90760 90761 90763 90763 90763 90766 90766 90766 90767 90768 90769 90769 90770 90777 91133 91133 91133 91133 91134 91134 91135 91135 91136 91137 91138 91138 91141 91141 91141 91142 91143 91148 91148 91148 91149 91150 91150 91151 91152 91153 91153 91287 91288 91288 91288 91288 91288 91289 91289 91291 91293 91293 91293 91296 91296 91296 91297 91298 91300 91300 91300 91302 91302 91302 91303 91436 91437 91437 91437 91437 91437 91437 91438 91440 91440 91440 91441 91444 91446 91446 91446 91448 91448 91449 91449 91451 91451 91452 91452 91455 91455 91455 91456 91457 91459 91459 91460 91462 91462 91462 91463 91464 91466 91466 91466 91467 91468 91469 91469 91471 91471 91472 91473 91475 91475 91476 91476 91477 91478 91479 91480 91481 91481 91483 91483 91484 91485 91486 91486 91488 91488 91489 91490 91494 91494 91494 91495 91495 91495 91866 91868 91868 91868 91868 91868 91868 91869 91871 91872 91872 91872 91873 92071 92072 92072 92072 92072 92072 92073 92073 92074 92075 92075 92076 92078 92080 92080 92080 92081 92081 92082 92082 92084 92086 92086 92086 92089 92089 92089 92089 92091 92091 92092 92092 92095 92095 92095 92098 92107 92107 92107 92338 92339 92339 92339 92339 92340 92340 92340 92340 92344 92345 92345 92346 92346 92348 92348 92349 92351 92351 92351 92352 92353 92354 92354 92355 92358 92358 92358 92360 92360 92360 92361 92362 92363 92363 92364 92367 92367 92367 92367 92369 92369 92370 92370 92373 92373 92374 92374 92375 92376 92376 92376 92486 92487 92487 92488 92488 92488 92488 92488 92489 92491 92491 92491 92492 92493 92494 92494 92495 92496 92497 92498 92499 92500 92501 92501 92502 92503 92504 92504 92506 92506 92508 92508 92509 92509 92510 92511 92512 92514 92514 92514 92516 92517 92518 92518 92518 92519 92519 93071 93072 93072 93072 93072 93072 93072 93072 93073 93073 93073 93073 93075 93075 93076 93077 93078 93079 93080 93080 93082 93082 93083 93083 93084 93085 93085 93531 93533 93533 93533 93533 93533 93533 93533 93535 93535 93535 93536 93538 93540 93540 93540 93541 93541 93543 93543 93544 93545 93546 93546 93551 93551 93551 93552 93554 93556 93556 93556 93557 93557 93557 93558 93676 93682 93682 94039 94039 94039 94039 94039 94039 94039 94039 94040 94040 94040 94041 94042 94042 94043 94043 94046 94046 94047 94047 94047 94048 94490 94498 94498 94498 94498 94877 94877 94877 94877 94878 94878 94878 94878 94879 94881 94882 94882 94883 94883 94887 94887 94889 94890 94890 94890 94891 94891 95375 95376 95376 95376 95376 95376 95376 95376 95376 95377 95377 95377 95378 95379 95379 95379 95380 95380 96523 96523 96523 96523 96524 96524 96524 96524 96525 96527 96527 96527 96528 96528 96529 96530 96531 96533 96533 96533 96534 96535 96536 96536 96538 96538 96539 96542 96544 96544 96545 96545 96546 96547 96548 96549 96552 96552 96552 96552 96553 96553 96554 96555 96556 96556 96557 96557 96693 96695 96695 96695 96695 96695 96695 96695 96696 96698 96698 96698 96700 96700 96701 96701 96701 96702 96709 96797 96797 96797 96797 96797 96797 96798 96798 96798 96799 96800 96800 96802 96802 96803 96804 96805 96806 96807 96808 96810 96810 96811 96811 96813 96813 96814 96814 96816 96816 96816 97017 97024 97024 97024 97024 97927 97927 97927 97927 98057 98057 98057 98057 98057 98740 98747 98975 98976 98976 98976 98976 98976 98977 98977 98977 98977 98977 98977 98977 99379 99380 99380 99380 99380 99380 99384 99384 99384 99385 99385 99385 99386 99386 99386 99386 99387 99389 99389 99389 99390 99391 99392 99392 99393 99394 99394 99395 99397 99397 99399 99399 99402 99403 99403 99404 99405 99406 99407 99407 99409 99409 99410 99411 99412 99414 99414 99415 99416 99416 99418 99418 99419 99420 99420 99421 99423 99423 99424 99424 99425 99426 99426 99427 99429 99429 99430 99430 99432 99432 99433 99434 99435 99436 99436 99437 99439 99439 99440 99440 99443 99443 99443 99443 99445 99445 99446 99446 99450 99450 99674 99675 99675 99675 99675 99675 99675 99675 99676 99676 99677 99677 99679 99679 99680 99681 99682 99682 99684 99684 99685 99686 99686 99687 99689 99689 99690 99690 99692 99692 99693 99694 99698 99700 99700 99700 99701 99702 99702 99703 99704 99704 99705 99705 100098 100174 100175 100175 100175 100175 100176 100176 100176 100177 100179 100179 100179 100180 100181 100182 100182 100183 100184 100185 100186 100188 100188 100189 100189 100190 100191 100191 100192 100194 100194 100195 100195 100198 100198 100199 100199 100200 100201 100202 100202 100203 100204 100211 100730 100731 100731 100731 100731 100731 100731 100731 100733 100733 100734 100734 100735 100736 100736 100737 100738 100739 100740 100740 100742 100745 100745 100746 100748 100750 100750 100750 100751 100752 100752 100753 100755 100755 100756 100756 100757 100757 100757 100988 100988 100988 100988 100989 100989 100990 100990 100991 100992 100992 100993 100994 100995 100995 100996 100998 100998 101000 101000 101001 101002 101002 101003 101005 101005 101007 101007 101008 101009 101009 101010 101012 101012 101013 101013 101015 101015 101016 101017 101020 101022 101022 101022 101023 101025 101025 101025 101026 101027 101028 101028 101029 101031 101031 101031 101033 101033 101035 101035 101036 101036 101037 101038 101040 101040 101041 101041 101043 101043 101044 101045 101046 101047 101047 101048 101049 101050 101050 101051 101053 101053 101054 101055 101057 101057 101058 101058 101059 101060 101060 101061 101063 101063 101065 101065 101068 101069 101069 101069 101077 102352 102354 102354 102354 102354 102354 102354 102354 102542 102543 102543 102543 102543 102543 102543 102544 102545 102545 102545 102546 102547 102547 102548 102549 102551 102551 102553 102553 102554 102556 102556 102556 102557 102557 102559 102559 102560 102562 102562 102562 102564 102565 102565 102565 102566 102568 102568 102568 102570 102570 102572 102572 102575 102575 102576 102577 102579 102579 102579 102580 102581 102583 102583 102583 102584 102585 102586 102586 102586 102587 102879 103540 103541 103541 103541 103541 103541 103541 103541 103541 103542 103542 103543 103544 103545 103546 103547 103548 103549 103549 103551 103551 103552 103553 103554 103555 103556 103557 103558 103558 103559 103560 103560 103568 103857 103858 103859 103859 103859 103859 103859 103859 103859 103859 103859 103860 103864 103864 103865 103865 103866 103866 103868 103868 103869 103870 103870 103871 103873 103873 103875 103875 103876 103876 103876 103884 104130 104130 104130 104130 104130 104131 104131 104132 104133 104134 104135 104135 104137 104140 104141 104142 104143 104143 104144 104145 104147 104147 104149 104149 104150 104152 104152 104152 104153 104154 104155 104155 104156 104157 104157 104158 104832 104832 104832 104832 104832 104832 104833 104833 104834 104836 104836 104836 104839 104839 104839 104840 104841 104848 105367 105369 105369 105369 105369 105369 105369 105369 105370 105370 105371 105372 105374 105375 105375 105375 105375 105376 105614 105614 105614 105614 105614 105614 105614 105614 105614 105615 105615 105615 105617 105617 105618 105618 105619 105621 105621 105621 105623 105623 105625 105625 105626 105628 105628 105628 105629 105630 105631 105631 105634 105637 105637 105637 105638 105638 105640 105640 105641 105642 105642 105643 105645 105645 105646 105646 105648 105649 105649 105650 105650 105651 105710 105711 105711 105711 105711 105711 105712 105712 105712 105713 105713 105714 105716 105716 105717 105718 105720 105720 105720 105721 105721 105954 105954 105954 105954 105955 105955 105955 105955 105957 105957 105958 105959 105960 105960 105961 105961 105962 106171 106173 106173 106173 106173 106173 106173 106173 106174 106174 106175 106175 106176 106178 106178 106178 106180 106180 106182 106182 106183 106183 106184 106187 106189 106189 106190 106190 106191 106192 106193 106194 106195 106195 106197 106197 106198 106198 106199 106200 106200 106201 106201 106277 106285 106285 106285 106285 106285 106285 106753 106754 106754 106754 106754 106754 106754 106754 106755 106757 106757 106757 106758 106758 106759 106759 106760 106760 106849 106850 106850 106850 106850 106850 106850 106850 106851 106851 106853 106853 106855 106857 106857 106857 106859 106860 106861 106861 106863 106864 106864 106865 106867 106867 106869 106869 106870 106870 106871 106872 106872 106880 107617 107964 107972 107972 107972 107972 107972 107972 108499 108499 108499 108499 108499 108499 108499 108499 108501 108501 108502 108502 108506 108506 108507 108507 108510 108510 108511 108511 108512 108513 108514 108514 108516 108516 108518 108518 108519 108519 108520 108521 108523 108523 108524 108524 108525 108526 108526 108527 108528 108529 108529 108530 109072 109079 109079 109317 109326 109326 109326 109326 109326 109326 109326 109912 111450 111450 111450 111457 111457 111707 111707 111707 111752 111759 111759 111759 112750 112750 112750 112750 112750 112924 112932 112932 112932 112932 112932 112932 113502 113503 113503 113503 113503 113504 113504 113504 113504 113506 113507 113507 113509 113510 113510 113511 113513 113513 113515 113515 113516 113516 113517 113518 113520 113520 113521 113522 113523 113524 113525 113526 113529 113530 113530 113532 113533 113534 113534 113535 113536 113537 113538 113539 113540 113541 113541 113542 113544 113544 113544 113545 113546 114702 114709 114710 114710 114710 115826 115833 115833 115998 115999 115999 115999 116001 116001 116001 116009 116228 116229 116229 116229 116229 116229 116230 116230 116230 116231 116231 116232 116233 116234 116235 116236 116237 116238 116239 116240 116241 116241 116243 116244 116244 116245 116246 116248 116248 116248 116250 116251 116251 116252 116254 116254 116255 116256 116257 116258 116259 116260 116261 116262 116263 116264 116265 116265 116266 116268 116268 116269 116270 116271 116274 116275 116275 116276 116278 116278 116279 116280 116281 116282 116283 116284 116285 116286 116287 116288 116288 116289 116291 116291 116292 116294 116294 116295 116296 116297 116297 116298 116299 116630 116631 116631 116631 116631 116632 116632 116632 116633 116633 116633 116634 116636 116638 116638 116638 116639 116640 116641 116641 116642 116642 116642 116721 116729 116729 116729 116729 116729 116729 116729 117318 117325 117325 117326 117326 117326 118178 118186 118186 118186 118186 118186 118187 118187 118291 118299 118299 118299 118299 118299 118299 118451 118453 118453 118453 118453 118453 118453 118453 118453 118454 118454 118454 118456 118458 118458 118458 118461 118461 118461 118461 118463 118464 118464 118464 118467 118467 118468 118468 118469 118471 118471 118471 118473 118474 118474 118474 118476 118479 118479 118479 118480 118481 118481 118482 118483 118484 118485 118485 118485 119036 119036 119036 119036 119036 119036 119211 119212 119212 119212 119212 119212 119213 119213 119213 119214 119214 119215 119220 119220 119220 119221 119223 119224 119224 119225 119227 119227 119228 119228 119229 119230 119231 119231 119233 119233 119234 119234 119468 119476 119476 119476 119476 119476 119476 119476 119572 119572 119572 119572 119572 119580 119580 119701 119701 119701 119701 120680 120680 120680 120680 120680 120680 120680 120680 120681 120681 120682 120682 120683 120684 120685 120685 120686 120687 120687 120884 120885 120885 120885 120885 120885 120885 120885 120886 120888 120888 120888 120889 120889 120995 121003 121003 121003 121003 121120 121120 121120 121120 121120 121120 121121 121121 121122 121125 121125 121125 121126 121128 121128 121128 121129 121131 121131 121131 121134 121134 121134 121135 121136 121137 121137 121137 121140 121140 121141 121141 121143 121144 121144 121145 121145 121146 121154 121720 121720 121721 121721 121721 122804 122804 122804 122804 122805 122805 122805 122805 122807 122809 122809 122809 122810 122811 122812 122812 122812 123012 123014 123014 123014 123014 123014 123014 123015 123015 123015 123015 123015 123017 123017 123018 123018 123022 123022 123023 123023 123025 123026 123026 123026 123027 123279 123280 123280 123280 123280 123280 123280 123280 123280 123280 123281 123281 123284 123286 123286 123287 123289 123289 123290 123290 123291 123292 123292 123292 123340 123409 123409 123409 123585 123595 123595 123595 123595 123595 124010 124011 124011 124011 124012 124012 124012 124012 124012 124013 124013 124014 124016 124017 124018 124018 124019 124020 124020 124021 124023 124023 124024 124024 124026 124027 124027 124028 124030 124031 124031 124031 124034 124034 124037 124037 124039 124041 124041 124041 124042 124042 124044 124044 124045 124047 124047 124048 124049 124049 124051 124051 124052 124054 124054 124054 124055 124056 124057 124057 124059 124061 124061 124061 124063 124063 124063 124064 124065 124066 124066 124067 124069 124069 124071 124071 124072 124073 124073 124074 124076 124076 124077 124078 124079 124080 124080 124081 124085 124085 124086 124087 124088 124089 124090 124090 124091 124092 124092 124509 124509 124509 124509 124659 124661 124661 124661 124661 124661 124662 124662 124663 124663 124664 124665 124666 124667 124667 124668 124670 124670 124671 124671 124673 124673 124673 124674 124684 125207 125207 125207 125207 125208 125208 125208 125208 125209 125210 125210 125210 125212 125212 125214 125214 125215 125216 125216 125217 125217 125218 125218 125266 125266 125455 125455 125455 125455 125455 125456 125456 125456 125457 125457 125458 125459 125460 125461 125461 126060 126060 126060 126060 126060 126061 126061 126061 126062 126063 126064 126064 126066 126068 126068 126068 126069 126070 126071 126071 126073 126075 126075 126075 126076 126077 126078 126078 126079 126084 126084 126084 126085 126086 126087 126087 126089 126090 126090 126091 126093 126093 126094 126094 126095 126096 126096 126096 126383 126383 126384 126384 126384 126391 126391 126930 126930 126930 126930 126931 126932 126932 126933 126933 126934 128173 128173 128173 128173 128173 128174 128174 128174 128175 128176 128177 128177 128179 128181 128181 128181 128181 128186 128186 128186 128187 128188 128189 128189 128191 128191 128193 128193 128196 128196 128197 128197 128200 128200 128201 128201 128202 128202 128202 128366 128366 128366 128366 128366 128374 129528 129536 129536 129536 129536 129536 129536 129536 129646 129647 129647 129647 129648 129648 129648 129648 129649 129649 129649 129649 129650 129650 129651 129651 129652 129653 129653 129654 129657 129657 129658 130614 130614 130614 130614 130616 130616 130616 130618 130704 130704 130704 130704 130704 130704 130846 130847 130847 130847 130847 130847 130847 130847 130848 130849 130849 130850 130852 130853 130853 130853 130854 130855 130855 130856 130858 130858 130859 130860 130861 130862 130863 130866 130867 130868 130875 130875 131315 131315 131315 131315 131315 131737 131738 131739 131739 131739 131739 131739 131739 131739 131739 131739 131739 131740 131740 131740 131740 131743 131743 131745 131745 131746 131748 131748 131748 131749 131750 131751 131751 131753 131754 131754 131755 131757 131757 131758 131758 131759 131761 131761 131761 131764 131764 131764 131764 131766 131767 131767 131767 131770 131770 131771 131771 131772 131774 131774 131774 131775 131777 131777 131777 131779 131780 131780 131780 131783 131783 131784 131784 131785 131787 131787 131787 131790 131792 131792 131793 131794 131794 131795 131795 131962 131962 131962 131962 131962 131962 131962 131962 131964 131964 131965 131965 131969 131970 131971 131972 131973 131974 131974 131975 131977 131977 131979 131979 131980 131981 131981 131982 131984 131984 131985 131985 131986 131986 131987 132186 132187 132187 132187 132187 132187 132187 132187 132187 132188 132188 132188 132190 132190 132190 132191 132192 132499 132500 132500 132500 132500 132500 132501 132501 132502 132503 132504 132504 132506 132508 132508 132508 132510 132510 132512 132512 132513 132515 132515 132515 132515 132516 132516 132606 132607 132607 132607 132607 132607 132607 132607 132608 132608 132608 132608 132610 132611 132611 132612 132614 132614 132614 132615 133156 133164 133164 133164 133236 133236 133236 133236 133236 133237 133237 133237 133238 133238 133246 133246 133417 133418 133418 133418 133698 133698 133698 133698 133698 133698 133698 133698 133699 133701 133701 133701 133702 133703 133704 133704 133705 133707 133707 133707 133708 133709 133710 133710 133714 133714 133715 133716 133718 133718 133719 133719 133720 133721 133722 133722 133724 133724 133726 133726 133727 133727 133728 133729 133730 133731 133731 133732 133734 133734 133735 133735 133737 133738 133738 133738 133739 133746 133856 133864 133864 133864 133864 133864 133864 135124 135126 135126 135126 135126 135127 135127 135127 135127 135127 135127 135127 135129 135131 135131 135131 135132 135132 135133 135133 135135 135137 135137 135137 135138 135139 135140 135140 135141 135143 135143 135143 135145 135145 135146 135146 135150 135151 135151 135151 135152 135305 135306 135307 135307 135307 135307 135307 135307 135307 135407 135699 135699 135699 135699 135699 135699 135699 135699 135700 135701 135701 135702 135704 135704 135705 135705 135706 135784 135785 135785 135785 135785 135786 135786 135786 135786 135788 135788 135788 135789 135790 135791 135791 135791 135792 136028 136028 136028 136028 136028 136028 136028 136028 136032 136032 136032 136032 136034 136034 136035 136035 136038 136038 136038 136039 136040 136043 136043 136043 136044 136044 136046 136046 136047 136055 136056 136056 136098 136098 137816 137817 137817 137817 137817 137817 137817 137817 137818 137819 137819 137819 137820 137821 137822 137822 137826 137828 137828 137828 137830 137830 137831 137831 137832 137833 137833 137834 137836 137836 137837 137838 137839 137841 137841 137841 137841 137843 137844 137844 137844 137844 138276 138283 138283 138283 138283 138283 138283 138681 138683 138683 138683 138683 138683 138684 138684 138685 138686 138687 138687 138689 138689 138691 138691 138692 138693 138693 138694 138696 138696 138697 138697 138699 138700 138700 138701 138702 138703 138703 138703 139185 139185 139383 139383 139579 139579 139579 139579 139579 139580 139580 139580 139581 139583 139583 139583 139585 139585 139586 139586 139587 139589 139589 139589 139590 139591 139592 139592 139596 139598 139598 139598 139599 139600 139601 139601 139602 139603 139604 139604 139605 139614 139614 139836 139836 139836 139836 139836 139837 139837 139837 139838 139838 139840 139840 139841 139843 139843 139843 139844 139845 139845 139846 139847 139850 139850 139850 139850 139851 139852 139852 139854 139856 139856 139856 139856 139857 139858 139859 139861 139861 139862 139863 139864 139864 139866 139866 139867 139868 139869 139870 139871 139872 139875 139876 139876 139877 139878 139879 139880 139881 139882 139883 139884 139884 139885 139886 139887 139888 139889 139889 139890 139892 139892 139893 139894 139895 139896 139897 139908 139908 139908 139908 139908 140671 140672 140672 140672 140672 140672 140672 140672 140672 140680 140680 140798 140799 140799 140799 140799 140799 140799 140799 140807 140807 140807 140807 141092 141093 141093 141093 141093 141093 141093 141093 141093 141095 141095 141096 141097 141097 141098 141098 141099 141100 141302 141309 141310 141416 141424 141424 141424 143054 143061 143061 143061 143061 143061 143061 143361 143362 143362 143362 143362 143369 143369 143369 143369 143370 143370 143370 143370 143370 143370 143370 143869 143876 143876 143877 145178 145361 145361 145361 145361 145361 145362 145362 145362 145362 145363 145363 145364 145365 145365 145366 145837 145848 145848 145848 145848 145848 145848 146735 146735 146735 146777 146777 146777 146777 146777 146785 146785 146785 147284 147436 147443 147443 147443 147443 147443 147443 147770 147770 147770 147941 147942 147942 147942 147942 147942 147942 147942 147942 147942 147942 147942 147943 147943 147943 147944 147945 147946 147947 147947 147949 147949 147951 147951 147952 147954 147954 147954 147955 147956 147957 147957 147961 147962 147962 147962 147971 148462 148462 148462 148462 148463 148463 148463 148464 148466 148468 148468 148468 148472 148473 148473 148474 148476 148476 148477 148478 148480 148480 148480 148481 148482 148484 148484 148484 148485 148486 148487 148487 148488 148489 148490 148491 148492 148493 148494 148494 148496 148496 148496 148497 148505 148866 148866 148866 148866 148866 148867 148867 148867 148868 148988 148988 148988 148988 148988 148988 148990 148990 148991 148992 148993 148994 148996 148996 148998 148998 148999 149000 149000 149001 149003 149005 149005 149005 149006 149006 149014 149014 149533 149533 149533 149533 149534 149534 149534 149534 149536 149537 149537 149538 149541 149541 149541 149542 149543 149544 149544 149545 149546 149547 149549 149549 149550 149550 149551 149552 149554 149554 149556 149556 149557 149557 149558 149561 149563 149563 149564 149565 149566 149567 149567 149568 149569 149570 149570 149572 149572 149573 149575 149575 149576 149577 149578 149579 149580 149581 149582 149583 149583 149584 149585 149586 149587 149588 149589 149590 149591 149591 149592 149593 149594 149595 149596 149597 149598 149599 149599 149600 149601 149602 149603 149604 149605 149605 149607 149607 149608 149612 149612 149613 149615 149615 149616 149616 149617 149618 149619 149619 149628 149628 150070 150078 150079 150079 150079 150079 150217 150218 150218 150218 150218 150218 150218 150218 150219 150219 150220 150220 150223 150223 150224 150224 150225 150227 150227 150227 150228 150229 150231 150231 150232 150234 150234 150234 150236 150236 150236 150237 150237 150532 150533 150533 150533 150533 150533 150533 150534 150536 150536 150536 150537 150538 150539 150539 150539 150900 150901 150901 150901 150901 150901 150901 150901 150902 150904 150904 150904 150906 150906 150906 150907 150908 150908 150909 150909 151464 151466 151466 151466 151466 151466 151466 151466 151466 151466 151474 151474 152122 152129 152129 152129 152757 153529 153530 153530 153530 153530 153540 153540 153659 153659 153659 153659 153659 153659 153660 153660 153661 153661 153661 153662 153663 153665 153665 153666 153667 153667 153668 153668 153670 153672 153672 153672 153673 153674 153675 153675 153677 153678 153678 153678 153679 153687 154205 154205 154206 154206 154206 154207 154207 154207 154207 154209 154209 154209 154210 154218 154218 154526 154527 154527 154527 154527 154527 154528 154528 154532 154532 154534 154534 154535 154537 154537 154537 154540 154540 154540 154541 154542 154544 154544 154544 154545 154546 154546 154547 154548 154549 154549 154781 154896 154903 154903 154903 155015 155016 155016 155016 155017 155018 155018 155018 155018 155018 155018 155018 155018 155018 155019 155019 155026 155026 155026 155026 155461 155461 155461 155461 155462 155462 155464 155464 155465 155465 155664 155665 155665 155665 156048 156330 156330 156330 156330 156330 156331 156331 156331 156332 156333 156333 156333 156334 156473 156473 156473 156474 156474 156476 156476 156476 156478 156478 156479 156480 156481 156483 156483 156483 156485 156485 156486 156486 156488 156488 156488 156496 156803 156805 156805 156805 156805 156805 156805 156805 156806 156808 156808 156808 156810 156811 156811 156812 156814 156815 156817 156817 156818 156819 156820 156821 156823 156825 156825 156825 156825 156827 156827 156827 156829 156829 156831 156831 156832 156832 156833 156834 156836 156838 156838 156838 156841 156843 156843 156843 156844 156845 156846 156846 156847 156849 156849 156849 156852 156852 156852 156852 156854 156855 156855 156855 157779 157786 157917 157925 157925 157925 157925 157925 159068 159069 159069 159069 159069 159069 159069 159069 159069 159069 159070 159070 159071 159072 159072 159073 159075 159075 159076 159076 159078 159080 159080 159080 159081 159081 159083 159083 159084 159093 159093 159093 159302 159309 159310 159310 159310 159310 159310 160026 160033 160033 160033 160033 160188 160270 160271 160271 160271 160271 160271 160271 160271 160272 160273 160273 160273 160274 160274 160518 160526 160526 160526 160526 161042 161043 161043 161043 161043 161043 161043 161044 161044 161045 161046 161046 161047 161049 161049 161050 161051 161052 161053 161053 161054 161055 161057 161057 161060 161061 161062 161062 161063 161063 161064 162272 162273 162273 162273 162275 162275 162275 162276 163368 163368 163437 163437 163437 163438 163570 164034 164034 164034 164034 164035 164035 164036 164036 164037 164039 164039 164039 164040 164040 164042 164042 164043 164045 164045 164045 164046 164047 164048 164048 164049 164049 164050 164115 164123 164123 164123 164123 164282 164283 164283 164283 164283 164283 164284 164284 164285 164285 164285 164286 164288 164288 164288 164289 164291 164291 164293 164293 164295 164295 164295 164296 164297 164298 164298 164298 164300 164300 164301 164301 164304 164304 164304 164305 164306 164308 164308 164308 164308 164309 164310 164456 164457 164457 164457 164457 164457 164457 164458 164459 164459 164461 164461 164462 164462 164463 164464 164465 164466 164466 164467 164469 164469 164470 164470 164471 164476 164476 164476 164478 164478 164479 164479 164480 164480 164764 164772 164772 164772 164772 164772 164772 165645 165652 165653 165653 165653 165653 165653 165985 165987 165987 165987 165987 165987 165987 165987 165991 165991 165993 165993 165994 165996 165996 165996 165997 165998 165999 165999 166001 166001 166002 166003 166005 166005 166006 166006 166007 166008 166008 166009 166011 166011 166012 166012 166015 166015 166016 166016 166018 166018 166018 166019 166019 166238 166238 166238 166239 166239 166239 166239 166240 166241 166244 166244 166245 166248 166248 166248 166249 166250 166252 166252 166252 166253 166254 166255 166256 166259 166259 166259 166259 166262 166262 166262 166263 166264 166264 166265 166265 166273 166493 166625 166626 166627 166627 166627 166627 166627 166627 166627 166628 166628 166628 166630 166630 166631 166631 166632 166633 166634 166634 166636 166636 166637 166637 166639 166639 166640 166641 166643 166643 166643 166644 166645 166647 166647 166647 166648 166649 166650 166650 166652 166653 166653 166653 166654 166655 166655 166885 166885 166885 166886 166887 166887 166889 166889 166891 166892 166892 166893 166894 166902 166954 166954 166954 167099 167099 167099 167099 167099 167100 167100 167100 167101 167103 167103 167103 167104 167105 167106 167106 167108 167108 167109 167110 167111 167112 167113 167113 167115 167115 167116 167116 167118 167119 167119 167120 167123 167123 167123 167123 167125 167125 167125 167192 167429 167430 167430 167430 167430 167430 167430 167430 167432 167432 167432 167433 167435 167438 167439 167439 167439 167439 167440 167440 167441 167442 167442 167443 167445 167445 167446 167447 167448 167448 167449 167450 167451 167452 167452 167453 167457 167458 167459 167459 167460 167463 167463 167463 167464 167465 167465 167465 167538 167546 167546 167546 167546 167546 167546 167972 167974 167974 167974 167974 167974 167974 167981 167981 167981 168271 168278 168278 168655 168913 168914 168914 168915 168915 168915 168915 168915 168915 168916 168916 168917 168919 168919 168919 168919 168922 169053 169053 169053 169053 169054 169054 169054 169055 169056 169057 169057 169298 169299 169299 169299 169299 169299 169299 169299 169300 169300 169301 169302 169303 169304 169305 169306 169307 169308 169308 169309 169310 169312 169313 169313 169314 169314 169316 169316 169317 169319 169319 169319 169320 169321 169322 169322 169326 169330 169330 169330 169330 169331 169331 169331 169332 169333 169333 169334 169336 169336 169337 169337 169339 169341 169341 169341 169341 169344 169344 169344 169345 169346 169346 169347 169349 169349 169350 169350 169352 169354 169354 169354 169356 169356 169356 169357 169358 169360 169360 169360 169362 169362 169363 169363 169365 169365 169365 169366 169368 169368 169368 169369 169372 169373 169373 169381 169729 169729 169729 169729 169730 169730 169730 169730 169732 169733 169733 169733 169735 169735 169736 169736 169738 169739 169739 169740 169742 169742 169744 169744 169746 169746 169746 169747 169751 169752 169753 169754 169758 169758 169758 169759 169760 169761 169762 169762 169766 169766 169768 169768 169769 169772 169772 169772 169774 169774 169776 169776 169786 169786 169787 169787 169788 169921 169921 169921 169921 169921 169921 169921 169921 169922 169922 169923 169923 169924 169925 169925 169926 169928 169929 169929 169930 169932 169932 169933 169934 169935 169937 169937 169937 169941 169941 169941 169942 169943 169945 169945 169945 169946 169947 169948 169948 169950 169958 169958 169958 170103 170103 170103 170103 170275 170276 170276 170276 170276 170276 170279 170279 170280 170280 170281 170281 170281 170283 170283 170283 170285 170285 170286 170286 170287 170288 170288 170289 170291 170291 170293 170293 170294 170296 170296 170296 170300 170300 170301 170301 170302 170303 170303 170304 170306 170306 170307 170308 170309 170309 170310 170311 170313 170313 170314 170314 170314 170315 170316 171308 171309 171309 171309 171309 171310 171310 171310 171311 171313 171313 171313 171314 171315 171316 171316 171318 171319 171319 171319 171328 171537 171544 171544 171997 171998 171998 171998 171998 171998 171999 171999 172006 172007 172007 172008 172009 172011 172011 172011 172013 172013 172014 172014 172016 172018 172018 172018 172020 172020 172020 172021 172021 172066 172073 172073 172073 172315 172316 172316 172316 172316 172317 172317 172317 172317 172319 172319 172319 172321 172321 172321 172328 172393 172394 172394 172394 172394 172394 172394 172394 172396 172396 172396 172397 172398 172399 172399 172400 172402 172402 172403 172403 172404 172406 172406 172406 172409 172409 172410 172410 172411 172411 172411 172412 172585 172586 172586 172586 172586 172586 172587 172587 172587 172587 172588 172589 172589 172591 172593 172593 172593 172595 172597 172598 172598 172598 172600 172600 172603 172603 172604 172604 172604 172605 172606 172607 172607 172607 172608 172609 172860 172861 172861 172861 172861 172861 172861 172861 172868 173148 173412 173419 173419 173419 173419 173419 173419 173891 173893 173893 173893 173893 173893 173893 173894 173894 173896 173896 173896 173898 173898 173898 173902 173902 173902 173902 173902 173903 174691 174844 174846 174846 174846 174846 174846 174846 174846 174849 174849 174849 174849 174851 174853 174853 174853 174854 174854 174855 174855 174857 174859 174859 174859 174860 174861 174864 174864 174865 174867 174867 174867 174868 174869 174870 174870 174870 174871 175181 175182 175182 175182 175182 175182 175182 175182 175183 175183 175183 175184 175185 175187 175187 175187 175189 175189 175190 175190 175192 175194 175194 175194 175196 175196 175197 175197 175198 175200 175200 175200 175201 175202 175206 175206 175207 175209 175209 175210 175210 175211 175212 175214 175214 175215 175216 175217 175217 175218 175219 175220 175221 175222 175224 175224 175225 175225 175226 175227 175228 175229 175230 175230 175239 175239 175591 175592 175592 175592 175592 175592 175592 175600 175600 175600 175600 175644 175645 175645 175645 175645 175645 175645 175646 175646 175647 175648 175648 175650 175650 175650 175651 175696 175703 175703 175703 175703 175703 176474 176482 176659 176660 176660 176660 176660 176660 176661 176661 176661 176661 176662 176662 176663 176664 176665 176665 176667 176667 176669 176669 176670 176672 176672 176672 176673 176675 176675 176675 176676 176677 176677 176678 176680 176680 176681 176682 176685 176685 176685 176685 176687 176687 176688 176688 176689 176690 176690 176691 176693 176695 176695 176695 176697 176698 176698 176699 176702 176703 176703 176703 176704 176705 176706 176706 176707 176707 176709 176709 176710 176711 176711 176711 176712 177468 177469 177469 177469 177469 177469 177469 177469 177470 177470 177470 178899 178906 178906 178906 179193 179194 179194 179194 179195 180453 180453 180454 180454 180454 180457 180457 180457 180459 180459 180459 180460 180461 180462 180463 180463 180466 180466 180466 180467 180468 180469 180470 180470 180472 180472 180474 180474 180476 180476 180477 180478 180480 180480 180481 180481 180482 180489 181737 181745 181745 181745 181745 181745 181861 181861 181861 181861 182062 182063 182063 182064 182064 182064 182064 182064 182065 182065 182066 182067 182067 182075 182075 182182 182182 182182 182182 182183 182183 182183 182183 182185 182185 182187 182187 182188 182190 182190 182190 182191 182192 182193 182193 182195 182195 182196 182197 182199 182199 182201 182201 182202 182202 182203 182204 182206 182206 182207 182207 182209 182209 182210 182211 182212 182213 182213 182214 182214 182291 182292 182292 182292 182292 182292 182292 182292 182293 182293 182293 182301 182653 182654 182654 182654 182654 182654 182654 182654 182655 182655 182656 182657 182658 182661 182661 182661 182662 182662 182664 182664 182665 182667 182667 182668 182668 182669 182670 182670 182672 182673 182673 182674 182676 182676 182677 182678 182679 182682 182682 182683 182685 182685 182687 182687 182690 182690 182690 182690 182691 182692 182693 182693 182694 182696 182696 182696 182699 182700 182700 182700 182701 182703 182703 182703 182704 182707 182708 182708 182708 182710 182710 182710 182711 182711 182713 182713 182714 182716 182716 182716 182717 182718 182718 182726 184674 184683 184683 184683 184683 184683 184683 184685 184685 186133 186140 186140 186140 187618 187626 187626 187626 187626 187937 187937 187937 187937 187937 187937 187939 187939 187941 187942 187942 187943 187945 187945 187946 187946 187948 187948 187949 187950 187951 187952 187953 187954 187955 187955 187956 187957 187958 187959 187959 187961 187961 187962 187963 187964 187965 187965 187965 188420 188421 188421 188421 188421 188421 188421 188421 188422 188424 188424 188425 188426 188427 188428 188428 188430 188430 188431 188432 188433 188434 188434 188436 188436 188437 188438 188439 188440 188441 188442 188443 188444 188444 188445 188446 188446 188447 188583 188585 188585 188585 188585 188585 188585 188585 188585 188585 188585 188585 188585 188587 188587 188587 188589 188589 188591 188591 188592 188594 188594 188594 188595 188596 188597 188597 188599 188602 188602 188603 188605 188605 188606 188606 188606 188607 188748 188750 188750 188750 188750 188750 188750 188750 188750 188753 188753 188753 188754 188754 188756 188756 188757 188759 188759 188759 188760 188761 188764 188764 188766 188768 188768 188768 188769 188770 188771 188771 188772 188774 188774 188774 188777 188777 188777 188777 188778 188779 188780 188780 188783 188783 188784 188784 188785 188787 188787 188787 188789 188789 188790 188790 188792 188794 188794 188794 188795 188796 188798 188798 188799 188801 188801 188801 188803 188803 188805 188805 188806 188807 188807 188808 188810 188810 188813 188813 188816 188816 188816 188819 188820 188820 188820 188820 188821 188822 188822 188823 188824 188826 188826 188826 188827 188827 188828 188829 188830 188831 188832 188832 188834 188835 188835 188836 188837 188838 188839 188840 188841 188841 188843 188843 188844 188845 188846 188846 188847 188847 189308 189308 189308 189308 189308 189308 189308 189308 189309 189309 189317 189317 189364 189365 189365 189365 189366 189366 189366 189366 189366 189367 189367 189367 189682 189693 189693 189693 189693 189693 189693 190719 190719 190719 190719 190719 190719 190719 190719 190720 190720 190721 190722 190723 190724 190724 190725 190728 190728 190728 190729 190730 190731 190731 190732 190734 190734 190735 190736 190737 190737 190738 190741 190743 190743 190744 190744 190745 190746 190746 190747 190749 190749 190751 190751 190752 190752 190753 190754 190755 190756 190756 190757 190759 190759 190761 190761 190762 190763 190763 190763 190764 190765 190765 191882 191883 191883 191883 191883 191883 191883 191883 191883 191884 191884 191884 191885 192601 192603 192603 192603 192603 192603 192603 192603 192603 192603 192604 192604 192606 192608 192608 192608 192609 192609 192611 192611 192612 192614 192614 192614 192615 192616 192616 192616 192785 192794 192794 192794 192794 192794 192794 192794 193349 193356 193356 193356 193900 194321 194322 194322 194322 194322 194323 194323 194323 194323 194323 194324 194325 194327 194327 194327 194327 194328 194397 194407 194407 194408 194408 194408 194408 194915 194915 194915 194915 194915 194916 194916 194916 194916 194916 194917 194918 194919 194921 194921 194921 194923 194923 194924 194924 194926 194926 194927 194927 194928 194932 194932 194932 194933 194933 194933 194933 194934 196298 196583 196592 196592 196592 196592 196592 196592 196592 196592 196592 196830 197457 197466 197466 197466 197466 197466 197466 197466 197466 197466 197466 197466 198066 198067 198067 198067 198067 198067 198067 198067 198068 198069 198069 198069 198070 198071 198071 198225 198233 198233 198233 198233 198233 198233 198305 198312 198312 198312 198312 198312 198312 198312 198383 198384 198384 198384 198384 198384 198384 198384 198384;65053 65053 65053 65053 58450 58458 58458 58458 66147 160829 375704 375709 375709 375709 375709 400015 400017 400017 400017 400017 400018 400018 400018 400018 400018 400018 400020 400020 400020 400022 400022 400022 400022 400022 400022 400022 400024 400024 400024 400024 400024 400024 400024 400028 400028 400028 400028 400028 400028 400028 400029 400029 400029 400029 400030 400030 400030 400031 400031 400031 400031 400031 400031 400031 400032 400032 400032 400032 400032 400032 400032 400152 400152 400152 400152 400152 400152 400152 400158 400158 400158 400158 400158 400158 400158 462573 462577 462577 462577 462577 462577 462577 497732 497739 497739 497739 497739 497739 505010 505011 505011 505011 505011 505011 505011 505013 505013 505013 505013 505013 505013 505013 505016 505016 505016 505016 505016 505016 505016 505020 505020 505020 505020 505020 505020 505020 505028 505028 505028 505028 505028 505028 505028 505033 505033 505033 507777 507783 507783 507783 519307 519311 519311 519311 519311 519311 519311 519313 519313 519313 519313 519313 519313 519313 519315 519315 519315 519315 519316 519316 519316 519323 519323 519323 519323 519323 519323 577900 577970 577970 577970 577970 577970 577970 577972 577972 577972 577972 577972 577972 577972 577973 577973 577973 577973 577973 577973 577973 577974 577974 577974 577974 577974 577974 577974 577975 577975 577975 577975 577975 577975 577975 577976 577976 577976 577976 577976 577976 577976 577981 577981 577981 577981 577981 577981 577981 577981 587914 587974 587974 587974 587974 587974 587974 587976 587976 587976 587976 587976 587976 587976 587982 587982 587982 587982 587982 587982 587982 587984 587984 587984 587984 587984 587984 587984 587985 587986 587986 587986 587986 587986 587986 587987 587987 587987 587987 587987 587987 587987 587988 587988 587988 587988 587988 587988 587988 587989 587989 587989 587989 587989 587989 587989 587990 587990 587990 587990 587991 587991 587991 587991 587991 587991 587991 587992 587992 587992 587992 587992 587992 587992 587992 587992 587992 587997 587997 587997 587997 20711 20712 20713 20713 20714 20714 20714 20714 20714 20714 20714 20715 20717 20717 20718 20718 20719 20720 20720 21294 21296 21296 21296 21296 21296 21296 21439 21447 21447 21447 21447 21447 21447 21447 21447 21447 21447 21651 21651 21651 21651 21651 21651 21652 21652 21654 21656 21656 21656 21658 21658 21659 21659 21660 21663 21663 21663 21664 21666 21666 21666 21667 21668 21670 21670 21672 21672 21672 21672 21674 21676 21676 21676 21678 21678 21679 21679 21681 21684 21684 21684 21685 21687 21687 21687 21690 21690 21690 21690 21692 21693 21694 21694 21696 21696 21697 21697 21699 21699 21700 21700 21702 21702 21706 21706 21706 21706 21707 21708 21709 21709 21710 21711 21712 21713 21714 21715 21716 21716 21717 21718 21720 21720 21721 21722 21723 21724 21725 21725 21726 21727 21728 21728 21939 21940 21940 21940 21940 21941 21941 21941 21941 21943 21943 21944 21945 21947 21947 21947 21948 21949 21950 21950 21952 21954 21954 21954 21955 21956 21957 21957 21959 21960 21960 21960 21961 22434 22442 22442 22442 22442 22442 22943 22943 22943 22943 22943 22943 22943 22945 22946 22947 22947 22948 22950 22950 22951 22952 22953 22956 22956 22956 22957 22958 22958 22959 22961 22962 22962 22962 22963 22964 22964 23164 23165 23165 23165 23165 23166 23166 23166 23167 23168 23168 23169 23171 23171 23173 23173 23174 23175 23175 23175 23182 23617 23618 23618 23618 23618 23620 23620 23620 23620 23620 23620 23620 23621 23622 23624 23624 23626 23626 23626 23627 23628 23628 23629 23629 23886 23888 23888 23888 23888 23888 23888 23888 23889 23890 23890 23891 23892 23893 23894 23894 23895 23896 23896 23897 23899 23899 23900 23900 23902 23902 23904 23904 23905 23906 23906 23907 23909 23909 23909 23910 23911 23915 23915 23915 23916 23916 23917 23917 23918 23919 23919 23922 23923 23924 23924 24369 24376 24376 24376 24376 24376 24376 24518 24519 24519 24519 24519 24519 24519 24519 24520 24520 24520 24521 24524 24524 24524 24525 24526 24528 24528 24529 24530 24531 24532 24532 24533 24536 24536 24536 24537 24537 24538 24538 24539 24541 24541 24541 24542 24543 24544 24544 24546 24548 24548 24548 24549 24550 24551 24551 24553 24554 24554 24555 24556 24557 24557 24557 24560 24769 24770 24770 24770 24770 24770 24770 24770 24771 24771 24772 24773 24774 24774 24775 24776 24777 24778 24779 24780 24780 24781 24782 24783 24784 24785 24786 24787 24788 24788 24789 24790 24791 24792 24792 24793 24793 25929 25936 26071 26079 26079 26079 26079 26079 26405 26406 26406 26406 26406 26406 26406 26406 26407 26407 26408 26408 26409 26410 26410 26410 26411 26411 27184 27184 27184 27184 27184 27184 27185 27185 27185 27186 27186 27187 27187 27188 27429 27430 27430 27430 27430 27431 27431 27432 27433 27434 27435 27435 27437 27438 27439 27439 27440 27441 27441 27442 27445 27446 27446 27446 27448 27448 27448 27448 27449 27449 27457 28043 28051 28051 28943 28945 28945 28945 28946 28946 28946 28946 28948 28950 28950 28950 28952 28952 28953 28953 28954 28957 28957 28957 28958 28958 28960 28960 28961 28963 28963 28963 28965 28965 28967 28967 28968 28969 28969 28970 28971 28972 28972 29249 29382 29390 29390 29390 29390 29390 29390 29769 29770 29770 29770 29770 29770 29770 29770 29771 29771 29772 29772 29773 29774 29775 29775 29776 29777 29778 29778 29780 29781 29781 29782 29783 29784 29785 29785 29787 29787 29788 29789 29791 29791 29792 29792 29794 29794 29795 29796 29798 29798 29799 29799 29800 29801 29802 29802 29804 29805 29805 29806 29811 29811 29812 29812 29814 29816 29816 29816 29818 29818 29819 29819 29821 29821 29822 29822 29824 29825 29825 29828 29828 29828 29829 29829 29830 29831 29831 29832 29834 29834 29835 29836 29838 29838 29839 29839 29840 29842 29842 29842 29844 29844 29846 29846 29847 29848 29849 29849 29851 29851 29853 29853 29854 29855 29855 29858 29860 29860 29861 29861 29862 29863 29863 29864 29866 29866 29867 29868 29868 29869 29869 30634 30635 30635 30635 30635 30635 30635 30635 30636 30636 30637 30637 30641 30643 30643 30643 30645 30645 30646 30646 30647 30647 30648 30649 30652 30652 30652 30652 30654 30656 30656 30656 30657 30658 30658 30659 30660 30663 30663 30663 30664 30664 30666 30666 30667 30669 30669 30669 30670 30671 30672 30672 30676 30676 30676 30676 30676 30677 30678 30679 30680 30682 30682 30682 30683 30684 30687 30687 30695 30695 30828 30829 30829 30829 30829 30829 30829 30829 30830 30830 30831 30831 30833 30834 30834 30834 30836 30836 30837 30837 30838 30839 30839 31550 31552 31552 31552 31552 31552 31552 31553 31553 31553 31553 31553 31553 31554 31554 31554 31556 31556 31558 31558 31559 31560 31560 31563 31565 31565 31567 31567 31568 31568 31569 31570 31572 31573 31573 31573 31574 31575 31575 31576 31578 31578 31579 31579 31580 31581 31582 31582 31584 31585 31585 31586 31588 31588 31589 31589 31590 31591 31591 31591 33142 33423 33425 33425 33425 33425 33425 33425 33425 33426 33427 33429 33429 33431 33432 33432 33433 33436 33436 33438 33438 33439 33444 33444 33444 33444 33447 33447 33447 33449 33451 33451 33451 33455 33455 33455 33456 33457 33459 33459 33460 33462 33463 33465 33465 33466 33468 33468 33469 33469 33470 33472 33472 33473 33474 33474 33475 33477 33477 33478 33479 33480 33482 33483 33483 33484 33485 33485 33486 33486 33495 33495 33892 33893 33893 33893 33894 33894 33895 33895 33896 33896 33897 33898 33899 33900 33900 33901 33904 33904 33904 33905 33906 33906 33907 33908 33910 33910 33911 33911 33914 33914 33914 33915 33916 33916 33918 33918 33919 33920 33920 33921 33921 33922 33922 34781 34788 34788 35005 36218 36219 36220 36220 36220 36220 36220 36221 36221 36223 36223 36223 36224 36225 36226 36228 36228 36229 36229 36231 36232 36232 36233 36233 36234 36982 36990 36990 36990 37495 37503 37503 37503 37503 38086 38086 38337 38339 38339 38339 38339 38339 38339 38346 38346 38346 38616 38616 38616 40780 40782 40782 40782 40782 40782 40782 40783 40783 40783 40784 40784 40787 40789 40790 40790 40791 40791 40793 40793 40794 40796 40796 40796 40798 40798 40800 40800 40801 40802 40802 40809 40928 40936 40936 40936 40936 41040 41040 41041 41041 41041 41041 41041 41041 41041 41041 41042 41042 41046 41047 41048 41049 41051 41053 41053 41053 41054 41055 41055 41056 41058 41232 41233 41233 41233 41233 41233 41234 41234 41235 41235 41235 41236 41237 41238 41239 41239 41242 41242 41242 41243 41244 41246 41247 41247 41248 41251 41251 41251 41252 41252 41252 41253 41255 41255 41257 41257 41258 41260 41260 41260 41261 41262 41263 41263 41267 41267 41267 41269 41270 41271 41271 41271 41271 41280 41651 41652 41652 41652 41652 41653 41653 41653 41653 41655 41655 41655 41658 41658 41658 41659 41660 41661 41661 41662 41665 41665 41665 41666 41667 41669 41669 41669 41670 41671 41671 41672 41674 41676 41676 41676 41678 41678 41678 41679 41680 41682 41682 41682 41684 41684 41684 41685 41688 41688 41689 41996 42003 43908 43915 44610 44611 44611 44611 44611 44611 44611 44611 44611 44612 44613 44613 44617 44617 44617 44617 44618 44618 44618 44619 44620 44622 44622 44622 44623 44624 44625 44625 44626 44628 44628 44628 44629 44637 44638 45526 45534 45534 45534 45534 45892 45893 45893 45893 45893 45894 45894 45894 45894 45895 45895 45896 45898 45899 45900 45900 45901 45902 45902 45906 45906 45906 45906 45906 45908 45909 45909 45909 45911 45911 45913 45913 45914 45916 45916 45916 45920 45920 45928 45928 46225 46226 46226 46226 46226 46228 46228 46229 46230 46230 46232 46232 46233 46235 46236 46236 46237 46237 46239 46239 46240 46242 46242 46242 46244 46244 46244 46245 46245 46358 46791 46793 46793 46793 46793 46793 46793 46793 46793 46793 46794 46797 46797 46797 46798 46799 46800 46800 46801 46802 46804 46804 46805 46806 46807 46809 46809 46810 46812 46812 46813 46813 46814 46815 46816 46817 46818 46818 46819 46821 46822 46822 46823 46824 46825 46826 46827 46828 46829 46832 46833 46834 46835 46836 46837 46838 46839 46840 46841 46842 46842 46843 46844 46845 46846 46846 46847 46847 46968 46968 46968 46968 46969 46969 46969 46969 46970 46971 46972 46972 46974 46974 46976 46976 46977 46979 46979 46980 46981 46982 46983 46983 46986 46987 46987 46988 46989 46990 46990 46991 47335 47343 47343 47343 47475 47475 47689 47690 47690 47690 47690 47690 47690 47690 47691 47691 47693 47693 47698 47699 47699 47699 47701 47701 47709 48576 48801 48808 48808 48808 48808 48808 49142 49149 49149 49149 49150 49150 49150 49151 50057 50057 50057 50057 50057 50058 50058 50058 50059 50059 50059 50059 50061 50063 50063 50063 50065 50065 50066 50066 50067 50067 50069 50069 50070 50070 50071 50072 50073 50074 50075 50075 50077 50078 50078 50078 50080 50082 50082 50082 50083 50084 50084 50084 50085 50093 50346 50348 50348 50348 50348 50348 50348 50348 50348 50348 50348 50348 50349 50350 50351 50351 50355 50355 50357 50357 50358 50359 50359 50360 50362 50362 50364 50364 50365 50365 50366 50367 50369 50369 50370 50370 50371 50372 50372 50373 50375 50375 50376 50376 50378 50378 50378 50379 50617 50620 50620 50620 50620 50622 50622 50622 50622 50622 50622 50622 50622 50622 50622 50623 50625 50625 50626 50626 50634 50959 50959 50959 50959 50959 50959 50959 50960 50960 50961 50961 50962 50962 51282 51282 51282 51282 51282 51282 51283 51283 51283 51285 51285 51286 51287 51288 51289 51289 51290 51291 51291 51295 51297 51297 51299 51299 51301 51301 51302 51303 51305 51305 51306 51307 51310 51310 51310 51310 51311 51311 51312 51735 51736 51736 51736 51736 51736 51737 51738 51738 51738 51746 51746 51746 51858 51864 51865 51865 52129 52131 52131 52131 52131 52131 52131 52131 52132 52133 52133 52133 52562 52562 52788 52790 52790 52790 52790 52790 52790 52790 52790 52791 52791 52792 52792 52793 52795 52795 52795 52796 52796 52798 52798 52799 52800 52800 52801 52804 52804 52804 52804 52805 52807 52807 52807 52808 52809 52810 52810 52812 52814 52814 52814 52815 52815 52817 52817 52818 52820 52820 52820 52823 52824 52825 52825 52827 52827 52828 52829 52831 52831 52832 52832 52833 52834 52834 52835 52837 52837 52838 52838 52841 52841 52842 52842 52843 52845 52845 52845 52846 52847 52847 52848 52850 52850 52851 52852 52855 52855 52856 52856 52856 52857 52857 52858 52860 52861 52861 52861 52862 52862 53007 53008 53008 53008 53008 53008 53008 53009 53010 53010 53012 53012 53013 53013 53014 53015 53016 53017 53017 53018 53021 53021 53022 53022 53023 53023 53023 53357 53357 53357 53357 53358 53358 53358 53359 53360 53360 53362 53362 53363 53365 53365 53365 53366 53366 53368 53368 53369 53370 53370 53371 53378 53646 53647 53647 53647 53647 53647 53647 53647 53647 53649 53649 53649 53649 53651 53651 53651 53652 53653 53657 53657 53658 53660 53660 53660 53663 53663 53663 53664 53665 53666 53666 53666 53669 53669 53670 53670 53671 53673 53673 53673 53674 53675 53676 53676 53678 53679 53680 53680 53682 53682 53682 53683 53684 53684 53685 53685 53687 53687 53688 53688 53690 53692 53692 53692 53694 53694 53694 53695 53695 53695 53961 53961 53961 53961 54115 54118 54118 54118 54118 54118 54118 54118 54118 54118 54118 54118 54119 54119 54121 54121 54122 54122 54123 54124 54125 54126 54127 54127 54130 54130 54131 54131 54132 54134 54134 54134 54135 54136 54137 54137 54139 54141 54141 54141 54142 54143 54144 54144 54144 54298 54298 54298 54298 54300 54300 54300 54300 54302 54302 54303 54304 54305 54306 54307 54307 54309 54309 54310 54311 54312 54313 54314 54314 54316 54316 54317 54318 54319 54320 54321 54321 54322 54322 54322 54717 54719 54719 54719 54719 54721 54721 54721 54721 54721 54721 54721 54721 54722 54722 54723 54725 54729 54729 54729 54729 54730 54731 54731 54732 54732 54732 54732 55160 55160 55160 56292 56405 56406 56406 56406 56406 56407 56407 56407 56408 56408 56409 56410 56411 56411 56412 56413 56418 56418 56418 56419 56420 56422 56422 56422 56424 56424 56425 56425 56426 56428 56428 56428 56430 56430 56431 56431 56432 56563 56564 56564 56564 56564 56564 56565 56565 56566 56566 56567 56567 56568 56569 56569 57996 58004 58004 58004 58004 58004 58004 58103 58103 58103 58104 58274 58276 58276 58276 58276 58276 58276 58276 58277 58277 58279 58279 58280 58280 58281 58282 58284 58284 58284 58285 58285 58288 58288 58290 58290 58290 58292 58292 58292 58292 58294 58294 58294 58295 58296 58296 58297 58298 58298 58299 58301 58301 58302 58303 58304 58304 58305 58308 58310 58310 58312 58312 58312 58313 58313 58313 58314 58314 58316 58317 58317 58317 58318 58320 58320 58322 58322 58323 58324 58324 58325 58327 58327 58327 58328 58328 58330 58330 58331 58332 58333 58334 58334 58335 58337 58337 58339 58339 58340 58341 58341 58342 58345 58345 58345 58346 58347 58349 58349 58349 58350 58358 58358 58359 58760 58761 58761 58761 58761 58761 58761 58761 58762 58762 58763 58763 58764 58766 58766 58766 58767 58768 58769 58769 58770 58771 58771 58771 58865 58873 58873 58873 58873 58925 58933 58933 58933 58933 58933 58933 59259 59267 59267 59267 59267 59267 59267 59624 59624 59624 59624 59624 59632 59632 59691 59692 59692 59692 59692 59692 59693 59693 59694 59696 59696 59696 59697 59698 59698 59698 59699 59900 59900 59900 59900 62101 62101 62101 62101 62101 62361 62362 62362 62362 62362 62362 62362 62362 62363 62363 62364 62364 62366 62366 62367 62368 62369 62370 62371 62371 62372 62373 62374 62374 62376 62378 62378 62378 62379 62380 62381 62381 62384 62385 62386 62463 62936 63151 63152 63152 63152 63152 63152 63152 63153 63154 63154 63156 63156 63157 63158 63159 63160 63161 63162 63162 63168 63253 63758 63767 63767 63767 63767 63767 64076 64077 64077 64077 64077 64077 64078 64078 64078 64079 64079 64307 64770 64772 64772 64772 64772 64772 64772 64772 64773 64775 64775 64775 64776 64776 64781 64781 64781 64781 64781 64788 64788 65262 65264 65264 65264 65264 65264 65264 65264 65264 65265 65265 65265 65267 65268 65268 65269 65270 65271 65272 65272 65274 65275 65275 65276 65277 65278 65279 65279 65280 65281 65282 65282 65284 65284 65286 65286 65287 65288 65289 65289 65290 65291 65292 65292 65297 65297 65297 65298 65299 65308 65308 65308 65448 65457 65457 65457 65457 65457 65457 65457 65457 65513 65521 65521 65521 65521 65521 65521 65905 65913 65913 65913 65913 65913 65913 65913 65913 66137 66138 66138 66138 66138 66138 66139 66139 66139 66141 66141 66141 66142 66142 66143 66143 66150 67587 67587 67588 67588 67588 67588 67588 67588 67589 67589 67589 67589 67591 67591 67592 67592 67595 67595 67596 67596 67597 67598 67598 67599 67601 67601 67602 67603 67604 67605 67605 67606 67608 67608 67609 67609 67610 67611 67611 67612 67613 67614 67615 67615 67619 67620 67621 67621 67622 67623 67623 67624 67626 67626 67627 67627 67629 67629 67630 67630 67633 67634 67634 67634 67635 67636 67636 67636 67637 67637 68785 68786 68786 68786 68786 68786 68786 68786 68786 68786 68788 68788 68789 68798 68798 68798 69358 69360 69360 69360 69360 69360 69360 69360 69360 69361 69361 69361 69361 69518 69519 69519 69519 69519 69520 69520 69520 69521 69521 69521 69522 69524 69524 69525 69526 69528 69528 69529 69529 69530 69532 69532 69532 69534 69534 69535 69535 69536 69536 69621 69622 69622 69622 69622 69622 69622 69623 69624 69624 69625 69625 69626 69627 69627 69628 69630 69630 69632 69632 69633 69633 69634 69635 69639 69639 69640 69641 69642 69643 69643 69643 70327 70327 70327 70327 70327 70328 70328 70328 70329 70329 70329 71395 71396 71396 71396 71396 71396 71396 71617 71618 71618 71618 71618 71618 71618 71618 71619 71620 71620 71620 71628 71628 72415 72416 72416 72416 72416 72417 72417 72417 72419 72419 72419 72419 72420 72420 72428 72610 72893 72901 72901 72901 72901 72901 72901 72979 72987 72987 72987 72987 72988 72988 72988 73175 73176 73176 73176 73176 73177 73177 73177 73178 73178 73178 73179 73643 73651 73651 73651 73651 73651 73651 73651 73651 74018 74019 74019 74019 74019 74026 74026 74026 74203 74203 74203 74203 74478 74480 74480 74480 74480 74480 74480 74480 74481 74481 74482 74482 74484 74484 74485 74485 74486 74487 74488 74488 74490 74490 74491 74491 74494 74494 74494 74495 74496 74497 74497 74498 74500 74500 74502 74502 74503 74504 74504 74505 74506 74507 74508 74508 74509 74510 74510 74511 74516 74516 74517 74517 74518 74518 74519 74520 74522 74524 74524 74524 74524 74527 74527 74527 74529 74529 74529 74530 74531 74531 74532 74535 74536 74536 74537 74537 74537 74538 74538 74539 74541 74542 74542 74542 74543 74543 74943 74943 74943 74943 74943 74944 74944 74944 74944 74946 74946 74946 74947 74947 74949 74949 74950 74952 74952 74952 74953 74954 74955 74955 74956 74957 74958 74958 74961 74962 74962 74962 74962 74962 74963 75833 75833 75833 75833 75834 75834 75834 75834 75836 75836 75836 75837 75837 75837 78591 78598 78598 78598 78598 78598 79967 79968 79968 79968 79969 79969 79971 79971 79972 79974 79974 79974 79975 79977 79977 79977 79977 81537 81544 81544 81544 81544 81544 81544 81544 82051 82051 82051 82051 82051 82051 82052 82052 82052 82053 82054 82054 82055 82058 82058 82058 82059 82059 82064 82064 82065 82067 82067 82067 82068 82069 82070 82070 82071 82072 82072 82073 82073 82331 82335 82335 82335 82335 82335 82335 82335 82336 82336 82336 82337 82338 82339 82339 82340 82343 82343 82343 82345 82346 82347 82348 82349 82352 82352 82354 82354 82356 82358 82358 82358 82359 82360 82362 82362 82363 82364 82364 82365 82367 82367 82369 82369 82370 82371 82371 82372 82373 82380 83266 83274 83274 83274 83274 83274 83274 83347 83349 83349 83349 83352 83352 83352 83352 83353 83353 83353 83353 83354 83354 83356 83356 83357 83358 83358 83359 83363 83364 83365 83365 83367 83368 83368 83369 83370 83371 83371 83372 83375 83375 83376 83376 83378 83378 83379 83379 83380 83381 83704 83704 83704 83704 83705 83705 83705 83705 83705 83706 83826 83826 83826 83826 83826 83827 83827 83827 83828 83828 83828 83829 83830 83988 83988 83988 83988 83988 84326 84333 84333 84333 84644 84648 84648 84648 84648 84648 84648 84648 84649 84649 84649 84649 84653 84653 84653 84654 84656 84658 84658 84658 84660 84660 84661 84661 84662 84662 84670 84832 84833 84833 84833 84834 84834 84834 84834 84835 84835 84835 84835 84836 84958 84966 84966 85273 85275 85275 85275 85275 85275 85275 85275 85275 85275 85275 85276 85278 85281 85282 85282 85283 85518 85526 85526 85526 86746 86746 86747 86747 86747 86747 86747 86747 86748 86748 86752 86752 86753 86755 86755 86755 86757 86757 86758 86758 86759 86760 86760 86761 86764 86764 86764 86765 86766 86768 86768 86768 86769 86770 86771 86771 86773 86775 86775 86776 86777 86778 86779 86779 86780 86782 86782 86783 86785 86785 86785 86786 86787 86788 86788 86789 86791 86791 86792 86793 86794 86795 86795 86798 86799 86799 86799 86976 86978 86978 86978 86978 86978 86978 86978 86979 86982 86982 86982 86983 86984 86984 86985 86986 86988 86988 86988 86989 86990 86992 86992 86993 86994 86994 86995 86996 86997 86998 86998 87000 87003 87003 87004 87006 87006 87007 87008 87009 87010 87011 87012 87013 87013 87014 87015 87017 87017 87018 87019 87020 87022 87022 87022 87024 87024 87026 87026 87027 87028 87028 87029 87031 87031 87033 87033 87034 87034 87036 87036 87037 87038 87038 87039 87040 87048 87048 87621 87621 87621 87621 87622 87622 87622 87622 87623 87625 87625 87625 87626 87627 87630 87630 87630 87631 87631 87632 87634 87634 87635 87635 87637 87638 87638 87641 87644 87644 87645 87645 87646 87646 87647 87648 87650 87650 87652 87652 87653 87653 87654 87655 87657 87657 87658 87659 87660 87661 87662 87663 87664 87665 87666 87667 87667 87668 87670 87670 87671 87672 87673 87674 87675 87676 87676 87677 87678 87678 87941 87949 87949 87949 87949 87949 87949 88142 88143 88143 88143 88146 88146 88147 88147 88147 88148 88148 88148 88148 88149 88150 88150 88151 88153 88153 88154 88156 88156 88156 88157 88158 88160 88161 88161 88161 88162 88162 88163 88512 88513 88513 88513 88513 88513 88513 88513 88514 88515 88515 88515 88516 88517 88518 88518 88520 88522 88522 88522 88524 88524 88525 88525 88526 88526 88526 88534 88626 88627 88627 88627 88627 88628 88628 88628 88628 88628 88629 88629 88629 88630 88823 88823 88823 88824 88825 88825 88826 88826 88827 88828 88828 88829 88831 88831 88832 88832 88835 88835 88836 88836 88838 88839 88839 88840 88840 88841 88841 89559 89566 89566 89566 89566 89566 89566 89566 89665 89665 89665 89665 89869 89876 89876 89876 89876 89876 90296 90304 90499 90501 90501 90501 90501 90501 90501 90501 90507 90508 90508 90508 90508 90508 90508 90508 90508 90508 90510 90510 90511 90513 90513 90514 90524 90524 90524 90743 90744 90744 90744 90744 90744 90744 90745 90745 90746 90747 90750 90752 90752 90753 90753 90756 90756 90756 90756 90759 90759 90759 90760 90761 90763 90763 90763 90766 90766 90766 90767 90768 90769 90769 90770 90777 91133 91133 91133 91133 91134 91134 91135 91135 91136 91137 91138 91138 91141 91141 91141 91142 91143 91148 91148 91148 91149 91150 91150 91151 91152 91153 91153 91287 91288 91288 91288 91288 91288 91289 91289 91291 91293 91293 91293 91296 91296 91296 91297 91298 91300 91300 91300 91302 91302 91302 91303 91436 91437 91437 91437 91437 91437 91437 91438 91440 91440 91440 91441 91444 91446 91446 91446 91448 91448 91449 91449 91451 91451 91452 91452 91455 91455 91455 91456 91457 91459 91459 91460 91462 91462 91462 91463 91464 91466 91466 91466 91467 91468 91469 91469 91471 91471 91472 91473 91475 91475 91476 91476 91477 91478 91479 91480 91481 91481 91483 91483 91484 91485 91486 91486 91488 91488 91489 91490 91494 91494 91494 91495 91495 91495 91866 91868 91868 91868 91868 91868 91868 91869 91871 91872 91872 91872 91873 92071 92072 92072 92072 92072 92072 92073 92073 92074 92075 92075 92076 92078 92080 92080 92080 92081 92081 92082 92082 92084 92086 92086 92086 92089 92089 92089 92089 92091 92091 92092 92092 92095 92095 92095 92098 92107 92107 92107 92338 92339 92339 92339 92339 92340 92340 92340 92340 92344 92345 92345 92346 92346 92348 92348 92349 92351 92351 92351 92352 92353 92354 92354 92355 92358 92358 92358 92360 92360 92360 92361 92362 92363 92363 92364 92367 92367 92367 92367 92369 92369 92370 92370 92373 92373 92374 92374 92375 92376 92376 92376 92486 92487 92487 92488 92488 92488 92488 92488 92489 92491 92491 92491 92492 92493 92494 92494 92495 92496 92497 92498 92499 92500 92501 92501 92502 92503 92504 92504 92506 92506 92508 92508 92509 92509 92510 92511 92512 92514 92514 92514 92516 92517 92518 92518 92518 92519 92519 93071 93072 93072 93072 93072 93072 93072 93072 93073 93073 93073 93073 93075 93075 93076 93077 93078 93079 93080 93080 93082 93082 93083 93083 93084 93085 93085 93531 93533 93533 93533 93533 93533 93533 93533 93535 93535 93535 93536 93538 93540 93540 93540 93541 93541 93543 93543 93544 93545 93546 93546 93551 93551 93551 93552 93554 93556 93556 93556 93557 93557 93557 93558 93676 93682 93682 94039 94039 94039 94039 94039 94039 94039 94039 94040 94040 94040 94041 94042 94042 94043 94043 94046 94046 94047 94047 94047 94048 94490 94498 94498 94498 94498 94877 94877 94877 94877 94878 94878 94878 94878 94879 94881 94882 94882 94883 94883 94887 94887 94889 94890 94890 94890 94891 94891 95375 95376 95376 95376 95376 95376 95376 95376 95376 95377 95377 95377 95378 95379 95379 95379 95380 95380 96523 96523 96523 96523 96524 96524 96524 96524 96525 96527 96527 96527 96528 96528 96529 96530 96531 96533 96533 96533 96534 96535 96536 96536 96538 96538 96539 96542 96544 96544 96545 96545 96546 96547 96548 96549 96552 96552 96552 96552 96553 96553 96554 96555 96556 96556 96557 96557 96693 96695 96695 96695 96695 96695 96695 96695 96696 96698 96698 96698 96700 96700 96701 96701 96701 96702 96709 96797 96797 96797 96797 96797 96797 96798 96798 96798 96799 96800 96800 96802 96802 96803 96804 96805 96806 96807 96808 96810 96810 96811 96811 96813 96813 96814 96814 96816 96816 96816 97017 97024 97024 97024 97024 97927 97927 97927 97927 98057 98057 98057 98057 98057 98740 98747 98975 98976 98976 98976 98976 98976 98977 98977 98977 98977 98977 98977 98977 99379 99380 99380 99380 99380 99380 99384 99384 99384 99385 99385 99385 99386 99386 99386 99386 99387 99389 99389 99389 99390 99391 99392 99392 99393 99394 99394 99395 99397 99397 99399 99399 99402 99403 99403 99404 99405 99406 99407 99407 99409 99409 99410 99411 99412 99414 99414 99415 99416 99416 99418 99418 99419 99420 99420 99421 99423 99423 99424 99424 99425 99426 99426 99427 99429 99429 99430 99430 99432 99432 99433 99434 99435 99436 99436 99437 99439 99439 99440 99440 99443 99443 99443 99443 99445 99445 99446 99446 99450 99450 99674 99675 99675 99675 99675 99675 99675 99675 99676 99676 99677 99677 99679 99679 99680 99681 99682 99682 99684 99684 99685 99686 99686 99687 99689 99689 99690 99690 99692 99692 99693 99694 99698 99700 99700 99700 99701 99702 99702 99703 99704 99704 99705 99705 100098 100174 100175 100175 100175 100175 100176 100176 100176 100177 100179 100179 100179 100180 100181 100182 100182 100183 100184 100185 100186 100188 100188 100189 100189 100190 100191 100191 100192 100194 100194 100195 100195 100198 100198 100199 100199 100200 100201 100202 100202 100203 100204 100211 100730 100731 100731 100731 100731 100731 100731 100731 100733 100733 100734 100734 100735 100736 100736 100737 100738 100739 100740 100740 100742 100745 100745 100746 100748 100750 100750 100750 100751 100752 100752 100753 100755 100755 100756 100756 100757 100757 100757 100988 100988 100988 100988 100989 100989 100990 100990 100991 100992 100992 100993 100994 100995 100995 100996 100998 100998 101000 101000 101001 101002 101002 101003 101005 101005 101007 101007 101008 101009 101009 101010 101012 101012 101013 101013 101015 101015 101016 101017 101020 101022 101022 101022 101023 101025 101025 101025 101026 101027 101028 101028 101029 101031 101031 101031 101033 101033 101035 101035 101036 101036 101037 101038 101040 101040 101041 101041 101043 101043 101044 101045 101046 101047 101047 101048 101049 101050 101050 101051 101053 101053 101054 101055 101057 101057 101058 101058 101059 101060 101060 101061 101063 101063 101065 101065 101068 101069 101069 101069 101077 102352 102354 102354 102354 102354 102354 102354 102354 102542 102543 102543 102543 102543 102543 102543 102544 102545 102545 102545 102546 102547 102547 102548 102549 102551 102551 102553 102553 102554 102556 102556 102556 102557 102557 102559 102559 102560 102562 102562 102562 102564 102565 102565 102565 102566 102568 102568 102568 102570 102570 102572 102572 102575 102575 102576 102577 102579 102579 102579 102580 102581 102583 102583 102583 102584 102585 102586 102586 102586 102587 102879 103540 103541 103541 103541 103541 103541 103541 103541 103541 103542 103542 103543 103544 103545 103546 103547 103548 103549 103549 103551 103551 103552 103553 103554 103555 103556 103557 103558 103558 103559 103560 103560 103568 103857 103858 103859 103859 103859 103859 103859 103859 103859 103859 103859 103860 103864 103864 103865 103865 103866 103866 103868 103868 103869 103870 103870 103871 103873 103873 103875 103875 103876 103876 103876 103884 104130 104130 104130 104130 104130 104131 104131 104132 104133 104134 104135 104135 104137 104140 104141 104142 104143 104143 104144 104145 104147 104147 104149 104149 104150 104152 104152 104152 104153 104154 104155 104155 104156 104157 104157 104158 104832 104832 104832 104832 104832 104832 104833 104833 104834 104836 104836 104836 104839 104839 104839 104840 104841 104848 105367 105369 105369 105369 105369 105369 105369 105369 105370 105370 105371 105372 105374 105375 105375 105375 105375 105376 105614 105614 105614 105614 105614 105614 105614 105614 105614 105615 105615 105615 105617 105617 105618 105618 105619 105621 105621 105621 105623 105623 105625 105625 105626 105628 105628 105628 105629 105630 105631 105631 105634 105637 105637 105637 105638 105638 105640 105640 105641 105642 105642 105643 105645 105645 105646 105646 105648 105649 105649 105650 105650 105651 105710 105711 105711 105711 105711 105711 105712 105712 105712 105713 105713 105714 105716 105716 105717 105718 105720 105720 105720 105721 105721 105954 105954 105954 105954 105955 105955 105955 105955 105957 105957 105958 105959 105960 105960 105961 105961 105962 106171 106173 106173 106173 106173 106173 106173 106173 106174 106174 106175 106175 106176 106178 106178 106178 106180 106180 106182 106182 106183 106183 106184 106187 106189 106189 106190 106190 106191 106192 106193 106194 106195 106195 106197 106197 106198 106198 106199 106200 106200 106201 106201 106277 106285 106285 106285 106285 106285 106285 106753 106754 106754 106754 106754 106754 106754 106754 106755 106757 106757 106757 106758 106758 106759 106759 106760 106760 106849 106850 106850 106850 106850 106850 106850 106850 106851 106851 106853 106853 106855 106857 106857 106857 106859 106860 106861 106861 106863 106864 106864 106865 106867 106867 106869 106869 106870 106870 106871 106872 106872 106880 107617 107964 107972 107972 107972 107972 107972 107972 108499 108499 108499 108499 108499 108499 108499 108499 108501 108501 108502 108502 108506 108506 108507 108507 108510 108510 108511 108511 108512 108513 108514 108514 108516 108516 108518 108518 108519 108519 108520 108521 108523 108523 108524 108524 108525 108526 108526 108527 108528 108529 108529 108530 109072 109079 109079 109317 109326 109326 109326 109326 109326 109326 109326 109912 111450 111450 111450 111457 111457 111707 111707 111707 111752 111759 111759 111759 112750 112750 112750 112750 112750 112924 112932 112932 112932 112932 112932 112932 113502 113503 113503 113503 113503 113504 113504 113504 113504 113506 113507 113507 113509 113510 113510 113511 113513 113513 113515 113515 113516 113516 113517 113518 113520 113520 113521 113522 113523 113524 113525 113526 113529 113530 113530 113532 113533 113534 113534 113535 113536 113537 113538 113539 113540 113541 113541 113542 113544 113544 113544 113545 113546 114702 114709 114710 114710 114710 115826 115833 115833 115998 115999 115999 115999 116001 116001 116001 116009 116228 116229 116229 116229 116229 116229 116230 116230 116230 116231 116231 116232 116233 116234 116235 116236 116237 116238 116239 116240 116241 116241 116243 116244 116244 116245 116246 116248 116248 116248 116250 116251 116251 116252 116254 116254 116255 116256 116257 116258 116259 116260 116261 116262 116263 116264 116265 116265 116266 116268 116268 116269 116270 116271 116274 116275 116275 116276 116278 116278 116279 116280 116281 116282 116283 116284 116285 116286 116287 116288 116288 116289 116291 116291 116292 116294 116294 116295 116296 116297 116297 116298 116299 116630 116631 116631 116631 116631 116632 116632 116632 116633 116633 116633 116634 116636 116638 116638 116638 116639 116640 116641 116641 116642 116642 116642 116721 116729 116729 116729 116729 116729 116729 116729 117318 117325 117325 117326 117326 117326 118178 118186 118186 118186 118186 118186 118187 118187 118291 118299 118299 118299 118299 118299 118299 118451 118453 118453 118453 118453 118453 118453 118453 118453 118454 118454 118454 118456 118458 118458 118458 118461 118461 118461 118461 118463 118464 118464 118464 118467 118467 118468 118468 118469 118471 118471 118471 118473 118474 118474 118474 118476 118479 118479 118479 118480 118481 118481 118482 118483 118484 118485 118485 118485 119036 119036 119036 119036 119036 119036 119211 119212 119212 119212 119212 119212 119213 119213 119213 119214 119214 119215 119220 119220 119220 119221 119223 119224 119224 119225 119227 119227 119228 119228 119229 119230 119231 119231 119233 119233 119234 119234 119468 119476 119476 119476 119476 119476 119476 119476 119572 119572 119572 119572 119572 119580 119580 119701 119701 119701 119701 120680 120680 120680 120680 120680 120680 120680 120680 120681 120681 120682 120682 120683 120684 120685 120685 120686 120687 120687 120884 120885 120885 120885 120885 120885 120885 120885 120886 120888 120888 120888 120889 120889 120995 121003 121003 121003 121003 121120 121120 121120 121120 121120 121120 121121 121121 121122 121125 121125 121125 121126 121128 121128 121128 121129 121131 121131 121131 121134 121134 121134 121135 121136 121137 121137 121137 121140 121140 121141 121141 121143 121144 121144 121145 121145 121146 121154 121720 121720 121721 121721 121721 122804 122804 122804 122804 122805 122805 122805 122805 122807 122809 122809 122809 122810 122811 122812 122812 122812 123012 123014 123014 123014 123014 123014 123014 123015 123015 123015 123015 123015 123017 123017 123018 123018 123022 123022 123023 123023 123025 123026 123026 123026 123027 123279 123280 123280 123280 123280 123280 123280 123280 123280 123280 123281 123281 123284 123286 123286 123287 123289 123289 123290 123290 123291 123292 123292 123292 123340 123409 123409 123409 123585 123595 123595 123595 123595 123595 124010 124011 124011 124011 124012 124012 124012 124012 124012 124013 124013 124014 124016 124017 124018 124018 124019 124020 124020 124021 124023 124023 124024 124024 124026 124027 124027 124028 124030 124031 124031 124031 124034 124034 124037 124037 124039 124041 124041 124041 124042 124042 124044 124044 124045 124047 124047 124048 124049 124049 124051 124051 124052 124054 124054 124054 124055 124056 124057 124057 124059 124061 124061 124061 124063 124063 124063 124064 124065 124066 124066 124067 124069 124069 124071 124071 124072 124073 124073 124074 124076 124076 124077 124078 124079 124080 124080 124081 124085 124085 124086 124087 124088 124089 124090 124090 124091 124092 124092 124509 124509 124509 124509 124659 124661 124661 124661 124661 124661 124662 124662 124663 124663 124664 124665 124666 124667 124667 124668 124670 124670 124671 124671 124673 124673 124673 124674 124684 125207 125207 125207 125207 125208 125208 125208 125208 125209 125210 125210 125210 125212 125212 125214 125214 125215 125216 125216 125217 125217 125218 125218 125266 125266 125455 125455 125455 125455 125455 125456 125456 125456 125457 125457 125458 125459 125460 125461 125461 126060 126060 126060 126060 126060 126061 126061 126061 126062 126063 126064 126064 126066 126068 126068 126068 126069 126070 126071 126071 126073 126075 126075 126075 126076 126077 126078 126078 126079 126084 126084 126084 126085 126086 126087 126087 126089 126090 126090 126091 126093 126093 126094 126094 126095 126096 126096 126096 126383 126383 126384 126384 126384 126391 126391 126930 126930 126930 126930 126931 126932 126932 126933 126933 126934 128173 128173 128173 128173 128173 128174 128174 128174 128175 128176 128177 128177 128179 128181 128181 128181 128181 128186 128186 128186 128187 128188 128189 128189 128191 128191 128193 128193 128196 128196 128197 128197 128200 128200 128201 128201 128202 128202 128202 128366 128366 128366 128366 128366 128374 129528 129536 129536 129536 129536 129536 129536 129536 129646 129647 129647 129647 129648 129648 129648 129648 129649 129649 129649 129649 129650 129650 129651 129651 129652 129653 129653 129654 129657 129657 129658 130614 130614 130614 130614 130616 130616 130616 130618 130704 130704 130704 130704 130704 130704 130846 130847 130847 130847 130847 130847 130847 130847 130848 130849 130849 130850 130852 130853 130853 130853 130854 130855 130855 130856 130858 130858 130859 130860 130861 130862 130863 130866 130867 130868 130875 130875 131315 131315 131315 131315 131315 131737 131738 131739 131739 131739 131739 131739 131739 131739 131739 131739 131739 131740 131740 131740 131740 131743 131743 131745 131745 131746 131748 131748 131748 131749 131750 131751 131751 131753 131754 131754 131755 131757 131757 131758 131758 131759 131761 131761 131761 131764 131764 131764 131764 131766 131767 131767 131767 131770 131770 131771 131771 131772 131774 131774 131774 131775 131777 131777 131777 131779 131780 131780 131780 131783 131783 131784 131784 131785 131787 131787 131787 131790 131792 131792 131793 131794 131794 131795 131795 131962 131962 131962 131962 131962 131962 131962 131962 131964 131964 131965 131965 131969 131970 131971 131972 131973 131974 131974 131975 131977 131977 131979 131979 131980 131981 131981 131982 131984 131984 131985 131985 131986 131986 131987 132186 132187 132187 132187 132187 132187 132187 132187 132187 132188 132188 132188 132190 132190 132190 132191 132192 132499 132500 132500 132500 132500 132500 132501 132501 132502 132503 132504 132504 132506 132508 132508 132508 132510 132510 132512 132512 132513 132515 132515 132515 132515 132516 132516 132606 132607 132607 132607 132607 132607 132607 132607 132608 132608 132608 132608 132610 132611 132611 132612 132614 132614 132614 132615 133156 133164 133164 133164 133236 133236 133236 133236 133236 133237 133237 133237 133238 133238 133246 133246 133417 133418 133418 133418 133698 133698 133698 133698 133698 133698 133698 133698 133699 133701 133701 133701 133702 133703 133704 133704 133705 133707 133707 133707 133708 133709 133710 133710 133714 133714 133715 133716 133718 133718 133719 133719 133720 133721 133722 133722 133724 133724 133726 133726 133727 133727 133728 133729 133730 133731 133731 133732 133734 133734 133735 133735 133737 133738 133738 133738 133739 133746 133856 133864 133864 133864 133864 133864 133864 135124 135126 135126 135126 135126 135127 135127 135127 135127 135127 135127 135127 135129 135131 135131 135131 135132 135132 135133 135133 135135 135137 135137 135137 135138 135139 135140 135140 135141 135143 135143 135143 135145 135145 135146 135146 135150 135151 135151 135151 135152 135305 135306 135307 135307 135307 135307 135307 135307 135307 135407 135699 135699 135699 135699 135699 135699 135699 135699 135700 135701 135701 135702 135704 135704 135705 135705 135706 135784 135785 135785 135785 135785 135786 135786 135786 135786 135788 135788 135788 135789 135790 135791 135791 135791 135792 136028 136028 136028 136028 136028 136028 136028 136028 136032 136032 136032 136032 136034 136034 136035 136035 136038 136038 136038 136039 136040 136043 136043 136043 136044 136044 136046 136046 136047 136055 136056 136056 136098 136098 137816 137817 137817 137817 137817 137817 137817 137817 137818 137819 137819 137819 137820 137821 137822 137822 137826 137828 137828 137828 137830 137830 137831 137831 137832 137833 137833 137834 137836 137836 137837 137838 137839 137841 137841 137841 137841 137843 137844 137844 137844 137844 138276 138283 138283 138283 138283 138283 138283 138681 138683 138683 138683 138683 138683 138684 138684 138685 138686 138687 138687 138689 138689 138691 138691 138692 138693 138693 138694 138696 138696 138697 138697 138699 138700 138700 138701 138702 138703 138703 138703 139185 139185 139383 139383 139579 139579 139579 139579 139579 139580 139580 139580 139581 139583 139583 139583 139585 139585 139586 139586 139587 139589 139589 139589 139590 139591 139592 139592 139596 139598 139598 139598 139599 139600 139601 139601 139602 139603 139604 139604 139605 139614 139614 139836 139836 139836 139836 139836 139837 139837 139837 139838 139838 139840 139840 139841 139843 139843 139843 139844 139845 139845 139846 139847 139850 139850 139850 139850 139851 139852 139852 139854 139856 139856 139856 139856 139857 139858 139859 139861 139861 139862 139863 139864 139864 139866 139866 139867 139868 139869 139870 139871 139872 139875 139876 139876 139877 139878 139879 139880 139881 139882 139883 139884 139884 139885 139886 139887 139888 139889 139889 139890 139892 139892 139893 139894 139895 139896 139897 139908 139908 139908 139908 139908 140671 140672 140672 140672 140672 140672 140672 140672 140672 140680 140680 140798 140799 140799 140799 140799 140799 140799 140799 140807 140807 140807 140807 141092 141093 141093 141093 141093 141093 141093 141093 141093 141095 141095 141096 141097 141097 141098 141098 141099 141100 141302 141309 141310 141416 141424 141424 141424 143054 143061 143061 143061 143061 143061 143061 143361 143362 143362 143362 143362 143369 143369 143369 143369 143370 143370 143370 143370 143370 143370 143370 143869 143876 143876 143877 145178 145361 145361 145361 145361 145361 145362 145362 145362 145362 145363 145363 145364 145365 145365 145366 145837 145848 145848 145848 145848 145848 145848 146735 146735 146735 146777 146777 146777 146777 146777 146785 146785 146785 147284 147436 147443 147443 147443 147443 147443 147443 147770 147770 147770 147941 147942 147942 147942 147942 147942 147942 147942 147942 147942 147942 147942 147943 147943 147943 147944 147945 147946 147947 147947 147949 147949 147951 147951 147952 147954 147954 147954 147955 147956 147957 147957 147961 147962 147962 147962 147971 148462 148462 148462 148462 148463 148463 148463 148464 148466 148468 148468 148468 148472 148473 148473 148474 148476 148476 148477 148478 148480 148480 148480 148481 148482 148484 148484 148484 148485 148486 148487 148487 148488 148489 148490 148491 148492 148493 148494 148494 148496 148496 148496 148497 148505 148866 148866 148866 148866 148866 148867 148867 148867 148868 148988 148988 148988 148988 148988 148988 148990 148990 148991 148992 148993 148994 148996 148996 148998 148998 148999 149000 149000 149001 149003 149005 149005 149005 149006 149006 149014 149014 149533 149533 149533 149533 149534 149534 149534 149534 149536 149537 149537 149538 149541 149541 149541 149542 149543 149544 149544 149545 149546 149547 149549 149549 149550 149550 149551 149552 149554 149554 149556 149556 149557 149557 149558 149561 149563 149563 149564 149565 149566 149567 149567 149568 149569 149570 149570 149572 149572 149573 149575 149575 149576 149577 149578 149579 149580 149581 149582 149583 149583 149584 149585 149586 149587 149588 149589 149590 149591 149591 149592 149593 149594 149595 149596 149597 149598 149599 149599 149600 149601 149602 149603 149604 149605 149605 149607 149607 149608 149612 149612 149613 149615 149615 149616 149616 149617 149618 149619 149619 149628 149628 150070 150078 150079 150079 150079 150079 150217 150218 150218 150218 150218 150218 150218 150218 150219 150219 150220 150220 150223 150223 150224 150224 150225 150227 150227 150227 150228 150229 150231 150231 150232 150234 150234 150234 150236 150236 150236 150237 150237 150532 150533 150533 150533 150533 150533 150533 150534 150536 150536 150536 150537 150538 150539 150539 150539 150900 150901 150901 150901 150901 150901 150901 150901 150902 150904 150904 150904 150906 150906 150906 150907 150908 150908 150909 150909 151464 151466 151466 151466 151466 151466 151466 151466 151466 151466 151474 151474 152122 152129 152129 152129 152757 153529 153530 153530 153530 153530 153540 153540 153659 153659 153659 153659 153659 153659 153660 153660 153661 153661 153661 153662 153663 153665 153665 153666 153667 153667 153668 153668 153670 153672 153672 153672 153673 153674 153675 153675 153677 153678 153678 153678 153679 153687 154205 154205 154206 154206 154206 154207 154207 154207 154207 154209 154209 154209 154210 154218 154218 154526 154527 154527 154527 154527 154527 154528 154528 154532 154532 154534 154534 154535 154537 154537 154537 154540 154540 154540 154541 154542 154544 154544 154544 154545 154546 154546 154547 154548 154549 154549 154781 154896 154903 154903 154903 155015 155016 155016 155016 155017 155018 155018 155018 155018 155018 155018 155018 155018 155018 155019 155019 155026 155026 155026 155026 155461 155461 155461 155461 155462 155462 155464 155464 155465 155465 155664 155665 155665 155665 156048 156330 156330 156330 156330 156330 156331 156331 156331 156332 156333 156333 156333 156334 156473 156473 156473 156474 156474 156476 156476 156476 156478 156478 156479 156480 156481 156483 156483 156483 156485 156485 156486 156486 156488 156488 156488 156496 156803 156805 156805 156805 156805 156805 156805 156805 156806 156808 156808 156808 156810 156811 156811 156812 156814 156815 156817 156817 156818 156819 156820 156821 156823 156825 156825 156825 156825 156827 156827 156827 156829 156829 156831 156831 156832 156832 156833 156834 156836 156838 156838 156838 156841 156843 156843 156843 156844 156845 156846 156846 156847 156849 156849 156849 156852 156852 156852 156852 156854 156855 156855 156855 157779 157786 157917 157925 157925 157925 157925 157925 159068 159069 159069 159069 159069 159069 159069 159069 159069 159069 159070 159070 159071 159072 159072 159073 159075 159075 159076 159076 159078 159080 159080 159080 159081 159081 159083 159083 159084 159093 159093 159093 159302 159309 159310 159310 159310 159310 159310 160026 160033 160033 160033 160033 160188 160270 160271 160271 160271 160271 160271 160271 160271 160272 160273 160273 160273 160274 160274 160518 160526 160526 160526 160526 161042 161043 161043 161043 161043 161043 161043 161044 161044 161045 161046 161046 161047 161049 161049 161050 161051 161052 161053 161053 161054 161055 161057 161057 161060 161061 161062 161062 161063 161063 161064 162272 162273 162273 162273 162275 162275 162275 162276 163368 163368 163437 163437 163437 163438 163570 164034 164034 164034 164034 164035 164035 164036 164036 164037 164039 164039 164039 164040 164040 164042 164042 164043 164045 164045 164045 164046 164047 164048 164048 164049 164049 164050 164115 164123 164123 164123 164123 164282 164283 164283 164283 164283 164283 164284 164284 164285 164285 164285 164286 164288 164288 164288 164289 164291 164291 164293 164293 164295 164295 164295 164296 164297 164298 164298 164298 164300 164300 164301 164301 164304 164304 164304 164305 164306 164308 164308 164308 164308 164309 164310 164456 164457 164457 164457 164457 164457 164457 164458 164459 164459 164461 164461 164462 164462 164463 164464 164465 164466 164466 164467 164469 164469 164470 164470 164471 164476 164476 164476 164478 164478 164479 164479 164480 164480 164764 164772 164772 164772 164772 164772 164772 165645 165652 165653 165653 165653 165653 165653 165985 165987 165987 165987 165987 165987 165987 165987 165991 165991 165993 165993 165994 165996 165996 165996 165997 165998 165999 165999 166001 166001 166002 166003 166005 166005 166006 166006 166007 166008 166008 166009 166011 166011 166012 166012 166015 166015 166016 166016 166018 166018 166018 166019 166019 166238 166238 166238 166239 166239 166239 166239 166240 166241 166244 166244 166245 166248 166248 166248 166249 166250 166252 166252 166252 166253 166254 166255 166256 166259 166259 166259 166259 166262 166262 166262 166263 166264 166264 166265 166265 166273 166493 166625 166626 166627 166627 166627 166627 166627 166627 166627 166628 166628 166628 166630 166630 166631 166631 166632 166633 166634 166634 166636 166636 166637 166637 166639 166639 166640 166641 166643 166643 166643 166644 166645 166647 166647 166647 166648 166649 166650 166650 166652 166653 166653 166653 166654 166655 166655 166885 166885 166885 166886 166887 166887 166889 166889 166891 166892 166892 166893 166894 166902 166954 166954 166954 167099 167099 167099 167099 167099 167100 167100 167100 167101 167103 167103 167103 167104 167105 167106 167106 167108 167108 167109 167110 167111 167112 167113 167113 167115 167115 167116 167116 167118 167119 167119 167120 167123 167123 167123 167123 167125 167125 167125 167192 167429 167430 167430 167430 167430 167430 167430 167430 167432 167432 167432 167433 167435 167438 167439 167439 167439 167439 167440 167440 167441 167442 167442 167443 167445 167445 167446 167447 167448 167448 167449 167450 167451 167452 167452 167453 167457 167458 167459 167459 167460 167463 167463 167463 167464 167465 167465 167465 167538 167546 167546 167546 167546 167546 167546 167972 167974 167974 167974 167974 167974 167974 167981 167981 167981 168271 168278 168278 168655 168913 168914 168914 168915 168915 168915 168915 168915 168915 168916 168916 168917 168919 168919 168919 168919 168922 169053 169053 169053 169053 169054 169054 169054 169055 169056 169057 169057 169298 169299 169299 169299 169299 169299 169299 169299 169300 169300 169301 169302 169303 169304 169305 169306 169307 169308 169308 169309 169310 169312 169313 169313 169314 169314 169316 169316 169317 169319 169319 169319 169320 169321 169322 169322 169326 169330 169330 169330 169330 169331 169331 169331 169332 169333 169333 169334 169336 169336 169337 169337 169339 169341 169341 169341 169341 169344 169344 169344 169345 169346 169346 169347 169349 169349 169350 169350 169352 169354 169354 169354 169356 169356 169356 169357 169358 169360 169360 169360 169362 169362 169363 169363 169365 169365 169365 169366 169368 169368 169368 169369 169372 169373 169373 169381 169729 169729 169729 169729 169730 169730 169730 169730 169732 169733 169733 169733 169735 169735 169736 169736 169738 169739 169739 169740 169742 169742 169744 169744 169746 169746 169746 169747 169751 169752 169753 169754 169758 169758 169758 169759 169760 169761 169762 169762 169766 169766 169768 169768 169769 169772 169772 169772 169774 169774 169776 169776 169786 169786 169787 169787 169788 169921 169921 169921 169921 169921 169921 169921 169921 169922 169922 169923 169923 169924 169925 169925 169926 169928 169929 169929 169930 169932 169932 169933 169934 169935 169937 169937 169937 169941 169941 169941 169942 169943 169945 169945 169945 169946 169947 169948 169948 169950 169958 169958 169958 170103 170103 170103 170103 170275 170276 170276 170276 170276 170276 170279 170279 170280 170280 170281 170281 170281 170283 170283 170283 170285 170285 170286 170286 170287 170288 170288 170289 170291 170291 170293 170293 170294 170296 170296 170296 170300 170300 170301 170301 170302 170303 170303 170304 170306 170306 170307 170308 170309 170309 170310 170311 170313 170313 170314 170314 170314 170315 170316 171308 171309 171309 171309 171309 171310 171310 171310 171311 171313 171313 171313 171314 171315 171316 171316 171318 171319 171319 171319 171328 171537 171544 171544 171997 171998 171998 171998 171998 171998 171999 171999 172006 172007 172007 172008 172009 172011 172011 172011 172013 172013 172014 172014 172016 172018 172018 172018 172020 172020 172020 172021 172021 172066 172073 172073 172073 172315 172316 172316 172316 172316 172317 172317 172317 172317 172319 172319 172319 172321 172321 172321 172328 172393 172394 172394 172394 172394 172394 172394 172394 172396 172396 172396 172397 172398 172399 172399 172400 172402 172402 172403 172403 172404 172406 172406 172406 172409 172409 172410 172410 172411 172411 172411 172412 172585 172586 172586 172586 172586 172586 172587 172587 172587 172587 172588 172589 172589 172591 172593 172593 172593 172595 172597 172598 172598 172598 172600 172600 172603 172603 172604 172604 172604 172605 172606 172607 172607 172607 172608 172609 172860 172861 172861 172861 172861 172861 172861 172861 172868 173148 173412 173419 173419 173419 173419 173419 173419 173891 173893 173893 173893 173893 173893 173893 173894 173894 173896 173896 173896 173898 173898 173898 173902 173902 173902 173902 173902 173903 174691 174844 174846 174846 174846 174846 174846 174846 174846 174849 174849 174849 174849 174851 174853 174853 174853 174854 174854 174855 174855 174857 174859 174859 174859 174860 174861 174864 174864 174865 174867 174867 174867 174868 174869 174870 174870 174870 174871 175181 175182 175182 175182 175182 175182 175182 175182 175183 175183 175183 175184 175185 175187 175187 175187 175189 175189 175190 175190 175192 175194 175194 175194 175196 175196 175197 175197 175198 175200 175200 175200 175201 175202 175206 175206 175207 175209 175209 175210 175210 175211 175212 175214 175214 175215 175216 175217 175217 175218 175219 175220 175221 175222 175224 175224 175225 175225 175226 175227 175228 175229 175230 175230 175239 175239 175591 175592 175592 175592 175592 175592 175592 175600 175600 175600 175600 175644 175645 175645 175645 175645 175645 175645 175646 175646 175647 175648 175648 175650 175650 175650 175651 175696 175703 175703 175703 175703 175703 176474 176482 176659 176660 176660 176660 176660 176660 176661 176661 176661 176661 176662 176662 176663 176664 176665 176665 176667 176667 176669 176669 176670 176672 176672 176672 176673 176675 176675 176675 176676 176677 176677 176678 176680 176680 176681 176682 176685 176685 176685 176685 176687 176687 176688 176688 176689 176690 176690 176691 176693 176695 176695 176695 176697 176698 176698 176699 176702 176703 176703 176703 176704 176705 176706 176706 176707 176707 176709 176709 176710 176711 176711 176711 176712 177468 177469 177469 177469 177469 177469 177469 177469 177470 177470 177470 178899 178906 178906 178906 179193 179194 179194 179194 179195 180453 180453 180454 180454 180454 180457 180457 180457 180459 180459 180459 180460 180461 180462 180463 180463 180466 180466 180466 180467 180468 180469 180470 180470 180472 180472 180474 180474 180476 180476 180477 180478 180480 180480 180481 180481 180482 180489 181737 181745 181745 181745 181745 181745 181861 181861 181861 181861 182062 182063 182063 182064 182064 182064 182064 182064 182065 182065 182066 182067 182067 182075 182075 182182 182182 182182 182182 182183 182183 182183 182183 182185 182185 182187 182187 182188 182190 182190 182190 182191 182192 182193 182193 182195 182195 182196 182197 182199 182199 182201 182201 182202 182202 182203 182204 182206 182206 182207 182207 182209 182209 182210 182211 182212 182213 182213 182214 182214 182291 182292 182292 182292 182292 182292 182292 182292 182293 182293 182293 182301 182653 182654 182654 182654 182654 182654 182654 182654 182655 182655 182656 182657 182658 182661 182661 182661 182662 182662 182664 182664 182665 182667 182667 182668 182668 182669 182670 182670 182672 182673 182673 182674 182676 182676 182677 182678 182679 182682 182682 182683 182685 182685 182687 182687 182690 182690 182690 182690 182691 182692 182693 182693 182694 182696 182696 182696 182699 182700 182700 182700 182701 182703 182703 182703 182704 182707 182708 182708 182708 182710 182710 182710 182711 182711 182713 182713 182714 182716 182716 182716 182717 182718 182718 182726 184674 184683 184683 184683 184683 184683 184683 184685 184685 186133 186140 186140 186140 187618 187626 187626 187626 187626 187937 187937 187937 187937 187937 187937 187939 187939 187941 187942 187942 187943 187945 187945 187946 187946 187948 187948 187949 187950 187951 187952 187953 187954 187955 187955 187956 187957 187958 187959 187959 187961 187961 187962 187963 187964 187965 187965 187965 188420 188421 188421 188421 188421 188421 188421 188421 188422 188424 188424 188425 188426 188427 188428 188428 188430 188430 188431 188432 188433 188434 188434 188436 188436 188437 188438 188439 188440 188441 188442 188443 188444 188444 188445 188446 188446 188447 188583 188585 188585 188585 188585 188585 188585 188585 188585 188585 188585 188585 188585 188587 188587 188587 188589 188589 188591 188591 188592 188594 188594 188594 188595 188596 188597 188597 188599 188602 188602 188603 188605 188605 188606 188606 188606 188607 188748 188750 188750 188750 188750 188750 188750 188750 188750 188753 188753 188753 188754 188754 188756 188756 188757 188759 188759 188759 188760 188761 188764 188764 188766 188768 188768 188768 188769 188770 188771 188771 188772 188774 188774 188774 188777 188777 188777 188777 188778 188779 188780 188780 188783 188783 188784 188784 188785 188787 188787 188787 188789 188789 188790 188790 188792 188794 188794 188794 188795 188796 188798 188798 188799 188801 188801 188801 188803 188803 188805 188805 188806 188807 188807 188808 188810 188810 188813 188813 188816 188816 188816 188819 188820 188820 188820 188820 188821 188822 188822 188823 188824 188826 188826 188826 188827 188827 188828 188829 188830 188831 188832 188832 188834 188835 188835 188836 188837 188838 188839 188840 188841 188841 188843 188843 188844 188845 188846 188846 188847 188847 189308 189308 189308 189308 189308 189308 189308 189308 189309 189309 189317 189317 189364 189365 189365 189365 189366 189366 189366 189366 189366 189367 189367 189367 189682 189693 189693 189693 189693 189693 189693 190719 190719 190719 190719 190719 190719 190719 190719 190720 190720 190721 190722 190723 190724 190724 190725 190728 190728 190728 190729 190730 190731 190731 190732 190734 190734 190735 190736 190737 190737 190738 190741 190743 190743 190744 190744 190745 190746 190746 190747 190749 190749 190751 190751 190752 190752 190753 190754 190755 190756 190756 190757 190759 190759 190761 190761 190762 190763 190763 190763 190764 190765 190765 191882 191883 191883 191883 191883 191883 191883 191883 191883 191884 191884 191884 191885 192601 192603 192603 192603 192603 192603 192603 192603 192603 192603 192604 192604 192606 192608 192608 192608 192609 192609 192611 192611 192612 192614 192614 192614 192615 192616 192616 192616 192785 192794 192794 192794 192794 192794 192794 192794 193349 193356 193356 193356 193900 194321 194322 194322 194322 194322 194323 194323 194323 194323 194323 194324 194325 194327 194327 194327 194327 194328 194397 194407 194407 194408 194408 194408 194408 194915 194915 194915 194915 194915 194916 194916 194916 194916 194916 194917 194918 194919 194921 194921 194921 194923 194923 194924 194924 194926 194926 194927 194927 194928 194932 194932 194932 194933 194933 194933 194933 194934 196298 196583 196592 196592 196592 196592 196592 196592 196592 196592 196592 196830 197457 197466 197466 197466 197466 197466 197466 197466 197466 197466 197466 197466 198066 198067 198067 198067 198067 198067 198067 198067 198068 198069 198069 198069 198070 198071 198071 198225 198233 198233 198233 198233 198233 198233 198305 198312 198312 198312 198312 198312 198312 198312 198383 198384 198384 198384 198384 198384 198384 198384 198384;9139 9150 9150 9150 9949 9964 9964 9964 10300 12446 15500 15500 15500 15500 15500 15793 15793 15794 15794 15794 15794 15794 15794 15796 15796 15796 15796 15800 15803 15803 15803 15809 15812 15812 15812 15814 15820 15820 15820 15821 15823 15826 15826 15826 15828 15833 15833 15833 15834 15840 15840 15840 15842 15843 15846 15846 15846 15850 15852 15855 15855 15857 15858 15859 15861 15863 15864 15866 15869 15869 15870 15871 15876 15876 15876 15877 15880 15882 15882 15883 15885 15888 15888 15888 15889 16701 16701 16701 16701 16704 16704 16704 17188 17188 17188 17188 17188 17188 17400 17402 17402 17402 17402 17402 17402 17403 17404 17404 17407 17407 17410 17410 17412 17414 17416 17416 17417 17420 17423 17423 17423 17427 17428 17429 17429 17434 17436 17437 17438 17440 17443 17443 17444 17445 17447 17458 17529 17529 17529 17529 17789 17789 17789 17789 17792 17792 17792 17792 17794 17797 17797 17797 17800 17802 17802 17802 17805 17807 17807 17807 17811 17811 17813 17813 17815 17815 17826 18562 18563 18563 18563 18563 18564 18564 18564 18565 18566 18566 18567 18568 18568 18569 18569 18572 18572 18573 18573 18574 18577 18577 18577 18577 18578 18580 18580 18581 18585 18585 18585 18588 18588 18588 18589 18590 18592 18592 18592 18593 18593 18595 18595 18596 18598 18598 18598 18599 18599 18843 18844 18844 18844 18844 18845 18845 18845 18847 18847 18847 18848 18849 18851 18851 18851 18854 18854 18854 18854 18856 18857 18857 18857 18859 18859 18861 18861 18862 18864 18864 18864 18866 18866 18866 18867 18868 18870 18870 18870 18871 18872 18873 18873 18875 18875 18876 18877 18882 18882 18882 18884 18884 18885 18885 18886 18889 18889 18889 18889 18890 18895 18895 18895 18895 18895 18896 18896 18897 18899 18899 18899 18900 18901 18902 18902 18903 18905 18905 18905 18905 20711 20712 20713 20713 20714 20714 20714 20714 20714 20714 20714 20715 20717 20717 20718 20718 20719 20720 20720 21294 21296 21296 21296 21296 21296 21296 21439 21447 21447 21447 21447 21447 21447 21447 21447 21447 21447 21651 21651 21651 21651 21651 21651 21652 21652 21654 21656 21656 21656 21658 21658 21659 21659 21660 21663 21663 21663 21664 21666 21666 21666 21667 21668 21670 21670 21672 21672 21672 21672 21674 21676 21676 21676 21678 21678 21679 21679 21681 21684 21684 21684 21685 21687 21687 21687 21690 21690 21690 21690 21692 21693 21694 21694 21696 21696 21697 21697 21699 21699 21700 21700 21702 21702 21706 21706 21706 21706 21707 21708 21709 21709 21710 21711 21712 21713 21714 21715 21716 21716 21717 21718 21720 21720 21721 21722 21723 21724 21725 21725 21726 21727 21728 21728 21939 21940 21940 21940 21940 21941 21941 21941 21941 21943 21943 21944 21945 21947 21947 21947 21948 21949 21950 21950 21952 21954 21954 21954 21955 21956 21957 21957 21959 21960 21960 21960 21961 22434 22442 22442 22442 22442 22442 22943 22943 22943 22943 22943 22943 22943 22945 22946 22947 22947 22948 22950 22950 22951 22952 22953 22956 22956 22956 22957 22958 22958 22959 22961 22962 22962 22962 22963 22964 22964 23164 23165 23165 23165 23165 23166 23166 23166 23167 23168 23168 23169 23171 23171 23173 23173 23174 23175 23175 23175 23182 23617 23618 23618 23618 23618 23620 23620 23620 23620 23620 23620 23620 23621 23622 23624 23624 23626 23626 23626 23627 23628 23628 23629 23629 23886 23888 23888 23888 23888 23888 23888 23888 23889 23890 23890 23891 23892 23893 23894 23894 23895 23896 23896 23897 23899 23899 23900 23900 23902 23902 23904 23904 23905 23906 23906 23907 23909 23909 23909 23910 23911 23915 23915 23915 23916 23916 23917 23917 23918 23919 23919 23922 23923 23924 23924 24369 24376 24376 24376 24376 24376 24376 24518 24519 24519 24519 24519 24519 24519 24519 24520 24520 24520 24521 24524 24524 24524 24525 24526 24528 24528 24529 24530 24531 24532 24532 24533 24536 24536 24536 24537 24537 24538 24538 24539 24541 24541 24541 24542 24543 24544 24544 24546 24548 24548 24548 24549 24550 24551 24551 24553 24554 24554 24555 24556 24557 24557 24557 24560 24769 24770 24770 24770 24770 24770 24770 24770 24771 24771 24772 24773 24774 24774 24775 24776 24777 24778 24779 24780 24780 24781 24782 24783 24784 24785 24786 24787 24788 24788 24789 24790 24791 24792 24792 24793 24793 25929 25936 26071 26079 26079 26079 26079 26079 26405 26406 26406 26406 26406 26406 26406 26406 26407 26407 26408 26408 26409 26410 26410 26410 26411 26411 27184 27184 27184 27184 27184 27184 27185 27185 27185 27186 27186 27187 27187 27188 27429 27430 27430 27430 27430 27431 27431 27432 27433 27434 27435 27435 27437 27438 27439 27439 27440 27441 27441 27442 27445 27446 27446 27446 27448 27448 27448 27448 27449 27449 27457 28043 28051 28051 28943 28945 28945 28945 28946 28946 28946 28946 28948 28950 28950 28950 28952 28952 28953 28953 28954 28957 28957 28957 28958 28958 28960 28960 28961 28963 28963 28963 28965 28965 28967 28967 28968 28969 28969 28970 28971 28972 28972 29249 29382 29390 29390 29390 29390 29390 29390 29769 29770 29770 29770 29770 29770 29770 29770 29771 29771 29772 29772 29773 29774 29775 29775 29776 29777 29778 29778 29780 29781 29781 29782 29783 29784 29785 29785 29787 29787 29788 29789 29791 29791 29792 29792 29794 29794 29795 29796 29798 29798 29799 29799 29800 29801 29802 29802 29804 29805 29805 29806 29811 29811 29812 29812 29814 29816 29816 29816 29818 29818 29819 29819 29821 29821 29822 29822 29824 29825 29825 29828 29828 29828 29829 29829 29830 29831 29831 29832 29834 29834 29835 29836 29838 29838 29839 29839 29840 29842 29842 29842 29844 29844 29846 29846 29847 29848 29849 29849 29851 29851 29853 29853 29854 29855 29855 29858 29860 29860 29861 29861 29862 29863 29863 29864 29866 29866 29867 29868 29868 29869 29869 30634 30635 30635 30635 30635 30635 30635 30635 30636 30636 30637 30637 30641 30643 30643 30643 30645 30645 30646 30646 30647 30647 30648 30649 30652 30652 30652 30652 30654 30656 30656 30656 30657 30658 30658 30659 30660 30663 30663 30663 30664 30664 30666 30666 30667 30669 30669 30669 30670 30671 30672 30672 30676 30676 30676 30676 30676 30677 30678 30679 30680 30682 30682 30682 30683 30684 30687 30687 30695 30695 30828 30829 30829 30829 30829 30829 30829 30829 30830 30830 30831 30831 30833 30834 30834 30834 30836 30836 30837 30837 30838 30839 30839 31550 31552 31552 31552 31552 31552 31552 31553 31553 31553 31553 31553 31553 31554 31554 31554 31556 31556 31558 31558 31559 31560 31560 31563 31565 31565 31567 31567 31568 31568 31569 31570 31572 31573 31573 31573 31574 31575 31575 31576 31578 31578 31579 31579 31580 31581 31582 31582 31584 31585 31585 31586 31588 31588 31589 31589 31590 31591 31591 31591 33142 33423 33425 33425 33425 33425 33425 33425 33425 33426 33427 33429 33429 33431 33432 33432 33433 33436 33436 33438 33438 33439 33444 33444 33444 33444 33447 33447 33447 33449 33451 33451 33451 33455 33455 33455 33456 33457 33459 33459 33460 33462 33463 33465 33465 33466 33468 33468 33469 33469 33470 33472 33472 33473 33474 33474 33475 33477 33477 33478 33479 33480 33482 33483 33483 33484 33485 33485 33486 33486 33495 33495 33892 33893 33893 33893 33894 33894 33895 33895 33896 33896 33897 33898 33899 33900 33900 33901 33904 33904 33904 33905 33906 33906 33907 33908 33910 33910 33911 33911 33914 33914 33914 33915 33916 33916 33918 33918 33919 33920 33920 33921 33921 33922 33922 34781 34788 34788 35005 36218 36219 36220 36220 36220 36220 36220 36221 36221 36223 36223 36223 36224 36225 36226 36228 36228 36229 36229 36231 36232 36232 36233 36233 36234 36982 36990 36990 36990 37495 37503 37503 37503 37503 38086 38086 38337 38339 38339 38339 38339 38339 38339 38346 38346 38346 38616 38616 38616 40780 40782 40782 40782 40782 40782 40782 40783 40783 40783 40784 40784 40787 40789 40790 40790 40791 40791 40793 40793 40794 40796 40796 40796 40798 40798 40800 40800 40801 40802 40802 40809 40928 40936 40936 40936 40936 41040 41040 41041 41041 41041 41041 41041 41041 41041 41041 41042 41042 41046 41047 41048 41049 41051 41053 41053 41053 41054 41055 41055 41056 41058 41232 41233 41233 41233 41233 41233 41234 41234 41235 41235 41235 41236 41237 41238 41239 41239 41242 41242 41242 41243 41244 41246 41247 41247 41248 41251 41251 41251 41252 41252 41252 41253 41255 41255 41257 41257 41258 41260 41260 41260 41261 41262 41263 41263 41267 41267 41267 41269 41270 41271 41271 41271 41271 41280 41651 41652 41652 41652 41652 41653 41653 41653 41653 41655 41655 41655 41658 41658 41658 41659 41660 41661 41661 41662 41665 41665 41665 41666 41667 41669 41669 41669 41670 41671 41671 41672 41674 41676 41676 41676 41678 41678 41678 41679 41680 41682 41682 41682 41684 41684 41684 41685 41688 41688 41689 41996 42003 43908 43915 44610 44611 44611 44611 44611 44611 44611 44611 44611 44612 44613 44613 44617 44617 44617 44617 44618 44618 44618 44619 44620 44622 44622 44622 44623 44624 44625 44625 44626 44628 44628 44628 44629 44637 44638 45526 45534 45534 45534 45534 45892 45893 45893 45893 45893 45894 45894 45894 45894 45895 45895 45896 45898 45899 45900 45900 45901 45902 45902 45906 45906 45906 45906 45906 45908 45909 45909 45909 45911 45911 45913 45913 45914 45916 45916 45916 45920 45920 45928 45928 46225 46226 46226 46226 46226 46228 46228 46229 46230 46230 46232 46232 46233 46235 46236 46236 46237 46237 46239 46239 46240 46242 46242 46242 46244 46244 46244 46245 46245 46358 46791 46793 46793 46793 46793 46793 46793 46793 46793 46793 46794 46797 46797 46797 46798 46799 46800 46800 46801 46802 46804 46804 46805 46806 46807 46809 46809 46810 46812 46812 46813 46813 46814 46815 46816 46817 46818 46818 46819 46821 46822 46822 46823 46824 46825 46826 46827 46828 46829 46832 46833 46834 46835 46836 46837 46838 46839 46840 46841 46842 46842 46843 46844 46845 46846 46846 46847 46847 46968 46968 46968 46968 46969 46969 46969 46969 46970 46971 46972 46972 46974 46974 46976 46976 46977 46979 46979 46980 46981 46982 46983 46983 46986 46987 46987 46988 46989 46990 46990 46991 47335 47343 47343 47343 47475 47475 47689 47690 47690 47690 47690 47690 47690 47690 47691 47691 47693 47693 47698 47699 47699 47699 47701 47701 47709 48576 48801 48808 48808 48808 48808 48808 49142 49149 49149 49149 49150 49150 49150 49151 50057 50057 50057 50057 50057 50058 50058 50058 50059 50059 50059 50059 50061 50063 50063 50063 50065 50065 50066 50066 50067 50067 50069 50069 50070 50070 50071 50072 50073 50074 50075 50075 50077 50078 50078 50078 50080 50082 50082 50082 50083 50084 50084 50084 50085 50093 50346 50348 50348 50348 50348 50348 50348 50348 50348 50348 50348 50348 50349 50350 50351 50351 50355 50355 50357 50357 50358 50359 50359 50360 50362 50362 50364 50364 50365 50365 50366 50367 50369 50369 50370 50370 50371 50372 50372 50373 50375 50375 50376 50376 50378 50378 50378 50379 50617 50620 50620 50620 50620 50622 50622 50622 50622 50622 50622 50622 50622 50622 50622 50623 50625 50625 50626 50626 50634 50959 50959 50959 50959 50959 50959 50959 50960 50960 50961 50961 50962 50962 51282 51282 51282 51282 51282 51282 51283 51283 51283 51285 51285 51286 51287 51288 51289 51289 51290 51291 51291 51295 51297 51297 51299 51299 51301 51301 51302 51303 51305 51305 51306 51307 51310 51310 51310 51310 51311 51311 51312 51735 51736 51736 51736 51736 51736 51737 51738 51738 51738 51746 51746 51746 51858 51864 51865 51865 52129 52131 52131 52131 52131 52131 52131 52131 52132 52133 52133 52133 52562 52562 52788 52790 52790 52790 52790 52790 52790 52790 52790 52791 52791 52792 52792 52793 52795 52795 52795 52796 52796 52798 52798 52799 52800 52800 52801 52804 52804 52804 52804 52805 52807 52807 52807 52808 52809 52810 52810 52812 52814 52814 52814 52815 52815 52817 52817 52818 52820 52820 52820 52823 52824 52825 52825 52827 52827 52828 52829 52831 52831 52832 52832 52833 52834 52834 52835 52837 52837 52838 52838 52841 52841 52842 52842 52843 52845 52845 52845 52846 52847 52847 52848 52850 52850 52851 52852 52855 52855 52856 52856 52856 52857 52857 52858 52860 52861 52861 52861 52862 52862 53007 53008 53008 53008 53008 53008 53008 53009 53010 53010 53012 53012 53013 53013 53014 53015 53016 53017 53017 53018 53021 53021 53022 53022 53023 53023 53023 53357 53357 53357 53357 53358 53358 53358 53359 53360 53360 53362 53362 53363 53365 53365 53365 53366 53366 53368 53368 53369 53370 53370 53371 53378 53646 53647 53647 53647 53647 53647 53647 53647 53647 53649 53649 53649 53649 53651 53651 53651 53652 53653 53657 53657 53658 53660 53660 53660 53663 53663 53663 53664 53665 53666 53666 53666 53669 53669 53670 53670 53671 53673 53673 53673 53674 53675 53676 53676 53678 53679 53680 53680 53682 53682 53682 53683 53684 53684 53685 53685 53687 53687 53688 53688 53690 53692 53692 53692 53694 53694 53694 53695 53695 53695 53961 53961 53961 53961 54115 54118 54118 54118 54118 54118 54118 54118 54118 54118 54118 54118 54119 54119 54121 54121 54122 54122 54123 54124 54125 54126 54127 54127 54130 54130 54131 54131 54132 54134 54134 54134 54135 54136 54137 54137 54139 54141 54141 54141 54142 54143 54144 54144 54144 54298 54298 54298 54298 54300 54300 54300 54300 54302 54302 54303 54304 54305 54306 54307 54307 54309 54309 54310 54311 54312 54313 54314 54314 54316 54316 54317 54318 54319 54320 54321 54321 54322 54322 54322 54717 54719 54719 54719 54719 54721 54721 54721 54721 54721 54721 54721 54721 54722 54722 54723 54725 54729 54729 54729 54729 54730 54731 54731 54732 54732 54732 54732 55160 55160 55160 56292 56405 56406 56406 56406 56406 56407 56407 56407 56408 56408 56409 56410 56411 56411 56412 56413 56418 56418 56418 56419 56420 56422 56422 56422 56424 56424 56425 56425 56426 56428 56428 56428 56430 56430 56431 56431 56432 56563 56564 56564 56564 56564 56564 56565 56565 56566 56566 56567 56567 56568 56569 56569 57996 58004 58004 58004 58004 58004 58004 58103 58103 58103 58104 58274 58276 58276 58276 58276 58276 58276 58276 58277 58277 58279 58279 58280 58280 58281 58282 58284 58284 58284 58285 58285 58288 58288 58290 58290 58290 58292 58292 58292 58292 58294 58294 58294 58295 58296 58296 58297 58298 58298 58299 58301 58301 58302 58303 58304 58304 58305 58308 58310 58310 58312 58312 58312 58313 58313 58313 58314 58314 58316 58317 58317 58317 58318 58320 58320 58322 58322 58323 58324 58324 58325 58327 58327 58327 58328 58328 58330 58330 58331 58332 58333 58334 58334 58335 58337 58337 58339 58339 58340 58341 58341 58342 58345 58345 58345 58346 58347 58349 58349 58349 58350 58358 58358 58359 58760 58761 58761 58761 58761 58761 58761 58761 58762 58762 58763 58763 58764 58766 58766 58766 58767 58768 58769 58769 58770 58771 58771 58771 58865 58873 58873 58873 58873 58925 58933 58933 58933 58933 58933 58933 59259 59267 59267 59267 59267 59267 59267 59624 59624 59624 59624 59624 59632 59632 59691 59692 59692 59692 59692 59692 59693 59693 59694 59696 59696 59696 59697 59698 59698 59698 59699 59900 59900 59900 59900 62101 62101 62101 62101 62101 62361 62362 62362 62362 62362 62362 62362 62362 62363 62363 62364 62364 62366 62366 62367 62368 62369 62370 62371 62371 62372 62373 62374 62374 62376 62378 62378 62378 62379 62380 62381 62381 62384 62385 62386 62463 62936 63151 63152 63152 63152 63152 63152 63152 63153 63154 63154 63156 63156 63157 63158 63159 63160 63161 63162 63162 63168 63253 63758 63767 63767 63767 63767 63767 64076 64077 64077 64077 64077 64077 64078 64078 64078 64079 64079 64307 64770 64772 64772 64772 64772 64772 64772 64772 64773 64775 64775 64775 64776 64776 64781 64781 64781 64781 64781 64788 64788 65262 65264 65264 65264 65264 65264 65264 65264 65264 65265 65265 65265 65267 65268 65268 65269 65270 65271 65272 65272 65274 65275 65275 65276 65277 65278 65279 65279 65280 65281 65282 65282 65284 65284 65286 65286 65287 65288 65289 65289 65290 65291 65292 65292 65297 65297 65297 65298 65299 65308 65308 65308 65448 65457 65457 65457 65457 65457 65457 65457 65457 65513 65521 65521 65521 65521 65521 65521 65905 65913 65913 65913 65913 65913 65913 65913 65913 66137 66138 66138 66138 66138 66138 66139 66139 66139 66141 66141 66141 66142 66142 66143 66143 66150 67587 67587 67588 67588 67588 67588 67588 67588 67589 67589 67589 67589 67591 67591 67592 67592 67595 67595 67596 67596 67597 67598 67598 67599 67601 67601 67602 67603 67604 67605 67605 67606 67608 67608 67609 67609 67610 67611 67611 67612 67613 67614 67615 67615 67619 67620 67621 67621 67622 67623 67623 67624 67626 67626 67627 67627 67629 67629 67630 67630 67633 67634 67634 67634 67635 67636 67636 67636 67637 67637 68785 68786 68786 68786 68786 68786 68786 68786 68786 68786 68788 68788 68789 68798 68798 68798 69358 69360 69360 69360 69360 69360 69360 69360 69360 69361 69361 69361 69361 69518 69519 69519 69519 69519 69520 69520 69520 69521 69521 69521 69522 69524 69524 69525 69526 69528 69528 69529 69529 69530 69532 69532 69532 69534 69534 69535 69535 69536 69536 69621 69622 69622 69622 69622 69622 69622 69623 69624 69624 69625 69625 69626 69627 69627 69628 69630 69630 69632 69632 69633 69633 69634 69635 69639 69639 69640 69641 69642 69643 69643 69643 70327 70327 70327 70327 70327 70328 70328 70328 70329 70329 70329 71395 71396 71396 71396 71396 71396 71396 71617 71618 71618 71618 71618 71618 71618 71618 71619 71620 71620 71620 71628 71628 72415 72416 72416 72416 72416 72417 72417 72417 72419 72419 72419 72419 72420 72420 72428 72610 72893 72901 72901 72901 72901 72901 72901 72979 72987 72987 72987 72987 72988 72988 72988 73175 73176 73176 73176 73176 73177 73177 73177 73178 73178 73178 73179 73643 73651 73651 73651 73651 73651 73651 73651 73651 74018 74019 74019 74019 74019 74026 74026 74026 74203 74203 74203 74203 74478 74480 74480 74480 74480 74480 74480 74480 74481 74481 74482 74482 74484 74484 74485 74485 74486 74487 74488 74488 74490 74490 74491 74491 74494 74494 74494 74495 74496 74497 74497 74498 74500 74500 74502 74502 74503 74504 74504 74505 74506 74507 74508 74508 74509 74510 74510 74511 74516 74516 74517 74517 74518 74518 74519 74520 74522 74524 74524 74524 74524 74527 74527 74527 74529 74529 74529 74530 74531 74531 74532 74535 74536 74536 74537 74537 74537 74538 74538 74539 74541 74542 74542 74542 74543 74543 74943 74943 74943 74943 74943 74944 74944 74944 74944 74946 74946 74946 74947 74947 74949 74949 74950 74952 74952 74952 74953 74954 74955 74955 74956 74957 74958 74958 74961 74962 74962 74962 74962 74962 74963 75833 75833 75833 75833 75834 75834 75834 75834 75836 75836 75836 75837 75837 75837 78591 78598 78598 78598 78598 78598 79967 79968 79968 79968 79969 79969 79971 79971 79972 79974 79974 79974 79975 79977 79977 79977 79977 81537 81544 81544 81544 81544 81544 81544 81544 82051 82051 82051 82051 82051 82051 82052 82052 82052 82053 82054 82054 82055 82058 82058 82058 82059 82059 82064 82064 82065 82067 82067 82067 82068 82069 82070 82070 82071 82072 82072 82073 82073 82331 82335 82335 82335 82335 82335 82335 82335 82336 82336 82336 82337 82338 82339 82339 82340 82343 82343 82343 82345 82346 82347 82348 82349 82352 82352 82354 82354 82356 82358 82358 82358 82359 82360 82362 82362 82363 82364 82364 82365 82367 82367 82369 82369 82370 82371 82371 82372 82373 82380 83266 83274 83274 83274 83274 83274 83274 83347 83349 83349 83349 83352 83352 83352 83352 83353 83353 83353 83353 83354 83354 83356 83356 83357 83358 83358 83359 83363 83364 83365 83365 83367 83368 83368 83369 83370 83371 83371 83372 83375 83375 83376 83376 83378 83378 83379 83379 83380 83381 83704 83704 83704 83704 83705 83705 83705 83705 83705 83706 83826 83826 83826 83826 83826 83827 83827 83827 83828 83828 83828 83829 83830 83988 83988 83988 83988 83988 84326 84333 84333 84333 84644 84648 84648 84648 84648 84648 84648 84648 84649 84649 84649 84649 84653 84653 84653 84654 84656 84658 84658 84658 84660 84660 84661 84661 84662 84662 84670 84832 84833 84833 84833 84834 84834 84834 84834 84835 84835 84835 84835 84836 84958 84966 84966 85273 85275 85275 85275 85275 85275 85275 85275 85275 85275 85275 85276 85278 85281 85282 85282 85283 85518 85526 85526 85526 86746 86746 86747 86747 86747 86747 86747 86747 86748 86748 86752 86752 86753 86755 86755 86755 86757 86757 86758 86758 86759 86760 86760 86761 86764 86764 86764 86765 86766 86768 86768 86768 86769 86770 86771 86771 86773 86775 86775 86776 86777 86778 86779 86779 86780 86782 86782 86783 86785 86785 86785 86786 86787 86788 86788 86789 86791 86791 86792 86793 86794 86795 86795 86798 86799 86799 86799 86976 86978 86978 86978 86978 86978 86978 86978 86979 86982 86982 86982 86983 86984 86984 86985 86986 86988 86988 86988 86989 86990 86992 86992 86993 86994 86994 86995 86996 86997 86998 86998 87000 87003 87003 87004 87006 87006 87007 87008 87009 87010 87011 87012 87013 87013 87014 87015 87017 87017 87018 87019 87020 87022 87022 87022 87024 87024 87026 87026 87027 87028 87028 87029 87031 87031 87033 87033 87034 87034 87036 87036 87037 87038 87038 87039 87040 87048 87048 87621 87621 87621 87621 87622 87622 87622 87622 87623 87625 87625 87625 87626 87627 87630 87630 87630 87631 87631 87632 87634 87634 87635 87635 87637 87638 87638 87641 87644 87644 87645 87645 87646 87646 87647 87648 87650 87650 87652 87652 87653 87653 87654 87655 87657 87657 87658 87659 87660 87661 87662 87663 87664 87665 87666 87667 87667 87668 87670 87670 87671 87672 87673 87674 87675 87676 87676 87677 87678 87678 87941 87949 87949 87949 87949 87949 87949 88142 88143 88143 88143 88146 88146 88147 88147 88147 88148 88148 88148 88148 88149 88150 88150 88151 88153 88153 88154 88156 88156 88156 88157 88158 88160 88161 88161 88161 88162 88162 88163 88512 88513 88513 88513 88513 88513 88513 88513 88514 88515 88515 88515 88516 88517 88518 88518 88520 88522 88522 88522 88524 88524 88525 88525 88526 88526 88526 88534 88626 88627 88627 88627 88627 88628 88628 88628 88628 88628 88629 88629 88629 88630 88823 88823 88823 88824 88825 88825 88826 88826 88827 88828 88828 88829 88831 88831 88832 88832 88835 88835 88836 88836 88838 88839 88839 88840 88840 88841 88841 89559 89566 89566 89566 89566 89566 89566 89566 89665 89665 89665 89665 89869 89876 89876 89876 89876 89876 90296 90304 90499 90501 90501 90501 90501 90501 90501 90501 90507 90508 90508 90508 90508 90508 90508 90508 90508 90508 90510 90510 90511 90513 90513 90514 90524 90524 90524 90743 90744 90744 90744 90744 90744 90744 90745 90745 90746 90747 90750 90752 90752 90753 90753 90756 90756 90756 90756 90759 90759 90759 90760 90761 90763 90763 90763 90766 90766 90766 90767 90768 90769 90769 90770 90777 91133 91133 91133 91133 91134 91134 91135 91135 91136 91137 91138 91138 91141 91141 91141 91142 91143 91148 91148 91148 91149 91150 91150 91151 91152 91153 91153 91287 91288 91288 91288 91288 91288 91289 91289 91291 91293 91293 91293 91296 91296 91296 91297 91298 91300 91300 91300 91302 91302 91302 91303 91436 91437 91437 91437 91437 91437 91437 91438 91440 91440 91440 91441 91444 91446 91446 91446 91448 91448 91449 91449 91451 91451 91452 91452 91455 91455 91455 91456 91457 91459 91459 91460 91462 91462 91462 91463 91464 91466 91466 91466 91467 91468 91469 91469 91471 91471 91472 91473 91475 91475 91476 91476 91477 91478 91479 91480 91481 91481 91483 91483 91484 91485 91486 91486 91488 91488 91489 91490 91494 91494 91494 91495 91495 91495 91866 91868 91868 91868 91868 91868 91868 91869 91871 91872 91872 91872 91873 92071 92072 92072 92072 92072 92072 92073 92073 92074 92075 92075 92076 92078 92080 92080 92080 92081 92081 92082 92082 92084 92086 92086 92086 92089 92089 92089 92089 92091 92091 92092 92092 92095 92095 92095 92098 92107 92107 92107 92338 92339 92339 92339 92339 92340 92340 92340 92340 92344 92345 92345 92346 92346 92348 92348 92349 92351 92351 92351 92352 92353 92354 92354 92355 92358 92358 92358 92360 92360 92360 92361 92362 92363 92363 92364 92367 92367 92367 92367 92369 92369 92370 92370 92373 92373 92374 92374 92375 92376 92376 92376 92486 92487 92487 92488 92488 92488 92488 92488 92489 92491 92491 92491 92492 92493 92494 92494 92495 92496 92497 92498 92499 92500 92501 92501 92502 92503 92504 92504 92506 92506 92508 92508 92509 92509 92510 92511 92512 92514 92514 92514 92516 92517 92518 92518 92518 92519 92519 93071 93072 93072 93072 93072 93072 93072 93072 93073 93073 93073 93073 93075 93075 93076 93077 93078 93079 93080 93080 93082 93082 93083 93083 93084 93085 93085 93531 93533 93533 93533 93533 93533 93533 93533 93535 93535 93535 93536 93538 93540 93540 93540 93541 93541 93543 93543 93544 93545 93546 93546 93551 93551 93551 93552 93554 93556 93556 93556 93557 93557 93557 93558 93676 93682 93682 94039 94039 94039 94039 94039 94039 94039 94039 94040 94040 94040 94041 94042 94042 94043 94043 94046 94046 94047 94047 94047 94048 94490 94498 94498 94498 94498 94877 94877 94877 94877 94878 94878 94878 94878 94879 94881 94882 94882 94883 94883 94887 94887 94889 94890 94890 94890 94891 94891 95375 95376 95376 95376 95376 95376 95376 95376 95376 95377 95377 95377 95378 95379 95379 95379 95380 95380 96523 96523 96523 96523 96524 96524 96524 96524 96525 96527 96527 96527 96528 96528 96529 96530 96531 96533 96533 96533 96534 96535 96536 96536 96538 96538 96539 96542 96544 96544 96545 96545 96546 96547 96548 96549 96552 96552 96552 96552 96553 96553 96554 96555 96556 96556 96557 96557 96693 96695 96695 96695 96695 96695 96695 96695 96696 96698 96698 96698 96700 96700 96701 96701 96701 96702 96709 96797 96797 96797 96797 96797 96797 96798 96798 96798 96799 96800 96800 96802 96802 96803 96804 96805 96806 96807 96808 96810 96810 96811 96811 96813 96813 96814 96814 96816 96816 96816 97017 97024 97024 97024 97024 97927 97927 97927 97927 98057 98057 98057 98057 98057 98740 98747 98975 98976 98976 98976 98976 98976 98977 98977 98977 98977 98977 98977 98977 99379 99380 99380 99380 99380 99380 99384 99384 99384 99385 99385 99385 99386 99386 99386 99386 99387 99389 99389 99389 99390 99391 99392 99392 99393 99394 99394 99395 99397 99397 99399 99399 99402 99403 99403 99404 99405 99406 99407 99407 99409 99409 99410 99411 99412 99414 99414 99415 99416 99416 99418 99418 99419 99420 99420 99421 99423 99423 99424 99424 99425 99426 99426 99427 99429 99429 99430 99430 99432 99432 99433 99434 99435 99436 99436 99437 99439 99439 99440 99440 99443 99443 99443 99443 99445 99445 99446 99446 99450 99450 99674 99675 99675 99675 99675 99675 99675 99675 99676 99676 99677 99677 99679 99679 99680 99681 99682 99682 99684 99684 99685 99686 99686 99687 99689 99689 99690 99690 99692 99692 99693 99694 99698 99700 99700 99700 99701 99702 99702 99703 99704 99704 99705 99705 100098 100174 100175 100175 100175 100175 100176 100176 100176 100177 100179 100179 100179 100180 100181 100182 100182 100183 100184 100185 100186 100188 100188 100189 100189 100190 100191 100191 100192 100194 100194 100195 100195 100198 100198 100199 100199 100200 100201 100202 100202 100203 100204 100211 100730 100731 100731 100731 100731 100731 100731 100731 100733 100733 100734 100734 100735 100736 100736 100737 100738 100739 100740 100740 100742 100745 100745 100746 100748 100750 100750 100750 100751 100752 100752 100753 100755 100755 100756 100756 100757 100757 100757 100988 100988 100988 100988 100989 100989 100990 100990 100991 100992 100992 100993 100994 100995 100995 100996 100998 100998 101000 101000 101001 101002 101002 101003 101005 101005 101007 101007 101008 101009 101009 101010 101012 101012 101013 101013 101015 101015 101016 101017 101020 101022 101022 101022 101023 101025 101025 101025 101026 101027 101028 101028 101029 101031 101031 101031 101033 101033 101035 101035 101036 101036 101037 101038 101040 101040 101041 101041 101043 101043 101044 101045 101046 101047 101047 101048 101049 101050 101050 101051 101053 101053 101054 101055 101057 101057 101058 101058 101059 101060 101060 101061 101063 101063 101065 101065 101068 101069 101069 101069 101077 102352 102354 102354 102354 102354 102354 102354 102354 102542 102543 102543 102543 102543 102543 102543 102544 102545 102545 102545 102546 102547 102547 102548 102549 102551 102551 102553 102553 102554 102556 102556 102556 102557 102557 102559 102559 102560 102562 102562 102562 102564 102565 102565 102565 102566 102568 102568 102568 102570 102570 102572 102572 102575 102575 102576 102577 102579 102579 102579 102580 102581 102583 102583 102583 102584 102585 102586 102586 102586 102587 102879 103540 103541 103541 103541 103541 103541 103541 103541 103541 103542 103542 103543 103544 103545 103546 103547 103548 103549 103549 103551 103551 103552 103553 103554 103555 103556 103557 103558 103558 103559 103560 103560 103568 103857 103858 103859 103859 103859 103859 103859 103859 103859 103859 103859 103860 103864 103864 103865 103865 103866 103866 103868 103868 103869 103870 103870 103871 103873 103873 103875 103875 103876 103876 103876 103884 104130 104130 104130 104130 104130 104131 104131 104132 104133 104134 104135 104135 104137 104140 104141 104142 104143 104143 104144 104145 104147 104147 104149 104149 104150 104152 104152 104152 104153 104154 104155 104155 104156 104157 104157 104158 104832 104832 104832 104832 104832 104832 104833 104833 104834 104836 104836 104836 104839 104839 104839 104840 104841 104848 105367 105369 105369 105369 105369 105369 105369 105369 105370 105370 105371 105372 105374 105375 105375 105375 105375 105376 105614 105614 105614 105614 105614 105614 105614 105614 105614 105615 105615 105615 105617 105617 105618 105618 105619 105621 105621 105621 105623 105623 105625 105625 105626 105628 105628 105628 105629 105630 105631 105631 105634 105637 105637 105637 105638 105638 105640 105640 105641 105642 105642 105643 105645 105645 105646 105646 105648 105649 105649 105650 105650 105651 105710 105711 105711 105711 105711 105711 105712 105712 105712 105713 105713 105714 105716 105716 105717 105718 105720 105720 105720 105721 105721 105954 105954 105954 105954 105955 105955 105955 105955 105957 105957 105958 105959 105960 105960 105961 105961 105962 106171 106173 106173 106173 106173 106173 106173 106173 106174 106174 106175 106175 106176 106178 106178 106178 106180 106180 106182 106182 106183 106183 106184 106187 106189 106189 106190 106190 106191 106192 106193 106194 106195 106195 106197 106197 106198 106198 106199 106200 106200 106201 106201 106277 106285 106285 106285 106285 106285 106285 106753 106754 106754 106754 106754 106754 106754 106754 106755 106757 106757 106757 106758 106758 106759 106759 106760 106760 106849 106850 106850 106850 106850 106850 106850 106850 106851 106851 106853 106853 106855 106857 106857 106857 106859 106860 106861 106861 106863 106864 106864 106865 106867 106867 106869 106869 106870 106870 106871 106872 106872 106880 107617 107964 107972 107972 107972 107972 107972 107972 108499 108499 108499 108499 108499 108499 108499 108499 108501 108501 108502 108502 108506 108506 108507 108507 108510 108510 108511 108511 108512 108513 108514 108514 108516 108516 108518 108518 108519 108519 108520 108521 108523 108523 108524 108524 108525 108526 108526 108527 108528 108529 108529 108530 109072 109079 109079 109317 109326 109326 109326 109326 109326 109326 109326 109912 111450 111450 111450 111457 111457 111707 111707 111707 111752 111759 111759 111759 112750 112750 112750 112750 112750 112924 112932 112932 112932 112932 112932 112932 113502 113503 113503 113503 113503 113504 113504 113504 113504 113506 113507 113507 113509 113510 113510 113511 113513 113513 113515 113515 113516 113516 113517 113518 113520 113520 113521 113522 113523 113524 113525 113526 113529 113530 113530 113532 113533 113534 113534 113535 113536 113537 113538 113539 113540 113541 113541 113542 113544 113544 113544 113545 113546 114702 114709 114710 114710 114710 115826 115833 115833 115998 115999 115999 115999 116001 116001 116001 116009 116228 116229 116229 116229 116229 116229 116230 116230 116230 116231 116231 116232 116233 116234 116235 116236 116237 116238 116239 116240 116241 116241 116243 116244 116244 116245 116246 116248 116248 116248 116250 116251 116251 116252 116254 116254 116255 116256 116257 116258 116259 116260 116261 116262 116263 116264 116265 116265 116266 116268 116268 116269 116270 116271 116274 116275 116275 116276 116278 116278 116279 116280 116281 116282 116283 116284 116285 116286 116287 116288 116288 116289 116291 116291 116292 116294 116294 116295 116296 116297 116297 116298 116299 116630 116631 116631 116631 116631 116632 116632 116632 116633 116633 116633 116634 116636 116638 116638 116638 116639 116640 116641 116641 116642 116642 116642 116721 116729 116729 116729 116729 116729 116729 116729 117318 117325 117325 117326 117326 117326 118178 118186 118186 118186 118186 118186 118187 118187 118291 118299 118299 118299 118299 118299 118299 118451 118453 118453 118453 118453 118453 118453 118453 118453 118454 118454 118454 118456 118458 118458 118458 118461 118461 118461 118461 118463 118464 118464 118464 118467 118467 118468 118468 118469 118471 118471 118471 118473 118474 118474 118474 118476 118479 118479 118479 118480 118481 118481 118482 118483 118484 118485 118485 118485 119036 119036 119036 119036 119036 119036 119211 119212 119212 119212 119212 119212 119213 119213 119213 119214 119214 119215 119220 119220 119220 119221 119223 119224 119224 119225 119227 119227 119228 119228 119229 119230 119231 119231 119233 119233 119234 119234 119468 119476 119476 119476 119476 119476 119476 119476 119572 119572 119572 119572 119572 119580 119580 119701 119701 119701 119701 120680 120680 120680 120680 120680 120680 120680 120680 120681 120681 120682 120682 120683 120684 120685 120685 120686 120687 120687 120884 120885 120885 120885 120885 120885 120885 120885 120886 120888 120888 120888 120889 120889 120995 121003 121003 121003 121003 121120 121120 121120 121120 121120 121120 121121 121121 121122 121125 121125 121125 121126 121128 121128 121128 121129 121131 121131 121131 121134 121134 121134 121135 121136 121137 121137 121137 121140 121140 121141 121141 121143 121144 121144 121145 121145 121146 121154 121720 121720 121721 121721 121721 122804 122804 122804 122804 122805 122805 122805 122805 122807 122809 122809 122809 122810 122811 122812 122812 122812 123012 123014 123014 123014 123014 123014 123014 123015 123015 123015 123015 123015 123017 123017 123018 123018 123022 123022 123023 123023 123025 123026 123026 123026 123027 123279 123280 123280 123280 123280 123280 123280 123280 123280 123280 123281 123281 123284 123286 123286 123287 123289 123289 123290 123290 123291 123292 123292 123292 123340 123409 123409 123409 123585 123595 123595 123595 123595 123595 124010 124011 124011 124011 124012 124012 124012 124012 124012 124013 124013 124014 124016 124017 124018 124018 124019 124020 124020 124021 124023 124023 124024 124024 124026 124027 124027 124028 124030 124031 124031 124031 124034 124034 124037 124037 124039 124041 124041 124041 124042 124042 124044 124044 124045 124047 124047 124048 124049 124049 124051 124051 124052 124054 124054 124054 124055 124056 124057 124057 124059 124061 124061 124061 124063 124063 124063 124064 124065 124066 124066 124067 124069 124069 124071 124071 124072 124073 124073 124074 124076 124076 124077 124078 124079 124080 124080 124081 124085 124085 124086 124087 124088 124089 124090 124090 124091 124092 124092 124509 124509 124509 124509 124659 124661 124661 124661 124661 124661 124662 124662 124663 124663 124664 124665 124666 124667 124667 124668 124670 124670 124671 124671 124673 124673 124673 124674 124684 125207 125207 125207 125207 125208 125208 125208 125208 125209 125210 125210 125210 125212 125212 125214 125214 125215 125216 125216 125217 125217 125218 125218 125266 125266 125455 125455 125455 125455 125455 125456 125456 125456 125457 125457 125458 125459 125460 125461 125461 126060 126060 126060 126060 126060 126061 126061 126061 126062 126063 126064 126064 126066 126068 126068 126068 126069 126070 126071 126071 126073 126075 126075 126075 126076 126077 126078 126078 126079 126084 126084 126084 126085 126086 126087 126087 126089 126090 126090 126091 126093 126093 126094 126094 126095 126096 126096 126096 126383 126383 126384 126384 126384 126391 126391 126930 126930 126930 126930 126931 126932 126932 126933 126933 126934 128173 128173 128173 128173 128173 128174 128174 128174 128175 128176 128177 128177 128179 128181 128181 128181 128181 128186 128186 128186 128187 128188 128189 128189 128191 128191 128193 128193 128196 128196 128197 128197 128200 128200 128201 128201 128202 128202 128202 128366 128366 128366 128366 128366 128374 129528 129536 129536 129536 129536 129536 129536 129536 129646 129647 129647 129647 129648 129648 129648 129648 129649 129649 129649 129649 129650 129650 129651 129651 129652 129653 129653 129654 129657 129657 129658 130614 130614 130614 130614 130616 130616 130616 130618 130704 130704 130704 130704 130704 130704 130846 130847 130847 130847 130847 130847 130847 130847 130848 130849 130849 130850 130852 130853 130853 130853 130854 130855 130855 130856 130858 130858 130859 130860 130861 130862 130863 130866 130867 130868 130875 130875 131315 131315 131315 131315 131315 131737 131738 131739 131739 131739 131739 131739 131739 131739 131739 131739 131739 131740 131740 131740 131740 131743 131743 131745 131745 131746 131748 131748 131748 131749 131750 131751 131751 131753 131754 131754 131755 131757 131757 131758 131758 131759 131761 131761 131761 131764 131764 131764 131764 131766 131767 131767 131767 131770 131770 131771 131771 131772 131774 131774 131774 131775 131777 131777 131777 131779 131780 131780 131780 131783 131783 131784 131784 131785 131787 131787 131787 131790 131792 131792 131793 131794 131794 131795 131795 131962 131962 131962 131962 131962 131962 131962 131962 131964 131964 131965 131965 131969 131970 131971 131972 131973 131974 131974 131975 131977 131977 131979 131979 131980 131981 131981 131982 131984 131984 131985 131985 131986 131986 131987 132186 132187 132187 132187 132187 132187 132187 132187 132187 132188 132188 132188 132190 132190 132190 132191 132192 132499 132500 132500 132500 132500 132500 132501 132501 132502 132503 132504 132504 132506 132508 132508 132508 132510 132510 132512 132512 132513 132515 132515 132515 132515 132516 132516 132606 132607 132607 132607 132607 132607 132607 132607 132608 132608 132608 132608 132610 132611 132611 132612 132614 132614 132614 132615 133156 133164 133164 133164 133236 133236 133236 133236 133236 133237 133237 133237 133238 133238 133246 133246 133417 133418 133418 133418 133698 133698 133698 133698 133698 133698 133698 133698 133699 133701 133701 133701 133702 133703 133704 133704 133705 133707 133707 133707 133708 133709 133710 133710 133714 133714 133715 133716 133718 133718 133719 133719 133720 133721 133722 133722 133724 133724 133726 133726 133727 133727 133728 133729 133730 133731 133731 133732 133734 133734 133735 133735 133737 133738 133738 133738 133739 133746 133856 133864 133864 133864 133864 133864 133864 135124 135126 135126 135126 135126 135127 135127 135127 135127 135127 135127 135127 135129 135131 135131 135131 135132 135132 135133 135133 135135 135137 135137 135137 135138 135139 135140 135140 135141 135143 135143 135143 135145 135145 135146 135146 135150 135151 135151 135151 135152 135305 135306 135307 135307 135307 135307 135307 135307 135307 135407 135699 135699 135699 135699 135699 135699 135699 135699 135700 135701 135701 135702 135704 135704 135705 135705 135706 135784 135785 135785 135785 135785 135786 135786 135786 135786 135788 135788 135788 135789 135790 135791 135791 135791 135792 136028 136028 136028 136028 136028 136028 136028 136028 136032 136032 136032 136032 136034 136034 136035 136035 136038 136038 136038 136039 136040 136043 136043 136043 136044 136044 136046 136046 136047 136055 136056 136056 136098 136098 137816 137817 137817 137817 137817 137817 137817 137817 137818 137819 137819 137819 137820 137821 137822 137822 137826 137828 137828 137828 137830 137830 137831 137831 137832 137833 137833 137834 137836 137836 137837 137838 137839 137841 137841 137841 137841 137843 137844 137844 137844 137844 138276 138283 138283 138283 138283 138283 138283 138681 138683 138683 138683 138683 138683 138684 138684 138685 138686 138687 138687 138689 138689 138691 138691 138692 138693 138693 138694 138696 138696 138697 138697 138699 138700 138700 138701 138702 138703 138703 138703 139185 139185 139383 139383 139579 139579 139579 139579 139579 139580 139580 139580 139581 139583 139583 139583 139585 139585 139586 139586 139587 139589 139589 139589 139590 139591 139592 139592 139596 139598 139598 139598 139599 139600 139601 139601 139602 139603 139604 139604 139605 139614 139614 139836 139836 139836 139836 139836 139837 139837 139837 139838 139838 139840 139840 139841 139843 139843 139843 139844 139845 139845 139846 139847 139850 139850 139850 139850 139851 139852 139852 139854 139856 139856 139856 139856 139857 139858 139859 139861 139861 139862 139863 139864 139864 139866 139866 139867 139868 139869 139870 139871 139872 139875 139876 139876 139877 139878 139879 139880 139881 139882 139883 139884 139884 139885 139886 139887 139888 139889 139889 139890 139892 139892 139893 139894 139895 139896 139897 139908 139908 139908 139908 139908 140671 140672 140672 140672 140672 140672 140672 140672 140672 140680 140680 140798 140799 140799 140799 140799 140799 140799 140799 140807 140807 140807 140807 141092 141093 141093 141093 141093 141093 141093 141093 141093 141095 141095 141096 141097 141097 141098 141098 141099 141100 141302 141309 141310 141416 141424 141424 141424 143054 143061 143061 143061 143061 143061 143061 143361 143362 143362 143362 143362 143369 143369 143369 143369 143370 143370 143370 143370 143370 143370 143370 143869 143876 143876 143877 145178 145361 145361 145361 145361 145361 145362 145362 145362 145362 145363 145363 145364 145365 145365 145366 145837 145848 145848 145848 145848 145848 145848 146735 146735 146735 146777 146777 146777 146777 146777 146785 146785 146785 147284 147436 147443 147443 147443 147443 147443 147443 147770 147770 147770 147941 147942 147942 147942 147942 147942 147942 147942 147942 147942 147942 147942 147943 147943 147943 147944 147945 147946 147947 147947 147949 147949 147951 147951 147952 147954 147954 147954 147955 147956 147957 147957 147961 147962 147962 147962 147971 148462 148462 148462 148462 148463 148463 148463 148464 148466 148468 148468 148468 148472 148473 148473 148474 148476 148476 148477 148478 148480 148480 148480 148481 148482 148484 148484 148484 148485 148486 148487 148487 148488 148489 148490 148491 148492 148493 148494 148494 148496 148496 148496 148497 148505 148866 148866 148866 148866 148866 148867 148867 148867 148868 148988 148988 148988 148988 148988 148988 148990 148990 148991 148992 148993 148994 148996 148996 148998 148998 148999 149000 149000 149001 149003 149005 149005 149005 149006 149006 149014 149014 149533 149533 149533 149533 149534 149534 149534 149534 149536 149537 149537 149538 149541 149541 149541 149542 149543 149544 149544 149545 149546 149547 149549 149549 149550 149550 149551 149552 149554 149554 149556 149556 149557 149557 149558 149561 149563 149563 149564 149565 149566 149567 149567 149568 149569 149570 149570 149572 149572 149573 149575 149575 149576 149577 149578 149579 149580 149581 149582 149583 149583 149584 149585 149586 149587 149588 149589 149590 149591 149591 149592 149593 149594 149595 149596 149597 149598 149599 149599 149600 149601 149602 149603 149604 149605 149605 149607 149607 149608 149612 149612 149613 149615 149615 149616 149616 149617 149618 149619 149619 149628 149628 150070 150078 150079 150079 150079 150079 150217 150218 150218 150218 150218 150218 150218 150218 150219 150219 150220 150220 150223 150223 150224 150224 150225 150227 150227 150227 150228 150229 150231 150231 150232 150234 150234 150234 150236 150236 150236 150237 150237 150532 150533 150533 150533 150533 150533 150533 150534 150536 150536 150536 150537 150538 150539 150539 150539 150900 150901 150901 150901 150901 150901 150901 150901 150902 150904 150904 150904 150906 150906 150906 150907 150908 150908 150909 150909 151464 151466 151466 151466 151466 151466 151466 151466 151466 151466 151474 151474 152122 152129 152129 152129 152757 153529 153530 153530 153530 153530 153540 153540 153659 153659 153659 153659 153659 153659 153660 153660 153661 153661 153661 153662 153663 153665 153665 153666 153667 153667 153668 153668 153670 153672 153672 153672 153673 153674 153675 153675 153677 153678 153678 153678 153679 153687 154205 154205 154206 154206 154206 154207 154207 154207 154207 154209 154209 154209 154210 154218 154218 154526 154527 154527 154527 154527 154527 154528 154528 154532 154532 154534 154534 154535 154537 154537 154537 154540 154540 154540 154541 154542 154544 154544 154544 154545 154546 154546 154547 154548 154549 154549 154781 154896 154903 154903 154903 155015 155016 155016 155016 155017 155018 155018 155018 155018 155018 155018 155018 155018 155018 155019 155019 155026 155026 155026 155026 155461 155461 155461 155461 155462 155462 155464 155464 155465 155465 155664 155665 155665 155665 156048 156330 156330 156330 156330 156330 156331 156331 156331 156332 156333 156333 156333 156334 156473 156473 156473 156474 156474 156476 156476 156476 156478 156478 156479 156480 156481 156483 156483 156483 156485 156485 156486 156486 156488 156488 156488 156496 156803 156805 156805 156805 156805 156805 156805 156805 156806 156808 156808 156808 156810 156811 156811 156812 156814 156815 156817 156817 156818 156819 156820 156821 156823 156825 156825 156825 156825 156827 156827 156827 156829 156829 156831 156831 156832 156832 156833 156834 156836 156838 156838 156838 156841 156843 156843 156843 156844 156845 156846 156846 156847 156849 156849 156849 156852 156852 156852 156852 156854 156855 156855 156855 157779 157786 157917 157925 157925 157925 157925 157925 159068 159069 159069 159069 159069 159069 159069 159069 159069 159069 159070 159070 159071 159072 159072 159073 159075 159075 159076 159076 159078 159080 159080 159080 159081 159081 159083 159083 159084 159093 159093 159093 159302 159309 159310 159310 159310 159310 159310 160026 160033 160033 160033 160033 160188 160270 160271 160271 160271 160271 160271 160271 160271 160272 160273 160273 160273 160274 160274 160518 160526 160526 160526 160526 161042 161043 161043 161043 161043 161043 161043 161044 161044 161045 161046 161046 161047 161049 161049 161050 161051 161052 161053 161053 161054 161055 161057 161057 161060 161061 161062 161062 161063 161063 161064 162272 162273 162273 162273 162275 162275 162275 162276 163368 163368 163437 163437 163437 163438 163570 164034 164034 164034 164034 164035 164035 164036 164036 164037 164039 164039 164039 164040 164040 164042 164042 164043 164045 164045 164045 164046 164047 164048 164048 164049 164049 164050 164115 164123 164123 164123 164123 164282 164283 164283 164283 164283 164283 164284 164284 164285 164285 164285 164286 164288 164288 164288 164289 164291 164291 164293 164293 164295 164295 164295 164296 164297 164298 164298 164298 164300 164300 164301 164301 164304 164304 164304 164305 164306 164308 164308 164308 164308 164309 164310 164456 164457 164457 164457 164457 164457 164457 164458 164459 164459 164461 164461 164462 164462 164463 164464 164465 164466 164466 164467 164469 164469 164470 164470 164471 164476 164476 164476 164478 164478 164479 164479 164480 164480 164764 164772 164772 164772 164772 164772 164772 165645 165652 165653 165653 165653 165653 165653 165985 165987 165987 165987 165987 165987 165987 165987 165991 165991 165993 165993 165994 165996 165996 165996 165997 165998 165999 165999 166001 166001 166002 166003 166005 166005 166006 166006 166007 166008 166008 166009 166011 166011 166012 166012 166015 166015 166016 166016 166018 166018 166018 166019 166019 166238 166238 166238 166239 166239 166239 166239 166240 166241 166244 166244 166245 166248 166248 166248 166249 166250 166252 166252 166252 166253 166254 166255 166256 166259 166259 166259 166259 166262 166262 166262 166263 166264 166264 166265 166265 166273 166493 166625 166626 166627 166627 166627 166627 166627 166627 166627 166628 166628 166628 166630 166630 166631 166631 166632 166633 166634 166634 166636 166636 166637 166637 166639 166639 166640 166641 166643 166643 166643 166644 166645 166647 166647 166647 166648 166649 166650 166650 166652 166653 166653 166653 166654 166655 166655 166885 166885 166885 166886 166887 166887 166889 166889 166891 166892 166892 166893 166894 166902 166954 166954 166954 167099 167099 167099 167099 167099 167100 167100 167100 167101 167103 167103 167103 167104 167105 167106 167106 167108 167108 167109 167110 167111 167112 167113 167113 167115 167115 167116 167116 167118 167119 167119 167120 167123 167123 167123 167123 167125 167125 167125 167192 167429 167430 167430 167430 167430 167430 167430 167430 167432 167432 167432 167433 167435 167438 167439 167439 167439 167439 167440 167440 167441 167442 167442 167443 167445 167445 167446 167447 167448 167448 167449 167450 167451 167452 167452 167453 167457 167458 167459 167459 167460 167463 167463 167463 167464 167465 167465 167465 167538 167546 167546 167546 167546 167546 167546 167972 167974 167974 167974 167974 167974 167974 167981 167981 167981 168271 168278 168278 168655 168913 168914 168914 168915 168915 168915 168915 168915 168915 168916 168916 168917 168919 168919 168919 168919 168922 169053 169053 169053 169053 169054 169054 169054 169055 169056 169057 169057 169298 169299 169299 169299 169299 169299 169299 169299 169300 169300 169301 169302 169303 169304 169305 169306 169307 169308 169308 169309 169310 169312 169313 169313 169314 169314 169316 169316 169317 169319 169319 169319 169320 169321 169322 169322 169326 169330 169330 169330 169330 169331 169331 169331 169332 169333 169333 169334 169336 169336 169337 169337 169339 169341 169341 169341 169341 169344 169344 169344 169345 169346 169346 169347 169349 169349 169350 169350 169352 169354 169354 169354 169356 169356 169356 169357 169358 169360 169360 169360 169362 169362 169363 169363 169365 169365 169365 169366 169368 169368 169368 169369 169372 169373 169373 169381 169729 169729 169729 169729 169730 169730 169730 169730 169732 169733 169733 169733 169735 169735 169736 169736 169738 169739 169739 169740 169742 169742 169744 169744 169746 169746 169746 169747 169751 169752 169753 169754 169758 169758 169758 169759 169760 169761 169762 169762 169766 169766 169768 169768 169769 169772 169772 169772 169774 169774 169776 169776 169786 169786 169787 169787 169788 169921 169921 169921 169921 169921 169921 169921 169921 169922 169922 169923 169923 169924 169925 169925 169926 169928 169929 169929 169930 169932 169932 169933 169934 169935 169937 169937 169937 169941 169941 169941 169942 169943 169945 169945 169945 169946 169947 169948 169948 169950 169958 169958 169958 170103 170103 170103 170103 170275 170276 170276 170276 170276 170276 170279 170279 170280 170280 170281 170281 170281 170283 170283 170283 170285 170285 170286 170286 170287 170288 170288 170289 170291 170291 170293 170293 170294 170296 170296 170296 170300 170300 170301 170301 170302 170303 170303 170304 170306 170306 170307 170308 170309 170309 170310 170311 170313 170313 170314 170314 170314 170315 170316 171308 171309 171309 171309 171309 171310 171310 171310 171311 171313 171313 171313 171314 171315 171316 171316 171318 171319 171319 171319 171328 171537 171544 171544 171997 171998 171998 171998 171998 171998 171999 171999 172006 172007 172007 172008 172009 172011 172011 172011 172013 172013 172014 172014 172016 172018 172018 172018 172020 172020 172020 172021 172021 172066 172073 172073 172073 172315 172316 172316 172316 172316 172317 172317 172317 172317 172319 172319 172319 172321 172321 172321 172328 172393 172394 172394 172394 172394 172394 172394 172394 172396 172396 172396 172397 172398 172399 172399 172400 172402 172402 172403 172403 172404 172406 172406 172406 172409 172409 172410 172410 172411 172411 172411 172412 172585 172586 172586 172586 172586 172586 172587 172587 172587 172587 172588 172589 172589 172591 172593 172593 172593 172595 172597 172598 172598 172598 172600 172600 172603 172603 172604 172604 172604 172605 172606 172607 172607 172607 172608 172609 172860 172861 172861 172861 172861 172861 172861 172861 172868 173148 173412 173419 173419 173419 173419 173419 173419 173891 173893 173893 173893 173893 173893 173893 173894 173894 173896 173896 173896 173898 173898 173898 173902 173902 173902 173902 173902 173903 174691 174844 174846 174846 174846 174846 174846 174846 174846 174849 174849 174849 174849 174851 174853 174853 174853 174854 174854 174855 174855 174857 174859 174859 174859 174860 174861 174864 174864 174865 174867 174867 174867 174868 174869 174870 174870 174870 174871 175181 175182 175182 175182 175182 175182 175182 175182 175183 175183 175183 175184 175185 175187 175187 175187 175189 175189 175190 175190 175192 175194 175194 175194 175196 175196 175197 175197 175198 175200 175200 175200 175201 175202 175206 175206 175207 175209 175209 175210 175210 175211 175212 175214 175214 175215 175216 175217 175217 175218 175219 175220 175221 175222 175224 175224 175225 175225 175226 175227 175228 175229 175230 175230 175239 175239 175591 175592 175592 175592 175592 175592 175592 175600 175600 175600 175600 175644 175645 175645 175645 175645 175645 175645 175646 175646 175647 175648 175648 175650 175650 175650 175651 175696 175703 175703 175703 175703 175703 176474 176482 176659 176660 176660 176660 176660 176660 176661 176661 176661 176661 176662 176662 176663 176664 176665 176665 176667 176667 176669 176669 176670 176672 176672 176672 176673 176675 176675 176675 176676 176677 176677 176678 176680 176680 176681 176682 176685 176685 176685 176685 176687 176687 176688 176688 176689 176690 176690 176691 176693 176695 176695 176695 176697 176698 176698 176699 176702 176703 176703 176703 176704 176705 176706 176706 176707 176707 176709 176709 176710 176711 176711 176711 176712 177468 177469 177469 177469 177469 177469 177469 177469 177470 177470 177470 178899 178906 178906 178906 179193 179194 179194 179194 179195 180453 180453 180454 180454 180454 180457 180457 180457 180459 180459 180459 180460 180461 180462 180463 180463 180466 180466 180466 180467 180468 180469 180470 180470 180472 180472 180474 180474 180476 180476 180477 180478 180480 180480 180481 180481 180482 180489 181737 181745 181745 181745 181745 181745 181861 181861 181861 181861 182062 182063 182063 182064 182064 182064 182064 182064 182065 182065 182066 182067 182067 182075 182075 182182 182182 182182 182182 182183 182183 182183 182183 182185 182185 182187 182187 182188 182190 182190 182190 182191 182192 182193 182193 182195 182195 182196 182197 182199 182199 182201 182201 182202 182202 182203 182204 182206 182206 182207 182207 182209 182209 182210 182211 182212 182213 182213 182214 182214 182291 182292 182292 182292 182292 182292 182292 182292 182293 182293 182293 182301 182653 182654 182654 182654 182654 182654 182654 182654 182655 182655 182656 182657 182658 182661 182661 182661 182662 182662 182664 182664 182665 182667 182667 182668 182668 182669 182670 182670 182672 182673 182673 182674 182676 182676 182677 182678 182679 182682 182682 182683 182685 182685 182687 182687 182690 182690 182690 182690 182691 182692 182693 182693 182694 182696 182696 182696 182699 182700 182700 182700 182701 182703 182703 182703 182704 182707 182708 182708 182708 182710 182710 182710 182711 182711 182713 182713 182714 182716 182716 182716 182717 182718 182718 182726 184674 184683 184683 184683 184683 184683 184683 184685 184685 186133 186140 186140 186140 187618 187626 187626 187626 187626 187937 187937 187937 187937 187937 187937 187939 187939 187941 187942 187942 187943 187945 187945 187946 187946 187948 187948 187949 187950 187951 187952 187953 187954 187955 187955 187956 187957 187958 187959 187959 187961 187961 187962 187963 187964 187965 187965 187965 188420 188421 188421 188421 188421 188421 188421 188421 188422 188424 188424 188425 188426 188427 188428 188428 188430 188430 188431 188432 188433 188434 188434 188436 188436 188437 188438 188439 188440 188441 188442 188443 188444 188444 188445 188446 188446 188447 188583 188585 188585 188585 188585 188585 188585 188585 188585 188585 188585 188585 188585 188587 188587 188587 188589 188589 188591 188591 188592 188594 188594 188594 188595 188596 188597 188597 188599 188602 188602 188603 188605 188605 188606 188606 188606 188607 188748 188750 188750 188750 188750 188750 188750 188750 188750 188753 188753 188753 188754 188754 188756 188756 188757 188759 188759 188759 188760 188761 188764 188764 188766 188768 188768 188768 188769 188770 188771 188771 188772 188774 188774 188774 188777 188777 188777 188777 188778 188779 188780 188780 188783 188783 188784 188784 188785 188787 188787 188787 188789 188789 188790 188790 188792 188794 188794 188794 188795 188796 188798 188798 188799 188801 188801 188801 188803 188803 188805 188805 188806 188807 188807 188808 188810 188810 188813 188813 188816 188816 188816 188819 188820 188820 188820 188820 188821 188822 188822 188823 188824 188826 188826 188826 188827 188827 188828 188829 188830 188831 188832 188832 188834 188835 188835 188836 188837 188838 188839 188840 188841 188841 188843 188843 188844 188845 188846 188846 188847 188847 189308 189308 189308 189308 189308 189308 189308 189308 189309 189309 189317 189317 189364 189365 189365 189365 189366 189366 189366 189366 189366 189367 189367 189367 189682 189693 189693 189693 189693 189693 189693 190719 190719 190719 190719 190719 190719 190719 190719 190720 190720 190721 190722 190723 190724 190724 190725 190728 190728 190728 190729 190730 190731 190731 190732 190734 190734 190735 190736 190737 190737 190738 190741 190743 190743 190744 190744 190745 190746 190746 190747 190749 190749 190751 190751 190752 190752 190753 190754 190755 190756 190756 190757 190759 190759 190761 190761 190762 190763 190763 190763 190764 190765 190765 191882 191883 191883 191883 191883 191883 191883 191883 191883 191884 191884 191884 191885 192601 192603 192603 192603 192603 192603 192603 192603 192603 192603 192604 192604 192606 192608 192608 192608 192609 192609 192611 192611 192612 192614 192614 192614 192615 192616 192616 192616 192785 192794 192794 192794 192794 192794 192794 192794 193349 193356 193356 193356 193900 194321 194322 194322 194322 194322 194323 194323 194323 194323 194323 194324 194325 194327 194327 194327 194327 194328 194397 194407 194407 194408 194408 194408 194408 194915 194915 194915 194915 194915 194916 194916 194916 194916 194916 194917 194918 194919 194921 194921 194921 194923 194923 194924 194924 194926 194926 194927 194927 194928 194932 194932 194932 194933 194933 194933 194933 194934 196298 196583 196592 196592 196592 196592 196592 196592 196592 196592 196592 196830 197457 197466 197466 197466 197466 197466 197466 197466 197466 197466 197466 197466 198066 198067 198067 198067 198067 198067 198067 198067 198068 198069 198069 198069 198070 198071 198071 198225 198233 198233 198233 198233 198233 198233 198305 198312 198312 198312 198312 198312 198312 198312 198383 198384 198384 198384 198384 198384 198384 198384 198384;22994.074966294156 22989.702076267877 22989.702076267877 22989.702076267877 24250.5 24247 24247 24247 27923.5 74191.5 180102 180104.5 180104.5 180104.5 180104.5 192111 192112 192111.5 192111.5 192111.5 192112 192112 192112 192111 192111 192111 192112 192110 192108.5 192109.5 192109.5 192106.5 192105 192105 192105 192104 192102 192102 192102 192101.5 192100.5 192099 192099 192101 192100 192097.5 192097.5 192097.5 192097 192094 192094.5 192094.5 192093.5 192093 192092 192092 192092 192090.5 192089.5 192088 192088 192087 192086.5 192086 192085.5 192084.5 192084 192083 192081.5 192081.5 192081 192140.5 192138 192138 192138 192137.5 192136 192135 192138 192137.5 192136.5 192135 192135 192135 192134.5 222936 222938 222938 222938 222936.5 222936.5 222936.5 240272 240275.5 240275.5 240275.5 240275.5 240275.5 243805 243804.5 243804.5 243804.5 243804.5 243804.5 243804.5 243805 243804.5 243804.5 243803 243803 243801.5 243801.5 243802 243801 243800 243800 243799.5 243798 243796.5 243798.5 243798.5 243796.5 243796 243795.5 243795.5 243793 243796 243795.5 243795 243794 243792.5 243792.5 243792 243794 243793 243787.5 245124 245127 245127 245127 250759 250761 250761 250761 250759.5 250759.5 250759.5 250760.5 250759.5 250758 250758 250758 250756.5 250755.5 250756.5 250756.5 250755 250754 250754.5 250754.5 250752.5 250756 250755 250755 250754 250754 250748.5 279669 279703.5 279703.5 279703.5 279703.5 279703 279703 279704 279703.5 279703 279703 279702.5 279702 279702 279702 279702 279700.5 279700.5 279700 279700 279699.5 279698.5 279698.5 279698.5 279698.5 279698 279697 279697 279697 279695 279695 279695 279693.5 279693.5 279693.5 279693.5 279693 279692 279692 279692 279691.5 279691.5 279693 279693 279692.5 279691.5 279691.5 279691.5 279691 279691 284535.5 284565 284565 284565 284565 284564.5 284564.5 284565.5 284564.5 284564.5 284564.5 284564 284563.5 284562.5 284565.5 284565.5 284564 284564 284564 284564 284563 284563.5 284563.5 284563.5 284562.5 284562.5 284561.5 284561.5 284561.5 284561 284561 284561 284560 284560 284560 284560 284559.5 284558.5 284558.5 284558.5 284558 284557.5 284557.5 284557.5 284556.5 284556.5 284556 284555.5 284553 284553.5 284553.5 284552.5 284552.5 284552 284552 284551.5 284550.5 284550.5 284550.5 284550.5 284550.5 284548 284548 284548 284548 284548 284547.5 284548 284547.5 284546.5 284546.5 284546.5 284546 284545.5 284545 284545 284544.5 284546 284546 284546 284546 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0;NaN;"[[65053,65053,65053,65053],[42969,42976,42976,42976,58450,58458,58458,58458,66147,160829,375704,375709,375709,375709,375709,400015,400017,400017,400017,400017,400018,400018,400018,400018,400018,400018,400020,400020,400020,400022,400022,400022,400022,400022,400022,400022,400024,400024,400024,400024,400024,400024,400024,400028,400028,400028,400028,400028,400028,400028,400029,400029,400029,400029,400030,400030,400030,400031,400031,400031,400031,400031,400031,400031,400032,400032,400032,400032,400032,400032,400032,400152,400152,400152,400152,400152,400152,400152,400158,400158,400158,400158,400158,400158,400158,462573,462577,462577,462577,462577,462577,462577,497732,497739,497739,497739,497739,497739,505010,505011,505011,505011,505011,505011,505011,505013,505013,505013,505013,505013,505013,505013,505016,505016,505016,505016,505016,505016,505016,505020,505020,505020,505020,505020,505020,505020,505028,505028,505028,505028,505028,505028,505028,505033,505033,505033,507777,507783,507783,507783,519307,519311,519311,519311,519311,519311,519311,519313,519313,519313,519313,519313,519313,519313,519315,519315,519315,519315,519316,519316,519316,519323,519323,519323,519323,519323,519323,577900,577970,577970,577970,577970,577970,577970,577972,577972,577972,577972,577972,577972,577972,577973,577973,577973,577973,577973,577973,577973,577974,577974,577974,577974,577974,577974,577974,577975,577975,577975,577975,577975,577975,577975,577976,577976,577976,577976,577976,577976,577976,577981,577981,577981,577981,577981,577981,577981,577981,587914,587974,587974,587974,587974,587974,587974,587976,587976,587976,587976,587976,587976,587976,587982,587982,587982,587982,587982,587982,587982,587984,587984,587984,587984,587984,587984,587984,587985,587986,587986,587986,587986,587986,587986,587987,587987,587987,587987,587987,587987,587987,587988,587988,587988,587988,587988,587988,587988,587989,587989,587989,587989,587989,587989,587989,587990,587990,587990,587990,587991,587991,587991,587991,587991,587991,587991,587992,587992,587992,587992,587992,587992,587992,587992,587992,587992,587997,587997,587997,587997],[9139,9150,9150,9150,9949,9964,9964,9964,10300,12446,15500,15500,15500,15500,15500,15793,15793,15794,15794,15794,15794,15794,15794,15796,15796,15796,15796,15800,15803,15803,15803,15809,15812,15812,15812,15814,15820,15820,15820,15821,15823,15826,15826,15826,15828,15833,15833,15833,15834,15840,15840,15840,15842,15843,15846,15846,15846,15850,15852,15855,15855,15857,15858,15859,15861,15863,15864,15866,15869,15869,15870,15871,15876,15876,15876,15877,15880,15882,15882,15883,15885,15888,15888,15888,15889,16701,16701,16701,16701,16704,16704,16704,17188,17188,17188,17188,17188,17188,17400,17402,17402,17402,17402,17402,17402,17403,17404,17404,17407,17407,17410,17410,17412,17414,17416,17416,17417,17420,17423,17423,17423,17427,17428,17429,17429,17434,17436,17437,17438,17440,17443,17443,17444,17445,17447,17458,17529,17529,17529,17529,17789,17789,17789,17789,17792,17792,17792,17792,17794,17797,17797,17797,17800,17802,17802,17802,17805,17807,17807,17807,17811,17811,17813,17813,17815,17815,17826,18562,18563,18563,18563,18563,18564,18564,18564,18565,18566,18566,18567,18568,18568,18569,18569,18572,18572,18573,18573,18574,18577,18577,18577,18577,18578,18580,18580,18581,18585,18585,18585,18588,18588,18588,18589,18590,18592,18592,18592,18593,18593,18595,18595,18596,18598,18598,18598,18599,18599,18843,18844,18844,18844,18844,18845,18845,18845,18847,18847,18847,18848,18849,18851,18851,18851,18854,18854,18854,18854,18856,18857,18857,18857,18859,18859,18861,18861,18862,18864,18864,18864,18866,18866,18866,18867,18868,18870,18870,18870,18871,18872,18873,18873,18875,18875,18876,18877,18882,18882,18882,18884,18884,18885,18885,18886,18889,18889,18889,18889,18890,18895,18895,18895,18895,18895,18896,18896,18897,18899,18899,18899,18900,18901,18902,18902,18903,18905,18905,18905,18905,20711,20712,20713,20713,20714,20714,20714,20714,20714,20714,20714,20715,20717,20717,20718,20718,20719,20720,20720,21294,21296,21296,21296,21296,21296,21296,21439,21447,21447,21447,21447,21447,21447,21447,21447,21447,21447,21651,21651,21651,21651,21651,21651,21652,21652,21654,21656,21656,21656,21658,21658,21659,21659,21660,21663,21663,21663,21664,21666,21666,21666,21667,21668,21670,21670,21672,21672,21672,21672,21674,21676,21676,21676,21678,21678,21679,21679,21681,21684,21684,21684,21685,21687,21687,21687,21690,21690,21690,21690,21692,21693,21694,21694,21696,21696,21697,21697,21699,21699,21700,21700,21702,21702,21706,21706,21706,21706,21707,21708,21709,21709,21710,21711,21712,21713,21714,21715,21716,21716,21717,21718,21720,21720,21721,21722,21723,21724,21725,21725,21726,21727,21728,21728,21939,21940,21940,21940,21940,21941,21941,21941,21941,21943,21943,21944,21945,21947,21947,21947,21948,21949,21950,21950,21952,21954,21954,21954,21955,21956,21957,21957,21959,21960,21960,21960,21961,22434,22442,22442,22442,22442,22442,22943,22943,22943,22943,22943,22943,22943,22945,22946,22947,22947,22948,22950,22950,22951,22952,22953,22956,22956,22956,22957,22958,22958,22959,22961,22962,22962,22962,22963,22964,22964,23164,23165,23165,23165,23165,23166,23166,23166,23167,23168,23168,23169,23171,23171,23173,23173,23174,23175,23175,23175,23182,23617,23618,23618,23618,23618,23620,23620,23620,23620,23620,23620,23620,23621,23622,23624,23624,23626,23626,23626,23627,23628,23628,23629,23629,23886,23888,23888,23888,23888,23888,23888,23888,23889,23890,23890,23891,23892,23893,23894,23894,23895,23896,23896,23897,23899,23899,23900,23900,23902,23902,23904,23904,23905,23906,23906,23907,23909,23909,23909,23910,23911,23915,23915,23915,23916,23916,23917,23917,23918,23919,23919,23922,23923,23924,23924,24369,24376,24376,24376,24376,24376,24376,24518,24519,24519,24519,24519,24519,24519,24519,24520,24520,24520,24521,24524,24524,24524,24525,24526,24528,24528,24529,24530,24531,24532,24532,24533,24536,24536,24536,24537,24537,24538,24538,24539,24541,24541,24541,24542,24543,24544,24544,24546,24548,24548,24548,24549,24550,24551,24551,24553,24554,24554,24555,24556,24557,24557,24557,24560,24769,24770,24770,24770,24770,24770,24770,24770,24771,24771,24772,24773,24774,24774,24775,24776,24777,24778,24779,24780,24780,24781,24782,24783,24784,24785,24786,24787,24788,24788,24789,24790,24791,24792,24792,24793,24793,25929,25936,26071,26079,26079,26079,26079,26079,26405,26406,26406,26406,26406,26406,26406,26406,26407,26407,26408,26408,26409,26410,26410,26410,26411,26411,27184,27184,27184,27184,27184,27184,27185,27185,27185,27186,27186,27187,27187,27188,27429,27430,27430,27430,27430,27431,27431,27432,27433,27434,27435,27435,27437,27438,27439,27439,27440,27441,27441,27442,27445,27446,27446,27446,27448,27448,27448,27448,27449,27449,27457,28043,28051,28051,28943,28945,28945,28945,28946,28946,28946,28946,28948,28950,28950,28950,28952,28952,28953,28953,28954,28957,28957,28957,28958,28958,28960,28960,28961,28963,28963,28963,28965,28965,28967,28967,28968,28969,28969,28970,28971,28972,28972,29249,29382,29390,29390,29390,29390,29390,29390,29769,29770,29770,29770,29770,29770,29770,29770,29771,29771,29772,29772,29773,29774,29775,29775,29776,29777,29778,29778,29780,29781,29781,29782,29783,29784,29785,29785,29787,29787,29788,29789,29791,29791,29792,29792,29794,29794,29795,29796,29798,29798,29799,29799,29800,29801,29802,29802,29804,29805,29805,29806,29811,29811,29812,29812,29814,29816,29816,29816,29818,29818,29819,29819,29821,29821,29822,29822,29824,29825,29825,29828,29828,29828,29829,29829,29830,29831,29831,29832,29834,29834,29835,29836,29838,29838,29839,29839,29840,29842,29842,29842,29844,29844,29846,29846,29847,29848,29849,29849,29851,29851,29853,29853,29854,29855,29855,29858,29860,29860,29861,29861,29862,29863,29863,29864,29866,29866,29867,29868,29868,29869,29869,30634,30635,30635,30635,30635,30635,30635,30635,30636,30636,30637,30637,30641,30643,30643,30643,30645,30645,30646,30646,30647,30647,30648,30649,30652,30652,30652,30652,30654,30656,30656,30656,30657,30658,30658,30659,30660,30663,30663,30663,30664,30664,30666,30666,30667,30669,30669,30669,30670,30671,30672,30672,30676,30676,30676,30676,30676,30677,30678,30679,30680,30682,30682,30682,30683,30684,30687,30687,30695,30695,30828,30829,30829,30829,30829,30829,30829,30829,30830,30830,30831,30831,30833,30834,30834,30834,30836,30836,30837,30837,30838,30839,30839,31550,31552,31552,31552,31552,31552,31552,31553,31553,31553,31553,31553,31553,31554,31554,31554,31556,31556,31558,31558,31559,31560,31560,31563,31565,31565,31567,31567,31568,31568,31569,31570,31572,31573,31573,31573,31574,31575,31575,31576,31578,31578,31579,31579,31580,31581,31582,31582,31584,31585,31585,31586,31588,31588,31589,31589,31590,31591,31591,31591,33142,33423,33425,33425,33425,33425,33425,33425,33425,33426,33427,33429,33429,33431,33432,33432,33433,33436,33436,33438,33438,33439,33444,33444,33444,33444,33447,33447,33447,33449,33451,33451,33451,33455,33455,33455,33456,33457,33459,33459,33460,33462,33463,33465,33465,33466,33468,33468,33469,33469,33470,33472,33472,33473,33474,33474,33475,33477,33477,33478,33479,33480,33482,33483,33483,33484,33485,33485,33486,33486,33495,33495,33892,33893,33893,33893,33894,33894,33895,33895,33896,33896,33897,33898,33899,33900,33900,33901,33904,33904,33904,33905,33906,33906,33907,33908,33910,33910,33911,33911,33914,33914,33914,33915,33916,33916,33918,33918,33919,33920,33920,33921,33921,33922,33922,34781,34788,34788,35005,36218,36219,36220,36220,36220,36220,36220,36221,36221,36223,36223,36223,36224,36225,36226,36228,36228,36229,36229,36231,36232,36232,36233,36233,36234,36982,36990,36990,36990,37495,37503,37503,37503,37503,38086,38086,38337,38339,38339,38339,38339,38339,38339,38346,38346,38346,38616,38616,38616,40780,40782,40782,40782,40782,40782,40782,40783,40783,40783,40784,40784,40787,40789,40790,40790,40791,40791,40793,40793,40794,40796,40796,40796,40798,40798,40800,40800,40801,40802,40802,40809,40928,40936,40936,40936,40936,41040,41040,41041,41041,41041,41041,41041,41041,41041,41041,41042,41042,41046,41047,41048,41049,41051,41053,41053,41053,41054,41055,41055,41056,41058,41232,41233,41233,41233,41233,41233,41234,41234,41235,41235,41235,41236,41237,41238,41239,41239,41242,41242,41242,41243,41244,41246,41247,41247,41248,41251,41251,41251,41252,41252,41252,41253,41255,41255,41257,41257,41258,41260,41260,41260,41261,41262,41263,41263,41267,41267,41267,41269,41270,41271,41271,41271,41271,41280,41651,41652,41652,41652,41652,41653,41653,41653,41653,41655,41655,41655,41658,41658,41658,41659,41660,41661,41661,41662,41665,41665,41665,41666,41667,41669,41669,41669,41670,41671,41671,41672,41674,41676,41676,41676,41678,41678,41678,41679,41680,41682,41682,41682,41684,41684,41684,41685,41688,41688,41689,41996,42003,43908,43915,44610,44611,44611,44611,44611,44611,44611,44611,44611,44612,44613,44613,44617,44617,44617,44617,44618,44618,44618,44619,44620,44622,44622,44622,44623,44624,44625,44625,44626,44628,44628,44628,44629,44637,44638,45526,45534,45534,45534,45534,45892,45893,45893,45893,45893,45894,45894,45894,45894,45895,45895,45896,45898,45899,45900,45900,45901,45902,45902,45906,45906,45906,45906,45906,45908,45909,45909,45909,45911,45911,45913,45913,45914,45916,45916,45916,45920,45920,45928,45928,46225,46226,46226,46226,46226,46228,46228,46229,46230,46230,46232,46232,46233,46235,46236,46236,46237,46237,46239,46239,46240,46242,46242,46242,46244,46244,46244,46245,46245,46358,46791,46793,46793,46793,46793,46793,46793,46793,46793,46793,46794,46797,46797,46797,46798,46799,46800,46800,46801,46802,46804,46804,46805,46806,46807,46809,46809,46810,46812,46812,46813,46813,46814,46815,46816,46817,46818,46818,46819,46821,46822,46822,46823,46824,46825,46826,46827,46828,46829,46832,46833,46834,46835,46836,46837,46838,46839,46840,46841,46842,46842,46843,46844,46845,46846,46846,46847,46847,46968,46968,46968,46968,46969,46969,46969,46969,46970,46971,46972,46972,46974,46974,46976,46976,46977,46979,46979,46980,46981,46982,46983,46983,46986,46987,46987,46988,46989,46990,46990,46991,47335,47343,47343,47343,47475,47475,47689,47690,47690,47690,47690,47690,47690,47690,47691,47691,47693,47693,47698,47699,47699,47699,47701,47701,47709,48576,48801,48808,48808,48808,48808,48808,49142,49149,49149,49149,49150,49150,49150,49151,50057,50057,50057,50057,50057,50058,50058,50058,50059,50059,50059,50059,50061,50063,50063,50063,50065,50065,50066,50066,50067,50067,50069,50069,50070,50070,50071,50072,50073,50074,50075,50075,50077,50078,50078,50078,50080,50082,50082,50082,50083,50084,50084,50084,50085,50093,50346,50348,50348,50348,50348,50348,50348,50348,50348,50348,50348,50348,50349,50350,50351,50351,50355,50355,50357,50357,50358,50359,50359,50360,50362,50362,50364,50364,50365,50365,50366,50367,50369,50369,50370,50370,50371,50372,50372,50373,50375,50375,50376,50376,50378,50378,50378,50379,50617,50620,50620,50620,50620,50622,50622,50622,50622,50622,50622,50622,50622,50622,50622,50623,50625,50625,50626,50626,50634,50959,50959,50959,50959,50959,50959,50959,50960,50960,50961,50961,50962,50962,51282,51282,51282,51282,51282,51282,51283,51283,51283,51285,51285,51286,51287,51288,51289,51289,51290,51291,51291,51295,51297,51297,51299,51299,51301,51301,51302,51303,51305,51305,51306,51307,51310,51310,51310,51310,51311,51311,51312,51735,51736,51736,51736,51736,51736,51737,51738,51738,51738,51746,51746,51746,51858,51864,51865,51865,52129,52131,52131,52131,52131,52131,52131,52131,52132,52133,52133,52133,52562,52562,52788,52790,52790,52790,52790,52790,52790,52790,52790,52791,52791,52792,52792,52793,52795,52795,52795,52796,52796,52798,52798,52799,52800,52800,52801,52804,52804,52804,52804,52805,52807,52807,52807,52808,52809,52810,52810,52812,52814,52814,52814,52815,52815,52817,52817,52818,52820,52820,52820,52823,52824,52825,52825,52827,52827,52828,52829,52831,52831,52832,52832,52833,52834,52834,52835,52837,52837,52838,52838,52841,52841,52842,52842,52843,52845,52845,52845,52846,52847,52847,52848,52850,52850,52851,52852,52855,52855,52856,52856,52856,52857,52857,52858,52860,52861,52861,52861,52862,52862,53007,53008,53008,53008,53008,53008,53008,53009,53010,53010,53012,53012,53013,53013,53014,53015,53016,53017,53017,53018,53021,53021,53022,53022,53023,53023,53023,53357,53357,53357,53357,53358,53358,53358,53359,53360,53360,53362,53362,53363,53365,53365,53365,53366,53366,53368,53368,53369,53370,53370,53371,53378,53646,53647,53647,53647,53647,53647,53647,53647,53647,53649,53649,53649,53649,53651,53651,53651,53652,53653,53657,53657,53658,53660,53660,53660,53663,53663,53663,53664,53665,53666,53666,53666,53669,53669,53670,53670,53671,53673,53673,53673,53674,53675,53676,53676,53678,53679,53680,53680,53682,53682,53682,53683,53684,53684,53685,53685,53687,53687,53688,53688,53690,53692,53692,53692,53694,53694,53694,53695,53695,53695,53961,53961,53961,53961,54115,54118,54118,54118,54118,54118,54118,54118,54118,54118,54118,54118,54119,54119,54121,54121,54122,54122,54123,54124,54125,54126,54127,54127,54130,54130,54131,54131,54132,54134,54134,54134,54135,54136,54137,54137,54139,54141,54141,54141,54142,54143,54144,54144,54144,54298,54298,54298,54298,54300,54300,54300,54300,54302,54302,54303,54304,54305,54306,54307,54307,54309,54309,54310,54311,54312,54313,54314,54314,54316,54316,54317,54318,54319,54320,54321,54321,54322,54322,54322,54717,54719,54719,54719,54719,54721,54721,54721,54721,54721,54721,54721,54721,54722,54722,54723,54725,54729,54729,54729,54729,54730,54731,54731,54732,54732,54732,54732,55160,55160,55160,56292,56405,56406,56406,56406,56406,56407,56407,56407,56408,56408,56409,56410,56411,56411,56412,56413,56418,56418,56418,56419,56420,56422,56422,56422,56424,56424,56425,56425,56426,56428,56428,56428,56430,56430,56431,56431,56432,56563,56564,56564,56564,56564,56564,56565,56565,56566,56566,56567,56567,56568,56569,56569,57996,58004,58004,58004,58004,58004,58004,58103,58103,58103,58104,58274,58276,58276,58276,58276,58276,58276,58276,58277,58277,58279,58279,58280,58280,58281,58282,58284,58284,58284,58285,58285,58288,58288,58290,58290,58290,58292,58292,58292,58292,58294,58294,58294,58295,58296,58296,58297,58298,58298,58299,58301,58301,58302,58303,58304,58304,58305,58308,58310,58310,58312,58312,58312,58313,58313,58313,58314,58314,58316,58317,58317,58317,58318,58320,58320,58322,58322,58323,58324,58324,58325,58327,58327,58327,58328,58328,58330,58330,58331,58332,58333,58334,58334,58335,58337,58337,58339,58339,58340,58341,58341,58342,58345,58345,58345,58346,58347,58349,58349,58349,58350,58358,58358,58359,58760,58761,58761,58761,58761,58761,58761,58761,58762,58762,58763,58763,58764,58766,58766,58766,58767,58768,58769,58769,58770,58771,58771,58771,58865,58873,58873,58873,58873,58925,58933,58933,58933,58933,58933,58933,59259,59267,59267,59267,59267,59267,59267,59624,59624,59624,59624,59624,59632,59632,59691,59692,59692,59692,59692,59692,59693,59693,59694,59696,59696,59696,59697,59698,59698,59698,59699,59900,59900,59900,59900,62101,62101,62101,62101,62101,62361,62362,62362,62362,62362,62362,62362,62362,62363,62363,62364,62364,62366,62366,62367,62368,62369,62370,62371,62371,62372,62373,62374,62374,62376,62378,62378,62378,62379,62380,62381,62381,62384,62385,62386,62463,62936,63151,63152,63152,63152,63152,63152,63152,63153,63154,63154,63156,63156,63157,63158,63159,63160,63161,63162,63162,63168,63253,63758,63767,63767,63767,63767,63767,64076,64077,64077,64077,64077,64077,64078,64078,64078,64079,64079,64307,64770,64772,64772,64772,64772,64772,64772,64772,64773,64775,64775,64775,64776,64776,64781,64781,64781,64781,64781,64788,64788,65262,65264,65264,65264,65264,65264,65264,65264,65264,65265,65265,65265,65267,65268,65268,65269,65270,65271,65272,65272,65274,65275,65275,65276,65277,65278,65279,65279,65280,65281,65282,65282,65284,65284,65286,65286,65287,65288,65289,65289,65290,65291,65292,65292,65297,65297,65297,65298,65299,65308,65308,65308,65448,65457,65457,65457,65457,65457,65457,65457,65457,65513,65521,65521,65521,65521,65521,65521,65905,65913,65913,65913,65913,65913,65913,65913,65913,66137,66138,66138,66138,66138,66138,66139,66139,66139,66141,66141,66141,66142,66142,66143,66143,66150,67587,67587,67588,67588,67588,67588,67588,67588,67589,67589,67589,67589,67591,67591,67592,67592,67595,67595,67596,67596,67597,67598,67598,67599,67601,67601,67602,67603,67604,67605,67605,67606,67608,67608,67609,67609,67610,67611,67611,67612,67613,67614,67615,67615,67619,67620,67621,67621,67622,67623,67623,67624,67626,67626,67627,67627,67629,67629,67630,67630,67633,67634,67634,67634,67635,67636,67636,67636,67637,67637,68785,68786,68786,68786,68786,68786,68786,68786,68786,68786,68788,68788,68789,68798,68798,68798,69358,69360,69360,69360,69360,69360,69360,69360,69360,69361,69361,69361,69361,69518,69519,69519,69519,69519,69520,69520,69520,69521,69521,69521,69522,69524,69524,69525,69526,69528,69528,69529,69529,69530,69532,69532,69532,69534,69534,69535,69535,69536,69536,69621,69622,69622,69622,69622,69622,69622,69623,69624,69624,69625,69625,69626,69627,69627,69628,69630,69630,69632,69632,69633,69633,69634,69635,69639,69639,69640,69641,69642,69643,69643,69643,70327,70327,70327,70327,70327,70328,70328,70328,70329,70329,70329,71395,71396,71396,71396,71396,71396,71396,71617,71618,71618,71618,71618,71618,71618,71618,71619,71620,71620,71620,71628,71628,72415,72416,72416,72416,72416,72417,72417,72417,72419,72419,72419,72419,72420,72420,72428,72610,72893,72901,72901,72901,72901,72901,72901,72979,72987,72987,72987,72987,72988,72988,72988,73175,73176,73176,73176,73176,73177,73177,73177,73178,73178,73178,73179,73643,73651,73651,73651,73651,73651,73651,73651,73651,74018,74019,74019,74019,74019,74026,74026,74026,74203,74203,74203,74203,74478,74480,74480,74480,74480,74480,74480,74480,74481,74481,74482,74482,74484,74484,74485,74485,74486,74487,74488,74488,74490,74490,74491,74491,74494,74494,74494,74495,74496,74497,74497,74498,74500,74500,74502,74502,74503,74504,74504,74505,74506,74507,74508,74508,74509,74510,74510,74511,74516,74516,74517,74517,74518,74518,74519,74520,74522,74524,74524,74524,74524,74527,74527,74527,74529,74529,74529,74530,74531,74531,74532,74535,74536,74536,74537,74537,74537,74538,74538,74539,74541,74542,74542,74542,74543,74543,74943,74943,74943,74943,74943,74944,74944,74944,74944,74946,74946,74946,74947,74947,74949,74949,74950,74952,74952,74952,74953,74954,74955,74955,74956,74957,74958,74958,74961,74962,74962,74962,74962,74962,74963,75833,75833,75833,75833,75834,75834,75834,75834,75836,75836,75836,75837,75837,75837,78591,78598,78598,78598,78598,78598,79967,79968,79968,79968,79969,79969,79971,79971,79972,79974,79974,79974,79975,79977,79977,79977,79977,81537,81544,81544,81544,81544,81544,81544,81544,82051,82051,82051,82051,82051,82051,82052,82052,82052,82053,82054,82054,82055,82058,82058,82058,82059,82059,82064,82064,82065,82067,82067,82067,82068,82069,82070,82070,82071,82072,82072,82073,82073,82331,82335,82335,82335,82335,82335,82335,82335,82336,82336,82336,82337,82338,82339,82339,82340,82343,82343,82343,82345,82346,82347,82348,82349,82352,82352,82354,82354,82356,82358,82358,82358,82359,82360,82362,82362,82363,82364,82364,82365,82367,82367,82369,82369,82370,82371,82371,82372,82373,82380,83266,83274,83274,83274,83274,83274,83274,83347,83349,83349,83349,83352,83352,83352,83352,83353,83353,83353,83353,83354,83354,83356,83356,83357,83358,83358,83359,83363,83364,83365,83365,83367,83368,83368,83369,83370,83371,83371,83372,83375,83375,83376,83376,83378,83378,83379,83379,83380,83381,83704,83704,83704,83704,83705,83705,83705,83705,83705,83706,83826,83826,83826,83826,83826,83827,83827,83827,83828,83828,83828,83829,83830,83988,83988,83988,83988,83988,84326,84333,84333,84333,84644,84648,84648,84648,84648,84648,84648,84648,84649,84649,84649,84649,84653,84653,84653,84654,84656,84658,84658,84658,84660,84660,84661,84661,84662,84662,84670,84832,84833,84833,84833,84834,84834,84834,84834,84835,84835,84835,84835,84836,84958,84966,84966,85273,85275,85275,85275,85275,85275,85275,85275,85275,85275,85275,85276,85278,85281,85282,85282,85283,85518,85526,85526,85526,86746,86746,86747,86747,86747,86747,86747,86747,86748,86748,86752,86752,86753,86755,86755,86755,86757,86757,86758,86758,86759,86760,86760,86761,86764,86764,86764,86765,86766,86768,86768,86768,86769,86770,86771,86771,86773,86775,86775,86776,86777,86778,86779,86779,86780,86782,86782,86783,86785,86785,86785,86786,86787,86788,86788,86789,86791,86791,86792,86793,86794,86795,86795,86798,86799,86799,86799,86976,86978,86978,86978,86978,86978,86978,86978,86979,86982,86982,86982,86983,86984,86984,86985,86986,86988,86988,86988,86989,86990,86992,86992,86993,86994,86994,86995,86996,86997,86998,86998,87000,87003,87003,87004,87006,87006,87007,87008,87009,87010,87011,87012,87013,87013,87014,87015,87017,87017,87018,87019,87020,87022,87022,87022,87024,87024,87026,87026,87027,87028,87028,87029,87031,87031,87033,87033,87034,87034,87036,87036,87037,87038,87038,87039,87040,87048,87048,87621,87621,87621,87621,87622,87622,87622,87622,87623,87625,87625,87625,87626,87627,87630,87630,87630,87631,87631,87632,87634,87634,87635,87635,87637,87638,87638,87641,87644,87644,87645,87645,87646,87646,87647,87648,87650,87650,87652,87652,87653,87653,87654,87655,87657,87657,87658,87659,87660,87661,87662,87663,87664,87665,87666,87667,87667,87668,87670,87670,87671,87672,87673,87674,87675,87676,87676,87677,87678,87678,87941,87949,87949,87949,87949,87949,87949,88142,88143,88143,88143,88146,88146,88147,88147,88147,88148,88148,88148,88148,88149,88150,88150,88151,88153,88153,88154,88156,88156,88156,88157,88158,88160,88161,88161,88161,88162,88162,88163,88512,88513,88513,88513,88513,88513,88513,88513,88514,88515,88515,88515,88516,88517,88518,88518,88520,88522,88522,88522,88524,88524,88525,88525,88526,88526,88526,88534,88626,88627,88627,88627,88627,88628,88628,88628,88628,88628,88629,88629,88629,88630,88823,88823,88823,88824,88825,88825,88826,88826,88827,88828,88828,88829,88831,88831,88832,88832,88835,88835,88836,88836,88838,88839,88839,88840,88840,88841,88841,89559,89566,89566,89566,89566,89566,89566,89566,89665,89665,89665,89665,89869,89876,89876,89876,89876,89876,90296,90304,90499,90501,90501,90501,90501,90501,90501,90501,90507,90508,90508,90508,90508,90508,90508,90508,90508,90508,90510,90510,90511,90513,90513,90514,90524,90524,90524,90743,90744,90744,90744,90744,90744,90744,90745,90745,90746,90747,90750,90752,90752,90753,90753,90756,90756,90756,90756,90759,90759,90759,90760,90761,90763,90763,90763,90766,90766,90766,90767,90768,90769,90769,90770,90777,91133,91133,91133,91133,91134,91134,91135,91135,91136,91137,91138,91138,91141,91141,91141,91142,91143,91148,91148,91148,91149,91150,91150,91151,91152,91153,91153,91287,91288,91288,91288,91288,91288,91289,91289,91291,91293,91293,91293,91296,91296,91296,91297,91298,91300,91300,91300,91302,91302,91302,91303,91436,91437,91437,91437,91437,91437,91437,91438,91440,91440,91440,91441,91444,91446,91446,91446,91448,91448,91449,91449,91451,91451,91452,91452,91455,91455,91455,91456,91457,91459,91459,91460,91462,91462,91462,91463,91464,91466,91466,91466,91467,91468,91469,91469,91471,91471,91472,91473,91475,91475,91476,91476,91477,91478,91479,91480,91481,91481,91483,91483,91484,91485,91486,91486,91488,91488,91489,91490,91494,91494,91494,91495,91495,91495,91866,91868,91868,91868,91868,91868,91868,91869,91871,91872,91872,91872,91873,92071,92072,92072,92072,92072,92072,92073,92073,92074,92075,92075,92076,92078,92080,92080,92080,92081,92081,92082,92082,92084,92086,92086,92086,92089,92089,92089,92089,92091,92091,92092,92092,92095,92095,92095,92098,92107,92107,92107,92338,92339,92339,92339,92339,92340,92340,92340,92340,92344,92345,92345,92346,92346,92348,92348,92349,92351,92351,92351,92352,92353,92354,92354,92355,92358,92358,92358,92360,92360,92360,92361,92362,92363,92363,92364,92367,92367,92367,92367,92369,92369,92370,92370,92373,92373,92374,92374,92375,92376,92376,92376,92486,92487,92487,92488,92488,92488,92488,92488,92489,92491,92491,92491,92492,92493,92494,92494,92495,92496,92497,92498,92499,92500,92501,92501,92502,92503,92504,92504,92506,92506,92508,92508,92509,92509,92510,92511,92512,92514,92514,92514,92516,92517,92518,92518,92518,92519,92519,93071,93072,93072,93072,93072,93072,93072,93072,93073,93073,93073,93073,93075,93075,93076,93077,93078,93079,93080,93080,93082,93082,93083,93083,93084,93085,93085,93531,93533,93533,93533,93533,93533,93533,93533,93535,93535,93535,93536,93538,93540,93540,93540,93541,93541,93543,93543,93544,93545,93546,93546,93551,93551,93551,93552,93554,93556,93556,93556,93557,93557,93557,93558,93676,93682,93682,94039,94039,94039,94039,94039,94039,94039,94039,94040,94040,94040,94041,94042,94042,94043,94043,94046,94046,94047,94047,94047,94048,94490,94498,94498,94498,94498,94877,94877,94877,94877,94878,94878,94878,94878,94879,94881,94882,94882,94883,94883,94887,94887,94889,94890,94890,94890,94891,94891,95375,95376,95376,95376,95376,95376,95376,95376,95376,95377,95377,95377,95378,95379,95379,95379,95380,95380,96523,96523,96523,96523,96524,96524,96524,96524,96525,96527,96527,96527,96528,96528,96529,96530,96531,96533,96533,96533,96534,96535,96536,96536,96538,96538,96539,96542,96544,96544,96545,96545,96546,96547,96548,96549,96552,96552,96552,96552,96553,96553,96554,96555,96556,96556,96557,96557,96693,96695,96695,96695,96695,96695,96695,96695,96696,96698,96698,96698,96700,96700,96701,96701,96701,96702,96709,96797,96797,96797,96797,96797,96797,96798,96798,96798,96799,96800,96800,96802,96802,96803,96804,96805,96806,96807,96808,96810,96810,96811,96811,96813,96813,96814,96814,96816,96816,96816,97017,97024,97024,97024,97024,97927,97927,97927,97927,98057,98057,98057,98057,98057,98740,98747,98975,98976,98976,98976,98976,98976,98977,98977,98977,98977,98977,98977,98977,99379,99380,99380,99380,99380,99380,99384,99384,99384,99385,99385,99385,99386,99386,99386,99386,99387,99389,99389,99389,99390,99391,99392,99392,99393,99394,99394,99395,99397,99397,99399,99399,99402,99403,99403,99404,99405,99406,99407,99407,99409,99409,99410,99411,99412,99414,99414,99415,99416,99416,99418,99418,99419,99420,99420,99421,99423,99423,99424,99424,99425,99426,99426,99427,99429,99429,99430,99430,99432,99432,99433,99434,99435,99436,99436,99437,99439,99439,99440,99440,99443,99443,99443,99443,99445,99445,99446,99446,99450,99450,99674,99675,99675,99675,99675,99675,99675,99675,99676,99676,99677,99677,99679,99679,99680,99681,99682,99682,99684,99684,99685,99686,99686,99687,99689,99689,99690,99690,99692,99692,99693,99694,99698,99700,99700,99700,99701,99702,99702,99703,99704,99704,99705,99705,100098,100174,100175,100175,100175,100175,100176,100176,100176,100177,100179,100179,100179,100180,100181,100182,100182,100183,100184,100185,100186,100188,100188,100189,100189,100190,100191,100191,100192,100194,100194,100195,100195,100198,100198,100199,100199,100200,100201,100202,100202,100203,100204,100211,100730,100731,100731,100731,100731,100731,100731,100731,100733,100733,100734,100734,100735,100736,100736,100737,100738,100739,100740,100740,100742,100745,100745,100746,100748,100750,100750,100750,100751,100752,100752,100753,100755,100755,100756,100756,100757,100757,100757,100988,100988,100988,100988,100989,100989,100990,100990,100991,100992,100992,100993,100994,100995,100995,100996,100998,100998,101000,101000,101001,101002,101002,101003,101005,101005,101007,101007,101008,101009,101009,101010,101012,101012,101013,101013,101015,101015,101016,101017,101020,101022,101022,101022,101023,101025,101025,101025,101026,101027,101028,101028,101029,101031,101031,101031,101033,101033,101035,101035,101036,101036,101037,101038,101040,101040,101041,101041,101043,101043,101044,101045,101046,101047,101047,101048,101049,101050,101050,101051,101053,101053,101054,101055,101057,101057,101058,101058,101059,101060,101060,101061,101063,101063,101065,101065,101068,101069,101069,101069,101077,102352,102354,102354,102354,102354,102354,102354,102354,102542,102543,102543,102543,102543,102543,102543,102544,102545,102545,102545,102546,102547,102547,102548,102549,102551,102551,102553,102553,102554,102556,102556,102556,102557,102557,102559,102559,102560,102562,102562,102562,102564,102565,102565,102565,102566,102568,102568,102568,102570,102570,102572,102572,102575,102575,102576,102577,102579,102579,102579,102580,102581,102583,102583,102583,102584,102585,102586,102586,102586,102587,102879,103540,103541,103541,103541,103541,103541,103541,103541,103541,103542,103542,103543,103544,103545,103546,103547,103548,103549,103549,103551,103551,103552,103553,103554,103555,103556,103557,103558,103558,103559,103560,103560,103568,103857,103858,103859,103859,103859,103859,103859,103859,103859,103859,103859,103860,103864,103864,103865,103865,103866,103866,103868,103868,103869,103870,103870,103871,103873,103873,103875,103875,103876,103876,103876,103884,104130,104130,104130,104130,104130,104131,104131,104132,104133,104134,104135,104135,104137,104140,104141,104142,104143,104143,104144,104145,104147,104147,104149,104149,104150,104152,104152,104152,104153,104154,104155,104155,104156,104157,104157,104158,104832,104832,104832,104832,104832,104832,104833,104833,104834,104836,104836,104836,104839,104839,104839,104840,104841,104848,105367,105369,105369,105369,105369,105369,105369,105369,105370,105370,105371,105372,105374,105375,105375,105375,105375,105376,105614,105614,105614,105614,105614,105614,105614,105614,105614,105615,105615,105615,105617,105617,105618,105618,105619,105621,105621,105621,105623,105623,105625,105625,105626,105628,105628,105628,105629,105630,105631,105631,105634,105637,105637,105637,105638,105638,105640,105640,105641,105642,105642,105643,105645,105645,105646,105646,105648,105649,105649,105650,105650,105651,105710,105711,105711,105711,105711,105711,105712,105712,105712,105713,105713,105714,105716,105716,105717,105718,105720,105720,105720,105721,105721,105954,105954,105954,105954,105955,105955,105955,105955,105957,105957,105958,105959,105960,105960,105961,105961,105962,106171,106173,106173,106173,106173,106173,106173,106173,106174,106174,106175,106175,106176,106178,106178,106178,106180,106180,106182,106182,106183,106183,106184,106187,106189,106189,106190,106190,106191,106192,106193,106194,106195,106195,106197,106197,106198,106198,106199,106200,106200,106201,106201,106277,106285,106285,106285,106285,106285,106285,106753,106754,106754,106754,106754,106754,106754,106754,106755,106757,106757,106757,106758,106758,106759,106759,106760,106760,106849,106850,106850,106850,106850,106850,106850,106850,106851,106851,106853,106853,106855,106857,106857,106857,106859,106860,106861,106861,106863,106864,106864,106865,106867,106867,106869,106869,106870,106870,106871,106872,106872,106880,107617,107964,107972,107972,107972,107972,107972,107972,108499,108499,108499,108499,108499,108499,108499,108499,108501,108501,108502,108502,108506,108506,108507,108507,108510,108510,108511,108511,108512,108513,108514,108514,108516,108516,108518,108518,108519,108519,108520,108521,108523,108523,108524,108524,108525,108526,108526,108527,108528,108529,108529,108530,109072,109079,109079,109317,109326,109326,109326,109326,109326,109326,109326,109912,111450,111450,111450,111457,111457,111707,111707,111707,111752,111759,111759,111759,112750,112750,112750,112750,112750,112924,112932,112932,112932,112932,112932,112932,113502,113503,113503,113503,113503,113504,113504,113504,113504,113506,113507,113507,113509,113510,113510,113511,113513,113513,113515,113515,113516,113516,113517,113518,113520,113520,113521,113522,113523,113524,113525,113526,113529,113530,113530,113532,113533,113534,113534,113535,113536,113537,113538,113539,113540,113541,113541,113542,113544,113544,113544,113545,113546,114702,114709,114710,114710,114710,115826,115833,115833,115998,115999,115999,115999,116001,116001,116001,116009,116228,116229,116229,116229,116229,116229,116230,116230,116230,116231,116231,116232,116233,116234,116235,116236,116237,116238,116239,116240,116241,116241,116243,116244,116244,116245,116246,116248,116248,116248,116250,116251,116251,116252,116254,116254,116255,116256,116257,116258,116259,116260,116261,116262,116263,116264,116265,116265,116266,116268,116268,116269,116270,116271,116274,116275,116275,116276,116278,116278,116279,116280,116281,116282,116283,116284,116285,116286,116287,116288,116288,116289,116291,116291,116292,116294,116294,116295,116296,116297,116297,116298,116299,116630,116631,116631,116631,116631,116632,116632,116632,116633,116633,116633,116634,116636,116638,116638,116638,116639,116640,116641,116641,116642,116642,116642,116721,116729,116729,116729,116729,116729,116729,116729,117318,117325,117325,117326,117326,117326,118178,118186,118186,118186,118186,118186,118187,118187,118291,118299,118299,118299,118299,118299,118299,118451,118453,118453,118453,118453,118453,118453,118453,118453,118454,118454,118454,118456,118458,118458,118458,118461,118461,118461,118461,118463,118464,118464,118464,118467,118467,118468,118468,118469,118471,118471,118471,118473,118474,118474,118474,118476,118479,118479,118479,118480,118481,118481,118482,118483,118484,118485,118485,118485,119036,119036,119036,119036,119036,119036,119211,119212,119212,119212,119212,119212,119213,119213,119213,119214,119214,119215,119220,119220,119220,119221,119223,119224,119224,119225,119227,119227,119228,119228,119229,119230,119231,119231,119233,119233,119234,119234,119468,119476,119476,119476,119476,119476,119476,119476,119572,119572,119572,119572,119572,119580,119580,119701,119701,119701,119701,120680,120680,120680,120680,120680,120680,120680,120680,120681,120681,120682,120682,120683,120684,120685,120685,120686,120687,120687,120884,120885,120885,120885,120885,120885,120885,120885,120886,120888,120888,120888,120889,120889,120995,121003,121003,121003,121003,121120,121120,121120,121120,121120,121120,121121,121121,121122,121125,121125,121125,121126,121128,121128,121128,121129,121131,121131,121131,121134,121134,121134,121135,121136,121137,121137,121137,121140,121140,121141,121141,121143,121144,121144,121145,121145,121146,121154,121720,121720,121721,121721,121721,122804,122804,122804,122804,122805,122805,122805,122805,122807,122809,122809,122809,122810,122811,122812,122812,122812,123012,123014,123014,123014,123014,123014,123014,123015,123015,123015,123015,123015,123017,123017,123018,123018,123022,123022,123023,123023,123025,123026,123026,123026,123027,123279,123280,123280,123280,123280,123280,123280,123280,123280,123280,123281,123281,123284,123286,123286,123287,123289,123289,123290,123290,123291,123292,123292,123292,123340,123409,123409,123409,123585,123595,123595,123595,123595,123595,124010,124011,124011,124011,124012,124012,124012,124012,124012,124013,124013,124014,124016,124017,124018,124018,124019,124020,124020,124021,124023,124023,124024,124024,124026,124027,124027,124028,124030,124031,124031,124031,124034,124034,124037,124037,124039,124041,124041,124041,124042,124042,124044,124044,124045,124047,124047,124048,124049,124049,124051,124051,124052,124054,124054,124054,124055,124056,124057,124057,124059,124061,124061,124061,124063,124063,124063,124064,124065,124066,124066,124067,124069,124069,124071,124071,124072,124073,124073,124074,124076,124076,124077,124078,124079,124080,124080,124081,124085,124085,124086,124087,124088,124089,124090,124090,124091,124092,124092,124509,124509,124509,124509,124659,124661,124661,124661,124661,124661,124662,124662,124663,124663,124664,124665,124666,124667,124667,124668,124670,124670,124671,124671,124673,124673,124673,124674,124684,125207,125207,125207,125207,125208,125208,125208,125208,125209,125210,125210,125210,125212,125212,125214,125214,125215,125216,125216,125217,125217,125218,125218,125266,125266,125455,125455,125455,125455,125455,125456,125456,125456,125457,125457,125458,125459,125460,125461,125461,126060,126060,126060,126060,126060,126061,126061,126061,126062,126063,126064,126064,126066,126068,126068,126068,126069,126070,126071,126071,126073,126075,126075,126075,126076,126077,126078,126078,126079,126084,126084,126084,126085,126086,126087,126087,126089,126090,126090,126091,126093,126093,126094,126094,126095,126096,126096,126096,126383,126383,126384,126384,126384,126391,126391,126930,126930,126930,126930,126931,126932,126932,126933,126933,126934,128173,128173,128173,128173,128173,128174,128174,128174,128175,128176,128177,128177,128179,128181,128181,128181,128181,128186,128186,128186,128187,128188,128189,128189,128191,128191,128193,128193,128196,128196,128197,128197,128200,128200,128201,128201,128202,128202,128202,128366,128366,128366,128366,128366,128374,129528,129536,129536,129536,129536,129536,129536,129536,129646,129647,129647,129647,129648,129648,129648,129648,129649,129649,129649,129649,129650,129650,129651,129651,129652,129653,129653,129654,129657,129657,129658,130614,130614,130614,130614,130616,130616,130616,130618,130704,130704,130704,130704,130704,130704,130846,130847,130847,130847,130847,130847,130847,130847,130848,130849,130849,130850,130852,130853,130853,130853,130854,130855,130855,130856,130858,130858,130859,130860,130861,130862,130863,130866,130867,130868,130875,130875,131315,131315,131315,131315,131315,131737,131738,131739,131739,131739,131739,131739,131739,131739,131739,131739,131739,131740,131740,131740,131740,131743,131743,131745,131745,131746,131748,131748,131748,131749,131750,131751,131751,131753,131754,131754,131755,131757,131757,131758,131758,131759,131761,131761,131761,131764,131764,131764,131764,131766,131767,131767,131767,131770,131770,131771,131771,131772,131774,131774,131774,131775,131777,131777,131777,131779,131780,131780,131780,131783,131783,131784,131784,131785,131787,131787,131787,131790,131792,131792,131793,131794,131794,131795,131795,131962,131962,131962,131962,131962,131962,131962,131962,131964,131964,131965,131965,131969,131970,131971,131972,131973,131974,131974,131975,131977,131977,131979,131979,131980,131981,131981,131982,131984,131984,131985,131985,131986,131986,131987,132186,132187,132187,132187,132187,132187,132187,132187,132187,132188,132188,132188,132190,132190,132190,132191,132192,132499,132500,132500,132500,132500,132500,132501,132501,132502,132503,132504,132504,132506,132508,132508,132508,132510,132510,132512,132512,132513,132515,132515,132515,132515,132516,132516,132606,132607,132607,132607,132607,132607,132607,132607,132608,132608,132608,132608,132610,132611,132611,132612,132614,132614,132614,132615,133156,133164,133164,133164,133236,133236,133236,133236,133236,133237,133237,133237,133238,133238,133246,133246,133417,133418,133418,133418,133698,133698,133698,133698,133698,133698,133698,133698,133699,133701,133701,133701,133702,133703,133704,133704,133705,133707,133707,133707,133708,133709,133710,133710,133714,133714,133715,133716,133718,133718,133719,133719,133720,133721,133722,133722,133724,133724,133726,133726,133727,133727,133728,133729,133730,133731,133731,133732,133734,133734,133735,133735,133737,133738,133738,133738,133739,133746,133856,133864,133864,133864,133864,133864,133864,135124,135126,135126,135126,135126,135127,135127,135127,135127,135127,135127,135127,135129,135131,135131,135131,135132,135132,135133,135133,135135,135137,135137,135137,135138,135139,135140,135140,135141,135143,135143,135143,135145,135145,135146,135146,135150,135151,135151,135151,135152,135305,135306,135307,135307,135307,135307,135307,135307,135307,135407,135699,135699,135699,135699,135699,135699,135699,135699,135700,135701,135701,135702,135704,135704,135705,135705,135706,135784,135785,135785,135785,135785,135786,135786,135786,135786,135788,135788,135788,135789,135790,135791,135791,135791,135792,136028,136028,136028,136028,136028,136028,136028,136028,136032,136032,136032,136032,136034,136034,136035,136035,136038,136038,136038,136039,136040,136043,136043,136043,136044,136044,136046,136046,136047,136055,136056,136056,136098,136098,137816,137817,137817,137817,137817,137817,137817,137817,137818,137819,137819,137819,137820,137821,137822,137822,137826,137828,137828,137828,137830,137830,137831,137831,137832,137833,137833,137834,137836,137836,137837,137838,137839,137841,137841,137841,137841,137843,137844,137844,137844,137844,138276,138283,138283,138283,138283,138283,138283,138681,138683,138683,138683,138683,138683,138684,138684,138685,138686,138687,138687,138689,138689,138691,138691,138692,138693,138693,138694,138696,138696,138697,138697,138699,138700,138700,138701,138702,138703,138703,138703,139185,139185,139383,139383,139579,139579,139579,139579,139579,139580,139580,139580,139581,139583,139583,139583,139585,139585,139586,139586,139587,139589,139589,139589,139590,139591,139592,139592,139596,139598,139598,139598,139599,139600,139601,139601,139602,139603,139604,139604,139605,139614,139614,139836,139836,139836,139836,139836,139837,139837,139837,139838,139838,139840,139840,139841,139843,139843,139843,139844,139845,139845,139846,139847,139850,139850,139850,139850,139851,139852,139852,139854,139856,139856,139856,139856,139857,139858,139859,139861,139861,139862,139863,139864,139864,139866,139866,139867,139868,139869,139870,139871,139872,139875,139876,139876,139877,139878,139879,139880,139881,139882,139883,139884,139884,139885,139886,139887,139888,139889,139889,139890,139892,139892,139893,139894,139895,139896,139897,139908,139908,139908,139908,139908,140671,140672,140672,140672,140672,140672,140672,140672,140672,140680,140680,140798,140799,140799,140799,140799,140799,140799,140799,140807,140807,140807,140807,141092,141093,141093,141093,141093,141093,141093,141093,141093,141095,141095,141096,141097,141097,141098,141098,141099,141100,141302,141309,141310,141416,141424,141424,141424,143054,143061,143061,143061,143061,143061,143061,143361,143362,143362,143362,143362,143369,143369,143369,143369,143370,143370,143370,143370,143370,143370,143370,143869,143876,143876,143877,145178,145361,145361,145361,145361,145361,145362,145362,145362,145362,145363,145363,145364,145365,145365,145366,145837,145848,145848,145848,145848,145848,145848,146735,146735,146735,146777,146777,146777,146777,146777,146785,146785,146785,147284,147436,147443,147443,147443,147443,147443,147443,147770,147770,147770,147941,147942,147942,147942,147942,147942,147942,147942,147942,147942,147942,147942,147943,147943,147943,147944,147945,147946,147947,147947,147949,147949,147951,147951,147952,147954,147954,147954,147955,147956,147957,147957,147961,147962,147962,147962,147971,148462,148462,148462,148462,148463,148463,148463,148464,148466,148468,148468,148468,148472,148473,148473,148474,148476,148476,148477,148478,148480,148480,148480,148481,148482,148484,148484,148484,148485,148486,148487,148487,148488,148489,148490,148491,148492,148493,148494,148494,148496,148496,148496,148497,148505,148866,148866,148866,148866,148866,148867,148867,148867,148868,148988,148988,148988,148988,148988,148988,148990,148990,148991,148992,148993,148994,148996,148996,148998,148998,148999,149000,149000,149001,149003,149005,149005,149005,149006,149006,149014,149014,149533,149533,149533,149533,149534,149534,149534,149534,149536,149537,149537,149538,149541,149541,149541,149542,149543,149544,149544,149545,149546,149547,149549,149549,149550,149550,149551,149552,149554,149554,149556,149556,149557,149557,149558,149561,149563,149563,149564,149565,149566,149567,149567,149568,149569,149570,149570,149572,149572,149573,149575,149575,149576,149577,149578,149579,149580,149581,149582,149583,149583,149584,149585,149586,149587,149588,149589,149590,149591,149591,149592,149593,149594,149595,149596,149597,149598,149599,149599,149600,149601,149602,149603,149604,149605,149605,149607,149607,149608,149612,149612,149613,149615,149615,149616,149616,149617,149618,149619,149619,149628,149628,150070,150078,150079,150079,150079,150079,150217,150218,150218,150218,150218,150218,150218,150218,150219,150219,150220,150220,150223,150223,150224,150224,150225,150227,150227,150227,150228,150229,150231,150231,150232,150234,150234,150234,150236,150236,150236,150237,150237,150532,150533,150533,150533,150533,150533,150533,150534,150536,150536,150536,150537,150538,150539,150539,150539,150900,150901,150901,150901,150901,150901,150901,150901,150902,150904,150904,150904,150906,150906,150906,150907,150908,150908,150909,150909,151464,151466,151466,151466,151466,151466,151466,151466,151466,151466,151474,151474,152122,152129,152129,152129,152757,153529,153530,153530,153530,153530,153540,153540,153659,153659,153659,153659,153659,153659,153660,153660,153661,153661,153661,153662,153663,153665,153665,153666,153667,153667,153668,153668,153670,153672,153672,153672,153673,153674,153675,153675,153677,153678,153678,153678,153679,153687,154205,154205,154206,154206,154206,154207,154207,154207,154207,154209,154209,154209,154210,154218,154218,154526,154527,154527,154527,154527,154527,154528,154528,154532,154532,154534,154534,154535,154537,154537,154537,154540,154540,154540,154541,154542,154544,154544,154544,154545,154546,154546,154547,154548,154549,154549,154781,154896,154903,154903,154903,155015,155016,155016,155016,155017,155018,155018,155018,155018,155018,155018,155018,155018,155018,155019,155019,155026,155026,155026,155026,155461,155461,155461,155461,155462,155462,155464,155464,155465,155465,155664,155665,155665,155665,156048,156330,156330,156330,156330,156330,156331,156331,156331,156332,156333,156333,156333,156334,156473,156473,156473,156474,156474,156476,156476,156476,156478,156478,156479,156480,156481,156483,156483,156483,156485,156485,156486,156486,156488,156488,156488,156496,156803,156805,156805,156805,156805,156805,156805,156805,156806,156808,156808,156808,156810,156811,156811,156812,156814,156815,156817,156817,156818,156819,156820,156821,156823,156825,156825,156825,156825,156827,156827,156827,156829,156829,156831,156831,156832,156832,156833,156834,156836,156838,156838,156838,156841,156843,156843,156843,156844,156845,156846,156846,156847,156849,156849,156849,156852,156852,156852,156852,156854,156855,156855,156855,157779,157786,157917,157925,157925,157925,157925,157925,159068,159069,159069,159069,159069,159069,159069,159069,159069,159069,159070,159070,159071,159072,159072,159073,159075,159075,159076,159076,159078,159080,159080,159080,159081,159081,159083,159083,159084,159093,159093,159093,159302,159309,159310,159310,159310,159310,159310,160026,160033,160033,160033,160033,160188,160270,160271,160271,160271,160271,160271,160271,160271,160272,160273,160273,160273,160274,160274,160518,160526,160526,160526,160526,161042,161043,161043,161043,161043,161043,161043,161044,161044,161045,161046,161046,161047,161049,161049,161050,161051,161052,161053,161053,161054,161055,161057,161057,161060,161061,161062,161062,161063,161063,161064,162272,162273,162273,162273,162275,162275,162275,162276,163368,163368,163437,163437,163437,163438,163570,164034,164034,164034,164034,164035,164035,164036,164036,164037,164039,164039,164039,164040,164040,164042,164042,164043,164045,164045,164045,164046,164047,164048,164048,164049,164049,164050,164115,164123,164123,164123,164123,164282,164283,164283,164283,164283,164283,164284,164284,164285,164285,164285,164286,164288,164288,164288,164289,164291,164291,164293,164293,164295,164295,164295,164296,164297,164298,164298,164298,164300,164300,164301,164301,164304,164304,164304,164305,164306,164308,164308,164308,164308,164309,164310,164456,164457,164457,164457,164457,164457,164457,164458,164459,164459,164461,164461,164462,164462,164463,164464,164465,164466,164466,164467,164469,164469,164470,164470,164471,164476,164476,164476,164478,164478,164479,164479,164480,164480,164764,164772,164772,164772,164772,164772,164772,165645,165652,165653,165653,165653,165653,165653,165985,165987,165987,165987,165987,165987,165987,165987,165991,165991,165993,165993,165994,165996,165996,165996,165997,165998,165999,165999,166001,166001,166002,166003,166005,166005,166006,166006,166007,166008,166008,166009,166011,166011,166012,166012,166015,166015,166016,166016,166018,166018,166018,166019,166019,166238,166238,166238,166239,166239,166239,166239,166240,166241,166244,166244,166245,166248,166248,166248,166249,166250,166252,166252,166252,166253,166254,166255,166256,166259,166259,166259,166259,166262,166262,166262,166263,166264,166264,166265,166265,166273,166493,166625,166626,166627,166627,166627,166627,166627,166627,166627,166628,166628,166628,166630,166630,166631,166631,166632,166633,166634,166634,166636,166636,166637,166637,166639,166639,166640,166641,166643,166643,166643,166644,166645,166647,166647,166647,166648,166649,166650,166650,166652,166653,166653,166653,166654,166655,166655,166885,166885,166885,166886,166887,166887,166889,166889,166891,166892,166892,166893,166894,166902,166954,166954,166954,167099,167099,167099,167099,167099,167100,167100,167100,167101,167103,167103,167103,167104,167105,167106,167106,167108,167108,167109,167110,167111,167112,167113,167113,167115,167115,167116,167116,167118,167119,167119,167120,167123,167123,167123,167123,167125,167125,167125,167192,167429,167430,167430,167430,167430,167430,167430,167430,167432,167432,167432,167433,167435,167438,167439,167439,167439,167439,167440,167440,167441,167442,167442,167443,167445,167445,167446,167447,167448,167448,167449,167450,167451,167452,167452,167453,167457,167458,167459,167459,167460,167463,167463,167463,167464,167465,167465,167465,167538,167546,167546,167546,167546,167546,167546,167972,167974,167974,167974,167974,167974,167974,167981,167981,167981,168271,168278,168278,168655,168913,168914,168914,168915,168915,168915,168915,168915,168915,168916,168916,168917,168919,168919,168919,168919,168922,169053,169053,169053,169053,169054,169054,169054,169055,169056,169057,169057,169298,169299,169299,169299,169299,169299,169299,169299,169300,169300,169301,169302,169303,169304,169305,169306,169307,169308,169308,169309,169310,169312,169313,169313,169314,169314,169316,169316,169317,169319,169319,169319,169320,169321,169322,169322,169326,169330,169330,169330,169330,169331,169331,169331,169332,169333,169333,169334,169336,169336,169337,169337,169339,169341,169341,169341,169341,169344,169344,169344,169345,169346,169346,169347,169349,169349,169350,169350,169352,169354,169354,169354,169356,169356,169356,169357,169358,169360,169360,169360,169362,169362,169363,169363,169365,169365,169365,169366,169368,169368,169368,169369,169372,169373,169373,169381,169729,169729,169729,169729,169730,169730,169730,169730,169732,169733,169733,169733,169735,169735,169736,169736,169738,169739,169739,169740,169742,169742,169744,169744,169746,169746,169746,169747,169751,169752,169753,169754,169758,169758,169758,169759,169760,169761,169762,169762,169766,169766,169768,169768,169769,169772,169772,169772,169774,169774,169776,169776,169786,169786,169787,169787,169788,169921,169921,169921,169921,169921,169921,169921,169921,169922,169922,169923,169923,169924,169925,169925,169926,169928,169929,169929,169930,169932,169932,169933,169934,169935,169937,169937,169937,169941,169941,169941,169942,169943,169945,169945,169945,169946,169947,169948,169948,169950,169958,169958,169958,170103,170103,170103,170103,170275,170276,170276,170276,170276,170276,170279,170279,170280,170280,170281,170281,170281,170283,170283,170283,170285,170285,170286,170286,170287,170288,170288,170289,170291,170291,170293,170293,170294,170296,170296,170296,170300,170300,170301,170301,170302,170303,170303,170304,170306,170306,170307,170308,170309,170309,170310,170311,170313,170313,170314,170314,170314,170315,170316,171308,171309,171309,171309,171309,171310,171310,171310,171311,171313,171313,171313,171314,171315,171316,171316,171318,171319,171319,171319,171328,171537,171544,171544,171997,171998,171998,171998,171998,171998,171999,171999,172006,172007,172007,172008,172009,172011,172011,172011,172013,172013,172014,172014,172016,172018,172018,172018,172020,172020,172020,172021,172021,172066,172073,172073,172073,172315,172316,172316,172316,172316,172317,172317,172317,172317,172319,172319,172319,172321,172321,172321,172328,172393,172394,172394,172394,172394,172394,172394,172394,172396,172396,172396,172397,172398,172399,172399,172400,172402,172402,172403,172403,172404,172406,172406,172406,172409,172409,172410,172410,172411,172411,172411,172412,172585,172586,172586,172586,172586,172586,172587,172587,172587,172587,172588,172589,172589,172591,172593,172593,172593,172595,172597,172598,172598,172598,172600,172600,172603,172603,172604,172604,172604,172605,172606,172607,172607,172607,172608,172609,172860,172861,172861,172861,172861,172861,172861,172861,172868,173148,173412,173419,173419,173419,173419,173419,173419,173891,173893,173893,173893,173893,173893,173893,173894,173894,173896,173896,173896,173898,173898,173898,173902,173902,173902,173902,173902,173903,174691,174844,174846,174846,174846,174846,174846,174846,174846,174849,174849,174849,174849,174851,174853,174853,174853,174854,174854,174855,174855,174857,174859,174859,174859,174860,174861,174864,174864,174865,174867,174867,174867,174868,174869,174870,174870,174870,174871,175181,175182,175182,175182,175182,175182,175182,175182,175183,175183,175183,175184,175185,175187,175187,175187,175189,175189,175190,175190,175192,175194,175194,175194,175196,175196,175197,175197,175198,175200,175200,175200,175201,175202,175206,175206,175207,175209,175209,175210,175210,175211,175212,175214,175214,175215,175216,175217,175217,175218,175219,175220,175221,175222,175224,175224,175225,175225,175226,175227,175228,175229,175230,175230,175239,175239,175591,175592,175592,175592,175592,175592,175592,175600,175600,175600,175600,175644,175645,175645,175645,175645,175645,175645,175646,175646,175647,175648,175648,175650,175650,175650,175651,175696,175703,175703,175703,175703,175703,176474,176482,176659,176660,176660,176660,176660,176660,176661,176661,176661,176661,176662,176662,176663,176664,176665,176665,176667,176667,176669,176669,176670,176672,176672,176672,176673,176675,176675,176675,176676,176677,176677,176678,176680,176680,176681,176682,176685,176685,176685,176685,176687,176687,176688,176688,176689,176690,176690,176691,176693,176695,176695,176695,176697,176698,176698,176699,176702,176703,176703,176703,176704,176705,176706,176706,176707,176707,176709,176709,176710,176711,176711,176711,176712,177468,177469,177469,177469,177469,177469,177469,177469,177470,177470,177470,178899,178906,178906,178906,179193,179194,179194,179194,179195,180453,180453,180454,180454,180454,180457,180457,180457,180459,180459,180459,180460,180461,180462,180463,180463,180466,180466,180466,180467,180468,180469,180470,180470,180472,180472,180474,180474,180476,180476,180477,180478,180480,180480,180481,180481,180482,180489,181737,181745,181745,181745,181745,181745,181861,181861,181861,181861,182062,182063,182063,182064,182064,182064,182064,182064,182065,182065,182066,182067,182067,182075,182075,182182,182182,182182,182182,182183,182183,182183,182183,182185,182185,182187,182187,182188,182190,182190,182190,182191,182192,182193,182193,182195,182195,182196,182197,182199,182199,182201,182201,182202,182202,182203,182204,182206,182206,182207,182207,182209,182209,182210,182211,182212,182213,182213,182214,182214,182291,182292,182292,182292,182292,182292,182292,182292,182293,182293,182293,182301,182653,182654,182654,182654,182654,182654,182654,182654,182655,182655,182656,182657,182658,182661,182661,182661,182662,182662,182664,182664,182665,182667,182667,182668,182668,182669,182670,182670,182672,182673,182673,182674,182676,182676,182677,182678,182679,182682,182682,182683,182685,182685,182687,182687,182690,182690,182690,182690,182691,182692,182693,182693,182694,182696,182696,182696,182699,182700,182700,182700,182701,182703,182703,182703,182704,182707,182708,182708,182708,182710,182710,182710,182711,182711,182713,182713,182714,182716,182716,182716,182717,182718,182718,182726,184674,184683,184683,184683,184683,184683,184683,184685,184685,186133,186140,186140,186140,187618,187626,187626,187626,187626,187937,187937,187937,187937,187937,187937,187939,187939,187941,187942,187942,187943,187945,187945,187946,187946,187948,187948,187949,187950,187951,187952,187953,187954,187955,187955,187956,187957,187958,187959,187959,187961,187961,187962,187963,187964,187965,187965,187965,188420,188421,188421,188421,188421,188421,188421,188421,188422,188424,188424,188425,188426,188427,188428,188428,188430,188430,188431,188432,188433,188434,188434,188436,188436,188437,188438,188439,188440,188441,188442,188443,188444,188444,188445,188446,188446,188447,188583,188585,188585,188585,188585,188585,188585,188585,188585,188585,188585,188585,188585,188587,188587,188587,188589,188589,188591,188591,188592,188594,188594,188594,188595,188596,188597,188597,188599,188602,188602,188603,188605,188605,188606,188606,188606,188607,188748,188750,188750,188750,188750,188750,188750,188750,188750,188753,188753,188753,188754,188754,188756,188756,188757,188759,188759,188759,188760,188761,188764,188764,188766,188768,188768,188768,188769,188770,188771,188771,188772,188774,188774,188774,188777,188777,188777,188777,188778,188779,188780,188780,188783,188783,188784,188784,188785,188787,188787,188787,188789,188789,188790,188790,188792,188794,188794,188794,188795,188796,188798,188798,188799,188801,188801,188801,188803,188803,188805,188805,188806,188807,188807,188808,188810,188810,188813,188813,188816,188816,188816,188819,188820,188820,188820,188820,188821,188822,188822,188823,188824,188826,188826,188826,188827,188827,188828,188829,188830,188831,188832,188832,188834,188835,188835,188836,188837,188838,188839,188840,188841,188841,188843,188843,188844,188845,188846,188846,188847,188847,189308,189308,189308,189308,189308,189308,189308,189308,189309,189309,189317,189317,189364,189365,189365,189365,189366,189366,189366,189366,189366,189367,189367,189367,189682,189693,189693,189693,189693,189693,189693,190719,190719,190719,190719,190719,190719,190719,190719,190720,190720,190721,190722,190723,190724,190724,190725,190728,190728,190728,190729,190730,190731,190731,190732,190734,190734,190735,190736,190737,190737,190738,190741,190743,190743,190744,190744,190745,190746,190746,190747,190749,190749,190751,190751,190752,190752,190753,190754,190755,190756,190756,190757,190759,190759,190761,190761,190762,190763,190763,190763,190764,190765,190765,191882,191883,191883,191883,191883,191883,191883,191883,191883,191884,191884,191884,191885,192601,192603,192603,192603,192603,192603,192603,192603,192603,192603,192604,192604,192606,192608,192608,192608,192609,192609,192611,192611,192612,192614,192614,192614,192615,192616,192616,192616,192785,192794,192794,192794,192794,192794,192794,192794,193349,193356,193356,193356,193900,194321,194322,194322,194322,194322,194323,194323,194323,194323,194323,194324,194325,194327,194327,194327,194327,194328,194397,194407,194407,194408,194408,194408,194408,194915,194915,194915,194915,194915,194916,194916,194916,194916,194916,194917,194918,194919,194921,194921,194921,194923,194923,194924,194924,194926,194926,194927,194927,194928,194932,194932,194932,194933,194933,194933,194933,194934,196298,196583,196592,196592,196592,196592,196592,196592,196592,196592,196592,196830,197457,197466,197466,197466,197466,197466,197466,197466,197466,197466,197466,197466,198066,198067,198067,198067,198067,198067,198067,198067,198068,198069,198069,198069,198070,198071,198071,198225,198233,198233,198233,198233,198233,198233,198305,198312,198312,198312,198312,198312,198312,198312,198383,198384,198384,198384,198384,198384,198384,198384,198384]]"
S11;0;false;;0;4320469e2bb366e77c04ffa192e23365;336215;348664;313448;16122.189822312186;3;3;3;3;112108;257704;9351;257704 69269 9351;112106.66666666667 112106.66666666667 112106.66666666667;257702 257702 257702;9350 9350 9350;105817.58674666933 105817.58674666933 105817.58674666933;105818.04538294338;"[[257702,257702,257702],[69268,69268,69268],[9350,9350,9350]]"
S12;0;true;terminated;3;;;;;;3;0;0;0;0;0;0;NaN NaN NaN;;;;;NaN;
S13;0;true;terminated;3;;;;;;3;0;0;0;0;0;0;NaN NaN NaN;197010;241703;152317;44693;NaN;"[[241703],[152317]]"
S14;0;true;Unexpected "!" at position 0 in state STOP;1;5725590f9c9287dc982f374b389c61c5;94258;181000;7516;86742;3;1620;1620;1620;701914;1320885;82943;NaN 82943 1320885;32713.333333333332 47554 48490.333333333336 49441.666666666664 51248 52773.666666666664 54336 66173.33333333333 69065.33333333333 70117 75821.33333333333 80092.33333333333 82357.66666666667 84159 96776 99703 101718.33333333333 110352.66666666667 112124 117308.33333333333 119428.33333333333 121393.66666666667 125296 151313.66666666666 156594.66666666666 175828.33333333334 185447.33333333334 191000 208061 214736 221282 222711 227184 269473.6666666667 279634.3333333333 298850 308753.3333333333 361245 364550 383907.3333333333 409134.3333333333 426159 430021 440944.3333333333 473161.3333333333 504246 522322 531590 537601.3333333334 542823.3333333334 565944 600639.3333333334 602170.6666666666 624506 49634.5 50872.5 51046 51600.5 52572 53001.5 57858.5 58164.5 58592 59076.5 60335.5 60686 61078.5 61831 66924 68509 78763 80051.5 81171.5 81906.5 82652 83030 84073.5 85203.5 85298 85714.5 85809.5 86021.5 86157 86628 86941 87522 87822 88305 88499 88675 90256.5 90644 90758 90847 91222 91337 91410.5 91981.5 92366 93973 95044.5 96009 96649 97280 98099 99114 99448.5 99996 100334 103254 103579.5 106450.5 107041.5 109013.5 112046 112183 113628.5 114190 121004 122623 125544.5 132520.5 139509.5 140541.5 143040 146102 147109.5 163206.5 163718.5 167202.5 167816.5 168747 169850.5 176013 177943 178129.5 183084 198498.5 205309 205443.5 208330 208446 208729.5 208821 209026.5 209108.5 209235 209298 210225.5 214486.5 217661 218519 218582 218696 218766.5 218920 218974.5 219094 219327 219598.5 219844 220015 220075 220144.5 220222.5 220343 220396.5 220757.5 220948.5 221021.5 221081 221180.5 221254 221315.5 221429 221497.5 221837 222091 222365 222409.5 222520 222660.5 222776 222937 223006 223907.5 223973 224061 224170.5 224353.5 224459 224515 224562 224684.5 224964.5 225036 225085 225133 225193.5 225242 225358.5 225408 225547.5 225608.5 225706 225770.5 225918.5 226012.5 226138.5 226199.5 226367.5 226433.5 226562.5 226619.5 226690 226751.5 226820.5 226890 227008.5 227078.5 227238.5 227555.5 227626 227730 227815 228072 228159.5 228236 228298 228394 228469 228512 228636.5 228693 228768.5 229090.5 229216.5 229346 229396 229507 229820.5 229882.5 229943.5 230070 230209 230414.5 230478 230745.5 230819.5 230915 231019 231079.5 231145.5 231249 231424 232248.5 232415 232482 232850.5 233002.5 233069 233169.5 233238.5 233322 233427.5 233565.5 233623 233683.5 233834 234081 234140 234198 234295 234346 234407.5 234462 234526 234644 234903 235118.5 235183.5 235247 235371.5 235447.5 235689.5 235990 236091.5 236136.5 236339.5 236584.5 236632 236765 236824 236887 236997 237113 237206 237542 237606.5 237720.5 237838.5 238062.5 238511 238581.5 238652.5 238787 238836.5 238968.5 239039 239251.5 239350 239427.5 239499.5 239630.5 239742.5 239822 239888.5 239957.5 240024.5 240138.5 240323 240391 240511.5 240576 240642.5 240696 240753 240969 242041.5 242176 242253 242458.5 242594 242722 242814.5 242878.5 242967.5 243223 243269 243430.5 243765.5 244049.5 244194 244513 244577.5 244636 244796 244861 244945.5 245037.5 245097 245175 245299.5 245346.5 245422.5 245475.5 245526 245578.5 245682 245742 245914.5 246149.5 246216.5 246285 246351.5 246625 246764 246829 246905 246956 247026.5 247142 247232.5 247439 247482.5 247585.5 247638.5 247690.5 247835.5 247968 248034.5 248129 248200 248254 248311.5 248391.5 248448.5 248552 248647.5 248718.5 248792 248854.5 248964.5 249074 249149 249203 249389.5 249487 249689 249750.5 249811.5 249935 250067.5 250121 250260.5 250521 250752 250895.5 251430 251513 251615.5 251731.5 251846.5 251975 252206.5 252258.5 252307.5 252404.5 252477.5 252520 252571.5 252617 252710.5 252955.5 253238 253301.5 253374.5 253491 253631 253699.5 253768 254065.5 254319 254362.5 254418 254471 254548.5 254596 254780 254846.5 254924.5 255285.5 255351 255413.5 255603 255663.5 255746 255853 255960 256013 256330.5 256481 256562.5 256852 256905.5 257010.5 257078.5 257201.5 257260.5 257365.5 257850.5 257932.5 258058 258138 258194 258311 258491 259033.5 259096.5 259156 259246.5 259413.5 259503.5 259874.5 260492 260606.5 260738.5 260820 260945 261697.5 261756.5 261820 261953 262075.5 262133.5 262308.5 262358 262429 262583 262650.5 262927.5 262981.5 263763.5 263801 263865 263907 264131.5 264180.5 264234 264443.5 264484.5 264536 264588.5 264681 264730 264863.5 264918 264986.5 265041.5 265102.5 265160.5 265322 265390 265640 265683 265748 265915 266025.5 266159 266204.5 266320.5 266370 266434.5 266483 266616 266798.5 266847 266903 266954 267005 267062.5 267195 267356 267407 267500 267611.5 267675 267805.5 267978.5 268101.5 268181.5 268472.5 268700 268963.5 269216.5 269509.5 269793.5 269997 270057 270135 270187.5 270338.5 270434 270557 270632 270710 270761 270800 270913.5 270987.5 271077.5 271123.5 271214 271435.5 271713 271802.5 271999 272554.5 272650 273125 273192.5 273253.5 273360 273425 273492.5 273556 273676.5 273745.5 273810 275743.5 276963.5 277158.5 277562.5 278059 278147 278209.5 278267.5 278341 278399.5 278491 278550 278623 279169.5 279606.5 279669 282407 282477.5 282529.5 292763.5 293671.5 297201.5 333046 398921.5 402225.5 405391.5 406314 406777 407063 407087 407326 407537.5 407908 408302 408410 408460 408958 409115 409520 410663.5 415053.5 415374 415715.5 415861 415940 416054 416332.5 416461 416789 417018.5 417286.5 417492.5 421944.5 423383 427991 428030 428149 428325 428759.5 429534 429776 429948.5 430085.5 430566 432629 434277 434809 435029 435641 440362 441627.5 441960 442445 442509 446093.5 446166.5 448388.5 454597 457157 458717.5 458845 469954.5 470327 470396 470458.5 470566 470631 470707.5 470799.5 470878.5 470950.5 471043.5 471090.5 471376 471504.5 471576 471649 471866 471976 472131.5 472481 472595 472703.5 472883 472964 473256 473377.5 473483.5 473525 473820.5 474117 474166.5 474424.5 474566 474635.5 474706 474878.5 475283.5 475382 475451 475558.5 475608 475769.5 476005.5 476067.5 476293.5 476362 476486 476623.5 476716.5 476846.5 476897 477069 477115 477404 477484 477547 477643.5 477717 477830.5 477925 478028 478101.5 478285 478340.5 478491.5 478600 478783 478952.5 479197 479285 479654 479741 479839.5 479908.5 480020.5 480061.5 480334.5 480404 480488.5 480736.5 481107 481374 481472.5 481527.5 481604.5 481660 481750.5 481894 481968.5 482038.5 482182 482249 482498 482573 482643.5 482727 482794 482890 483040 483105 483229.5 483332 483400.5 483457 483618 483697 483804.5 483846 484157 484472 484524 484587 484732.5 484810.5 485000.5 485073 485167 485218.5 485371.5 485478 485530.5 485667.5 485712 485765 485806.5 485857.5 485954 486086 486147 486230.5 486297.5 486347 486432.5 486540 486607.5 486664 486740 486799.5 486952.5 487047 487412.5 487471.5 487523 487585.5 487656.5 487763 487855 487914 487967 488030.5 488258.5 488308.5 488369 488423 488486.5 488539 488599 488834.5 488930.5 488991 489036.5 489100 489159 489448.5 489521 489640 489721.5 489817.5 489951 490147 490233 490287 490353.5 490436.5 490570.5 490645.5 490833 490887 491098 491155 491490.5 491559.5 491614 491718 491783 491845 491968.5 492036.5 492129.5 492183 492288.5 492337.5 492408.5 492530.5 492649.5 492767.5 492835.5 492922.5 492980 493053.5 493196.5 493239 493297 493352 493419 493496.5 493600 493783 493850.5 493998.5 494057.5 494189.5 494302.5 494352 494414.5 494474.5 494562 494725.5 494818.5 494912.5 494987 495095.5 495279 495372 495512.5 495766 495839.5 495902 495991.5 496271.5 496348.5 496518 496600.5 496689.5 496808.5 496878 496947 497163.5 497234.5 497291 497344 497402 497487 497635.5 497724.5 497837 497898 497980.5 498450.5 498514.5 498618.5 498678.5 498735.5 498995.5 499129.5 499193.5 499345 499444.5 499509 499604.5 499754 499850 499945.5 500009 500066 500170 500235 500312 500379.5 500541 500605.5 500707 500761 500836.5 501105 501303 501406.5 501662 501714.5 501908.5 501985 502095.5 502177 502258.5 502312.5 502374.5 502432 502557 502616 502676 502758.5 502820.5 502939 503001.5 503075.5 503165 503297.5 503361 503466 503728 503994 504075.5 504128 504232 504428 504489 504559.5 504720 504957 505013.5 505105 505260 505311.5 505721.5 505818.5 505884.5 505936 506176.5 506299 506369.5 507048 507226.5 507382.5 507573 507760.5 507920.5 508026.5 508094.5 508878 508994 509115.5 509201.5 509255.5 509371.5 509451 509502 509647.5 509776.5 509831 510176 510623.5 510869.5 511191.5 511520 511688 511907 512093.5 512207.5 512268.5 512458 512713 513171 513442.5 513560.5 514066 514171 514308 514414 514492 514546 514679.5 514732.5 514814.5 514862.5 515241.5 515372.5 515496 515586.5 515661.5 515842 515972.5 516143 516296.5 517639.5 517784.5 519810 520938 520987.5 521197.5 521977.5 522189.5 522262 522328.5 522445 522493 522580 522761 522958 523522 523762.5 525189 525582.5 525634 525726 526359.5 526624.5 527216.5 527851 528156 528216 528323 528489 528817 529323 529431 529492.5 529912.5 530212 530341 530772 530851.5 531613.5 531683.5 531933.5 532104.5 532651.5 532835.5 533019.5 533471 533714 534186.5 534344.5 534504 534972 535160 535636.5 535794 535837 536389.5 536710 536765.5 536938.5 537040 537530.5 537729 537814 538322 538550 538679.5 538888 538973.5 539348.5 539483.5 539939 541070 541169 542587 542971.5 543282.5 544269.5 544805 546632.5 547596 548080.5 548420.5 548840 549497 549921 549991.5 550910 551162 551834.5 551920.5 552094 552181 552832 553748.5 553874 554039 554123 554259 554784 556041 556384.5 556699 558018.5 558091.5 558480 558627 559523.5 559661.5 559940 561052.5 561594 561697 562795 563620 564094.5 564338.5 565124.5 565470.5 565616 565885 566630 567873 568219.5 568283 568414 568679 569292.5 569731 569837 569919.5 569977.5 570034 570267 570361.5 570541 570591.5 570808 570855 570929 571067 571111.5 571187 571335 571392.5 571604.5 571808.5 571918 572117.5 573235.5 573349.5 573540.5 574901 576292 576430 576620 576776.5 576920.5 577832.5 578021 578180.5 579062 579314.5 579522.5 579591 579743.5 579804.5 580128 580438.5 580591.5 580681 580939.5 581162 581415 581474.5 581546 581789 582150.5 582207.5 582455.5 582878.5 583108.5 583210.5 583408 583736 583861 583991 585152.5 585572.5 585735.5 586186 586439 587150.5 587889 588201.5 588871.5 589287.5 589614.5 589880.5 589982 590239 590315 590703 590830.5 591046.5 591452.5 591894 592888 593860.5 594451.5 595097 595732.5 596272 596537 597002 597550 597832.5 597879.5 598212 599378.5 599671.5 599790 599873.5 599882 600185.5 600280 600482.5 600606 600659.5 601052 601306 601320 601412 601471 601546.5 601985.5 602119.5 602404.5 602617 602834 602891.5 603151 604065 604146 604234.5 604746 604817.5 605091.5 605660 606040.5 606518.5 607003 608650 608707.5 609380.5 609577.5 609867 610119 610242.5 610543 611319 611702 612073.5 612480 613454 614340.5 614927.5 615858 615972 616074 616402.5 616567.5 616957.5 617276 617564 620274 621163 621390 621883.5 622232.5 623363.5 625305 625940 626083.5 626226.5 626386 626645 627572.5 627803 628507.5 628679.5 629150.5 629249 629657.5 630039 630206 630534 631123 631842 633042 633876.5 634002.5 634666 634716.5 635044.5 637026 637075.5 637390 637932.5 639724 640088.5 640260 640690.5 642167 642365.5 642688 642833 642967 644192.5 646716 646881.5 648786 648835.5 649110.5 649364 649879 650119.5 651090 651809 652282.5 652715 652990 653628.5 655447 656550 656824.5 657801 658135 659555.5 659754.5 659828 660021 660083.5 660226 660450 660510 661332.5 661461.5 661753.5 662012 662053 662104 662183.5 662535.5 663986.5 664885 664981.5 665602 665707 665750.5 665854.5 666297 666509.5 667017.5 667303 667388.5 667558 667664.5 667806 668023.5 668139.5 668341 668369 668593 668725.5 668773 668877.5 668943 669087 669307 669488 669549.5 669764 669905.5 670072 670124 670186.5 670259.5 670306.5 670366.5 670454.5 670736 670966.5 671266.5 671630 671689 671883 671988.5 672705 672766.5 672903 672961.5 673057.5 673208.5 673648.5 673766.5 673996.5 674162 674410.5 674539 674770 674850 675217.5 675341.5 675620.5 675730 675753 675978 676010 676239 676684 676762.5 676887.5 676966.5 677089 677542 677986 678201.5 678217.5 678329 678410 678479 678497.5 678595 678660 678720 678763 678856 678941 679016.5 679278 679316 679448 679480 679593 679609 679693 679763 679858 679926 680007 680172 680325 680423 680449.5 680575 680639 680696.5 680774 680822 680874 680892.5 680935.5 680984 681184.5 681305.5 681334 681402 681568 681653 681896 682000 682132 682271.5 682311.5 682369.5 682551 682577 682603 682632.5 682670.5 682787 682847 682904 682989 683086.5 683121.5 683162 683187.5 683247 683324 683378.5 683431.5 683457.5 683505 683561.5 683617.5 683695.5 683736 683847 683938.5 683981.5 684021 684103 684246.5 684314 684406.5 684429 684540 684553.5 684683 684694 684812 684832 684906 684992 685041 685068.5 685116.5 685196 685259 685336.5 685421 685501.5 685595 685701.5 685729.5 685795 685803.5 685873.5 685947.5 686031.5 686184 686234.5 686259 686303.5 686365 686453 686473.5 686563.5 686611 686849.5 686855 686958.5 686998.5 687077.5 687150 687211 687224 687285.5 687355.5 687427.5 687489 687704.5 687732.5 687817.5 687936 687951 688014.5 688032.5 688117 688188.5 688242.5 688337 688378 688458.5 688542.5 688615.5 688642 688699.5 688842.5 688875 688957 688973 689107.5 689140 689230.5 689341.5 689363 689491 689552.5 689657.5 689687.5 689738 689925 690029 690215.5 690276;51157 93367 95831 98446 103492 107757 112116 145945 154049 157009 173503 185970 192396 197577 234330 242744 248616 273841 278976 293880 300078 305738 317101 393079 408519 464680 492780 509053 558875 578374 597262 601375 614175 737728 767414 823573 852435 1005918 1015532 1072002 1145690 1195709 1206987 1238946 1333398 1424260 1477164 1503973 1521529 1536834 1604688 1706218 1710645 1775515 65554 68027 68366 69375 71312 72146 81855 82460 83312 84277 86693 87375 88160 89648 99829 102981 123486 125981 128193 129636 131127 131810 133893 136137 136326 137147 137337 137723 137990 138848 139474 140584 141164 142122 142433 142785 145856 146631 146846 147024 147723 147851 147975 149117 149880 153094 155172 157101 158275 159537 161156 163186 163839 164934 165581 171341 171939 177670 178825 182768 188768 189042 191887 193010 206613 209836 215590 229500 243459 245523 250492 256616 258529 290719 291725 298693 299838 301694 303833 316100 319960 320274 330171 360996 374617 374871 380638 380811 381378 381499 381907 382066 382300 382420 384217 392691 399040 400742 400868 401087 401222 401449 401558 401756 402222 402740 403229 403495 403605 403725 403880 404084 404187 404834 405208 405322 405435 405541 405652 405767 405887 406023 406692 407200 407719 407807 407908 408189 408407 408728 408856 410659 410785 410957 411060 411403 411614 411707 411801 411914 412474 412615 412709 412805 412903 413000 413100 413199 413460 413582 413763 413892 414025 414188 414440 414550 414858 414990 415132 415246 415373 415496 415608 415731 415850 415989 416269 416903 417030 417236 417374 417753 417928 418068 418192 418374 418511 418597 418712 418825 418948 419584 419829 419931 420031 420222 420847 420970 421078 421331 421467 421865 421984 422320 422453 422636 422818 422931 423061 423169 423514 425154 425457 425580 426317 426452 426584 426767 426904 427071 427274 427384 427493 427614 427904 428398 428506 428621 428707 428808 428912 429021 429128 429342 429860 430187 430317 430435 430678 430808 431268 431869 431972 432057 432302 432792 432885 433150 433262 433388 433574 433705 433890 434552 434677 434899 435000 435438 436331 436449 436587 436739 436838 437089 437230 437650 437847 437980 438124 438266 438483 438638 438765 438889 439018 439124 439492 439612 439853 439973 440082 440181 440295 440594 442737 443003 443124 443523 443794 443920 444104 444218 444396 444877 444969 445289 445958 446413 446673 447304 447427 447538 447721 447843 448007 448186 448304 448459 448577 448671 448768 448870 448970 449075 449181 449293 449596 450066 450189 450325 450450 450997 451141 451271 451387 451489 451604 451719 451900 452268 452355 452543 452647 452732 453022 453205 453303 453492 453600 453691 453806 453903 454006 454126 454309 454451 454592 454717 454861 455000 455129 455237 455603 455798 456046 456169 456280 456527 456779 456886 457041 457544 458006 458277 459346 459509 459612 459814 460044 460289 460752 460847 460945 461034 461124 461208 461302 461393 461574 462064 462511 462638 462770 463003 463263 463375 463508 463993 464480 464567 464672 464778 464916 465011 465270 465396 465546 466266 466390 466515 466775 466874 467029 467241 467450 467556 468075 468375 468516 469078 469175 469266 469374 469606 469723 469922 470785 470949 471153 471288 471384 471509 471869 472937 473048 473161 473330 473552 473707 474448 475672 475896 476027 476188 476425 477929 478032 478154 478415 478523 478623 478950 479049 479187 479380 479515 480049 480154 481706 481781 481898 481982 482322 482416 482503 482901 482983 483072 483168 483260 483357 483606 483715 483825 483934 484047 484158 484374 484505 484991 485077 485165 485498 485700 485861 485951 486144 486243 486349 486446 486699 486929 487026 487121 487219 487321 487429 487694 487881 487983 488151 488374 488491 488736 489082 489202 489362 489914 490348 490875 491375 491961 492422 492782 492901 493026 493131 493420 493512 493758 493888 494028 494112 494190 494410 494554 494644 494736 494887 495314 495869 496039 496426 497414 497605 498504 498616 498738 498870 498999 499097 499224 499416 499535 499664 503478 505918 506243 507051 508017 508189 508291 508406 508502 508618 508738 508856 509001 510053 510820 510944 516420 516527 516630 537074 538885 545869 617529 749254 755862 762188 764018 764944 765404 765451 765898 766297 767026 767814 767913 768013 769005 769302 770089 772372 781047 781684 782366 782657 782795 783018 783574 783717 784372 784813 785335 785728 794618 797495 806634 806707 806924 807265 808102 809649 810129 810387 810638 811561 815686 818977 820041 820382 821595 831034 833524 834179 835149 835174 842343 842475 846862 859255 864370 867412 867667 889860 890561 890687 890812 890940 891057 891171 891355 891488 891632 891732 891826 892368 892625 892735 892881 893295 893415 893726 894384 894586 894770 895052 895160 895744 895982 896171 896254 896751 897302 897400 897895 898178 898304 898445 898679 899469 899619 899757 899960 900059 900243 900715 900825 901276 901409 901657 901930 902116 902238 902338 902670 902762 903333 903493 903605 903686 903833 904053 904241 904434 904577 904942 905053 905248 905435 905801 906121 906581 906757 907401 907566 907744 907833 908025 908107 908563 908677 908818 909314 910015 910475 910644 910747 910881 910992 911145 911371 911474 911614 911877 912011 912416 912566 912668 912835 912949 913141 913437 913560 913673 913878 913997 914108 914430 914588 914694 914776 915359 915985 916083 916209 916402 916525 916905 917040 917224 917311 917617 917743 917848 918088 918177 918270 918353 918449 918546 918807 918899 919066 919191 919289 919448 919554 919688 919788 919927 920046 920329 920518 921138 921247 921344 921455 921569 921681 921855 921971 922071 922182 922482 922582 922691 922799 922916 923017 923136 923506 923657 923763 923854 923973 924083 924581 924722 924941 925084 925261 925528 925803 925975 926062 926184 926340 926471 926620 926983 927087 927501 927615 928164 928282 928391 928589 928705 928828 928957 929093 929239 929346 929542 929640 929761 929888 930126 930332 930468 930630 930735 930882 931046 931131 931230 931340 931444 931588 931792 932076 932207 932488 932605 932845 932963 933060 933170 933279 933409 933736 933839 934013 934162 934244 934589 934775 935047 935554 935689 935814 935903 936449 936589 936799 936946 937124 937236 937360 937489 937816 937951 938039 938140 938253 938419 938608 938786 938993 939115 939258 940193 940321 940425 940540 940654 941165 941407 941531 941747 941946 942071 942248 942413 942575 942761 942874 942988 943091 943221 943347 943471 943787 943909 944022 944125 944259 944778 945087 945294 945777 945882 946267 946420 946514 946670 946772 946880 946988 947103 947229 947346 947456 947585 947697 947819 947944 948088 948257 948385 948512 948705 949229 949586 949726 949823 950029 950277 950399 950527 950848 951316 951429 951604 951767 951869 952674 952849 952981 953072 953553 953666 953786 954995 955334 955646 956022 956396 956591 956775 956893 958382 958495 958597 958750 958858 958949 959101 959201 959492 959596 959695 960264 961049 961518 962156 962553 962764 963028 963115 963336 963451 963562 964002 964876 965385 965591 966602 966776 966975 967187 967276 967370 967629 967735 967826 967922 968597 968841 969088 969261 969411 969693 969879 970220 970511 973189 973467 977518 979725 979816 980186 981697 982121 982247 982380 982566 982661 982771 983124 983466 984577 985058 987858 988620 988710 988796 990058 990588 991716 992985 993503 993623 993803 994051 994652 995664 995858 995981 996810 997409 997588 998447 998572 1000054 1000174 1000661 1000993 1001980 1002261 1002629 1003504 1003989 1004934 1005173 1005480 1006316 1006684 1007611 1007925 1008011 1009114 1009732 1009843 1010051 1010253 1011219 1011612 1011782 1012793 1013248 1013359 1013769 1013933 1014670 1014794 1015693 1017945 1018129 1020965 1021595 1022217 1024176 1025230 1028865 1030682 1031638 1032273 1033002 1034316 1035154 1035268 1037095 1037598 1038824 1038989 1039326 1039483 1040657 1042489 1042727 1043039 1043207 1043472 1044427 1046918 1047582 1048211 1050834 1050980 1051646 1051937 1053671 1053931 1054399 1056604 1057616 1057822 1060006 1061568 1062486 1062895 1064463 1065147 1065345 1065737 1067221 1069687 1070325 1070452 1070610 1071123 1072328 1073058 1073260 1073402 1073500 1073613 1073926 1074064 1074422 1074503 1074936 1075022 1075170 1075243 1075327 1075397 1075617 1075699 1076109 1076462 1076602 1076998 1079190 1079410 1079791 1082471 1085253 1085457 1085837 1086104 1086204 1088028 1088401 1088693 1090447 1090952 1091242 1091379 1091666 1091780 1092426 1092897 1093182 1093340 1093853 1094298 1094660 1094764 1094772 1095238 1095945 1096059 1096443 1097275 1097731 1097905 1098300 1098850 1099097 1099344 1101664 1102492 1102805 1103577 1104073 1105492 1106965 1107511 1108790 1109597 1110247 1110775 1110850 1111360 1111480 1112256 1112503 1112935 1113740 1114501 1116489 1118404 1119487 1120775 1122024 1123086 1123607 1124444 1125539 1126062 1126141 1126806 1129132 1129718 1129856 1130014 1130021 1130616 1130805 1131096 1131307 1131414 1132180 1132571 1132599 1132719 1132837 1132978 1133856 1134031 1134599 1134993 1135398 1135504 1135925 1137752 1137896 1138072 1139047 1139190 1139617 1140754 1141501 1142457 1143426 1146719 1146834 1148012 1148404 1148974 1149478 1149724 1150209 1151761 1152509 1153252 1154049 1155899 1157630 1158803 1160655 1160883 1161081 1161657 1161937 1162717 1163342 1163913 1169333 1171013 1171466 1172441 1173104 1175366 1179242 1180400 1180687 1180930 1181248 1181750 1183605 1184058 1185467 1185704 1186590 1186772 1187494 1188226 1188554 1189197 1190352 1191787 1194098 1195754 1195979 1197286 1197387 1197942 1201884 1201975 1202583 1203668 1207132 1207849 1208141 1208984 1211937 1212260 1212905 1213169 1213437 1215835 1220874 1221136 1224914 1225010 1225523 1226030 1227048 1227476 1229416 1230829 1231776 1232585 1233135 1234403 1237981 1240187 1240704 1242657 1243289 1246086 1246475 1246554 1246939 1247028 1247274 1247718 1247752 1249358 1249579 1250034 1250544 1250622 1250724 1250833 1251537 1254313 1256103 1256295 1257386 1257577 1257658 1257865 1258750 1259168 1260184 1260583 1260714 1261053 1261265 1261547 1261982 1262214 1262495 1262540 1262954 1263196 1263279 1263488 1263517 1263744 1264184 1264541 1264663 1264965 1265248 1265573 1265631 1265756 1265800 1265866 1265959 1266135 1266594 1267055 1267618 1268305 1268423 1268718 1268920 1270353 1270459 1270595 1270703 1270894 1271191 1271946 1272156 1272603 1272934 1273339 1273596 1274024 1274169 1274904 1275142 1275599 1275818 1275850 1276285 1276327 1276691 1277575 1277725 1277965 1278123 1278228 1279121 1280007 1280434 1280466 1280630 1280744 1280876 1280907 1281040 1281170 1281228 1281314 1281484 1281652 1281803 1282275 1282348 1282542 1282584 1282804 1282832 1282947 1283087 1283219 1283355 1283466 1283784 1284090 1284223 1284276 1284412 1284540 1284639 1284794 1284806 1284910 1284929 1285015 1285050 1285397 1285533 1285583 1285663 1285878 1286018 1286450 1286518 1286737 1286894 1286930 1287036 1287268 1287300 1287351 1287399 1287455 1287541 1287652 1287747 1287783 1287921 1287991 1288062 1288113 1288204 1288240 1288344 1288449 1288451 1288537 1288548 1288625 1288771 1288852 1288960 1288994 1289055 1289096 1289259 1289438 1289573 1289742 1289773 1289867 1289894 1290133 1290150 1290258 1290279 1290408 1290446 1290544 1290599 1290683 1290825 1290826 1290968 1291116 1291277 1291338 1291542 1291563 1291689 1291703 1291843 1291843 1291988 1292246 1292347 1292382 1292471 1292480 1292601 1292642 1292706 1292801 1293238 1293239 1293349 1293387 1293532 1293559 1293636 1293662 1293762 1293793 1293884 1294004 1294302 1294351 1294444 1294579 1294609 1294711 1294747 1294843 1294986 1294987 1295141 1295201 1295297 1295363 1295472 1295509 1295624 1295774 1295789 1295931 1295959 1296055 1296088 1296146 1296293 1296336 1296497 1296525 1296635 1296686 1296721 1296950 1297123 1297496 1297610;14783 17087 17304 17514 17887 18068 18396 20072 20631 20826 21427 21773 22019 22242 23325 23679 23853 24523 24702 25233 25390 25617 25953 28019 28422 29828 30572 30957 32306 32832 33005 33005 33147 33154 33161 33161 33174 33183 33183 33307 33333 33333 33335 33341 33349 33349 33478 33478 33516 33524 33524 33664 33709 33710 33715 33718 33726 33826 33832 33857 33862 33869 33872 33876 33978 33997 33997 34014 34019 34037 34040 34122 34150 34177 34177 34250 34254 34270 34270 34282 34282 34320 34324 34408 34408 34460 34480 34488 34565 34565 34657 34657 34670 34670 34721 34823 34846 34846 34852 34852 34917 34917 35023 35023 35042 35042 35058 35058 35087 35167 35220 35231 35258 35259 35324 35324 35370 35370 35395 35410 35499 35541 35560 35560 35588 35588 35690 35694 35712 35712 35795 35800 35868 35926 35926 35985 35997 36001 36001 36016 36022 36081 36081 36143 36146 36151 36170 36176 36234 36282 36282 36296 36296 36305 36311 36391 36391 36432 36432 36457 36459 36535 36545 36564 36565 36602 36606 36681 36689 36721 36727 36820 36856 36864 36971 36972 36982 36982 37011 37012 37132 37132 37145 37146 37156 37156 37161 37165 37281 37304 37304 37323 37323 37455 37455 37457 37461 37461 37484 37484 37617 37617 37635 37635 37649 37649 37812 37837 37837 37849 37877 37877 37993 37993 38007 38007 38033 38049 38167 38168 38208 38208 38222 38224 38256 38391 38391 38404 38404 38414 38427 38427 38561 38561 38589 38597 38604 38761 38761 38792 38794 38795 38809 38809 38951 38964 38972 39171 39186 39194 39220 39228 39230 39329 39334 39343 39373 39384 39384 39553 39554 39572 39573 39573 39581 39747 39753 39753 39764 39764 39774 39775 39883 39884 39903 39903 39924 39946 39946 40050 40050 40059 40065 40087 40111 40111 40211 40216 40377 40377 40379 40380 40386 40386 40420 40521 40522 40532 40536 40542 40677 40687 40691 40714 40718 40835 40835 40848 40848 40853 40853 40875 40875 40995 41002 41006 41012 41026 41031 41153 41154 41170 41170 41179 41203 41211 41211 41344 41346 41349 41382 41394 41394 41524 41525 41539 41539 41569 41569 41572 41573 41686 41715 41722 41728 41734 41871 41879 41884 41889 41890 41891 42022 42022 42077 42081 42082 42082 42183 42191 42233 42233 42244 42245 42253 42253 42387 42387 42423 42423 42449 42565 42565 42610 42610 42628 42630 42649 42649 42731 42766 42766 42800 42817 42817 42880 42891 42978 42986 42986 42992 42992 43068 43148 43169 43169 43176 43176 43332 43332 43343 43343 43356 43356 43480 43498 43498 43514 43514 43517 43619 43649 43649 43661 43661 43670 43670 43775 43831 43832 43841 43841 43847 43847 43965 43965 43979 43979 43999 44024 44028 44138 44158 44158 44164 44164 44181 44181 44290 44297 44303 44305 44312 44312 44431 44453 44463 44465 44470 44470 44586 44587 44609 44626 44636 44755 44783 44797 44798 44809 44916 44916 44963 44988 45004 45113 45113 45130 45145 45151 45163 45275 45300 45301 45312 45317 45450 45452 45465 45466 45481 45486 45491 45628 45644 45667 45667 45671 45786 45786 45806 45809 45821 45821 45832 45832 45941 45945 45965 45986 45986 46000 46009 46102 46103 46121 46121 46148 46149 46158 46163 46270 46275 46289 46289 46331 46332 46351 46457 46458 46497 46497 46520 46520 46533 46668 46668 46685 46689 46689 46696 46696 46831 46831 46849 46849 46859 46875 46875 47001 47001 47031 47052 47052 47058 47058 47165 47212 47213 47244 47244 47257 47356 47356 47376 47392 47410 47410 47417 47421 47511 47511 47541 47557 47557 47566 47572 47695 47695 47746 47769 47769 47850 47851 47888 47888 47937 47956 47956 48009 48009 48074 48074 48101 48105 48128 48129 48180 48181 48244 48244 48245 48286 48393 48394 48394 48428 48429 48453 48458 48534 48563 48589 48589 48595 48610 48610 48722 48723 48754 48778 48790 48790 48907 48907 48911 48928 48951 48955 49060 49064 49065 49065 49085 49090 49091 49205 49206 49224 49238 49257 49271 49271 49348 49353 49374 49385 49417 49419 49423 49510 49533 49571 49572 49577 49577 49676 49687 49690 49731 49741 49741 49844 49844 49858 49915 49939 49944 50023 50023 50049 50093 50105 50105 50192 50205 50244 50244 50269 50269 50355 50355 50384 50384 50417 50417 50437 50537 50537 50578 50604 50637 50714 50768 50768 50773 50796 50796 50890 50932 50933 50954 50954 50967 50967 51078 51098 51145 51145 51157 51157 51296 51296 51310 51311 51315 51315 51317 51317 51455 51456 51468 51468 51475 51475 51489 51601 51601 51608 51609 51622 51626 51628 51628 51735 51765 51765 51784 51813 51813 51907 51916 51935 51984 52016 52016 52106 52131 52159 52159 52199 52273 52301 52308 52328 52328 52356 52417 52463 52463 52487 52487 52580 52580 52619 52619 52639 52639 52643 52650 52786 52786 52804 52806 52806 52806 52915 52916 52955 52959 52965 52965 53063 53096 53096 53106 53110 53126 53126 53213 53213 53247 53247 53260 53260 53266 53362 53365 53395 53395 53404 53405 53417 53526 53527 53540 53553 53553 53576 53576 53687 53696 53702 53716 53744 53845 53855 53857 53863 53879 54035 54035 54047 54047 54057 54061 54062 54163 54204 54219 54219 54227 54235 54316 54320 54339 54359 54374 54374 54491 54491 54512 54523 54533 54670 54671 54683 54687 54695 54695 54817 54837 54837 54847 54861 54862 54980 54980 55020 55020 55035 55035 55056 55173 55173 55203 55203 55215 55225 55225 55347 55347 55364 55364 55394 55405 55408 55490 55494 55509 55510 55534 55642 55644 55659 55670 55715 55715 55798 55812 55812 55947 55969 55969 55978 55978 55990 55990 56080 56094 56108 56237 56255 56255 56381 56396 56405 56511 56518 56543 56548 56551 56555 56663 56663 56681 56681 56703 56708 56708 56812 56817 56817 56826 56852 56856 56943 56943 56947 56961 57095 57125 57130 57144 57144 57249 57249 57277 57288 57295 57302 57392 57397 57414 57432 57519 57519 57547 57547 57550 57550 57677 57684 57745 57745 57761 57761 57885 57886 57896 57932 57944 58059 58059 58063 58073 58210 58210 58227 58227 58402 58425 58433 58435 58579 58579 58592 58592 58598 58598 58606 58753 58754 58769 58788 58788 58800 58800 58932 58953 59101 59119 59119 59124 59125 59250 59278 59296 59374 59493 59634 59653 59653 59794 59801 59803 59803 59957 59967 60088 60198 60221 60227 60487 60612 60786 61072 61079 61086 61354 61424 61466 61500 61530 61530 61566 61641 61641 61708 61722 61730 61730 61803 61803 61886 61904 61904 61912 61912 61991 62066 62066 62082 62090 62102 62102 62151 62159 62209 62258 62258 62277 62277 62324 62325 62389 62398 62450 62467 62467 62520 62545 62558 62656 62661 62661 62717 62717 62809 62809 62843 62927 62982 62982 63004 63004 63015 63015 63094 63097 63131 63173 63193 63206 63216 63323 63410 63410 63438 63439 63439 63516 63528 63628 63636 63662 63663 63663 63665 63688 63688 63826 63827 63842 63846 63846 63851 63852 64000 64007 64014 64027 64173 64185 64195 64209 64209 64348 64348 64363 64380 64400 64510 64523 64568 64678 64678 64688 64715 64725 64726 64845 64852 64862 64879 65007 65008 65021 65039 65039 65046 65141 65164 65187 65187 65203 65203 65314 65317 65376 65392 65481 65501 65572 65572 65584 65672 65703 65782 65786 65794 65887 66033 66039 66059 66114 66114 66218 66235 66257 66404 66414 66437 66455 66455 66608 66659 66660 66680 66680 66688 66688 66891 66896 66977 67053 67086 67100 67155 67234 67237 67281 67289 67290 67331 67331 67403 67403 67449 67637 67637 67641 67668 67677 67677 67803 67803 67821 67829 67830 67980 68001 68022 68026 68026 68170 68185 68320 68340 68356 68356 68468 68482 68486 68516 68516 68622 68625 68638 68641 68653 68666 68795 68805 68809 68813 68892 68953 68978 68982 68986 69114 69118 69150 69150 69158 69158 69165 69287 69287 69317 69416 69419 69441 69458 69467 69560 69561 69603 69618 69618 69625 69625 69724 69733 69743 69755 69755 69869 69905 69905 69924 70041 70041 70105 70105 70115 70115 70208 70210 70241 70270 70279 70377 70378 70396 70397 70445 70445 70566 70566 70580 70580 70580 70581 70581 70749 70751 70760 70760 70761 70877 70877 70895 70895 70911 71009 71051 71052 71061 71061 71067 71148 71198 71198 71210 71215 71215 71313 71314 71326 71361 71361 71368 71480 71480 71523 71524 71540 71540 71548 71548 71655 71711 71726 71821 71852 71858 71871 71894 71897 71986 71999 72026 72046 72046 72147 72168 72176 72197 72197 72316 72328 72379 72397 72397 72471 72471 72497 72497 72550 72558 72627 72658 72661 72698 72698 72710 72763 72764 72789 72789 72845 72845 72854 72913 72913 72945 72945 72981 73025 73034 73102 73103 73139 73178 73182 73268 73307 73344 73473 73480 73484 73484 73534 73534 73660 73667 73668 73818 73837 73843 73844 73844 73851 73851 74023 74063 74063 74064 74065 74065 74065 74187 74198 74232 74255 74267 74267 74369 74430 74430 74435 74436 74563 74563 74571 74617 74617 74719 74747 74774 74774 74878 74878 74915 74955 74955 75048 75057 75057 75074 75211 75220 75221 75226 75351 75377 75390 75390 75482 75482 75516 75531 75531 75541 75642 75642 75656 75671 75693 75787 75793 75800 75810 75810 75950 75963 75965 75969 75969 76028 76076 76082 76088 76150 76150 76212 76212 76228 76230 76230 76281 76284 76354 76376 76382 76386 76439 76439 76497 76497 76548 76560 76560 76623 76623 76738 76738 76754 76754 76838 76838 76856 76856 76918 76972 77078 77085 77141 77258 77288 77342 77482 77527 77649 77693 77703 77834 77854 77855 77866 77886 78033 78042 78061 78195 78252 78252 78262 78262 78290 78408 78413 78414 78464 78473 78575 78610 78620 78620 78734 78883 78908 78946 78947 79055 79055 79071 79085 79213 79213 79233 79238 79366 79385 79404 79538 79538 79538 79550 79567 79692 79705 79726 79726 79852 79861 79896 79901 79904 79904 80052 80075 80122 80122 80136 80136 80250 80305 80305 80421 80421 80461 80471 80568 80610 80623 80741 80786 80786 80809 80918 80971 80974 81107 81114 81191 81293 81293 81318 81318 81391 81391 81498 81533 81555 81620 81722 81759 81775 81775 81911 81961 81983 81987 82160 82192 82315 82390 82390 82485 82580 82680 82689 82755 82900 82935 82935 82942;14854.05898137685 32977.612476749535 34032.77142533192 35177.706617812495 37411.93903020799 39322.741548484235 41260.14057174309 56634.92174935493 60288.09172815326 61626.98961223618 69220.04702075516 74995.59989018615 77929.98217345848 80311.29147261921 97340.20568090043 101212.07857102167 103934.91176800134 115651.82708553385 118027.28623500584 124893.35560744972 127774.58441159398 130384.34810035887 135655.7052713474 170965.24996878428 178146.54754692523 204253.01801496645 217319.25467896817 224898.96454334035 248063.1210680056 257130.90506329 265858.11086492485 267756.0563249068 273644.3175401236 331110.6537804075 344918.7603695817 371045.1385864888 384453.1114751042 455876.62003879953 460338.78873354424 486585.82287220645 520859.73199850606 544193.7280515705 549438.7518647249 564316.1040931661 608330.6752330969 650608.9005677681 675239.6703650244 687647.4980380572 695812.3169774703 702943.3578515097 734580.1855282149 781847.9748805958 783895.7614140345 813982.0303229467 15919.5 17154.5 17320 17774.5 18740 19144.5 23996.5 24295.5 24720 25200.5 26357.5 26689 27081.5 27817 32905 34472 44723 45929.5 47021.5 47729.5 48475 48780 49819.5 50933.5 51028 51432.5 51527.5 51701.5 51833 52220 52533 53062 53342 53817 53934 54110 55599.5 55987 56088 56177 56501 56514 56564.5 57135.5 57514 59121 60127.5 61092 61626 62257 63057 64072 64390.5 64938 65247 68087 68359.5 71219.5 71783.5 73754.5 76722 76859 78258.5 78820 85609 87213 90045.5 96979.5 103949.5 104981.5 107452 110514 111419.5 127512.5 128006.5 131490.5 132021.5 132947 133982.5 140087 142017 142144.5 147087 162497.5 169308 169427.5 172308 172365 172648.5 172678 172880.5 172957.5 173065 173122 173991.5 178204.5 181379 182223 182286 182391 182455.5 182529 182583.5 182662 182895 183141.5 183385 183480 183530 183580.5 183657.5 183741 183790.5 184076.5 184259.5 184300.5 184354 184360.5 184398 184451.5 184458 184525.5 184855 185109 185354 185397.5 185388 185528.5 185631 185791 185850 186751.5 186812 186896 186889.5 187049.5 187155 187192 187239 187229.5 187509.5 187579 187624 187672 187709.5 187758 187741.5 187791 187912.5 187973.5 188057 188121.5 188106.5 188175.5 188301.5 188350.5 188490.5 188556.5 188569.5 188626.5 188683 188744.5 188787.5 188841 188841.5 188910.5 189030.5 189347.5 189404 189506 189559 189681 189768.5 189832 189894 189980 190042 190085 190075.5 190132 190179.5 190493.5 190612.5 190585 190635 190715 191026.5 191087.5 191134.5 191261 191258 191450.5 191506 191574.5 191633.5 191721 191799 191851.5 191915.5 191920 192090 192905.5 193042 193098 193466.5 193449.5 193515 193597.5 193665.5 193749 193846.5 193818.5 193870 193930.5 194070 194317 194366 194423 194412 194462 194504.5 194559 194602 194698 194957 195068.5 195133.5 195188 195306.5 195360.5 195578.5 195879 195880.5 195920.5 195962.5 196207.5 196253 196385 196438 196501 196577 196592 196684 197010 197070.5 197178.5 197161.5 197375.5 197820 197867.5 197934.5 197952 198001.5 198120.5 198191 198398.5 198497 198552.5 198624.5 198635.5 198740.5 198816 198876.5 198931.5 198993.5 198985.5 199169 199221 199341.5 199397 199439.5 199485 199542 199625 200695.5 200827 200871 201064.5 201200 201198 201289.5 201339.5 201428.5 201654 201700 201858.5 202192.5 202363.5 202479 202791 202849.5 202902 202925 202982 203061.5 203148.5 203207 203284 203277.5 203324.5 203345.5 203394.5 203444 203496.5 203499 203551 203681.5 203916.5 203972.5 204040 204098.5 204372 204377 204442 204482 204533 204577.5 204577 204667.5 204829 204872.5 204957.5 205008.5 205041.5 205186.5 205237 205268.5 205363 205400 205437 205494.5 205511.5 205557.5 205574 205661.5 205732.5 205800 205862.5 205896.5 205926 205980 206034 206213.5 206311 206357 206418.5 206468.5 206592 206711.5 206765 206780.5 207023 207254 207381.5 207916 207996 207996.5 208082.5 208197.5 208314 208545.5 208588.5 208637.5 208629.5 208646.5 208688 208730.5 208776 208863.5 209108.5 209273 209336.5 209395.5 209512 209632 209675.5 209740 209927.5 210161 210204.5 210254 210307 210367.5 210415 210490 210549.5 210621.5 210980.5 211039 211101.5 211172 211210.5 211283 211388 211490 211543 211744.5 211894 211953.5 212226 212269.5 212255.5 212295.5 212404.5 212462.5 212556.5 212934.5 213016.5 213095 213150 213190 213198 213378 213903.5 213951.5 214005 214083.5 214138.5 214203.5 214573.5 215180 215289.5 215288.5 215368 215480 216231.5 216275.5 216334 216462 216447.5 216489.5 216641.5 216691 216758 216797 216864.5 217121.5 217172.5 217942.5 217980 218033 218075 218190.5 218235.5 218269 218457.5 218498.5 218536 218579.5 218579 218627 218742.5 218797 218838.5 218892.5 218944.5 218997.5 219052 219115 219351 219394 219417 219583 219674.5 219702 219746.5 219823.5 219873 219914.5 219963 220083 220130.5 220179 220218 220265 220316 220366.5 220499 220525 220576 220651 220762.5 220816 220930.5 221103.5 221100.5 221180.5 221441.5 221648 221911.5 222158.5 222451.5 222628.5 222785 222844 222891 222943.5 223081.5 223078 223201 223256 223318 223351 223390 223496.5 223566.5 223566.5 223612.5 223673 223878.5 224156 224236.5 224427 224859.5 224955 225379 225423.5 225484.5 225510 225574 225604.5 225668 225739.5 225789.5 225854 227734.5 228954.5 229084.5 229488.5 229958 230042 230081.5 230138.5 230161 230218.5 230247 230306 230378 230883.5 231213.5 231275 234013 234049.5 234100.5 244310.5 245213.5 248667.5 284483 350332.5 353636.5 356796.5 357704 358167 358341 358364 358572 358759.5 359118 359512 359503 359553 360047 360187 360569 361708.5 365993.5 366310 366650.5 366796 366855 366964 367241.5 367256 367583 367794.5 368048.5 368235.5 372673.5 374112 378643 378677 378775 378940 379342.5 380115 380353 380438.5 380552.5 380995 383057 384700 385232 385353 385954 390672 391896.5 392219 392704 392665 396249.5 396308.5 398473.5 404658 407213 408694.5 408822 419905.5 420234 420291 420353.5 420374 420426 420463.5 420555.5 420609.5 420681.5 420688.5 420735.5 420992 421120.5 421159 421232 421429 421439 421594.5 421903 421991 422066.5 422169 422196 422488 422604.5 422687.5 422729 422930.5 423185 423233.5 423470.5 423612 423668.5 423739 423800.5 424185.5 424237 424306 424401.5 424451 424473.5 424709.5 424757.5 424982.5 425047 425171 425306.5 425399.5 425391.5 425441 425601 425647 425929 426009 426058 426042.5 426116 426222.5 426316 426406 426475.5 426657 426712.5 426756.5 426835 427018 427168.5 427384 427472 427747 427825 427904.5 427924.5 428004.5 428045.5 428228.5 428273 428329.5 428577.5 428908 429101 429171.5 429219.5 429276.5 429332 429394.5 429477 429505.5 429575.5 429695 429762 429918 429993 430024.5 430108 430155 430251 430397 430455 430443.5 430546 430596.5 430651 430812 430891 430889.5 430930 431202 431513 431559 431622 431669.5 431714.5 431904.5 431967 432057 432092.5 432245.5 432265 432317.5 432420.5 432465 432505 432546.5 432591.5 432592 432721 432752 432835.5 432893.5 432942 433015.5 433014 433080.5 433124 433187 433246.5 433376.5 433471 433725.5 433775.5 433821 433869.5 433912.5 433918 434000 434057 434104 434151.5 434223.5 434273.5 434322 434376 434429.5 434478 434537 434671.5 434726.5 434772 434817.5 434873 434924 435132.5 435201 435301 435362.5 435443.5 435577 435656 435742 435775 435830.5 435903.5 435900.5 435974.5 436150 436200 436403 436460 436673.5 436722.5 436777 436871 436922 436983 436988.5 437056.5 437109.5 437163 437253.5 437302.5 437352.5 437357.5 437476.5 437564.5 437632.5 437707.5 437755 437828.5 437849.5 437892 437933 437988 438025 438091.5 438192 438293 438356.5 438489.5 438547.5 438655.5 438660.5 438708 438755.5 438804.5 438847 439010.5 439020.5 439100.5 439175 439148.5 439310 439403 439534.5 439788 439849.5 439912 439911.5 440177.5 440240.5 440281 440345.5 440434.5 440427.5 440482 440542 440652.5 440716.5 440748 440796 440851 440932 440972.5 441061.5 441156 441217 441277.5 441742.5 441806.5 441806.5 441861.5 441918.5 442169.5 442277.5 442337.5 442402 442501.5 442562 442643.5 442659 442725 442815.5 442865 442922 442921 442986 443035 443091.5 443246 443303.5 443315 443364 443422.5 443673 443784 443887.5 444115 444167.5 444358.5 444435 444418.5 444493 444513.5 444567.5 444613.5 444671 444672 444730 444780 444826.5 444876.5 444880 444942.5 445012.5 445092 445087.5 445151 445239 445501 445592 445650.5 445695 445797 445849 445910 445967.5 446128 446359 446415.5 446499 446507 446557.5 446952.5 447030.5 447096.5 447136 447376.5 447367 447416.5 447947 448107.5 448263.5 448449 448635.5 448670.5 448748.5 448798.5 449504 449501 449481.5 449548.5 449602.5 449577.5 449650 449699 449844.5 449819.5 449864 450088 450425.5 450648.5 450964.5 451033 451076 451121 451021.5 451128.5 451182.5 451104 451289 451705 451942.5 452030.5 452536 452605 452667 452773 452784 452824 452949.5 453002.5 453011.5 453059.5 453355.5 453468.5 453592 453674.5 453749.5 453851 453906.5 454077 454214.5 455549.5 455682.5 457708 458787 458828.5 458988.5 459719.5 459931.5 459985 460051.5 460121 460168 460191 460363 460508 461055 461295.5 462669 463037.5 463076 463070 463698.5 463963.5 464499.5 465134 465347 465407 465480 465562 465835 466341 466427 466488.5 466897.5 467197 467247 467675 467720.5 468440.5 468490.5 468727.5 468888.5 469328.5 469425.5 469609.5 470033 470275 470747.5 470828.5 470976 471344 471524 471974.5 472131 472174 472724.5 473022 473077.5 473112.5 473213 473688.5 473883 473968 474471 474698 474679.5 474881 474959.5 475321.5 475310.5 475754 476875 476960 478378 478623.5 478934.5 479906.5 480425 482232.5 483086 483557.5 483852.5 484162 484819 485233 485276.5 486185 486436 486989.5 487068.5 487232 487302 487825 488740.5 488853 489000 489084 489213 489643 490877 491197.5 491512 492815.5 492888.5 493166 493310 494147.5 494269.5 494459 495551.5 496022 496125 497211 497948 498391.5 498556.5 499338.5 499676.5 499729 499852 500591 501814 502105.5 502169 502196 502444 503035.5 503327 503423 503482.5 503522.5 503579 503659 503702.5 503881 503911.5 504128 504167 504241 504176 504215.5 504210 504282 504306.5 504504.5 504653.5 504684 504880.5 505954.5 506060.5 506250.5 507570 508961 509027 509217 509327.5 509283.5 510195.5 510380 510512.5 511385 511637.5 511719.5 511788 511922.5 511975.5 512298 512458.5 512590.5 512659 512913.5 513136 513245 513289.5 513226 513449 513794.5 513851.5 513987.5 514396.5 514622.5 514694.5 514892 515114 515236 515353 516511.5 516919.5 517069.5 517391 517634 518341.5 519076 519309.5 519918.5 520309.5 520632.5 520894.5 520868 521121 521165 521553 521672.5 521888.5 522287.5 522607 523601 524543.5 525035.5 525678 526291.5 526814 527070 527442 527989 528229.5 528261.5 528594 529753.5 530046.5 530066 530140.5 530139 530430.5 530525 530613.5 530701 530754.5 531128 531265 531279 531307 531366 531431.5 531870.5 531911.5 532194.5 532376 532564 532612.5 532774 533687 533750 533837.5 534301 534372.5 534525.5 535094 535460.5 535938.5 536423 538069 538126.5 538631.5 538826.5 539107 539359 539481.5 539666 540442 540807 541178.5 541569 542445 543289.5 543875.5 544797 544911 545007 545254.5 545369.5 545759.5 546066 546349 549059 549850 550076 550557.5 550871.5 552002.5 553937 554460 554603.5 554703.5 554862 555105 556032.5 556255 556959.5 557024.5 557439.5 557523 557836.5 558187 558348 558663 559229 559945 561056 561877.5 561976.5 562620 562670.5 562897.5 564858 564899.5 565193 565735.5 567408 567760.5 567881 568293.5 569770 569894.5 570217 570336 570470 571642.5 574158 574254.5 576128 576174.5 576412.5 576666 577169 577356.5 578326 579020 579493.5 579870 580145 580774.5 582534 583637 583879.5 584856 585154 586530.5 586720.5 586726 586918 586944.5 587048 587268 587242 588025.5 588117.5 588280.5 588532 588569 588620 588649.5 589001.5 590326.5 591218 591313.5 591784 591870 591907.5 592010.5 592453 592658.5 593166.5 593280 593325.5 593495 593600.5 593741 593958.5 594074.5 594154 594171 594361 594470.5 594506 594610.5 594574 594657 594877 595053 595113.5 595201 595342.5 595501 595507 595569.5 595540.5 595559.5 595592.5 595680.5 595858 596088.5 596351.5 596675 596734 596835 596931.5 597648 597692.5 597692 597741.5 597836.5 597982.5 598297.5 598389.5 598606.5 598772 598928.5 599057 599254 599319 599686.5 599800.5 599978.5 600088 600097 600307 600317 600452 600891 600962.5 601077.5 601156.5 601139 601579 602021 602232.5 602248.5 602301 602334 602397 602409.5 602445 602510 602508 602551 602628 602711 602786.5 602997 603032 603094 603104 603211 603223 603254 603324 603361 603429 603459 603612 603765 603800 603826.5 603837 603901 603942.5 604020 603984 604036 604036.5 604079.5 604066 604212.5 604227.5 604249 604261 604310 604365 604554 604518 604605 604622.5 604618.5 604666.5 604717 604723 604748 604766.5 604784.5 604754 604805 604843 604794 604834.5 604869.5 604900 604925.5 604957 604916 604965.5 605017.5 604993.5 605032 604986.5 605007.5 605075.5 605116 605113 605055.5 605073.5 605075 605156 605191.5 605259 605335.5 605344 605327 605340.5 605450 605456 605446 605447 605502 605454 605503 605530.5 605566.5 605629 605567 605631.5 605695 605775.5 605743 605840.5 605833.5 605894 605899.5 605969.5 605895.5 605956.5 606062 606112.5 606123 606167.5 606115 606148 606168.5 606142.5 606190 606388.5 606384 606390.5 606388.5 606454.5 606409 606425 606438 606476.5 606437.5 606456.5 606515 606597.5 606618.5 606626.5 606643 606658 606696.5 606714.5 606726 606797.5 606744.5 606804 606823 606838.5 606820.5 606856.5 606867 606924.5 606931.5 606914 606974 606986 606947.5 606948 606915.5 606951.5 606973 607006 606972.5 606977.5 606998.5 606983 607025 607094 607280.5 607334;618971;"[[51157,93367,95831,98446,103492,107757,112116,145945,154049,157009,173503,185970,192396,197577,234330,242744,248616,273841,278976,293880,300078,305738,317101,393079,408519,464680,492780,509053,558875,578374,597262,601375,614175,737728,767414,823573,852435,1005918,1015532,1072002,1145690,1195709,1206987,1238946,1333398,1424260,1477164,1503973,1521529,1536834,1604688,1706218,1710645,1775515],[32200,32208,32336,32365,32365,32496,32496,32503,32516,32516,32534,32534,32658,32658,32673,32686,32686,32694,32694,32812,32817,32826,32834,32843,32843,32977,32990,32990,33002,33002,33005,33005,33147,33154,33161,33161,33174,33183,33183,33307,33333,33333,33335,33341,33349,33349,33478,33478,33516,33524,33524,33664,33709,33710,33715,33718,33726,33826,33832,33857,33862,33869,33872,33876,33978,33997,33997,34014,34019,34037,34040,34122,34150,34177,34177,34250,34254,34270,34270,34282,34282,34320,34324,34408,34408,34460,34480,34488,34565,34565,34657,34657,34670,34670,34721,34823,34846,34846,34852,34852,34917,34917,35023,35023,35042,35042,35058,35058,35087,35167,35220,35231,35258,35259,35324,35324,35370,35370,35395,35410,35499,35541,35560,35560,35588,35588,35690,35694,35712,35712,35795,35800,35868,35926,35926,35985,35997,36001,36001,36016,36022,36081,36081,36143,36146,36151,36170,36176,36234,36282,36282,36296,36296,36305,36311,36391,36391,36432,36432,36457,36459,36535,36545,36564,36565,36602,36606,36681,36689,36721,36727,36820,36856,36864,36971,36972,36982,36982,37011,37012,37132,37132,37145,37146,37156,37156,37161,37165,37281,37304,37304,37323,37323,37455,37455,37457,37461,37461,37484,37484,37617,37617,37635,37635,37649,37649,37812,37837,37837,37849,37877,37877,37993,37993,38007,38007,38033,38049,38167,38168,38208,38208,38222,38224,38256,38391,38391,38404,38404,38414,38427,38427,38561,38561,38589,38597,38604,38761,38761,38792,38794,38795,38809,38809,38951,38964,38972,39171,39186,39194,39220,39228,39230,39329,39334,39343,39373,39384,39384,39553,39554,39572,39573,39573,39581,39747,39753,39753,39764,39764,39774,39775,39883,39884,39903,39903,39924,39946,39946,40050,40050,40059,40065,40087,40111,40111,40211,40216,40377,40377,40379,40380,40386,40386,40420,40521,40522,40532,40536,40542,40677,40687,40691,40714,40718,40835,40835,40848,40848,40853,40853,40875,40875,40995,41002,41006,41012,41026,41031,41153,41154,41170,41170,41179,41203,41211,41211,41344,41346,41349,41382,41394,41394,41524,41525,41539,41539,41569,41569,41572,41573,41686,41715,41722,41728,41734,41871,41879,41884,41889,41890,41891,42022,42022,42077,42081,42082,42082,42183,42191,42233,42233,42244,42245,42253,42253,42387,42387,42423,42423,42449,42565,42565,42610,42610,42628,42630,42649,42649,42731,42766,42766,42800,42817,42817,42880,42891,42978,42986,42986,42992,42992,43068,43148,43169,43169,43176,43176,43332,43332,43343,43343,43356,43356,43480,43498,43498,43514,43514,43517,43619,43649,43649,43661,43661,43670,43670,43775,43831,43832,43841,43841,43847,43847,43965,43965,43979,43979,43999,44024,44028,44138,44158,44158,44164,44164,44181,44181,44290,44297,44303,44305,44312,44312,44431,44453,44463,44465,44470,44470,44586,44587,44609,44626,44636,44755,44783,44797,44798,44809,44916,44916,44963,44988,45004,45113,45113,45130,45145,45151,45163,45275,45300,45301,45312,45317,45450,45452,45465,45466,45481,45486,45491,45628,45644,45667,45667,45671,45786,45786,45806,45809,45821,45821,45832,45832,45941,45945,45965,45986,45986,46000,46009,46102,46103,46121,46121,46148,46149,46158,46163,46270,46275,46289,46289,46331,46332,46351,46457,46458,46497,46497,46520,46520,46533,46668,46668,46685,46689,46689,46696,46696,46831,46831,46849,46849,46859,46875,46875,47001,47001,47031,47052,47052,47058,47058,47165,47212,47213,47244,47244,47257,47356,47356,47376,47392,47410,47410,47417,47421,47511,47511,47541,47557,47557,47566,47572,47695,47695,47746,47769,47769,47850,47851,47888,47888,47937,47956,47956,48009,48009,48074,48074,48101,48105,48128,48129,48180,48181,48244,48244,48245,48286,48393,48394,48394,48428,48429,48453,48458,48534,48563,48589,48589,48595,48610,48610,48722,48723,48754,48778,48790,48790,48907,48907,48911,48928,48951,48955,49060,49064,49065,49065,49085,49090,49091,49205,49206,49224,49238,49257,49271,49271,49348,49353,49374,49385,49417,49419,49423,49510,49533,49571,49572,49577,49577,49676,49687,49690,49731,49741,49741,49844,49844,49858,49915,49939,49944,50023,50023,50049,50093,50105,50105,50192,50205,50244,50244,50269,50269,50355,50355,50384,50384,50417,50417,50437,50537,50537,50578,50604,50637,50714,50768,50768,50773,50796,50796,50890,50932,50933,50954,50954,50967,50967,51078,51098,51145,51145,51157,51157,51296,51296,51310,51311,51315,51315,51317,51317,51455,51456,51468,51468,51475,51475,51489,51601,51601,51608,51609,51622,51626,51628,51628,51735,51765,51765,51784,51813,51813,51907,51916,51935,51984,52016,52016,52106,52131,52159,52159,52199,52273,52301,52308,52328,52328,52356,52417,52463,52463,52487,52487,52580,52580,52619,52619,52639,52639,52643,52650,52786,52786,52804,52806,52806,52806,52915,52916,52955,52959,52965,52965,53063,53096,53096,53106,53110,53126,53126,53213,53213,53247,53247,53260,53260,53266,53362,53365,53395,53395,53404,53405,53417,53526,53527,53540,53553,53553,53576,53576,53687,53696,53702,53716,53744,53845,53855,53857,53863,53879,54035,54035,54047,54047,54057,54061,54062,54163,54204,54219,54219,54227,54235,54316,54320,54339,54359,54374,54374,54491,54491,54512,54523,54533,54670,54671,54683,54687,54695,54695,54817,54837,54837,54847,54861,54862,54980,54980,55020,55020,55035,55035,55056,55173,55173,55203,55203,55215,55225,55225,55347,55347,55364,55364,55394,55405,55408,55490,55494,55509,55510,55534,55642,55644,55659,55670,55715,55715,55798,55812,55812,55947,55969,55969,55978,55978,55990,55990,56080,56094,56108,56237,56255,56255,56381,56396,56405,56511,56518,56543,56548,56551,56555,56663,56663,56681,56681,56703,56708,56708,56812,56817,56817,56826,56852,56856,56943,56943,56947,56961,57095,57125,57130,57144,57144,57249,57249,57277,57288,57295,57302,57392,57397,57414,57432,57519,57519,57547,57547,57550,57550,57677,57684,57745,57745,57761,57761,57885,57886,57896,57932,57944,58059,58059,58063,58073,58210,58210,58227,58227,58402,58425,58433,58435,58579,58579,58592,58592,58598,58598,58606,58753,58754,58769,58788,58788,58800,58800,58932,58953,59101,59119,59119,59124,59125,59250,59278,59296,59374,59493,59634,59653,59653,59794,59801,59803,59803,59957,59967,60088,60198,60221,60227,60487,60612,60786,61072,61079,61086,61354,61424,61466,61500,61530,61530,61566,61641,61641,61708,61722,61730,61730,61803,61803,61886,61904,61904,61912,61912,61991,62066,62066,62082,62090,62102,62102,62151,62159,62209,62258,62258,62277,62277,62324,62325,62389,62398,62450,62467,62467,62520,62545,62558,62656,62661,62661,62717,62717,62809,62809,62843,62927,62982,62982,63004,63004,63015,63015,63094,63097,63131,63173,63193,63206,63216,63323,63410,63410,63438,63439,63439,63516,63528,63628,63636,63662,63663,63663,63665,63688,63688,63826,63827,63842,63846,63846,63851,63852,64000,64007,64014,64027,64173,64185,64195,64209,64209,64348,64348,64363,64380,64400,64510,64523,64568,64678,64678,64688,64715,64725,64726,64845,64852,64862,64879,65007,65008,65021,65039,65039,65046,65141,65164,65187,65187,65203,65203,65314,65317,65376,65392,65481,65501,65572,65572,65584,65672,65703,65782,65786,65794,65887,66033,66039,66059,66114,66114,66218,66235,66257,66404,66414,66437,66455,66455,66608,66659,66660,66680,66680,66688,66688,66891,66896,66977,67053,67086,67100,67155,67234,67237,67281,67289,67290,67331,67331,67403,67403,67449,67637,67637,67641,67668,67677,67677,67803,67803,67821,67829,67830,67980,68001,68022,68026,68026,68170,68185,68320,68340,68356,68356,68468,68482,68486,68516,68516,68622,68625,68638,68641,68653,68666,68795,68805,68809,68813,68892,68953,68978,68982,68986,69114,69118,69150,69150,69158,69158,69165,69287,69287,69317,69416,69419,69441,69458,69467,69560,69561,69603,69618,69618,69625,69625,69724,69733,69743,69755,69755,69869,69905,69905,69924,70041,70041,70105,70105,70115,70115,70208,70210,70241,70270,70279,70377,70378,70396,70397,70445,70445,70566,70566,70580,70580,70580,70581,70581,70749,70751,70760,70760,70761,70877,70877,70895,70895,70911,71009,71051,71052,71061,71061,71067,71148,71198,71198,71210,71215,71215,71313,71314,71326,71361,71361,71368,71480,71480,71523,71524,71540,71540,71548,71548,71655,71711,71726,71821,71852,71858,71871,71894,71897,71986,71999,72026,72046,72046,72147,72168,72176,72197,72197,72316,72328,72379,72397,72397,72471,72471,72497,72497,72550,72558,72627,72658,72661,72698,72698,72710,72763,72764,72789,72789,72845,72845,72854,72913,72913,72945,72945,72981,73025,73034,73102,73103,73139,73178,73182,73268,73307,73344,73473,73480,73484,73484,73534,73534,73660,73667,73668,73818,73837,73843,73844,73844,73851,73851,74023,74063,74063,74064,74065,74065,74065,74187,74198,74232,74255,74267,74267,74369,74430,74430,74435,74436,74563,74563,74571,74617,74617,74719,74747,74774,74774,74878,74878,74915,74955,74955,75048,75057,75057,75074,75211,75220,75221,75226,75351,75377,75390,75390,75482,75482,75516,75531,75531,75541,75642,75642,75656,75671,75693,75787,75793,75800,75810,75810,75950,75963,75965,75969,75969,76028,76076,76082,76088,76150,76150,76212,76212,76228,76230,76230,76281,76284,76354,76376,76382,76386,76439,76439,76497,76497,76548,76560,76560,76623,76623,76738,76738,76754,76754,76838,76838,76856,76856,76918,76972,77078,77085,77141,77258,77288,77342,77482,77527,77649,77693,77703,77834,77854,77855,77866,77886,78033,78042,78061,78195,78252,78252,78262,78262,78290,78408,78413,78414,78464,78473,78575,78610,78620,78620,78734,78883,78908,78946,78947,79055,79055,79071,79085,79213,79213,79233,79238,79366,79385,79404,79538,79538,79538,79550,79567,79692,79705,79726,79726,79852,79861,79896,79901,79904,79904,80052,80075,80122,80122,80136,80136,80250,80305,80305,80421,80421,80461,80471,80568,80610,80623,80741,80786,80786,80809,80918,80971,80974,81107,81114,81191,81293,81293,81318,81318,81391,81391,81498,81533,81555,81620,81722,81759,81775,81775,81911,81961,81983,81987,82160,82192,82315,82390,82390,82485,82580,82680,82689,82755,82900,82935,82935,82942],[14783,17087,17304,17514,17887,18068,18396,20072,20631,20826,21427,21773,22019,22242,23325,23679,23853,24523,24702,25233,25390,25617,25953,28019,28422,29828,30572,30957,32306,32832,33579,33753,34230,37539,38328,39816,40651,44634,44935,46413,48380,49435,49741,50546,52737,55129,56324,57319,57759,58112,59620,62036,62158,64293,65554,68027,68366,69375,71312,72146,81855,82460,83312,84277,86693,87375,88160,89648,99829,102981,123486,125981,128193,129636,131127,131810,133893,136137,136326,137147,137337,137723,137990,138848,139474,140584,141164,142122,142433,142785,145856,146631,146846,147024,147723,147851,147975,149117,149880,153094,155172,157101,158275,159537,161156,163186,163839,164934,165581,171341,171939,177670,178825,182768,188768,189042,191887,193010,206613,209836,215590,229500,243459,245523,250492,256616,258529,290719,291725,298693,299838,301694,303833,316100,319960,320274,330171,360996,374617,374871,380638,380811,381378,381499,381907,382066,382300,382420,384217,392691,399040,400742,400868,401087,401222,401449,401558,401756,402222,402740,403229,403495,403605,403725,403880,404084,404187,404834,405208,405322,405435,405541,405652,405767,405887,406023,406692,407200,407719,407807,407908,408189,408407,408728,408856,410659,410785,410957,411060,411403,411614,411707,411801,411914,412474,412615,412709,412805,412903,413000,413100,413199,413460,413582,413763,413892,414025,414188,414440,414550,414858,414990,415132,415246,415373,415496,415608,415731,415850,415989,416269,416903,417030,417236,417374,417753,417928,418068,418192,418374,418511,418597,418712,418825,418948,419584,419829,419931,420031,420222,420847,420970,421078,421331,421467,421865,421984,422320,422453,422636,422818,422931,423061,423169,423514,425154,425457,425580,426317,426452,426584,426767,426904,427071,427274,427384,427493,427614,427904,428398,428506,428621,428707,428808,428912,429021,429128,429342,429860,430187,430317,430435,430678,430808,431268,431869,431972,432057,432302,432792,432885,433150,433262,433388,433574,433705,433890,434552,434677,434899,435000,435438,436331,436449,436587,436739,436838,437089,437230,437650,437847,437980,438124,438266,438483,438638,438765,438889,439018,439124,439492,439612,439853,439973,440082,440181,440295,440594,442737,443003,443124,443523,443794,443920,444104,444218,444396,444877,444969,445289,445958,446413,446673,447304,447427,447538,447721,447843,448007,448186,448304,448459,448577,448671,448768,448870,448970,449075,449181,449293,449596,450066,450189,450325,450450,450997,451141,451271,451387,451489,451604,451719,451900,452268,452355,452543,452647,452732,453022,453205,453303,453492,453600,453691,453806,453903,454006,454126,454309,454451,454592,454717,454861,455000,455129,455237,455603,455798,456046,456169,456280,456527,456779,456886,457041,457544,458006,458277,459346,459509,459612,459814,460044,460289,460752,460847,460945,461034,461124,461208,461302,461393,461574,462064,462511,462638,462770,463003,463263,463375,463508,463993,464480,464567,464672,464778,464916,465011,465270,465396,465546,466266,466390,466515,466775,466874,467029,467241,467450,467556,468075,468375,468516,469078,469175,469266,469374,469606,469723,469922,470785,470949,471153,471288,471384,471509,471869,472937,473048,473161,473330,473552,473707,474448,475672,475896,476027,476188,476425,477929,478032,478154,478415,478523,478623,478950,479049,479187,479380,479515,480049,480154,481706,481781,481898,481982,482322,482416,482503,482901,482983,483072,483168,483260,483357,483606,483715,483825,483934,484047,484158,484374,484505,484991,485077,485165,485498,485700,485861,485951,486144,486243,486349,486446,486699,486929,487026,487121,487219,487321,487429,487694,487881,487983,488151,488374,488491,488736,489082,489202,489362,489914,490348,490875,491375,491961,492422,492782,492901,493026,493131,493420,493512,493758,493888,494028,494112,494190,494410,494554,494644,494736,494887,495314,495869,496039,496426,497414,497605,498504,498616,498738,498870,498999,499097,499224,499416,499535,499664,503478,505918,506243,507051,508017,508189,508291,508406,508502,508618,508738,508856,509001,510053,510820,510944,516420,516527,516630,537074,538885,545869,617529,749254,755862,762188,764018,764944,765404,765451,765898,766297,767026,767814,767913,768013,769005,769302,770089,772372,781047,781684,782366,782657,782795,783018,783574,783717,784372,784813,785335,785728,794618,797495,806634,806707,806924,807265,808102,809649,810129,810387,810638,811561,815686,818977,820041,820382,821595,831034,833524,834179,835149,835174,842343,842475,846862,859255,864370,867412,867667,889860,890561,890687,890812,890940,891057,891171,891355,891488,891632,891732,891826,892368,892625,892735,892881,893295,893415,893726,894384,894586,894770,895052,895160,895744,895982,896171,896254,896751,897302,897400,897895,898178,898304,898445,898679,899469,899619,899757,899960,900059,900243,900715,900825,901276,901409,901657,901930,902116,902238,902338,902670,902762,903333,903493,903605,903686,903833,904053,904241,904434,904577,904942,905053,905248,905435,905801,906121,906581,906757,907401,907566,907744,907833,908025,908107,908563,908677,908818,909314,910015,910475,910644,910747,910881,910992,911145,911371,911474,911614,911877,912011,912416,912566,912668,912835,912949,913141,913437,913560,913673,913878,913997,914108,914430,914588,914694,914776,915359,915985,916083,916209,916402,916525,916905,917040,917224,917311,917617,917743,917848,918088,918177,918270,918353,918449,918546,918807,918899,919066,919191,919289,919448,919554,919688,919788,919927,920046,920329,920518,921138,921247,921344,921455,921569,921681,921855,921971,922071,922182,922482,922582,922691,922799,922916,923017,923136,923506,923657,923763,923854,923973,924083,924581,924722,924941,925084,925261,925528,925803,925975,926062,926184,926340,926471,926620,926983,927087,927501,927615,928164,928282,928391,928589,928705,928828,928957,929093,929239,929346,929542,929640,929761,929888,930126,930332,930468,930630,930735,930882,931046,931131,931230,931340,931444,931588,931792,932076,932207,932488,932605,932845,932963,933060,933170,933279,933409,933736,933839,934013,934162,934244,934589,934775,935047,935554,935689,935814,935903,936449,936589,936799,936946,937124,937236,937360,937489,937816,937951,938039,938140,938253,938419,938608,938786,938993,939115,939258,940193,940321,940425,940540,940654,941165,941407,941531,941747,941946,942071,942248,942413,942575,942761,942874,942988,943091,943221,943347,943471,943787,943909,944022,944125,944259,944778,945087,945294,945777,945882,946267,946420,946514,946670,946772,946880,946988,947103,947229,947346,947456,947585,947697,947819,947944,948088,948257,948385,948512,948705,949229,949586,949726,949823,950029,950277,950399,950527,950848,951316,951429,951604,951767,951869,952674,952849,952981,953072,953553,953666,953786,954995,955334,955646,956022,956396,956591,956775,956893,958382,958495,958597,958750,958858,958949,959101,959201,959492,959596,959695,960264,961049,961518,962156,962553,962764,963028,963115,963336,963451,963562,964002,964876,965385,965591,966602,966776,966975,967187,967276,967370,967629,967735,967826,967922,968597,968841,969088,969261,969411,969693,969879,970220,970511,973189,973467,977518,979725,979816,980186,981697,982121,982247,982380,982566,982661,982771,983124,983466,984577,985058,987858,988620,988710,988796,990058,990588,991716,992985,993503,993623,993803,994051,994652,995664,995858,995981,996810,997409,997588,998447,998572,1000054,1000174,1000661,1000993,1001980,1002261,1002629,1003504,1003989,1004934,1005173,1005480,1006316,1006684,1007611,1007925,1008011,1009114,1009732,1009843,1010051,1010253,1011219,1011612,1011782,1012793,1013248,1013359,1013769,1013933,1014670,1014794,1015693,1017945,1018129,1020965,1021595,1022217,1024176,1025230,1028865,1030682,1031638,1032273,1033002,1034316,1035154,1035268,1037095,1037598,1038824,1038989,1039326,1039483,1040657,1042489,1042727,1043039,1043207,1043472,1044427,1046918,1047582,1048211,1050834,1050980,1051646,1051937,1053671,1053931,1054399,1056604,1057616,1057822,1060006,1061568,1062486,1062895,1064463,1065147,1065345,1065737,1067221,1069687,1070325,1070452,1070610,1071123,1072328,1073058,1073260,1073402,1073500,1073613,1073926,1074064,1074422,1074503,1074936,1075022,1075170,1075243,1075327,1075397,1075617,1075699,1076109,1076462,1076602,1076998,1079190,1079410,1079791,1082471,1085253,1085457,1085837,1086104,1086204,1088028,1088401,1088693,1090447,1090952,1091242,1091379,1091666,1091780,1092426,1092897,1093182,1093340,1093853,1094298,1094660,1094764,1094772,1095238,1095945,1096059,1096443,1097275,1097731,1097905,1098300,1098850,1099097,1099344,1101664,1102492,1102805,1103577,1104073,1105492,1106965,1107511,1108790,1109597,1110247,1110775,1110850,1111360,1111480,1112256,1112503,1112935,1113740,1114501,1116489,1118404,1119487,1120775,1122024,1123086,1123607,1124444,1125539,1126062,1126141,1126806,1129132,1129718,1129856,1130014,1130021,1130616,1130805,1131096,1131307,1131414,1132180,1132571,1132599,1132719,1132837,1132978,1133856,1134031,1134599,1134993,1135398,1135504,1135925,1137752,1137896,1138072,1139047,1139190,1139617,1140754,1141501,1142457,1143426,1146719,1146834,1148012,1148404,1148974,1149478,1149724,1150209,1151761,1152509,1153252,1154049,1155899,1157630,1158803,1160655,1160883,1161081,1161657,1161937,1162717,1163342,1163913,1169333,1171013,1171466,1172441,1173104,1175366,1179242,1180400,1180687,1180930,1181248,1181750,1183605,1184058,1185467,1185704,1186590,1186772,1187494,1188226,1188554,1189197,1190352,1191787,1194098,1195754,1195979,1197286,1197387,1197942,1201884,1201975,1202583,1203668,1207132,1207849,1208141,1208984,1211937,1212260,1212905,1213169,1213437,1215835,1220874,1221136,1224914,1225010,1225523,1226030,1227048,1227476,1229416,1230829,1231776,1232585,1233135,1234403,1237981,1240187,1240704,1242657,1243289,1246086,1246475,1246554,1246939,1247028,1247274,1247718,1247752,1249358,1249579,1250034,1250544,1250622,1250724,1250833,1251537,1254313,1256103,1256295,1257386,1257577,1257658,1257865,1258750,1259168,1260184,1260583,1260714,1261053,1261265,1261547,1261982,1262214,1262495,1262540,1262954,1263196,1263279,1263488,1263517,1263744,1264184,1264541,1264663,1264965,1265248,1265573,1265631,1265756,1265800,1265866,1265959,1266135,1266594,1267055,1267618,1268305,1268423,1268718,1268920,1270353,1270459,1270595,1270703,1270894,1271191,1271946,1272156,1272603,1272934,1273339,1273596,1274024,1274169,1274904,1275142,1275599,1275818,1275850,1276285,1276327,1276691,1277575,1277725,1277965,1278123,1278228,1279121,1280007,1280434,1280466,1280630,1280744,1280876,1280907,1281040,1281170,1281228,1281314,1281484,1281652,1281803,1282275,1282348,1282542,1282584,1282804,1282832,1282947,1283087,1283219,1283355,1283466,1283784,1284090,1284223,1284276,1284412,1284540,1284639,1284794,1284806,1284910,1284929,1285015,1285050,1285397,1285533,1285583,1285663,1285878,1286018,1286450,1286518,1286737,1286894,1286930,1287036,1287268,1287300,1287351,1287399,1287455,1287541,1287652,1287747,1287783,1287921,1287991,1288062,1288113,1288204,1288240,1288344,1288449,1288451,1288537,1288548,1288625,1288771,1288852,1288960,1288994,1289055,1289096,1289259,1289438,1289573,1289742,1289773,1289867,1289894,1290133,1290150,1290258,1290279,1290408,1290446,1290544,1290599,1290683,1290825,1290826,1290968,1291116,1291277,1291338,1291542,1291563,1291689,1291703,1291843,1291843,1291988,1292246,1292347,1292382,1292471,1292480,1292601,1292642,1292706,1292801,1293238,1293239,1293349,1293387,1293532,1293559,1293636,1293662,1293762,1293793,1293884,1294004,1294302,1294351,1294444,1294579,1294609,1294711,1294747,1294843,1294986,1294987,1295141,1295201,1295297,1295363,1295472,1295509,1295624,1295774,1295789,1295931,1295959,1296055,1296088,1296146,1296293,1296336,1296497,1296525,1296635,1296686,1296721,1296950,1297123,1297496,1297610]]"
S2;0;false;;0;88d6ed6b8e8979f45e7338dc2d5585a6;181137;181197;181077;48.98979485566356;3;1;1;1;7456.666666666667;14135;3825;14135 4410 3825;7456;14134;3824;4728.115339822694;4728.330102219551;"[[14134],[4410],[3824]]"
S3;0;true;terminated;3;;;;;;3;0;0;0;0;0;0;NaN NaN NaN;273987;273987;273987;0;NaN;"[[273987]]"
S4;0;true;fetch failed;3;;;;;;3;0;0;0;0;0;0;NaN NaN NaN;;;;;NaN;
S5;0;true;terminated;3;;;;;;3;0;0;0;0;0;0;NaN NaN NaN;;;;;NaN;
S6;0;true;terminated;3;;;;;;3;0;0;0;0;0;0;NaN NaN NaN;;;;;NaN;
S7;0;true;terminated;3;;;;;;3;0;0;0;0;0;0;NaN NaN NaN;;;;;NaN;
S8;0;false;;0;ec47b1abbe36582a980effec6671602c;4911;4954;4868;35.10935297989222;3;1159;1159;1159;87811.66666666667;260197;1517;260197 1721 1517;87684 87684 87684 87684.33333333333 87684.33333333333 87686.66666666667 87686.66666666667 87686.66666666667 87686.66666666667 87688 87688 87688 87688 87688 87688 87688 87688 87688 87688 87688 87688 87688 87688.33333333333 87688.33333333333 87689.66666666667 87689.66666666667 87689.66666666667 87689.66666666667 87690 87690 87690.33333333333 87690.33333333333 87690.33333333333 87690.33333333333 87690.33333333333 87690.33333333333 87691.33333333333 87691.33333333333 87691.66666666667 87691.66666666667 87691.66666666667 87691.66666666667 87691.66666666667 87691.66666666667 87691.66666666667 87691.66666666667 87691.66666666667 87691.66666666667 87692.33333333333 87692.33333333333 87693.33333333333 87693.33333333333 87693.33333333333 87694 87694 87694 87694 87694 87694 87694 87694 87694 87694.66666666667 87694.66666666667 87695.66666666667 87695.66666666667 87695.66666666667 87695.66666666667 87695.66666666667 87696 87696 87696 87696 87696 87696 87696 87698.33333333333 87698.33333333333 87698.66666666667 87698.66666666667 87698.66666666667 87698.66666666667 87699 87699 87699 87699 87699.33333333333 87699.66666666667 87700 87700 87702.66666666667 87702.66666666667 87702.66666666667 87702.66666666667 87702.66666666667 87702.66666666667 87702.66666666667 87702.66666666667 87702.66666666667 87702.66666666667 87702.66666666667 87702.66666666667 87703.33333333333 87703.33333333333 87704.66666666667 87705 87705 87705 87705 87705 87705 87705 87705 87705 87705 87705 87706 87706 87706.33333333333 87706.33333333333 87706.33333333333 87706.33333333333 87706.33333333333 87706.33333333333 87706.33333333333 87706.33333333333 87706.33333333333 87706.66666666667 87707.33333333333 87707.33333333333 87708.33333333333 87708.33333333333 87708.33333333333 87708.33333333333 87708.33333333333 87708.33333333333 87708.33333333333 87708.33333333333 87708.33333333333 87708.33333333333 87708.33333333333 87708.33333333333 87708.66666666667 87708.66666666667 87709.66666666667 87709.66666666667 87709.66666666667 87709.66666666667 87709.66666666667 87709.66666666667 87709.66666666667 87709.66666666667 87709.66666666667 87709.66666666667 87709.66666666667 87709.66666666667 87710.66666666667 87710.66666666667 87711 87711.33333333333 87711.33333333333 87711.33333333333 87711.33333333333 87711.33333333333 87711.33333333333 87711.66666666667 87711.66666666667 87711.66666666667 87712.33333333333 87712.33333333333 87713.33333333333 87713.33333333333 87713.33333333333 87713.33333333333 87713.33333333333 87713.33333333333 87713.66666666667 87713.66666666667 87713.66666666667 87713.66666666667 87713.66666666667 87713.66666666667 87714 87714 87714.66666666667 87714.66666666667 87714.66666666667 87714.66666666667 87714.66666666667 87714.66666666667 87714.66666666667 87714.66666666667 87714.66666666667 87714.66666666667 87714.66666666667 87714.66666666667 87715.66666666667 87715.66666666667 87716 87716 87716.33333333333 87716.33333333333 87716.33333333333 87716.33333333333 87716.33333333333 87716.33333333333 87716.33333333333 87716.33333333333 87716.66666666667 87716.66666666667 87720.33333333333 87720.33333333333 87720.66666666667 87720.66666666667 87720.66666666667 87720.66666666667 87720.66666666667 87720.66666666667 87720.66666666667 87720.66666666667 87720.66666666667 87720.66666666667 87721 87721 87721.66666666667 87721.66666666667 87721.66666666667 87721.66666666667 87721.66666666667 87721.66666666667 87722 87722 87722 87722 87722 87722 87723 87723 87723.33333333333 87723.66666666667 87723.66666666667 87723.66666666667 87723.66666666667 87723.66666666667 87723.66666666667 87723.66666666667 87723.66666666667 87723.66666666667 87724.33333333333 87724.33333333333 87725.33333333333 87725.33333333333 87725.33333333333 87725.33333333333 87725.33333333333 87725.33333333333 87725.33333333333 87725.33333333333 87725.33333333333 87725.33333333333 87725.33333333333 87725.33333333333 87725.66666666667 87725.66666666667 87727.66666666667 87727.66666666667 87728 87728 87728 87728 87728 87728 87728 87728 87728 87728 87731.33333333333 87731.33333333333 87731.66666666667 87731.66666666667 87731.66666666667 87731.66666666667 87732 87732 87732 87732 87732 87732 87732.33333333333 87732.33333333333 87733.33333333333 87733.33333333333 87733.33333333333 87733.33333333333 87733.33333333333 87733.33333333333 87733.33333333333 87733.33333333333 87733.33333333333 87733.33333333333 87733.33333333333 87733.33333333333 87733.66666666667 87733.66666666667 87734.66666666667 87734.66666666667 87734.66666666667 87734.66666666667 87734.66666666667 87734.66666666667 87734.66666666667 87734.66666666667 87734.66666666667 87734.66666666667 87734.66666666667 87734.66666666667 87735.66666666667 87735.66666666667 87736 87736 87736 87736 87736 87736 87736 87736 87736 87736 87736.33333333333 87736.33333333333 87737 87737.33333333333 87737.33333333333 87737.33333333333 87737.33333333333 87737.33333333333 87737.66666666667 87737.66666666667 87737.66666666667 87737.66666666667 87737.66666666667 87737.66666666667 87738 87738 87739 87739 87739 87739 87739 87739 87739 87739 87739 87739 87739 87739 87739.66666666667 87739.66666666667 87740 87740.33333333333 87740.33333333333 87740.33333333333 87740.33333333333 87740.33333333333 87740.33333333333 87740.33333333333 87740.33333333333 87740.33333333333 87740.66666666667 87740.66666666667 87743.66666666667 87743.66666666667 87743.66666666667 87743.66666666667 87743.66666666667 87743.66666666667 87743.66666666667 87743.66666666667 87743.66666666667 87743.66666666667 87743.66666666667 87743.66666666667 87744.33333333333 87744.33333333333 87745 87745 87745 87745 87745 87745 87745 87745 87745 87745 87745 87745 87745.66666666667 87745.66666666667 87746 87746 87746 87746 87746 87746 87746 87746.33333333333 87746.33333333333 87746.33333333333 87746.66666666667 87746.66666666667 87747.33333333333 87747.33333333333 87747.66666666667 87747.66666666667 87747.66666666667 87747.66666666667 87747.66666666667 87747.66666666667 87747.66666666667 87747.66666666667 87747.66666666667 87747.66666666667 87748 87748 87748.66666666667 87748.66666666667 87748.66666666667 87748.66666666667 87748.66666666667 87748.66666666667 87748.66666666667 87748.66666666667 87748.66666666667 87748.66666666667 87748.66666666667 87748.66666666667 87749.33333333333 87749.33333333333 87749.66666666667 87749.66666666667 87749.66666666667 87749.66666666667 87749.66666666667 87749.66666666667 87749.66666666667 87749.66666666667 87749.66666666667 87749.66666666667 87750 87750.33333333333 87751 87751 87751 87751 87751 87751 87751 87751.33333333333 87751.33333333333 87751.33333333333 87751.33333333333 87751.33333333333 87751.66666666667 87751.66666666667 87752 87752.33333333333 87752.33333333333 87752.33333333333 87752.33333333333 87752.33333333333 87752.33333333333 87752.33333333333 87752.33333333333 87752.33333333333 87752.33333333333 87752.33333333333 87753 87753 87753.33333333333 87753.33333333333 87753.33333333333 87753.33333333333 87753.33333333333 87753.66666666667 87753.66666666667 87753.66666666667 87753.66666666667 87753.66666666667 87754 87754 87754.66666666667 87754.66666666667 87754.66666666667 87754.66666666667 87754.66666666667 87754.66666666667 87754.66666666667 87754.66666666667 87754.66666666667 87754.66666666667 87754.66666666667 87754.66666666667 87755 87755 87755.66666666667 87755.66666666667 87755.66666666667 87755.66666666667 87755.66666666667 87755.66666666667 87755.66666666667 87756 87756 87756 87756 87756 87756.33333333333 87756.66666666667 87757 87757 87757 87757.33333333333 87757.33333333333 87757.33333333333 87757.33333333333 87757.33333333333 87757.33333333333 87757.33333333333 87757.33333333333 87757.66666666667 87758.33333333333 87758.33333333333 87758.33333333333 87758.33333333333 87758.33333333333 87758.33333333333 87758.33333333333 87758.33333333333 87758.33333333333 87758.33333333333 87758.66666666667 87758.66666666667 87759 87759 87759.33333333333 87759.33333333333 87759.33333333333 87759.33333333333 87759.33333333333 87759.33333333333 87759.33333333333 87759.33333333333 87759.33333333333 87759.33333333333 87759.66666666667 87759.66666666667 87760.33333333333 87760.33333333333 87760.33333333333 87760.66666666667 87761 87761 87761 87761 87761 87761 87761 87761 87761.33333333333 87761.33333333333 87761.66666666667 87762 87762 87762 87762 87762 87762 87762 87762 87762 87762 87762 87762.33333333333 87762.33333333333 87762.66666666667 87763 87763 87763 87763 87763 87763 87763 87763 87763 87763 87763 87763.66666666667 87764 87764.33333333333 87764.33333333333 87764.33333333333 87764.33333333333 87764.33333333333 87764.33333333333 87764.33333333333 87764.33333333333 87764.33333333333 87764.33333333333 87764.66666666667 87764.66666666667 87765.33333333333 87765.33333333333 87765.33333333333 87765.33333333333 87765.33333333333 87765.33333333333 87765.33333333333 87765.33333333333 87765.33333333333 87765.33333333333 87765.33333333333 87765.33333333333 87765.66666666667 87765.66666666667 87766.33333333333 87766.33333333333 87766.33333333333 87766.33333333333 87766.33333333333 87766.33333333333 87766.33333333333 87766.33333333333 87766.33333333333 87766.33333333333 87766.33333333333 87766.33333333333 87767 87767 87767.33333333333 87767.33333333333 87767.33333333333 87767.33333333333 87767.33333333333 87767.33333333333 87767.33333333333 87767.33333333333 87767.33333333333 87767.66666666667 87768 87768 87768.66666666667 87768.66666666667 87768.66666666667 87768.66666666667 87768.66666666667 87768.66666666667 87768.66666666667 87768.66666666667 87768.66666666667 87768.66666666667 87768.66666666667 87768.66666666667 87769 87769 87769.66666666667 87769.66666666667 87769.66666666667 87769.66666666667 87769.66666666667 87769.66666666667 87770 87770 87770 87770 87770 87770 87770.33333333333 87770.33333333333 87770.66666666667 87770.66666666667 87770.66666666667 87770.66666666667 87770.66666666667 87771 87771 87771 87771 87771 87771 87771.33333333333 87772 87772 87772 87772 87772 87772 87772 87772 87772 87772 87772 87772 87772.33333333333 87772.33333333333 87773 87773 87773 87773 87773 87773.33333333333 87773.33333333333 87773.33333333333 87773.33333333333 87773.33333333333 87773.33333333333 87773.33333333333 87774 87774 87774.33333333333 87774.33333333333 87774.33333333333 87774.33333333333 87774.33333333333 87774.33333333333 87774.33333333333 87774.33333333333 87774.33333333333 87774.33333333333 87774.66666666667 87774.66666666667 87775.33333333333 87775.33333333333 87775.33333333333 87775.33333333333 87775.33333333333 87775.33333333333 87775.33333333333 87775.33333333333 87775.33333333333 87775.33333333333 87775.33333333333 87775.33333333333 87775.66666666667 87775.66666666667 87776 87776.33333333333 87776.33333333333 87776.33333333333 87776.33333333333 87776.33333333333 87776.33333333333 87776.33333333333 87776.33333333333 87776.33333333333 87776.33333333333 87776.33333333333 87777 87777 87777 87777 87777 87777 87777.33333333333 87777.33333333333 87777.33333333333 87777.33333333333 87777.33333333333 87777.33333333333 87777.66666666667 87777.66666666667 87778 87778 87778 87778 87778 87778.33333333333 87778.66666666667 87778.66666666667 87778.66666666667 87778.66666666667 87778.66666666667 87778.66666666667 87779 87779 87779.33333333333 87779.33333333333 87779.33333333333 87779.33333333333 87779.33333333333 87779.33333333333 87779.66666666667 87779.66666666667 87779.66666666667 87779.66666666667 87779.66666666667 87780 87780.33333333333 87780.33333333333 87780.66666666667 87780.66666666667 87780.66666666667 87780.66666666667 87780.66666666667 87780.66666666667 87780.66666666667 87780.66666666667 87780.66666666667 87780.66666666667 87781 87781 87782 87782 87782 87782 87782.33333333333 87782.33333333333 87782.33333333333 87782.33333333333 87782.33333333333 87782.33333333333 87782.66666666667 87782.66666666667 87782.66666666667 87782.66666666667 87783.33333333333 87783.33333333333 87783.33333333333 87783.33333333333 87783.33333333333 87783.33333333333 87783.33333333333 87783.33333333333 87783.66666666667 87783.66666666667 87783.66666666667 87783.66666666667 87784 87784 87784 87784 87784 87784 87784 87784 87784.33333333333 87784.33333333333 87784.33333333333 87784.33333333333 87784.66666666667 87784.66666666667 87785 87785 87785 87785 87785 87785 87785.33333333333 87785.33333333333 87785.33333333333 87785.33333333333 87785.33333333333 87785.33333333333 87785.66666666667 87785.66666666667 87786 87786 87786 87786 87786.33333333333 87786.33333333333 87786.33333333333 87786.33333333333 87786.33333333333 87786.66666666667 87786.66666666667 87786.66666666667 87787 87787 87787 87787 87787 87787 87787.33333333333 87787.33333333333 87787.33333333333 87787.33333333333 87787.66666666667 87787.66666666667 87788 87788 87788 87788 87788 87788 87788 87788 87788.33333333333 87788.33333333333 87788.33333333333 87788.33333333333 87788.33333333333 87788.33333333333 87788.66666666667 87788.66666666667 87789 87789 87789 87789 87789.33333333333 87789.33333333333 87789.33333333333 87789.33333333333 87789.33333333333 87789.33333333333 87789.33333333333 87789.33333333333 87789.66666666667 87789.66666666667 87790 87790 87790 87790 87790.33333333333 87790.33333333333 87790.33333333333 87790.33333333333 87790.33333333333 87790.33333333333 87790.66666666667 87790.66666666667 87790.66666666667 87791 87791 87791 87791 87791 87791.33333333333 87791.33333333333 87791.33333333333 87791.33333333333 87791.33333333333 87791.33333333333 87791.66666666667 87791.66666666667 87791.66666666667 87791.66666666667 87791.66666666667 87791.66666666667 87792 87792 87792 87792 87792 87792 87792 87792 87792.33333333333 87792.33333333333 87793 87793 87793 87793 87793.33333333333 87793.33333333333 87793.33333333333 87793.33333333333 87793.33333333333 87793.33333333333 87793.66666666667 87793.66666666667 87794 87794 87794 87794 87794 87794 87794.33333333333 87794.33333333333 87794.33333333333 87794.33333333333 87794.33333333333 87794.33333333333 87794.66666666667 87794.66666666667 87795 87795 87795 87795 87795.33333333333 87795.33333333333 87795.33333333333 87795.33333333333 87795.33333333333 87795.33333333333 87795.33333333333 87795.33333333333 87795.66666666667 87795.66666666667 87795.66666666667 87795.66666666667 87795.66666666667 87795.66666666667 87796 87796 87796 87796 87796 87796.33333333333 87796.66666666667 87796.66666666667 87796.66666666667 87796.66666666667 87796.66666666667 87796.66666666667 87796.66666666667 87796.66666666667 87797 87797 87797 87797 87797 87797 87797.33333333333 87797.33333333333 87797.66666666667 87797.66666666667 87797.66666666667 87797.66666666667 87798 87798 87798 87798 87798 87798 87798 87798 87798.33333333333 87798.33333333333 87798.66666666667 87798.66666666667 87799 87799 87799 87799 87799 87799.33333333333 87799.33333333333 87799.33333333333 87799.66666666667 87799.66666666667 87799.66666666667 87800 87800 87800 87800 87800 87800.33333333333 87800.33333333333 87800.33333333333 87800.33333333333 87800.33333333333 87800.33333333333 87800.66666666667 87800.66666666667 87800.66666666667 87800.66666666667 87800.66666666667 87800.66666666667 87802 87802 87802 87802 87802 87802 87802 87802 87802.33333333333 87802.33333333333 87802.66666666667 87802.66666666667 87803 87803 87803 87803 87803 87803 87803 87803.33333333333 87805 87805 87805.33333333333 87805.33333333333 87805.33333333333 87805.33333333333 87805.33333333333 87805.33333333333 87805.66666666667 87805.66666666667 87805.66666666667 87805.66666666667 87805.66666666667 87805.66666666667 87806 87806 87806.33333333333 87806.33333333333 87806.33333333333 87806.33333333333 87806.66666666667 87806.66666666667 87806.66666666667 87806.66666666667 87806.66666666667 87806.66666666667 87806.66666666667 87806.66666666667 87807 87807 87807 87807 87807 87807 87807.33333333333 87807.33333333333 87807.33333333333 87807.66666666667 87808 87808 87808 87808 87808 87808 87808 87808 87808 87808 87808.33333333333 87808.33333333333 87808.33333333333 87808.33333333333 87808.33333333333 87808.33333333333 87808.66666666667 87808.66666666667 87809 87809 87809 87809 87809.33333333333 87809.66666666667 87809.66666666667 87809.66666666667 87809.66666666667 87809.66666666667 87809.66666666667 87809.66666666667 87810 87810 87810.33333333333;260048 260048 260048 260048 260048 260051 260051 260051 260051 260053 260053 260053 260053 260053 260053 260053 260053 260053 260053 260053 260053 260053 260053 260053 260055 260055 260055 260055 260055 260055 260056 260056 260056 260056 260056 260056 260058 260058 260058 260058 260058 260058 260058 260058 260058 260058 260058 260058 260058 260058 260060 260060 260060 260061 260061 260061 260061 260061 260061 260061 260061 260061 260061 260061 260062 260062 260062 260062 260062 260063 260063 260063 260063 260063 260063 260063 260064 260064 260064 260064 260064 260064 260065 260065 260065 260065 260065 260065 260065 260065 260072 260072 260072 260072 260072 260072 260072 260072 260072 260072 260072 260072 260072 260072 260075 260075 260075 260075 260075 260075 260075 260075 260075 260075 260075 260075 260077 260077 260077 260077 260077 260077 260077 260077 260077 260077 260077 260077 260077 260077 260079 260079 260079 260079 260079 260079 260079 260079 260079 260079 260079 260079 260079 260079 260081 260081 260081 260081 260081 260081 260081 260081 260081 260081 260081 260081 260082 260082 260082 260083 260083 260083 260083 260083 260083 260083 260083 260083 260083 260083 260085 260085 260085 260085 260085 260085 260085 260085 260085 260085 260085 260085 260085 260085 260086 260086 260086 260086 260086 260086 260086 260086 260086 260086 260086 260086 260088 260088 260088 260088 260088 260088 260088 260088 260088 260088 260088 260088 260088 260088 260098 260098 260098 260098 260098 260098 260098 260098 260098 260098 260098 260098 260098 260098 260099 260099 260099 260099 260099 260099 260100 260100 260100 260100 260100 260100 260101 260101 260101 260101 260101 260101 260101 260101 260101 260101 260101 260101 260101 260101 260103 260103 260103 260103 260103 260103 260103 260103 260103 260103 260103 260103 260103 260103 260104 260104 260104 260104 260104 260104 260104 260104 260104 260104 260104 260104 260105 260105 260105 260105 260105 260105 260106 260106 260106 260106 260106 260106 260106 260106 260107 260107 260107 260107 260107 260107 260107 260107 260107 260107 260107 260107 260107 260107 260108 260108 260108 260108 260108 260108 260108 260108 260108 260108 260108 260108 260110 260110 260110 260110 260110 260110 260110 260110 260110 260110 260110 260110 260110 260110 260111 260111 260111 260111 260111 260111 260111 260111 260111 260111 260111 260111 260111 260111 260113 260113 260113 260113 260113 260113 260113 260113 260113 260113 260113 260113 260114 260114 260114 260114 260114 260114 260114 260114 260114 260114 260114 260114 260114 260114 260115 260115 260115 260115 260115 260115 260115 260115 260115 260115 260115 260115 260116 260116 260117 260117 260117 260117 260117 260117 260117 260117 260117 260117 260117 260117 260118 260118 260118 260118 260118 260118 260118 260118 260118 260118 260118 260118 260118 260118 260119 260119 260120 260120 260120 260120 260120 260120 260120 260120 260120 260120 260120 260120 260121 260121 260121 260121 260121 260121 260121 260121 260121 260121 260121 260121 260122 260122 260122 260122 260122 260122 260122 260122 260122 260122 260122 260122 260122 260123 260124 260124 260124 260124 260124 260124 260124 260124 260124 260124 260124 260124 260124 260124 260125 260125 260125 260125 260125 260125 260125 260125 260125 260125 260125 260125 260126 260126 260126 260126 260126 260126 260126 260127 260127 260127 260127 260127 260127 260127 260128 260128 260128 260128 260128 260128 260128 260128 260128 260128 260128 260128 260128 260128 260129 260129 260129 260129 260129 260129 260129 260129 260129 260129 260129 260129 260130 260131 260131 260131 260131 260131 260131 260131 260131 260131 260131 260131 260131 260131 260132 260132 260132 260132 260132 260132 260132 260132 260132 260132 260132 260132 260132 260132 260133 260133 260133 260133 260133 260133 260133 260133 260133 260133 260133 260133 260134 260134 260134 260135 260135 260135 260135 260135 260135 260135 260135 260135 260135 260135 260136 260136 260136 260136 260136 260136 260136 260136 260136 260136 260136 260136 260136 260136 260137 260137 260137 260137 260137 260137 260137 260137 260137 260137 260137 260137 260138 260139 260139 260139 260139 260139 260139 260139 260139 260139 260139 260139 260139 260139 260140 260140 260140 260140 260140 260140 260140 260140 260140 260140 260140 260140 260140 260140 260141 260141 260141 260141 260141 260141 260141 260141 260141 260141 260141 260141 260142 260142 260142 260142 260142 260142 260142 260142 260142 260142 260142 260143 260143 260143 260144 260144 260144 260144 260144 260144 260144 260144 260144 260144 260144 260144 260144 260144 260145 260145 260145 260145 260145 260145 260145 260145 260145 260145 260145 260145 260146 260146 260146 260146 260146 260146 260146 260146 260146 260146 260146 260146 260146 260146 260147 260147 260147 260147 260147 260147 260147 260147 260147 260147 260147 260147 260147 260147 260148 260148 260148 260148 260148 260149 260149 260149 260149 260149 260149 260149 260150 260150 260150 260150 260150 260150 260150 260150 260150 260150 260150 260150 260150 260150 260151 260151 260151 260151 260151 260151 260151 260151 260151 260151 260151 260151 260151 260151 260152 260152 260152 260152 260152 260152 260152 260152 260152 260152 260152 260152 260153 260153 260153 260153 260153 260153 260153 260153 260153 260153 260153 260153 260153 260153 260154 260154 260154 260154 260154 260155 260155 260155 260155 260155 260155 260155 260155 260155 260156 260156 260156 260156 260156 260156 260157 260157 260157 260157 260157 260157 260157 260157 260158 260158 260158 260158 260158 260158 260158 260158 260158 260158 260158 260158 260159 260159 260159 260159 260159 260159 260159 260159 260159 260159 260160 260160 260160 260160 260160 260160 260160 260160 260160 260160 260160 260160 260161 260161 260161 260161 260161 260161 260161 260161 260161 260161 260161 260161 260162 260162 260162 260162 260162 260162 260162 260162 260162 260162 260162 260162 260163 260163 260163 260163 260163 260163 260163 260163 260163 260163 260163 260163 260164 260164 260164 260164 260164 260165 260165 260165 260165 260165 260165 260165 260165 260165 260166 260166 260166 260166 260166 260166 260166 260166 260166 260166 260166 260166 260166 260166 260167 260167 260167 260167 260167 260167 260167 260167 260167 260167 260167 260167 260168 260168 260168 260168 260168 260168 260168 260168 260168 260168 260168 260168 260168 260168 260169 260169 260169 260169 260169 260169 260169 260169 260169 260169 260169 260169 260169 260169 260170 260170 260170 260170 260170 260170 260170 260170 260170 260170 260170 260170 260171 260171 260171 260171 260171 260171 260171 260171 260171 260171 260172 260172 260172 260172 260173 260173 260173 260173 260173 260173 260173 260173 260173 260173 260173 260173 260173 260173 260174 260174 260174 260174 260174 260174 260174 260174 260174 260174 260174 260174 260175 260175 260175 260175 260175 260175 260175 260175 260175 260175 260175 260175 260175 260175 260176 260176 260176 260176 260176 260176 260176 260176 260176 260176 260176 260176 260176 260176 260177 260177 260177 260177 260177 260177 260177 260177 260177 260177 260177 260177 260178 260178 260178 260178 260178 260178 260178 260178 260178 260178 260178 260178 260179 260179 260179 260179 260179 260180 260180 260180 260180 260180 260180 260180 260180 260180 260180 260180 260181 260181 260181 260181 260181 260181 260181 260181 260181 260181 260181 260181 260185 260185 260185 260185 260185 260185 260185 260185 260185 260185 260185 260185 260186 260186 260186 260186 260186 260186 260186 260187 260187 260187 260187 260187 260187 260187 260187 260187 260188 260188 260188 260188 260188 260188 260188 260188 260188 260188 260188 260188 260189 260189 260189 260189 260189 260189 260189 260189 260189 260189 260189 260189 260189 260189 260190 260190 260190 260190 260190 260190 260190 260190 260190 260190 260190 260190 260190 260190 260191 260191 260191 260191 260191 260191 260191 260191 260191 260191 260191 260191 260192 260193 260193 260193 260193 260193 260193 260193 260193 260193 260193;1405 1405 1405 1406 1406 1407 1407 1407 1407 1409 1409 1409 1409 1409 1409 1409 1409 1409 1409 1409 1409 1409 1409 1409 1410 1410 1410 1410 1411 1411 1411 1411 1411 1411 1411 1411 1411 1411 1412 1412 1412 1412 1412 1412 1412 1412 1412 1412 1412 1412 1413 1413 1413 1414 1414 1414 1414 1414 1414 1414 1414 1414 1414 1414 1416 1416 1416 1416 1416 1416 1416 1416 1416 1416 1416 1416 1416 1416 1417 1417 1417 1417 1417 1417 1417 1417 1417 1418 1418 1418 1419 1419 1419 1419 1419 1419 1419 1419 1419 1419 1419 1419 1419 1419 1420 1421 1421 1421 1421 1421 1421 1421 1421 1421 1421 1421 1421 1421 1422 1422 1422 1422 1422 1422 1422 1422 1422 1423 1423 1423 1424 1424 1424 1424 1424 1424 1424 1424 1424 1424 1424 1424 1424 1424 1425 1425 1425 1425 1425 1425 1425 1425 1425 1425 1425 1425 1425 1425 1426 1426 1426 1426 1426 1426 1426 1427 1427 1427 1427 1427 1428 1428 1428 1428 1428 1428 1429 1429 1429 1429 1429 1429 1429 1429 1430 1430 1430 1430 1430 1430 1430 1430 1430 1430 1430 1430 1430 1430 1431 1431 1431 1431 1431 1431 1431 1431 1431 1431 1431 1431 1432 1432 1433 1433 1433 1433 1433 1433 1433 1433 1433 1433 1433 1433 1434 1434 1434 1434 1434 1434 1434 1434 1434 1434 1434 1434 1434 1434 1435 1436 1436 1436 1436 1436 1436 1436 1436 1436 1436 1436 1437 1437 1437 1437 1437 1437 1437 1437 1437 1437 1437 1437 1437 1437 1442 1442 1443 1443 1443 1443 1443 1443 1443 1443 1443 1443 1443 1443 1444 1444 1444 1444 1444 1444 1444 1444 1444 1444 1444 1444 1446 1446 1446 1446 1446 1446 1446 1446 1446 1446 1446 1446 1446 1446 1448 1448 1448 1448 1448 1448 1448 1448 1448 1448 1448 1448 1448 1448 1449 1449 1449 1449 1449 1449 1449 1449 1449 1449 1449 1449 1450 1451 1451 1451 1451 1451 1451 1451 1451 1451 1451 1451 1451 1451 1452 1452 1452 1452 1452 1452 1452 1452 1452 1452 1452 1452 1452 1452 1453 1454 1454 1454 1454 1454 1454 1454 1454 1454 1454 1454 1462 1462 1462 1462 1462 1462 1462 1462 1462 1462 1462 1462 1462 1462 1463 1463 1463 1463 1463 1463 1463 1463 1463 1463 1463 1463 1463 1463 1464 1464 1464 1464 1464 1464 1464 1464 1464 1464 1464 1464 1465 1465 1465 1465 1465 1465 1465 1465 1465 1465 1465 1465 1465 1465 1466 1466 1466 1466 1466 1466 1466 1466 1466 1466 1466 1466 1466 1466 1467 1467 1467 1467 1467 1467 1467 1467 1467 1467 1467 1467 1468 1468 1468 1468 1468 1468 1468 1469 1469 1469 1469 1469 1469 1469 1469 1470 1470 1470 1470 1470 1470 1470 1470 1470 1470 1470 1470 1470 1471 1471 1471 1471 1471 1471 1471 1471 1471 1471 1471 1471 1472 1472 1472 1472 1472 1472 1472 1472 1472 1472 1472 1472 1472 1472 1473 1473 1473 1473 1473 1473 1473 1473 1473 1473 1473 1473 1473 1473 1474 1474 1474 1474 1474 1474 1474 1474 1474 1474 1474 1474 1475 1475 1475 1475 1475 1475 1475 1475 1475 1475 1476 1476 1476 1476 1476 1476 1476 1476 1476 1476 1476 1476 1476 1476 1477 1477 1477 1477 1477 1477 1478 1478 1478 1478 1478 1478 1478 1478 1478 1478 1478 1479 1479 1479 1479 1479 1479 1479 1479 1479 1479 1479 1479 1479 1479 1480 1480 1480 1480 1480 1480 1480 1480 1480 1480 1480 1480 1480 1481 1481 1481 1481 1481 1481 1481 1481 1481 1481 1481 1481 1482 1482 1482 1482 1482 1482 1482 1482 1482 1482 1482 1482 1482 1482 1483 1483 1483 1483 1483 1483 1483 1483 1483 1483 1483 1483 1483 1483 1484 1484 1484 1484 1484 1484 1484 1484 1484 1484 1484 1484 1485 1485 1485 1485 1485 1485 1485 1485 1485 1485 1485 1485 1485 1485 1486 1486 1486 1486 1486 1486 1486 1486 1486 1486 1486 1486 1486 1486 1487 1487 1487 1487 1487 1487 1487 1487 1487 1487 1487 1487 1488 1488 1488 1488 1488 1488 1488 1488 1488 1488 1488 1488 1488 1488 1489 1489 1489 1489 1489 1489 1489 1489 1489 1489 1489 1489 1489 1489 1490 1490 1490 1490 1490 1490 1490 1490 1490 1490 1490 1490 1491 1491 1491 1491 1491 1491 1491 1491 1491 1491 1491 1491 1491 1491 1491 1492 1492 1492 1492 1492 1492 1492 1492 1492 1492 1492 1492 1492 1492 1492 1492 1492 1493 1493 1493 1493 1493 1493 1493 1493 1493 1493 1493 1493 1493 1493 1494 1494 1494 1494 1494 1494 1494 1494 1494 1494 1494 1494 1494 1494 1494 1494 1494 1494 1494 1495 1495 1495 1495 1495 1495 1495 1495 1495 1495 1495 1495 1495 1495 1495 1497 1497 1497 1497 1497 1497 1497 1497 1497 1497 1497 1497 1497 1497 1498 1498 1498 1498 1498 1498 1498 1498 1498 1498 1498 1498 1498 1498 1498 1498 1498 1498 1498 1498 1498 1498 1498 1498 1498 1498 1499 1499 1499 1499 1499 1499 1499 1499 1499 1499 1499 1499 1499 1499 1500 1500 1500 1500 1500 1500 1500 1500 1500 1500 1500 1500 1500 1500 1500 1500 1500 1500 1500 1500 1500 1500 1501 1501 1501 1501 1501 1501 1501 1501 1501 1501 1501 1501 1501 1501 1501 1501 1501 1501 1502 1502 1502 1502 1502 1502 1502 1502 1502 1502 1502 1502 1502 1502 1503 1503 1503 1503 1503 1503 1503 1503 1503 1503 1503 1503 1503 1504 1504 1504 1504 1504 1504 1504 1504 1504 1504 1504 1504 1504 1504 1504 1504 1504 1504 1504 1504 1504 1504 1504 1504 1504 1504 1504 1505 1505 1505 1505 1505 1505 1505 1505 1505 1505 1505 1505 1506 1506 1506 1506 1506 1506 1506 1506 1506 1506 1506 1506 1506 1506 1507 1507 1507 1507 1507 1507 1507 1507 1507 1507 1507 1507 1507 1507 1507 1507 1507 1507 1507 1507 1507 1507 1507 1508 1508 1508 1508 1508 1508 1508 1508 1508 1508 1508 1508 1508 1508 1508 1508 1508 1509 1509 1509 1509 1509 1509 1509 1509 1509 1509 1509 1509 1509 1509 1510 1510 1510 1510 1510 1510 1510 1510 1510 1510 1510 1510 1510 1511 1511 1511 1511 1511 1511 1511 1511 1511 1511 1511 1511 1511 1511 1511 1511 1511 1511 1511 1511 1511 1511 1511 1511 1511 1511 1511 1512 1512 1512 1512 1512 1512 1512 1512 1512 1512 1512 1512 1513 1513 1513 1513 1513 1513 1513 1513 1513 1513 1513 1513 1513 1513 1514 1514 1514 1514 1514 1514 1514 1514 1514 1514 1514 1514 1514 1514 1514 1514 1514 1514 1514 1514 1514 1515 1515 1515 1515 1515 1515 1515 1515 1515 1515 1515 1515 1515 1515 1515 1515 1515 1515 1515 1516 1516 1516 1516 1516 1516 1516 1516 1516 1516 1516 1516 1516 1516 1517;121879.77896544884 121879.77896544884 121879.77896544884 121879.5429986327 121879.5429986327 121880.01493363144 121880.01493363144 121880.01493363144 121880.01493363144 121880.48580747726 121880.48580747726 121880.48580747726 121880.48580747726 121880.48580747726 121880.48580747726 121880.48580747726 121880.48580747726 121880.48580747726 121880.48580747726 121880.48580747726 121880.48580747726 121880.48580747726 121880.2503698701 121880.2503698701 121880.72177429136 121880.72177429136 121880.72177429136 121880.72177429136 121880.48580747726 121880.48580747726 121880.95721189956 121880.95721189956 121880.95721189956 121880.95721189956 121880.95721189956 121880.95721189956 121881.6645831339 121881.6645831339 121881.42861632183 121881.42861632183 121881.42861632183 121881.42861632183 121881.42861632183 121881.42861632183 121881.42861632183 121881.42861632183 121881.42861632183 121881.42861632183 121880.9577424719 121880.9577424719 121881.6645831339 121881.6645831339 121881.6645831339 121881.90002074413 121881.90002074413 121881.90002074413 121881.90002074413 121881.90002074413 121881.90002074413 121881.90002074413 121881.90002074413 121881.90002074413 121881.42914689213 121881.42914689213 121881.42861632183 121881.42861632183 121881.42861632183 121881.42861632183 121881.42861632183 121881.90002074413 121881.90002074413 121881.90002074413 121881.90002074413 121881.90002074413 121881.90002074413 121881.90002074413 121880.95882002608 121880.95882002608 121880.72284637779 121880.72284637779 121880.72284637779 121880.72284637779 121881.1942507949 121881.1942507949 121881.1942507949 121881.1942507949 121880.95882002608 121880.72284637779 121880.48741561 121880.48741561 121883.55127288049 121883.55127288049 121883.55127288049 121883.55127288049 121883.55127288049 121883.55127288049 121883.55127288049 121883.55127288049 121883.55127288049 121883.55127288049 121883.55127288049 121883.55127288049 121883.0804127008 121883.0804127008 121884.25865093854 121884.02267729762 121884.02267729762 121884.02267729762 121884.02267729762 121884.02267729762 121884.02267729762 121884.02267729762 121884.02267729762 121884.02267729762 121884.02267729762 121884.02267729762 121884.73005535462 121884.73005535462 121884.49408171474 121884.49408171474 121884.49408171474 121884.49408171474 121884.49408171474 121884.49408171474 121884.49408171474 121884.49408171474 121884.49408171474 121884.25810944122 121883.7872465225 121883.7872465225 121884.49408171474 121884.49408171474 121884.49408171474 121884.49408171474 121884.49408171474 121884.49408171474 121884.49408171474 121884.49408171474 121884.49408171474 121884.49408171474 121884.49408171474 121884.49408171474 121884.25865093854 121884.25865093854 121884.96548613186 121884.96548613186 121884.96548613186 121884.96548613186 121884.96548613186 121884.96548613186 121884.96548613186 121884.96548613186 121884.96548613186 121884.96548613186 121884.96548613186 121884.96548613186 121884.96603036087 121884.96603036087 121884.73005535462 121885.2014597707 121885.2014597707 121885.2014597707 121885.2014597707 121885.2014597707 121885.2014597707 121884.96548613186 121884.96548613186 121884.96548613186 121884.49462594585 121884.49462594585 121885.2014597707 121885.2014597707 121885.2014597707 121885.2014597707 121885.2014597707 121885.2014597707 121884.96548613186 121884.96548613186 121884.96548613186 121884.96548613186 121884.96548613186 121884.96548613186 121884.73005535462 121884.73005535462 121884.96548613186 121884.96548613186 121884.96548613186 121884.96548613186 121884.96548613186 121884.96548613186 121884.96548613186 121884.96548613186 121884.96548613186 121884.96548613186 121884.96548613186 121884.96548613186 121885.67286418677 121885.67286418677 121885.43689054898 121885.43689054898 121885.2014597707 121885.2014597707 121885.2014597707 121885.2014597707 121885.2014597707 121885.2014597707 121885.2014597707 121885.2014597707 121884.96603036087 121884.96603036087 121889.4440995154 121889.4440995154 121889.20812588601 121889.20812588601 121889.20812588601 121889.20812588601 121889.20812588601 121889.20812588601 121889.20812588601 121889.20812588601 121889.20812588601 121889.20812588601 121888.97269509932 121888.97269509932 121889.20812588601 121889.20812588601 121889.20812588601 121889.20812588601 121889.20812588601 121889.20812588601 121889.67953030314 121889.67953030314 121889.67953030314 121889.67953030314 121889.67953030314 121889.67953030314 121889.6800745111 121889.6800745111 121889.4440995154 121889.20812588601 121889.20812588601 121889.20812588601 121889.20812588601 121889.20812588601 121889.20812588601 121889.20812588601 121889.20812588601 121889.20812588601 121888.73726568105 121888.73726568105 121889.4440995154 121889.4440995154 121889.4440995154 121889.4440995154 121889.4440995154 121889.4440995154 121889.4440995154 121889.4440995154 121889.4440995154 121889.4440995154 121889.4440995154 121889.4440995154 121889.20867009606 121889.20867009606 121888.50021319576 121888.50021319576 121888.26424503168 121888.26424503168 121888.26424503168 121888.26424503168 121888.26424503168 121888.26424503168 121888.26424503168 121888.26424503168 121888.26424503168 121888.26424503168 121886.61677240132 121886.61677240132 121886.38079329817 121886.38079329817 121886.38079329817 121886.38079329817 121886.85219771108 121886.85219771108 121886.85219771108 121886.85219771108 121886.85219771108 121886.85219771108 121886.61677240132 121886.61677240132 121886.61621997535 121886.61621997535 121886.61621997535 121886.61621997535 121886.61621997535 121886.61621997535 121886.61621997535 121886.61621997535 121886.61621997535 121886.61621997535 121886.61621997535 121886.61621997535 121886.38079329817 121886.38079329817 121886.3802436059 121886.3802436059 121886.3802436059 121886.3802436059 121886.3802436059 121886.3802436059 121886.3802436059 121886.3802436059 121886.3802436059 121886.3802436059 121886.3802436059 121886.3802436059 121887.0876243893 121887.0876243893 121886.85164802095 121886.85164802095 121886.85164802095 121886.85164802095 121886.85164802095 121886.85164802095 121886.85164802095 121886.85164802095 121886.85164802095 121886.85164802095 121886.61621997535 121886.61621997535 121886.85164802095 121886.61567301893 121886.61567301893 121886.61567301893 121886.61567301893 121886.61567301893 121886.3802436059 121886.3802436059 121886.3802436059 121886.3802436059 121886.3802436059 121886.3802436059 121886.14481556138 121886.14481556138 121886.85164802095 121886.85164802095 121886.85164802095 121886.85164802095 121886.85164802095 121886.85164802095 121886.85164802095 121886.85164802095 121886.85164802095 121886.85164802095 121886.85164802095 121886.85164802095 121887.0876243893 121887.0876243893 121886.85164802095 121886.61567301893 121886.61567301893 121886.61567301893 121886.61567301893 121886.61567301893 121886.61567301893 121886.61567301893 121886.61567301893 121886.61567301893 121886.3802436059 121886.3802436059 121884.96388626267 121884.96388626267 121884.96388626267 121884.96388626267 121884.96388626267 121884.96388626267 121884.96388626267 121884.96388626267 121884.96388626267 121884.96388626267 121884.96388626267 121884.96388626267 121885.19985170018 121885.19985170018 121885.43529068599 121885.43529068599 121885.43529068599 121885.43529068599 121885.43529068599 121885.43529068599 121885.43529068599 121885.43529068599 121885.43529068599 121885.43529068599 121885.43529068599 121885.43529068599 121885.67125612246 121885.67125612246 121885.43529068599 121885.43529068599 121885.43529068599 121885.43529068599 121885.43529068599 121885.43529068599 121885.43529068599 121885.19985170018 121885.19985170018 121885.19985170018 121884.96441408276 121884.96441408276 121885.19985170018 121885.19985170018 121885.67125612246 121885.67125612246 121885.67125612246 121885.67125612246 121885.67125612246 121885.67125612246 121885.67125612246 121885.67125612246 121885.67125612246 121885.67125612246 121885.43581850403 121885.43581850403 121885.67125612246 121885.67125612246 121885.67125612246 121885.67125612246 121885.67125612246 121885.67125612246 121885.67125612246 121885.67125612246 121885.67125612246 121885.67125612246 121885.67125612246 121885.67125612246 121885.9072229253 121885.9072229253 121885.67125612246 121885.67125612246 121885.67125612246 121885.67125612246 121885.67125612246 121885.67125612246 121885.67125612246 121885.67125612246 121885.67125612246 121885.67125612246 121885.43581850403 121885.9072229253 121886.14266054475 121886.14266054475 121886.14266054475 121886.14266054475 121886.14266054475 121886.14266054475 121886.14266054475 121885.90669510931 121885.90669510931 121885.90669510931 121885.90669510931 121885.90669510931 121885.67125612246 121885.67125612246 121886.14266054475 121885.90669510931 121885.90669510931 121885.90669510931 121885.90669510931 121885.90669510931 121885.90669510931 121885.90669510931 121885.90669510931 121885.90669510931 121885.90669510931 121885.90669510931 121886.14266054475 121886.14266054475 121885.90669510931 121885.90669510931 121885.90669510931 121885.90669510931 121885.90669510931 121886.37809953261 121886.37809953261 121886.37809953261 121886.37809953261 121886.37809953261 121886.14266054475 121886.14266054475 121886.37809953261 121886.37809953261 121886.37809953261 121886.37809953261 121886.37809953261 121886.37809953261 121886.37809953261 121886.37809953261 121886.37809953261 121886.37809953261 121886.37809953261 121886.37809953261 121886.14266054475 121886.14266054475 121886.37809953261 121886.37809953261 121886.37809953261 121886.37809953261 121886.37809953261 121886.37809953261 121886.37809953261 121886.14266054475 121886.14266054475 121886.14266054475 121886.14266054475 121886.14266054475 121886.61406496706 121887.08546938933 121886.84950395592 121886.84950395592 121886.84950395592 121886.61406496706 121886.61406496706 121886.61406496706 121886.61406496706 121886.61406496706 121886.61406496706 121886.61406496706 121886.61406496706 121886.37862734657 121886.61406496706 121886.61406496706 121886.61406496706 121886.61406496706 121886.61406496706 121886.61406496706 121886.61406496706 121886.61406496706 121886.61406496706 121886.61406496706 121886.37809953261 121886.37809953261 121886.14266054475 121886.14266054475 121886.61406496706 121886.61406496706 121886.61406496706 121886.61406496706 121886.61406496706 121886.61406496706 121886.61406496706 121886.61406496706 121886.61406496706 121886.61406496706 121886.37809953261 121886.37809953261 121886.61406496706 121886.61406496706 121886.61406496706 121887.08546938933 121886.84950395592 121886.84950395592 121886.84950395592 121886.84950395592 121886.84950395592 121886.84950395592 121886.84950395592 121886.84950395592 121886.61406496706 121886.61406496706 121887.08546938933 121886.84950395592 121886.84950395592 121886.84950395592 121886.84950395592 121886.84950395592 121886.84950395592 121886.84950395592 121886.84950395592 121886.84950395592 121886.84950395592 121886.84950395592 121886.61406496706 121886.61406496706 121887.08546938933 121886.84950395592 121886.84950395592 121886.84950395592 121886.84950395592 121886.84950395592 121886.84950395592 121886.84950395592 121886.84950395592 121886.84950395592 121886.84950395592 121886.84950395592 121887.08546938933 121887.55687381164 121887.32090837925 121887.32090837925 121887.32090837925 121887.32090837925 121887.32090837925 121887.32090837925 121887.32090837925 121887.32090837925 121887.32090837925 121887.32090837925 121887.08546938933 121887.08546938933 121887.32090837925 121887.32090837925 121887.32090837925 121887.32090837925 121887.32090837925 121887.32090837925 121887.32090837925 121887.32090837925 121887.32090837925 121887.32090837925 121887.32090837925 121887.32090837925 121887.08546938933 121887.08546938933 121887.32090837925 121887.32090837925 121887.32090837925 121887.32090837925 121887.32090837925 121887.32090837925 121887.32090837925 121887.32090837925 121887.32090837925 121887.32090837925 121887.32090837925 121887.32090837925 121887.55687381164 121887.55687381164 121887.32090837925 121887.32090837925 121887.32090837925 121887.32090837925 121887.32090837925 121887.32090837925 121887.32090837925 121887.32090837925 121887.32090837925 121887.79231280254 121887.55687381164 121887.55687381164 121887.79231280254 121887.79231280254 121887.79231280254 121887.79231280254 121887.79231280254 121887.79231280254 121887.79231280254 121887.79231280254 121887.79231280254 121887.79231280254 121887.79231280254 121887.79231280254 121887.55687381164 121887.55687381164 121887.79231280254 121887.79231280254 121887.79231280254 121887.79231280254 121887.79231280254 121887.79231280254 121887.55687381164 121887.55687381164 121887.55687381164 121887.55687381164 121887.55687381164 121887.55687381164 121888.02827823395 121888.02827823395 121887.79231280254 121887.79231280254 121887.79231280254 121887.79231280254 121887.79231280254 121887.55687381164 121887.55687381164 121887.55687381164 121887.55687381164 121887.55687381164 121887.55687381164 121887.32143618913 121887.55687381164 121887.55687381164 121887.55687381164 121887.55687381164 121887.55687381164 121887.55687381164 121887.55687381164 121887.55687381164 121887.55687381164 121887.55687381164 121887.55687381164 121887.55687381164 121887.32143618913 121887.32143618913 121887.55687381164 121887.55687381164 121887.55687381164 121887.55687381164 121887.55687381164 121888.02827823395 121888.02827823395 121888.02827823395 121888.02827823395 121888.02827823395 121888.02827823395 121888.02827823395 121888.26424503168 121888.26424503168 121888.02827823395 121888.02827823395 121888.02827823395 121888.02827823395 121888.02827823395 121888.02827823395 121888.02827823395 121888.02827823395 121888.02827823395 121888.02827823395 121887.7928406104 121887.7928406104 121888.02827823395 121888.02827823395 121888.02827823395 121888.02827823395 121888.02827823395 121888.02827823395 121888.02827823395 121888.02827823395 121888.02827823395 121888.02827823395 121888.02827823395 121888.02827823395 121887.7928406104 121887.7928406104 121888.26424503168 121888.02827823395 121888.02827823395 121888.02827823395 121888.02827823395 121888.02827823395 121888.02827823395 121888.02827823395 121888.02827823395 121888.02827823395 121888.02827823395 121888.02827823395 121888.26424503168 121888.26424503168 121888.26424503168 121888.26424503168 121888.26424503168 121888.26424503168 121888.02827823395 121888.02827823395 121888.02827823395 121888.02827823395 121888.02827823395 121888.02827823395 121887.7928406104 121887.7928406104 121888.26424503168 121888.26424503168 121888.26424503168 121888.26424503168 121888.26424503168 121888.73564945295 121888.49968265623 121888.49968265623 121888.49968265623 121888.49968265623 121888.49968265623 121888.49968265623 121888.26424503168 121888.26424503168 121888.73564945295 121888.73564945295 121888.73564945295 121888.73564945295 121888.73564945295 121888.73564945295 121889.20705387423 121889.20705387423 121889.20705387423 121889.20705387423 121889.20705387423 121888.97108707853 121888.73564945295 121888.73564945295 121889.20705387423 121889.20705387423 121889.20705387423 121889.20705387423 121889.20705387423 121889.20705387423 121889.20705387423 121889.20705387423 121889.20705387423 121889.20705387423 121888.971617616 121888.971617616 121888.97108707853 121888.97108707853 121888.97108707853 121888.97108707853 121888.73564945295 121888.73564945295 121888.73564945295 121888.73564945295 121888.73564945295 121888.73564945295 121889.20705387423 121889.20705387423 121889.20705387423 121889.20705387423 121888.73564945295 121888.73564945295 121888.73564945295 121888.73564945295 121888.73564945295 121888.73564945295 121888.73564945295 121888.73564945295 121889.20705387423 121889.20705387423 121889.20705387423 121889.20705387423 121888.971617616 121888.971617616 121888.971617616 121888.971617616 121888.971617616 121888.971617616 121888.971617616 121888.971617616 121889.44302203626 121889.44302203626 121889.44302203626 121889.44302203626 121889.20758714539 121889.20758714539 121888.971617616 121888.971617616 121888.971617616 121888.971617616 121888.971617616 121888.971617616 121889.44302203626 121889.44302203626 121889.44302203626 121889.44302203626 121889.44302203626 121889.44302203626 121889.20758714539 121889.20758714539 121888.971617616 121888.971617616 121888.971617616 121888.971617616 121889.44302203626 121889.44302203626 121889.44302203626 121889.44302203626 121889.44302203626 121889.91442645648 121889.91442645648 121889.91442645648 121889.67899156461 121889.67899156461 121889.67899156461 121889.67899156461 121889.67899156461 121889.67899156461 121890.15039598384 121890.15039598384 121890.15039598384 121890.15039598384 121889.91442645648 121889.91442645648 121889.67899156461 121889.67899156461 121889.67899156461 121889.67899156461 121889.67899156461 121889.67899156461 121889.67899156461 121889.67899156461 121890.15039598384 121890.15039598384 121890.15039598384 121890.15039598384 121890.15039598384 121890.15039598384 121889.91496245928 121889.91496245928 121889.67899156461 121889.67899156461 121889.67899156461 121889.67899156461 121890.15039598384 121890.15039598384 121890.15039598384 121890.15039598384 121890.15039598384 121890.15039598384 121890.15039598384 121890.15039598384 121889.91496245928 121889.91496245928 121889.67899156461 121889.67899156461 121889.67899156461 121889.67899156461 121890.15039598384 121890.15039598384 121890.15039598384 121890.15039598384 121890.15039598384 121890.15039598384 121889.91496245928 121889.91496245928 121889.91496245928 121889.67899156461 121889.67899156461 121889.67899156461 121889.67899156461 121889.67899156461 121890.15039598384 121890.15039598384 121890.15039598384 121890.15039598384 121890.15039598384 121890.15039598384 121889.91496245928 121889.91496245928 121889.91496245928 121889.91496245928 121889.91496245928 121889.91496245928 121890.38636687746 121890.38636687746 121890.38636687746 121890.38636687746 121890.38636687746 121890.38636687746 121890.38636687746 121890.38636687746 121890.15093472028 121890.15093472028 121890.38636687746 121890.38636687746 121890.38636687746 121890.38636687746 121890.85777129565 121890.85777129565 121890.85777129565 121890.85777129565 121890.85777129565 121890.85777129565 121890.6223391374 121890.6223391374 121890.38636687746 121890.38636687746 121890.38636687746 121890.38636687746 121890.38636687746 121890.38636687746 121890.85777129565 121890.85777129565 121890.85777129565 121890.85777129565 121890.85777129565 121890.85777129565 121890.6223391374 121890.6223391374 121890.38636687746 121890.38636687746 121890.38636687746 121890.38636687746 121890.85777129565 121890.85777129565 121890.85777129565 121890.85777129565 121890.85777129565 121890.85777129565 121890.85777129565 121890.85777129565 121890.6223391374 121890.6223391374 121890.6223391374 121890.6223391374 121890.6223391374 121890.6223391374 121891.09374355453 121891.09374355453 121891.09374355453 121891.09374355453 121891.09374355453 121890.85777129565 121890.6223391374 121890.6223391374 121890.6223391374 121890.6223391374 121890.6223391374 121890.6223391374 121890.6223391374 121890.6223391374 121891.09374355453 121891.09374355453 121891.09374355453 121891.09374355453 121891.09374355453 121891.09374355453 121890.85831276365 121890.85831276365 121890.6223391374 121890.6223391374 121890.6223391374 121890.6223391374 121891.09374355453 121891.09374355453 121891.09374355453 121891.09374355453 121891.09374355453 121891.09374355453 121891.09374355453 121891.09374355453 121890.85831276365 121890.85831276365 121890.6223391374 121890.6223391374 121891.09374355453 121891.09374355453 121891.09374355453 121891.09374355453 121891.09374355453 121891.56514797168 121891.56514797168 121891.56514797168 121891.32971717972 121891.32971717972 121891.32971717972 121891.09374355453 121891.09374355453 121891.09374355453 121891.09374355453 121891.09374355453 121891.56514797168 121891.56514797168 121891.56514797168 121891.56514797168 121891.56514797168 121891.56514797168 121891.32971717972 121891.32971717972 121891.32971717972 121891.32971717972 121891.32971717972 121891.32971717972 121893.21533484408 121893.21533484408 121893.21533484408 121893.21533484408 121893.21533484408 121893.21533484408 121893.21533484408 121893.21533484408 121892.9799054163 121892.9799054163 121892.74393042798 121892.74393042798 121893.21533484408 121893.21533484408 121893.21533484408 121893.21533484408 121893.21533484408 121893.21533484408 121893.21533484408 121893.68673926017 121892.50960579982 121892.50960579982 121892.27362534328 121892.27362534328 121892.27362534328 121892.27362534328 121892.27362534328 121892.27362534328 121892.7450297551 121892.7450297551 121892.7450297551 121892.7450297551 121892.7450297551 121892.7450297551 121892.50960579982 121892.50960579982 121892.27362534328 121892.27362534328 121892.27362534328 121892.27362534328 121892.7450297551 121892.7450297551 121892.7450297551 121892.7450297551 121892.7450297551 121892.7450297551 121892.7450297551 121892.7450297551 121892.50960579982 121892.50960579982 121892.50960579982 121892.50960579982 121892.50960579982 121892.50960579982 121892.98101021058 121892.98101021058 121892.98101021058 121892.7450297551 121892.50960579982 121892.50960579982 121892.50960579982 121892.50960579982 121892.50960579982 121892.50960579982 121892.50960579982 121892.50960579982 121892.50960579982 121892.50960579982 121892.98101021058 121892.98101021058 121892.98101021058 121892.98101021058 121892.98101021058 121892.98101021058 121892.7455876226 121892.7455876226 121892.50960579982 121892.50960579982 121892.50960579982 121892.50960579982 121892.98101021058 121893.45241462134 121893.45241462134 121893.45241462134 121893.45241462134 121893.45241462134 121893.45241462134 121893.45241462134 121893.21699203228 121893.21699203228 121892.98101021058;121894.86662785361;"[[260048,260048,260048,260048,260048,260051,260051,260051,260051,260053,260053,260053,260053,260053,260053,260053,260053,260053,260053,260053,260053,260053,260053,260053,260055,260055,260055,260055,260055,260055,260056,260056,260056,260056,260056,260056,260058,260058,260058,260058,260058,260058,260058,260058,260058,260058,260058,260058,260058,260058,260060,260060,260060,260061,260061,260061,260061,260061,260061,260061,260061,260061,260061,260061,260062,260062,260062,260062,260062,260063,260063,260063,260063,260063,260063,260063,260064,260064,260064,260064,260064,260064,260065,260065,260065,260065,260065,260065,260065,260065,260072,260072,260072,260072,260072,260072,260072,260072,260072,260072,260072,260072,260072,260072,260075,260075,260075,260075,260075,260075,260075,260075,260075,260075,260075,260075,260077,260077,260077,260077,260077,260077,260077,260077,260077,260077,260077,260077,260077,260077,260079,260079,260079,260079,260079,260079,260079,260079,260079,260079,260079,260079,260079,260079,260081,260081,260081,260081,260081,260081,260081,260081,260081,260081,260081,260081,260082,260082,260082,260083,260083,260083,260083,260083,260083,260083,260083,260083,260083,260083,260085,260085,260085,260085,260085,260085,260085,260085,260085,260085,260085,260085,260085,260085,260086,260086,260086,260086,260086,260086,260086,260086,260086,260086,260086,260086,260088,260088,260088,260088,260088,260088,260088,260088,260088,260088,260088,260088,260088,260088,260098,260098,260098,260098,260098,260098,260098,260098,260098,260098,260098,260098,260098,260098,260099,260099,260099,260099,260099,260099,260100,260100,260100,260100,260100,260100,260101,260101,260101,260101,260101,260101,260101,260101,260101,260101,260101,260101,260101,260101,260103,260103,260103,260103,260103,260103,260103,260103,260103,260103,260103,260103,260103,260103,260104,260104,260104,260104,260104,260104,260104,260104,260104,260104,260104,260104,260105,260105,260105,260105,260105,260105,260106,260106,260106,260106,260106,260106,260106,260106,260107,260107,260107,260107,260107,260107,260107,260107,260107,260107,260107,260107,260107,260107,260108,260108,260108,260108,260108,260108,260108,260108,260108,260108,260108,260108,260110,260110,260110,260110,260110,260110,260110,260110,260110,260110,260110,260110,260110,260110,260111,260111,260111,260111,260111,260111,260111,260111,260111,260111,260111,260111,260111,260111,260113,260113,260113,260113,260113,260113,260113,260113,260113,260113,260113,260113,260114,260114,260114,260114,260114,260114,260114,260114,260114,260114,260114,260114,260114,260114,260115,260115,260115,260115,260115,260115,260115,260115,260115,260115,260115,260115,260116,260116,260117,260117,260117,260117,260117,260117,260117,260117,260117,260117,260117,260117,260118,260118,260118,260118,260118,260118,260118,260118,260118,260118,260118,260118,260118,260118,260119,260119,260120,260120,260120,260120,260120,260120,260120,260120,260120,260120,260120,260120,260121,260121,260121,260121,260121,260121,260121,260121,260121,260121,260121,260121,260122,260122,260122,260122,260122,260122,260122,260122,260122,260122,260122,260122,260122,260123,260124,260124,260124,260124,260124,260124,260124,260124,260124,260124,260124,260124,260124,260124,260125,260125,260125,260125,260125,260125,260125,260125,260125,260125,260125,260125,260126,260126,260126,260126,260126,260126,260126,260127,260127,260127,260127,260127,260127,260127,260128,260128,260128,260128,260128,260128,260128,260128,260128,260128,260128,260128,260128,260128,260129,260129,260129,260129,260129,260129,260129,260129,260129,260129,260129,260129,260130,260131,260131,260131,260131,260131,260131,260131,260131,260131,260131,260131,260131,260131,260132,260132,260132,260132,260132,260132,260132,260132,260132,260132,260132,260132,260132,260132,260133,260133,260133,260133,260133,260133,260133,260133,260133,260133,260133,260133,260134,260134,260134,260135,260135,260135,260135,260135,260135,260135,260135,260135,260135,260135,260136,260136,260136,260136,260136,260136,260136,260136,260136,260136,260136,260136,260136,260136,260137,260137,260137,260137,260137,260137,260137,260137,260137,260137,260137,260137,260138,260139,260139,260139,260139,260139,260139,260139,260139,260139,260139,260139,260139,260139,260140,260140,260140,260140,260140,260140,260140,260140,260140,260140,260140,260140,260140,260140,260141,260141,260141,260141,260141,260141,260141,260141,260141,260141,260141,260141,260142,260142,260142,260142,260142,260142,260142,260142,260142,260142,260142,260143,260143,260143,260144,260144,260144,260144,260144,260144,260144,260144,260144,260144,260144,260144,260144,260144,260145,260145,260145,260145,260145,260145,260145,260145,260145,260145,260145,260145,260146,260146,260146,260146,260146,260146,260146,260146,260146,260146,260146,260146,260146,260146,260147,260147,260147,260147,260147,260147,260147,260147,260147,260147,260147,260147,260147,260147,260148,260148,260148,260148,260148,260149,260149,260149,260149,260149,260149,260149,260150,260150,260150,260150,260150,260150,260150,260150,260150,260150,260150,260150,260150,260150,260151,260151,260151,260151,260151,260151,260151,260151,260151,260151,260151,260151,260151,260151,260152,260152,260152,260152,260152,260152,260152,260152,260152,260152,260152,260152,260153,260153,260153,260153,260153,260153,260153,260153,260153,260153,260153,260153,260153,260153,260154,260154,260154,260154,260154,260155,260155,260155,260155,260155,260155,260155,260155,260155,260156,260156,260156,260156,260156,260156,260157,260157,260157,260157,260157,260157,260157,260157,260158,260158,260158,260158,260158,260158,260158,260158,260158,260158,260158,260158,260159,260159,260159,260159,260159,260159,260159,260159,260159,260159,260160,260160,260160,260160,260160,260160,260160,260160,260160,260160,260160,260160,260161,260161,260161,260161,260161,260161,260161,260161,260161,260161,260161,260161,260162,260162,260162,260162,260162,260162,260162,260162,260162,260162,260162,260162,260163,260163,260163,260163,260163,260163,260163,260163,260163,260163,260163,260163,260164,260164,260164,260164,260164,260165,260165,260165,260165,260165,260165,260165,260165,260165,260166,260166,260166,260166,260166,260166,260166,260166,260166,260166,260166,260166,260166,260166,260167,260167,260167,260167,260167,260167,260167,260167,260167,260167,260167,260167,260168,260168,260168,260168,260168,260168,260168,260168,260168,260168,260168,260168,260168,260168,260169,260169,260169,260169,260169,260169,260169,260169,260169,260169,260169,260169,260169,260169,260170,260170,260170,260170,260170,260170,260170,260170,260170,260170,260170,260170,260171,260171,260171,260171,260171,260171,260171,260171,260171,260171,260172,260172,260172,260172,260173,260173,260173,260173,260173,260173,260173,260173,260173,260173,260173,260173,260173,260173,260174,260174,260174,260174,260174,260174,260174,260174,260174,260174,260174,260174,260175,260175,260175,260175,260175,260175,260175,260175,260175,260175,260175,260175,260175,260175,260176,260176,260176,260176,260176,260176,260176,260176,260176,260176,260176,260176,260176,260176,260177,260177,260177,260177,260177,260177,260177,260177,260177,260177,260177,260177,260178,260178,260178,260178,260178,260178,260178,260178,260178,260178,260178,260178,260179,260179,260179,260179,260179,260180,260180,260180,260180,260180,260180,260180,260180,260180,260180,260180,260181,260181,260181,260181,260181,260181,260181,260181,260181,260181,260181,260181,260185,260185,260185,260185,260185,260185,260185,260185,260185,260185,260185,260185,260186,260186,260186,260186,260186,260186,260186,260187,260187,260187,260187,260187,260187,260187,260187,260187,260188,260188,260188,260188,260188,260188,260188,260188,260188,260188,260188,260188,260189,260189,260189,260189,260189,260189,260189,260189,260189,260189,260189,260189,260189,260189,260190,260190,260190,260190,260190,260190,260190,260190,260190,260190,260190,260190,260190,260190,260191,260191,260191,260191,260191,260191,260191,260191,260191,260191,260191,260191,260192,260193,260193,260193,260193,260193,260193,260193,260193,260193,260193],[1599,1599,1599,1599,1599,1602,1602,1602,1602,1602,1602,1602,1602,1602,1602,1602,1602,1602,1602,1602,1602,1602,1603,1603,1604,1604,1604,1604,1604,1604,1604,1604,1604,1604,1604,1604,1605,1605,1605,1605,1605,1605,1605,1605,1605,1605,1605,1605,1607,1607,1607,1607,1607,1607,1607,1607,1607,1607,1607,1607,1607,1607,1609,1609,1609,1609,1609,1609,1609,1609,1609,1609,1609,1609,1609,1609,1615,1615,1615,1615,1615,1615,1615,1615,1615,1615,1616,1616,1617,1617,1617,1617,1617,1617,1617,1617,1617,1617,1617,1617,1617,1617,1619,1619,1619,1619,1619,1619,1619,1619,1619,1619,1619,1619,1619,1619,1620,1620,1620,1620,1620,1620,1620,1620,1620,1620,1620,1620,1622,1622,1622,1622,1622,1622,1622,1622,1622,1622,1622,1622,1622,1622,1623,1623,1623,1623,1623,1623,1623,1623,1623,1623,1623,1623,1623,1623,1625,1625,1625,1625,1625,1625,1625,1625,1625,1625,1625,1625,1627,1627,1627,1627,1627,1627,1627,1627,1627,1627,1627,1627,1627,1627,1628,1628,1628,1628,1628,1628,1628,1628,1628,1628,1628,1628,1628,1628,1629,1629,1629,1629,1630,1630,1630,1630,1630,1630,1630,1630,1631,1631,1631,1631,1631,1631,1631,1631,1631,1631,1631,1631,1631,1631,1632,1632,1632,1632,1632,1632,1632,1632,1632,1632,1632,1632,1632,1632,1634,1634,1634,1634,1634,1634,1634,1634,1634,1634,1634,1634,1636,1636,1636,1636,1636,1636,1636,1636,1636,1636,1636,1636,1636,1636,1637,1637,1637,1637,1637,1637,1637,1637,1637,1637,1637,1637,1637,1637,1646,1646,1646,1646,1646,1646,1646,1646,1646,1646,1646,1646,1647,1647,1647,1647,1647,1647,1647,1647,1647,1647,1647,1647,1647,1647,1648,1648,1648,1648,1648,1648,1648,1648,1648,1648,1648,1648,1648,1648,1649,1649,1649,1649,1649,1649,1649,1649,1649,1649,1649,1649,1650,1650,1650,1650,1650,1650,1650,1650,1651,1651,1651,1651,1651,1651,1652,1652,1652,1652,1652,1652,1652,1652,1652,1652,1652,1652,1652,1652,1653,1653,1653,1653,1653,1653,1653,1653,1653,1653,1653,1653,1654,1654,1654,1654,1654,1654,1654,1654,1654,1654,1654,1654,1654,1654,1655,1655,1655,1655,1655,1655,1655,1655,1655,1655,1655,1655,1655,1655,1656,1656,1656,1656,1656,1656,1656,1656,1656,1657,1657,1657,1658,1658,1658,1658,1658,1658,1658,1658,1658,1658,1658,1658,1658,1658,1659,1659,1659,1659,1659,1659,1659,1659,1659,1659,1659,1659,1659,1659,1660,1660,1660,1660,1660,1660,1660,1660,1660,1660,1660,1660,1661,1661,1661,1661,1661,1661,1661,1661,1661,1661,1661,1661,1661,1661,1662,1662,1662,1662,1662,1662,1662,1662,1662,1662,1662,1662,1662,1662,1663,1663,1663,1663,1663,1663,1663,1663,1663,1663,1663,1663,1664,1664,1664,1664,1664,1664,1664,1664,1664,1664,1664,1664,1664,1664,1665,1665,1665,1665,1665,1665,1665,1665,1665,1666,1666,1666,1666,1666,1666,1666,1666,1666,1666,1667,1667,1667,1667,1667,1667,1667,1667,1668,1668,1668,1668,1668,1668,1668,1668,1668,1668,1668,1668,1668,1669,1669,1669,1669,1669,1669,1669,1669,1669,1669,1669,1669,1669,1669,1670,1670,1670,1670,1670,1670,1670,1670,1670,1670,1670,1670,1671,1671,1671,1671,1671,1671,1671,1671,1671,1671,1671,1671,1671,1671,1672,1672,1672,1672,1672,1672,1672,1672,1672,1672,1672,1672,1672,1672,1673,1673,1673,1673,1673,1673,1673,1673,1673,1673,1673,1673,1674,1674,1674,1674,1674,1674,1674,1674,1674,1674,1674,1674,1674,1674,1675,1675,1675,1675,1675,1675,1675,1675,1675,1675,1675,1675,1675,1675,1676,1676,1676,1676,1676,1676,1676,1676,1676,1676,1676,1676,1677,1677,1677,1677,1677,1677,1677,1677,1677,1677,1677,1677,1677,1677,1678,1678,1678,1678,1678,1678,1678,1678,1679,1679,1679,1679,1679,1679,1679,1679,1679,1679,1679,1679,1679,1680,1680,1680,1680,1680,1680,1681,1681,1681,1681,1681,1681,1681,1681,1681,1681,1681,1681,1681,1682,1682,1682,1682,1682,1682,1682,1682,1682,1682,1682,1682,1682,1682,1683,1683,1683,1683,1683,1683,1683,1683,1683,1683,1683,1683,1684,1684,1684,1684,1684,1684,1684,1684,1684,1684,1684,1684,1684,1684,1685,1685,1685,1685,1685,1685,1685,1685,1685,1685,1685,1685,1685,1685,1686,1686,1686,1686,1686,1686,1686,1686,1686,1686,1686,1686,1687,1687,1687,1687,1687,1687,1687,1687,1687,1687,1687,1687,1687,1687,1688,1688,1688,1688,1688,1688,1688,1688,1688,1688,1688,1688,1688,1688,1689,1689,1689,1689,1689,1689,1689,1689,1689,1689,1689,1689,1690,1690,1690,1690,1690,1690,1691,1691,1691,1691,1691,1691,1691,1691,1691,1691,1692,1692,1692,1692,1692,1692,1692,1692,1692,1692,1692,1692,1693,1693,1693,1693,1693,1693,1693,1693,1693,1693,1693,1693,1694,1694,1694,1694,1694,1694,1694,1694,1694,1694,1694,1694,1694,1694,1695,1695,1695,1695,1695,1695,1695,1695,1695,1695,1695,1695,1695,1695,1696,1696,1696,1696,1696,1696,1696,1696,1696,1696,1696,1696,1697,1697,1697,1697,1697,1697,1697,1697,1697,1697,1697,1697,1697,1697,1698,1698,1698,1698,1698,1698,1698,1698,1698,1698,1698,1698,1698,1698,1699,1699,1699,1699,1699,1699,1699,1699,1699,1699,1699,1699,1700,1700,1700,1700,1700,1700,1700,1700,1700,1700,1700,1700,1700,1700,1701,1701,1701,1701,1701,1701,1701,1701,1701,1701,1701,1701,1701,1701,1702,1702,1702,1702,1702,1702,1702,1702,1702,1702,1702,1702,1703,1703,1703,1703,1703,1703,1703,1703,1703,1703,1703,1703,1703,1703,1704,1704,1704,1704,1704,1704,1704,1704,1704,1704,1704,1704,1704,1704,1705,1705,1705,1705,1705,1705,1705,1705,1705,1705,1705,1705,1706,1706,1706,1706,1706,1706,1706,1706,1706,1706,1706,1706,1706,1706,1707,1707,1707,1707,1707,1707,1707,1707,1707,1707,1707,1707,1707,1707,1708,1708,1708,1708,1708,1708,1708,1708,1708,1708,1708,1708,1709,1709,1709,1709,1709,1709,1709,1709,1709,1709,1709,1709,1709,1709,1710,1710,1710,1710,1710,1710,1710,1710,1710,1710,1710,1710,1710,1710,1711,1711,1711,1711,1711,1711,1711,1711,1711,1711,1711,1711,1716,1716,1716,1716,1716,1716,1716,1716,1716,1716,1716,1716,1716,1716,1717,1717,1717,1717,1717,1717,1717,1717,1717,1717,1717,1717,1717,1717,1718,1718,1718,1718,1718,1718,1718,1718,1718,1718,1719,1719,1719,1719,1719,1719,1719,1719,1719,1719,1719,1719,1719,1719,1719,1719,1720,1720,1720,1720,1720,1720,1720,1720,1720,1720,1720,1720,1720,1720,1721,1721,1721],[1405,1405,1405,1406,1406,1407,1407,1407,1407,1409,1409,1409,1409,1409,1409,1409,1409,1409,1409,1409,1409,1409,1409,1409,1410,1410,1410,1410,1411,1411,1411,1411,1411,1411,1411,1411,1411,1411,1412,1412,1412,1412,1412,1412,1412,1412,1412,1412,1412,1412,1413,1413,1413,1414,1414,1414,1414,1414,1414,1414,1414,1414,1414,1414,1416,1416,1416,1416,1416,1416,1416,1416,1416,1416,1416,1416,1416,1416,1417,1417,1417,1417,1417,1417,1417,1417,1417,1418,1418,1418,1419,1419,1419,1419,1419,1419,1419,1419,1419,1419,1419,1419,1419,1419,1420,1421,1421,1421,1421,1421,1421,1421,1421,1421,1421,1421,1421,1421,1422,1422,1422,1422,1422,1422,1422,1422,1422,1423,1423,1423,1424,1424,1424,1424,1424,1424,1424,1424,1424,1424,1424,1424,1424,1424,1425,1425,1425,1425,1425,1425,1425,1425,1425,1425,1425,1425,1425,1425,1426,1426,1426,1426,1426,1426,1426,1427,1427,1427,1427,1427,1428,1428,1428,1428,1428,1428,1429,1429,1429,1429,1429,1429,1429,1429,1430,1430,1430,1430,1430,1430,1430,1430,1430,1430,1430,1430,1430,1430,1431,1431,1431,1431,1431,1431,1431,1431,1431,1431,1431,1431,1432,1432,1433,1433,1433,1433,1433,1433,1433,1433,1433,1433,1433,1433,1434,1434,1434,1434,1434,1434,1434,1434,1434,1434,1434,1434,1434,1434,1435,1436,1436,1436,1436,1436,1436,1436,1436,1436,1436,1436,1437,1437,1437,1437,1437,1437,1437,1437,1437,1437,1437,1437,1437,1437,1442,1442,1443,1443,1443,1443,1443,1443,1443,1443,1443,1443,1443,1443,1444,1444,1444,1444,1444,1444,1444,1444,1444,1444,1444,1444,1446,1446,1446,1446,1446,1446,1446,1446,1446,1446,1446,1446,1446,1446,1448,1448,1448,1448,1448,1448,1448,1448,1448,1448,1448,1448,1448,1448,1449,1449,1449,1449,1449,1449,1449,1449,1449,1449,1449,1449,1450,1451,1451,1451,1451,1451,1451,1451,1451,1451,1451,1451,1451,1451,1452,1452,1452,1452,1452,1452,1452,1452,1452,1452,1452,1452,1452,1452,1453,1454,1454,1454,1454,1454,1454,1454,1454,1454,1454,1454,1462,1462,1462,1462,1462,1462,1462,1462,1462,1462,1462,1462,1462,1462,1463,1463,1463,1463,1463,1463,1463,1463,1463,1463,1463,1463,1463,1463,1464,1464,1464,1464,1464,1464,1464,1464,1464,1464,1464,1464,1465,1465,1465,1465,1465,1465,1465,1465,1465,1465,1465,1465,1465,1465,1466,1466,1466,1466,1466,1466,1466,1466,1466,1466,1466,1466,1466,1466,1467,1467,1467,1467,1467,1467,1467,1467,1467,1467,1467,1467,1468,1468,1468,1468,1468,1468,1468,1469,1469,1469,1469,1469,1469,1469,1469,1470,1470,1470,1470,1470,1470,1470,1470,1470,1470,1470,1470,1470,1471,1471,1471,1471,1471,1471,1471,1471,1471,1471,1471,1471,1472,1472,1472,1472,1472,1472,1472,1472,1472,1472,1472,1472,1472,1472,1473,1473,1473,1473,1473,1473,1473,1473,1473,1473,1473,1473,1473,1473,1474,1474,1474,1474,1474,1474,1474,1474,1474,1474,1474,1474,1475,1475,1475,1475,1475,1475,1475,1475,1475,1475,1476,1476,1476,1476,1476,1476,1476,1476,1476,1476,1476,1476,1476,1476,1477,1477,1477,1477,1477,1477,1478,1478,1478,1478,1478,1478,1478,1478,1478,1478,1478,1479,1479,1479,1479,1479,1479,1479,1479,1479,1479,1479,1479,1479,1479,1480,1480,1480,1480,1480,1480,1480,1480,1480,1480,1480,1480,1480,1481,1481,1481,1481,1481,1481,1481,1481,1481,1481,1481,1481,1482,1482,1482,1482,1482,1482,1482,1482,1482,1482,1482,1482,1482,1482,1483,1483,1483,1483,1483,1483,1483,1483,1483,1483,1483,1483,1483,1483,1484,1484,1484,1484,1484,1484,1484,1484,1484,1484,1484,1484,1485,1485,1485,1485,1485,1485,1485,1485,1485,1485,1485,1485,1485,1485,1486,1486,1486,1486,1486,1486,1486,1486,1486,1486,1486,1486,1486,1486,1487,1487,1487,1487,1487,1487,1487,1487,1487,1487,1487,1487,1488,1488,1488,1488,1488,1488,1488,1488,1488,1488,1488,1488,1488,1488,1489,1489,1489,1489,1489,1489,1489,1489,1489,1489,1489,1489,1489,1489,1490,1490,1490,1490,1490,1490,1490,1490,1490,1490,1490,1490,1491,1491,1491,1491,1491,1491,1491,1491,1491,1491,1491,1491,1491,1491,1491,1492,1492,1492,1492,1492,1492,1492,1492,1492,1492,1492,1492,1492,1492,1492,1492,1492,1493,1493,1493,1493,1493,1493,1493,1493,1493,1493,1493,1493,1493,1493,1494,1494,1494,1494,1494,1494,1494,1494,1494,1494,1494,1494,1494,1494,1494,1494,1494,1494,1494,1495,1495,1495,1495,1495,1495,1495,1495,1495,1495,1495,1495,1495,1495,1495,1497,1497,1497,1497,1497,1497,1497,1497,1497,1497,1497,1497,1497,1497,1498,1498,1498,1498,1498,1498,1498,1498,1498,1498,1498,1498,1498,1498,1498,1498,1498,1498,1498,1498,1498,1498,1498,1498,1498,1498,1499,1499,1499,1499,1499,1499,1499,1499,1499,1499,1499,1499,1499,1499,1500,1500,1500,1500,1500,1500,1500,1500,1500,1500,1500,1500,1500,1500,1500,1500,1500,1500,1500,1500,1500,1500,1501,1501,1501,1501,1501,1501,1501,1501,1501,1501,1501,1501,1501,1501,1501,1501,1501,1501,1502,1502,1502,1502,1502,1502,1502,1502,1502,1502,1502,1502,1502,1502,1503,1503,1503,1503,1503,1503,1503,1503,1503,1503,1503,1503,1503,1504,1504,1504,1504,1504,1504,1504,1504,1504,1504,1504,1504,1504,1504,1504,1504,1504,1504,1504,1504,1504,1504,1504,1504,1504,1504,1504,1505,1505,1505,1505,1505,1505,1505,1505,1505,1505,1505,1505,1506,1506,1506,1506,1506,1506,1506,1506,1506,1506,1506,1506,1506,1506,1507,1507,1507,1507,1507,1507,1507,1507,1507,1507,1507,1507,1507,1507,1507,1507,1507,1507,1507,1507,1507,1507,1507,1508,1508,1508,1508,1508,1508,1508,1508,1508,1508,1508,1508,1508,1508,1508,1508,1508,1509,1509,1509,1509,1509,1509,1509,1509,1509,1509,1509,1509,1509,1509,1510,1510,1510,1510,1510,1510,1510,1510,1510,1510,1510,1510,1510,1511,1511,1511,1511,1511,1511,1511,1511,1511,1511,1511,1511,1511,1511,1511,1511,1511,1511,1511,1511,1511,1511,1511,1511,1511,1511,1511,1512,1512,1512,1512,1512,1512,1512,1512,1512,1512,1512,1512,1513,1513,1513,1513,1513,1513,1513,1513,1513,1513,1513,1513,1513,1513,1514,1514,1514,1514,1514,1514,1514,1514,1514,1514,1514,1514,1514,1514,1514,1514,1514,1514,1514,1514,1514,1515,1515,1515,1515,1515,1515,1515,1515,1515,1515,1515,1515,1515,1515,1515,1515,1515,1515,1515,1516,1516,1516,1516,1516,1516,1516,1516,1516,1516,1516,1516,1516,1516,1517]]"
S9;0;true;fetch failed;2;62fcebb06528b4f9dd9564b7ab472e5a;8587;8587;8587;0;3;333;333;333;119981;119981;119981;NaN NaN 119981;153848 153848 153848 153848 153848 153848 153848 153848 153850 153850 153850 153850 153851 153851 153851 153851 153853 153853 153853 153853 153853 153853 153854 153854 153854 153854 153854 153854 153854 153880.5 153880.5 153880.5 153880.5 153880.5 153880.5 153880.5 153881 153881 153881 153881 153881 153881 153881 153907 153907 153907 153907 153907 153907 153907 153929.5 153930 153930 153930 153941 153941 153941 153951.5 153951.5 153951.5 153951.5 153951.5 153951.5 153951.5 153953.5 153953.5 153953.5 153953.5 153958 153958 153958 153958 153958 153958 153958 153958 153958 153958 153961.5 153961.5 153961.5 153961.5 153961.5 153961.5 153961.5 153964.5 153964.5 153964.5 153964.5 153964.5 153964.5 153964.5 153964.5 153964.5 153964.5 153965 153967 153967 153967 153967 153967 153967 153967 153968 153968 153968 153968 153968 153968 153968 153968.5 153968.5 153969 153969.5 153969.5 153969.5 153969.5 153969.5 153969.5 153969.5 153986.5 153986.5 153986.5 153986.5 153987 153987 153987 153987 153987 153987 153987 153987 153987 153987 153990.5 153990.5 153991 153991 153993 153993 153993 153993 153993 153993 153993 153993 153993 153993 153993 153993 153993 153993 153993 153993 153993 154024 154024 154024 154024 154024 154024 154024 154024 154024 154024 154024 154024 154024 154024 154612 154612.5 154613 154613 154613 154613 154613 154630.5 154631 154631 154631 154646 154646 154646 154667.5 154667.5 154667.5 154667.5 154668 154668 154668 154673.5 154673.5 154673.5 154673.5 154673.5 154674 154674 154679.5 154679.5 154679.5 154679.5 154682.5 154682.5 154682.5 154683.5 154683.5 154683.5 154683.5 154683.5 154683.5 154683.5 154683.5 154683.5 154683.5 154683.5 154683.5 154683.5 154683.5 154684.5 154684.5 154684.5 154684.5 154684.5 154684.5 154684.5 154684.5 154684.5 154684.5 154684.5 154684.5 154684.5 154684.5 154685.5 154686 154686 154686 154686 154686 154686 154686 154686.5 154686.5 154686.5 154686.5 154686.5 154686.5 154686.5 154686.5 154686.5 154686.5 154687.5 154687.5 154687.5 154687.5 154687.5 154687.5 154687.5 154687.5 154687.5 154687.5 154687.5 154687.5 154687.5 154687.5 154688 154688 154688 154688.5 154688.5 154688.5 154688.5 154688.5 154688.5 154688.5 154688.5 154688.5 154688.5 154688.5 154688.5 154688.5 154689 154692.5 154692.5 154692.5 154692.5 154692.5 154692.5 154692.5 154692.5 154692.5 154692.5 154692.5 154692.5 154692.5 154692.5 154693.5 154694 154694 154694 154694 154694 154694 154694 154694 154694 154694 154694.5 154694.5 154694.5 154694.5 154694.5 154694.5 154694.5 154694.5 154694.5 154694.5 154694.5 154694.5 154694.5 110723 110723 110723 110723 110723 110724 110725 110725 110725 110725 110725 110725 110725 110725;238582 238582 238582 238582 238582 238582 238582 238582 238585 238585 238585 238585 238587 238587 238587 238587 238587 238587 238587 238587 238587 238587 238587 238587 238587 238587 238587 238587 238587 238638 238638 238638 238638 238638 238638 238638 238639 238639 238639 238639 238639 238639 238639 238691 238691 238691 238691 238691 238691 238691 238733 238734 238734 238734 238756 238756 238756 238777 238777 238777 238777 238777 238777 238777 238781 238781 238781 238781 238787 238787 238787 238787 238787 238787 238787 238787 238787 238787 238794 238794 238794 238794 238794 238794 238794 238798 238798 238798 238798 238798 238798 238798 238798 238798 238798 238798 238802 238802 238802 238802 238802 238802 238802 238802 238802 238802 238802 238802 238802 238802 238803 238803 238804 238804 238804 238804 238804 238804 238804 238804 238804 238804 238804 238804 238805 238805 238805 238805 238805 238805 238805 238805 238805 238805 238805 238805 238806 238806 238807 238807 238807 238807 238807 238807 238807 238807 238807 238807 238807 238807 238807 238807 238807 238807 238807 238808 238808 238808 238808 238808 238808 238808 238808 238808 238808 238808 238808 238808 238808 238809 238809 238810 238810 238810 238810 238810 238810 238810 238810 238810 238810 238810 238810 238810 238810 238810 238810 238811 238811 238811 238811 238811 238811 238811 238811 238812 238812 238812 238812 238812 238812 238813 238813 238813 238813 238813 238813 238813 238813 238813 238813 238813 238813 238813 238813 238813 238813 238813 238814 238814 238814 238814 238814 238814 238814 238814 238814 238814 238814 238814 238814 238814 238815 238816 238816 238816 238816 238816 238816 238816 238816 238816 238816 238816 238816 238816 238816 238816 238816 238816 238817 238817 238817 238817 238817 238817 238817 238817 238817 238817 238817 238817 238817 238817 238818 238818 238818 238818 238818 238818 238818 238818 238818 238818 238818 238818 238818 238818 238818 238818 238819 238825 238825 238825 238825 238825 238825 238825 238825 238825 238825 238825 238825 238825 238825 238826 238827 238827 238827 238827 238827 238827 238827 238827 238827 238827 238827 238827 238827 238827 238827 238827 238827 238827 238827 238827 238827 238827 238827 110723 110723 110723 110723 110723 110724 110725 110725 110725 110725 110725 110725 110725 110725;69114 69114 69114 69114 69114 69114 69114 69114 69115 69115 69115 69115 69115 69115 69115 69115 69119 69119 69119 69119 69119 69119 69121 69121 69121 69121 69121 69121 69121 69123 69123 69123 69123 69123 69123 69123 69123 69123 69123 69123 69123 69123 69123 69123 69123 69123 69123 69123 69123 69123 69126 69126 69126 69126 69126 69126 69126 69126 69126 69126 69126 69126 69126 69126 69126 69126 69126 69126 69129 69129 69129 69129 69129 69129 69129 69129 69129 69129 69129 69129 69129 69129 69129 69129 69129 69131 69131 69131 69131 69131 69131 69131 69131 69131 69131 69132 69132 69132 69132 69132 69132 69132 69132 69134 69134 69134 69134 69134 69134 69134 69134 69134 69134 69135 69135 69135 69135 69135 69135 69135 69169 69169 69169 69169 69169 69169 69169 69169 69169 69169 69169 69169 69169 69169 69176 69176 69176 69176 69179 69179 69179 69179 69179 69179 69179 69179 69179 69179 69179 69179 69179 69179 69179 69179 69179 69240 69240 69240 69240 69240 69240 69240 69240 69240 69240 69240 69240 69240 69240 70415 70416 70416 70416 70416 70416 70416 70451 70452 70452 70452 70482 70482 70482 70525 70525 70525 70525 70525 70525 70525 70536 70536 70536 70536 70536 70536 70536 70547 70547 70547 70547 70552 70552 70552 70554 70554 70554 70554 70554 70554 70554 70554 70554 70554 70554 70554 70554 70554 70555 70555 70555 70555 70555 70555 70555 70555 70555 70555 70555 70555 70555 70555 70556 70556 70556 70556 70556 70556 70556 70556 70557 70557 70557 70557 70557 70557 70557 70557 70557 70557 70558 70558 70558 70558 70558 70558 70558 70558 70558 70558 70558 70558 70558 70558 70558 70558 70558 70559 70559 70559 70559 70559 70559 70559 70559 70559 70559 70559 70559 70559 70559 70560 70560 70560 70560 70560 70560 70560 70560 70560 70560 70560 70560 70560 70560 70561 70561 70561 70561 70561 70561 70561 70561 70561 70561 70561 70562 70562 70562 70562 70562 70562 70562 70562 70562 70562 70562 70562 70562 110723 110723 110723 110723 110723 110724 110725 110725 110725 110725 110725 110725 110725 110725;84734 84734 84734 84734 84734 84734 84734 84734 84735 84735 84735 84735 84736 84736 84736 84736 84734 84734 84734 84734 84734 84734 84733 84733 84733 84733 84733 84733 84733 84757.5 84757.5 84757.5 84757.5 84757.5 84757.5 84757.5 84758 84758 84758 84758 84758 84758 84758 84784 84784 84784 84784 84784 84784 84784 84803.5 84804 84804 84804 84815 84815 84815 84825.5 84825.5 84825.5 84825.5 84825.5 84825.5 84825.5 84827.5 84827.5 84827.5 84827.5 84829 84829 84829 84829 84829 84829 84829 84829 84829 84829 84832.5 84832.5 84832.5 84832.5 84832.5 84832.5 84832.5 84833.5 84833.5 84833.5 84833.5 84833.5 84833.5 84833.5 84833.5 84833.5 84833.5 84833 84835 84835 84835 84835 84835 84835 84835 84834 84834 84834 84834 84834 84834 84834 84834.5 84834.5 84835 84834.5 84834.5 84834.5 84834.5 84834.5 84834.5 84834.5 84817.5 84817.5 84817.5 84817.5 84818 84818 84818 84818 84818 84818 84818 84818 84818 84818 84814.5 84814.5 84815 84815 84814 84814 84814 84814 84814 84814 84814 84814 84814 84814 84814 84814 84814 84814 84814 84814 84814 84784 84784 84784 84784 84784 84784 84784 84784 84784 84784 84784 84784 84784 84784 84197 84196.5 84197 84197 84197 84197 84197 84179.5 84179 84179 84179 84164 84164 84164 84142.5 84142.5 84142.5 84142.5 84143 84143 84143 84137.5 84137.5 84137.5 84137.5 84137.5 84138 84138 84132.5 84132.5 84132.5 84132.5 84130.5 84130.5 84130.5 84129.5 84129.5 84129.5 84129.5 84129.5 84129.5 84129.5 84129.5 84129.5 84129.5 84129.5 84129.5 84129.5 84129.5 84129.5 84129.5 84129.5 84129.5 84129.5 84129.5 84129.5 84129.5 84129.5 84129.5 84129.5 84129.5 84129.5 84129.5 84129.5 84130 84130 84130 84130 84130 84130 84130 84129.5 84129.5 84129.5 84129.5 84129.5 84129.5 84129.5 84129.5 84129.5 84129.5 84129.5 84129.5 84129.5 84129.5 84129.5 84129.5 84129.5 84129.5 84129.5 84129.5 84129.5 84129.5 84129.5 84129.5 84130 84130 84130 84129.5 84129.5 84129.5 84129.5 84129.5 84129.5 84129.5 84129.5 84129.5 84129.5 84129.5 84129.5 84129.5 84130 84132.5 84132.5 84132.5 84132.5 84132.5 84132.5 84132.5 84132.5 84132.5 84132.5 84132.5 84132.5 84132.5 84132.5 84132.5 84133 84133 84133 84133 84133 84133 84133 84133 84133 84133 84132.5 84132.5 84132.5 84132.5 84132.5 84132.5 84132.5 84132.5 84132.5 84132.5 84132.5 84132.5 84132.5 0 0 0 0 0 0 0 0 0 0 0 0 0 0;0;"[[238582,238582,238582,238582,238582,238582,238582,238582,238585,238585,238585,238585,238587,238587,238587,238587,238587,238587,238587,238587,238587,238587,238587,238587,238587,238587,238587,238587,238587,238638,238638,238638,238638,238638,238638,238638,238639,238639,238639,238639,238639,238639,238639,238691,238691,238691,238691,238691,238691,238691,238733,238734,238734,238734,238756,238756,238756,238777,238777,238777,238777,238777,238777,238777,238781,238781,238781,238781,238787,238787,238787,238787,238787,238787,238787,238787,238787,238787,238794,238794,238794,238794,238794,238794,238794,238798,238798,238798,238798,238798,238798,238798,238798,238798,238798,238798,238802,238802,238802,238802,238802,238802,238802,238802,238802,238802,238802,238802,238802,238802,238803,238803,238804,238804,238804,238804,238804,238804,238804,238804,238804,238804,238804,238804,238805,238805,238805,238805,238805,238805,238805,238805,238805,238805,238805,238805,238806,238806,238807,238807,238807,238807,238807,238807,238807,238807,238807,238807,238807,238807,238807,238807,238807,238807,238807,238808,238808,238808,238808,238808,238808,238808,238808,238808,238808,238808,238808,238808,238808,238809,238809,238810,238810,238810,238810,238810,238810,238810,238810,238810,238810,238810,238810,238810,238810,238810,238810,238811,238811,238811,238811,238811,238811,238811,238811,238812,238812,238812,238812,238812,238812,238813,238813,238813,238813,238813,238813,238813,238813,238813,238813,238813,238813,238813,238813,238813,238813,238813,238814,238814,238814,238814,238814,238814,238814,238814,238814,238814,238814,238814,238814,238814,238815,238816,238816,238816,238816,238816,238816,238816,238816,238816,238816,238816,238816,238816,238816,238816,238816,238816,238817,238817,238817,238817,238817,238817,238817,238817,238817,238817,238817,238817,238817,238817,238818,238818,238818,238818,238818,238818,238818,238818,238818,238818,238818,238818,238818,238818,238818,238818,238819,238825,238825,238825,238825,238825,238825,238825,238825,238825,238825,238825,238825,238825,238825,238826,238827,238827,238827,238827,238827,238827,238827,238827,238827,238827,238827,238827,238827,238827,238827,238827,238827,238827,238827,238827,238827,238827,238827],[69114,69114,69114,69114,69114,69114,69114,69114,69115,69115,69115,69115,69115,69115,69115,69115,69119,69119,69119,69119,69119,69119,69121,69121,69121,69121,69121,69121,69121,69123,69123,69123,69123,69123,69123,69123,69123,69123,69123,69123,69123,69123,69123,69123,69123,69123,69123,69123,69123,69123,69126,69126,69126,69126,69126,69126,69126,69126,69126,69126,69126,69126,69126,69126,69126,69126,69126,69126,69129,69129,69129,69129,69129,69129,69129,69129,69129,69129,69129,69129,69129,69129,69129,69129,69129,69131,69131,69131,69131,69131,69131,69131,69131,69131,69131,69132,69132,69132,69132,69132,69132,69132,69132,69134,69134,69134,69134,69134,69134,69134,69134,69134,69134,69135,69135,69135,69135,69135,69135,69135,69169,69169,69169,69169,69169,69169,69169,69169,69169,69169,69169,69169,69169,69169,69176,69176,69176,69176,69179,69179,69179,69179,69179,69179,69179,69179,69179,69179,69179,69179,69179,69179,69179,69179,69179,69240,69240,69240,69240,69240,69240,69240,69240,69240,69240,69240,69240,69240,69240,70415,70416,70416,70416,70416,70416,70416,70451,70452,70452,70452,70482,70482,70482,70525,70525,70525,70525,70525,70525,70525,70536,70536,70536,70536,70536,70536,70536,70547,70547,70547,70547,70552,70552,70552,70554,70554,70554,70554,70554,70554,70554,70554,70554,70554,70554,70554,70554,70554,70555,70555,70555,70555,70555,70555,70555,70555,70555,70555,70555,70555,70555,70555,70556,70556,70556,70556,70556,70556,70556,70556,70557,70557,70557,70557,70557,70557,70557,70557,70557,70557,70558,70558,70558,70558,70558,70558,70558,70558,70558,70558,70558,70558,70558,70558,70558,70558,70558,70559,70559,70559,70559,70559,70559,70559,70559,70559,70559,70559,70559,70559,70559,70560,70560,70560,70560,70560,70560,70560,70560,70560,70560,70560,70560,70560,70560,70561,70561,70561,70561,70561,70561,70561,70561,70561,70561,70561,70562,70562,70562,70562,70562,70562,70562,70562,70562,70562,70562,70562,70562,110723,110723,110723,110723,110723,110724,110725,110725,110725,110725,110725,110725,110725,110725]]"


==> analysis/results/comunica/output/combination_1/query-times.csv <==
name;id;error;errorDescription;failures;hash;httpRequests;httpRequestsMax;httpRequestsMin;httpRequestsStd;replication;results;resultsMax;resultsMin;time;timeMax;timeMin;times;timestamps;timestampsMax;timestampsMin;timestampsStd;timeStd;timestampsAll
C1;0;true;terminated;3;;;;;;3;0;0;0;0;0;0;NaN NaN NaN;;;;;NaN;
C10;0;true;Unexpected "!" at position 0 in state STOP;3;;;;;;3;0;0;0;0;0;0;NaN NaN NaN;;;;;NaN;
C2;0;true;terminated;3;;;;;;3;0;0;0;0;0;0;NaN NaN NaN;;;;;NaN;
C3;0;true;terminated;3;;;;;;3;0;0;0;0;0;0;NaN NaN NaN;;;;;NaN;
C4;0;true;Result hash inconsistency;1;8af2397d5d1d9d53570a80924e90c4b7;125786.33333333333;129462;121789;3140.7360425366674;3;50;50;50;190616.33333333334;224194;150779;196876 224194 150779;60082.666666666664 61933.666666666664 78636.33333333333 78636.33333333333 79104.66666666667 79305.33333333333 79741.33333333333 79856 79927 79927.33333333333 80469.33333333333 80469.33333333333 80648 80648 87318 89091.66666666667 111498.66666666667 111563.33333333333 111990.33333333333 112079.33333333333 112751.33333333333 112751.33333333333 113041.66666666667 113043.66666666667 113106.66666666667 113162 113719.33333333333 113749.66666666667 113965.33333333333 113965.33333333333 122279.66666666667 122610.33333333333 145373.66666666666 145417.66666666666 147585 157793 159609 184089.33333333334 184157.66666666666 184320.66666666666 184343.33333333334 184481.66666666666 184481.66666666666 184841.66666666666 187762 187784 188112 188228 190455.33333333334 190574;76021 79400 91502 91502 91649 91863 92090 92095 92297 92297 92731 92731 92809 92809 98713 100102 127355 127355 127375 127501 129203 129203 129490 129496 129558 129558 130235 130235 130871 130871 135933 135933 164976 165038 165736 175054 175070 218522 218522 218525 218526 218536 218536 218539 220897 220963 220963 221107 224163 224194;51970 52178 67522 67522 67935 67998 68088 68096 68098 68099 68506 68506 68959 68959 77546 81224 89292 89486 90389 90525 90528 90528 90890 90890 90955 91101 91571 91655 91657 91657 98565 99557 122987 123057 124794 128043 133148 143287 143430 143643 143706 143857 143857 144200 150071 150071 150207 150332 150653 150653;11270.712616728762 12378.748087840799 9867.808819028107 9867.808819028107 9729.87599555559 9782.878115474106 9811.10314332129 9803.403524626878 9886.604101847443 9886.205282558565 9892.06444019088 9892.06444019088 9742.440248726189 9742.440248726189 8717.265205709109 8020.888825782063 16174.940336486217 16086.17407036932 15726.331577608584 15705.908534334743 16307.932800395709 16307.932800395709 16266.243334655432 16268.265843523566 16266.904076136376 16202.970530121938 16279.259285633634 16241.97371695393 16458.55510736657 16458.55510736657 16832.798882604824 16366.99421260836 17254.630573333703 17247.862869223987 17033.477644528924 21126.442688409865 18799.175886192457 31043.043196324823 30984.631936207057 30911.233279972654 30884.247779230252 30839.53329017084 30839.53329017084 30743.44975582423 29093.509253210872 29118.571198921603 29106.2429843954 29110.741121906645 30318.187570426366 30351.788755634596;30296.62386398121;"[[76021,79400,91502,91502,91649,91863,92090,92095,92297,92297,92731,92731,92809,92809,98713,100102,117849,117849,118207,118212,118523,118523,118745,118745,118807,118827,119352,119359,119368,119368,132341,132341,164976,165038,165736,175054,175070,190459,190521,190794,190798,191052,191052,191786,192318,192318,193166,193245,196550,196875],[52257,54223,76885,76885,77730,78055,79046,79377,79386,79386,80171,80171,80176,80176,85695,85949,127355,127355,127375,127501,129203,129203,129490,129496,129558,129558,130235,130235,130871,130871,135933,135933,148158,148158,152225,170282,170609,218522,218522,218525,218526,218536,218536,218539,220897,220963,220963,221107,224163,224194],[51970,52178,67522,67522,67935,67998,68088,68096,68098,68099,68506,68506,68959,68959,77546,81224,89292,89486,90389,90525,90528,90528,90890,90890,90955,91101,91571,91655,91657,91657,98565,99557,122987,123057,124794,128043,133148,143287,143430,143643,143706,143857,143857,144200,150071,150071,150207,150332,150653,150653]]"
C5;0;true;Invalid SPARQL endpoint response from http://localhost:3001/sparql (HTTP status 400):\nParse error
Expecting --> } <-- but found --> '' <--;3;;;;;;3;0;0;0;0;0;0;NaN NaN NaN;;;;;NaN;
C5;1;true;Invalid SPARQL endpoint response from http://localhost:3001/sparql (HTTP status 400):\nParse error
Redundant input, expecting EOF but found: ?imdbactor;3;;;;;;3;0;0;0;0;0;0;NaN NaN NaN;;;;;NaN;
C5;2;true;Invalid SPARQL endpoint response from http://localhost:3001/sparql (HTTP status 400):\nParse error
Redundant input, expecting EOF but found: };3;;;;;;3;0;0;0;0;0;0;NaN NaN NaN;;;;;NaN;
C6;0;true;terminated;3;;;;;;3;0;0;0;0;0;0;NaN NaN NaN;;;;;NaN;
C7;0;true;Invalid SPARQL endpoint response from http://localhost:3001/sparql (HTTP status 400):\nfetch failed;3;;;;;;3;0;0;0;0;0;0;NaN NaN NaN;;;;;NaN;
C8;0;true;Unexpected "A" at position 0 in state STOP;3;;;;;;3;0;0;0;0;0;0;NaN NaN NaN;;;;;NaN;
C9;0;true;terminated;3;;;;;;3;0;0;0;0;0;0;NaN NaN NaN;;;;;NaN;
S1;0;false;;0;d1afa5f8216473b75de22223d4619df2;29342.666666666668;29725;28932;324.3602249899879;3;90;90;90;14595.666666666666;17204;11609;17204 14974 11609;11599.666666666666 11599.666666666666 11600 11600 11753.666666666666 11753.666666666666 11753.666666666666 12111 12111 12111 12111 12111 12111 12111 12222 12222 12222 12222 12332.333333333334 12332.333333333334 12332.333333333334 12360.333333333334 12360.666666666666 12360.666666666666 12360.666666666666 12543 12543 12543 12819 12819 12819 12819 12840.333333333334 12840.333333333334 12840.333333333334 12991.333333333334 13055 13055 13055 13055 13055 13055 13377.666666666666 13377.666666666666 13380.666666666666 13380.666666666666 13382.333333333334 13382.333333333334 13382.333333333334 13382.333333333334 13421.666666666666 13421.666666666666 13524.333333333334 13524.333333333334 13567.666666666666 13567.666666666666 13567.666666666666 13567.666666666666 13567.666666666666 13567.666666666666 13573.666666666666 13574 13938 13938 13938 13938 13938 13938 13938 14028.333333333334 14053 14053 14053 14100.333333333334 14100.333333333334 14100.333333333334 14102.666666666666 14102.666666666666 14102.666666666666 14102.666666666666 14185.666666666666 14185.666666666666 14185.666666666666 14226.666666666666 14311 14311.333333333334 14311.333333333334 14322.333333333334 14322.333333333334 14322.333333333334;14131 14131 14131 14131 14496 14496 14496 14630 14630 14630 14630 14630 14630 14630 14875 14875 14875 14875 14885 14885 14885 14885 14885 14885 14885 15432 15432 15432 15440 15440 15440 15440 15440 15440 15440 15581 15581 15581 15581 15581 15581 15581 15999 15999 15999 15999 16004 16004 16004 16004 16122 16122 16122 16122 16122 16122 16122 16122 16122 16122 16122 16122 16608 16608 16608 16608 16608 16608 16608 16608 16611 16611 16611 16747 16747 16747 16747 16747 16747 16747 16752 16752 16752 16752 16752 16753 16753 16759 16759 16759;8886 8886 8886 8886 8957 8957 8957 9257 9257 9257 9257 9257 9257 9257 9338 9338 9338 9338 9526 9526 9526 9592 9592 9592 9592 9592 9592 9592 9727 9727 9727 9727 9791 9791 9791 10103 10103 10103 10103 10103 10103 10103 10653 10653 10653 10653 10653 10653 10653 10653 10653 10653 10653 10653 10783 10783 10783 10783 10783 10783 10783 10783 11025 11025 11025 11025 11025 11025 11025 11025 11096 11096 11096 11102 11102 11102 11102 11102 11102 11102 11346 11346 11346 11346 11599 11599 11599 11609 11609 11609;2145.140295852206 2145.140295852206 2145.168680236281 2145.168680236281 2261.613632392196 2261.613632392196 2261.613632392196 2206.2715154758266 2206.2715154758266 2206.2715154758266 2206.2715154758266 2206.2715154758266 2206.2715154758266 2206.2715154758266 2266.3646367402284 2266.3646367402284 2266.3646367402284 2266.3646367402284 2195.1431742725927 2195.1431742725927 2195.1431742725927 2167.7165148812446 2167.754034837799 2167.754034837799 2167.754034837799 2384.5730575234356 2384.5730575234356 2384.5730575234356 2355.9814656882736 2355.9814656882736 2355.9814656882736 2355.9814656882736 2328.010643351004 2328.010643351004 2328.010643351004 2246.3336548449097 2256.579712751136 2256.579712751136 2256.579712751136 2256.579712751136 2256.579712751136 2256.579712751136 2183.71813402941 2183.71813402941 2183.864210267866 2183.864210267866 2185.862809561072 2185.862809561072 2185.862809561072 2185.862809561072 2233.232684299203 2233.232684299203 2241.080146318338 2241.080146318338 2185.7142743023137 2185.7142743023137 2185.7142743023137 2185.7142743023137 2185.7142743023137 2185.7142743023137 2186.362936222824 2186.3999329186477 2285.717830354394 2285.717830354394 2285.717830354394 2285.717830354394 2285.717830354394 2285.717830354394 2285.717830354394 2298.8536756875637 2269.0977648983453 2269.0977648983453 2269.0977648983453 2317.938499807294 2317.938499807294 2317.938499807294 2318.2948235478784 2318.2948235478784 2318.2948235478784 2318.2948235478784 2215.437102595232 2215.437102595232 2215.437102595232 2221.2466969899783 2112.4129962359793 2112.7981972309194 2112.7981972309194 2111.560770825431 2111.560770825431 2111.560770825431;2299.762064987497;"[[14131,14131,14131,14131,14496,14496,14496,14630,14630,14630,14630,14630,14630,14630,14875,14875,14875,14875,14885,14885,14885,14885,14885,14885,14885,15432,15432,15432,15440,15440,15440,15440,15440,15440,15440,15581,15581,15581,15581,15581,15581,15581,15999,15999,15999,15999,16004,16004,16004,16004,16122,16122,16122,16122,16122,16122,16122,16122,16122,16122,16122,16122,16608,16608,16608,16608,16608,16608,16608,16608,16611,16611,16611,16747,16747,16747,16747,16747,16747,16747,16752,16752,16752,16752,16752,16753,16753,16759,16759,16759],[11782,11782,11783,11783,11808,11808,11808,12446,12446,12446,12446,12446,12446,12446,12453,12453,12453,12453,12586,12586,12586,12604,12605,12605,12605,12605,12605,12605,13290,13290,13290,13290,13290,13290,13290,13290,13481,13481,13481,13481,13481,13481,13481,13481,13490,13490,13490,13490,13490,13490,13490,13490,13798,13798,13798,13798,13798,13798,13798,13798,13816,13817,14181,14181,14181,14181,14181,14181,14181,14452,14452,14452,14452,14452,14452,14452,14459,14459,14459,14459,14459,14459,14459,14582,14582,14582,14582,14599,14599,14599],[8886,8886,8886,8886,8957,8957,8957,9257,9257,9257,9257,9257,9257,9257,9338,9338,9338,9338,9526,9526,9526,9592,9592,9592,9592,9592,9592,9592,9727,9727,9727,9727,9791,9791,9791,10103,10103,10103,10103,10103,10103,10103,10653,10653,10653,10653,10653,10653,10653,10653,10653,10653,10653,10653,10783,10783,10783,10783,10783,10783,10783,10783,11025,11025,11025,11025,11025,11025,11025,11025,11096,11096,11096,11102,11102,11102,11102,11102,11102,11102,11346,11346,11346,11346,11599,11599,11599,11609,11609,11609]]"
S10;0;true;Invalid SPARQL endpoint response from http://localhost:3001/sparql (HTTP status 400):\nfetch failed;3;;;;;;3;0;0;0;0;0;0;NaN NaN NaN;67569 67569 67569 67641 126180 126180 126180 126195 153227;67569 67569 67569 67641 126180 126180 126180 126195 153227;67569 67569 67569 67641 126180 126180 126180 126195 153227;0 0 0 0 0 0 0 0 0;NaN;"[[67569,67569,67569,67641,126180,126180,126180,126195,153227]]"
S11;0;false;;0;4320469e2bb366e77c04ffa192e23365;36233;36409;36049;147.07821048680188;3;3;3;3;39546.333333333336;85685;9313;85685 23641 9313;39544.666666666664 39545.333333333336 39545.333333333336;85682 85683 85683;9312 9313 9313;33144.26085396317 33144.420810882926 33144.420810882926;33145.18886488488;"[[85682,85683,85683],[23640,23640,23640],[9312,9313,9313]]"
S12;0;true;terminated;3;;;;;;3;0;0;0;0;0;0;NaN NaN NaN;;;;;NaN;
S13;0;true;Unexpected "A" at position 0 in state STOP;3;;;;;;3;0;0;0;0;0;0;NaN NaN NaN;;;;;NaN;
S14;0;true;Unexpected "!" at position 0 in state STOP;1;5725590f9c9287dc982f374b389c61c5;157227.5;209654;104801;52426.5;3;1620;1620;1620;1028269;1058038;998500;NaN 998500 1058038;50297 104580 107081 110470.66666666667 118408.33333333333 121084 127986.66666666667 165424.66666666666 178226.33333333334 184109.33333333334 191841.33333333334 195886.66666666666 202602.33333333334 207760.33333333334 243667.33333333334 251985.33333333334 257882.66666666666 277545 281115.6666666667 295481 299805.6666666667 302513.6666666667 313483.6666666667 374802.3333333333 386099.6666666667 428114.6666666667 449058 458315.3333333333 499210 508581.6666666667 521222 524442.3333333334 538129.6666666666 51946.5 52433 53746.5 55113.5 58231 58505 59685.5 61854 63398.5 63708.5 64224.5 65967.5 68365 69297.5 70084.5 70835.5 71487.5 72526.5 74130 74468.5 76283 77584 79808.5 80549.5 81567.5 83137 83729.5 90268.5 90575 91565.5 91895.5 93560.5 94221 94974.5 95871.5 103212 105119.5 119808.5 121218 121973.5 122867.5 123703.5 124222.5 124858.5 126110 126208.5 126700 126894 127430 127691.5 128141 128960.5 129921 130683.5 131205.5 131343.5 131711.5 133720.5 134162.5 134306 134438.5 135049.5 135105.5 135421 136406 136926 138765 139774.5 140655.5 141276 141786 142707.5 144327.5 144801 145458 145756 149045.5 149557.5 153449 154201 156777.5 160366 160755.5 162425 163041.5 170545 172083 174855 184105.5 192271.5 194636.5 198632.5 206092.5 209839 228837 229397 232760 233229 233959.5 235311 240471.5 242212.5 242339.5 249033.5 267768 275509.5 275720 278818 279038.5 279550 280060.5 280540.5 280768 280821.5 280944.5 282235.5 286794 290092 291037 291443.5 291490 291744 292126 292381 292502 293059.5 293438 293936.5 294313.5 294687.5 295185 295478.5 295958 296424 296734 297541 297580.5 297936 298422.5 298456 298928.5 298959.5 299434.5 300192 300900.5 301191 301220 301525 301639 301969 302452 302724.5 303472 303627 303735.5 303984.5 304073.5 304162 304347.5 304459.5 304737.5 305485 305787.5 306182.5 306363.5 306597 306632.5 306919 306954 307269 307590 307747 307957.5 308205.5 308480.5 309226 309489 309765 310172 310442 310698.5 310956.5 311090 311204.5 311445.5 311927.5 312209 312655.5 312939 313350 313682.5 313923.5 314254 314693 314947.5 315100 315451.5 315935 316306.5 316672 316701 316743.5 317244 317488.5 317524 317915.5 318179.5 318749.5 319191.5 319456 319706.5 319927 320467.5 320926 321708.5 321966.5 322030 322236 322504 322940.5 322976.5 323098 324254.5 324493 324743 325347 325554 325710.5 325993.5 326448 326730 327081 327437.5 327700 327845.5 328207.5 328706.5 328745 329197.5 329679.5 329942.5 330196.5 330451.5 330932.5 330973 331219 331685.5 331835 332183 332494.5 332928.5 333717.5 333768 333807.5 333837.5 333866.5 334075 334715 335062.5 335108 335327 335702 336187.5 336495 336915 337163.5 337249.5 337489.5 337731.5 338983 339221.5 339373.5 339644.5 339926 340244.5 340690.5 341273.5 341694 341944 341986 342219.5 342508 342712.5 342839.5 342930 342971 343121.5 343460.5 343702 343966 344222.5 344269.5 344458.5 344492.5 345233.5 347064.5 347466.5 347822.5 348020 348920.5 348959 349029.5 349254.5 349582.5 349722.5 349795 350007.5 350956 351685 351762.5 352600 352935.5 353408.5 353704 353960 354258 354475.5 354525 354772.5 355157 355415.5 355675.5 355925.5 356173.5 356431.5 356704.5 357157 357270 357337 357521 357687.5 357955.5 358182 358398.5 358542.5 358585.5 358715 358942 359198.5 359236.5 359661.5 359688.5 359905 360158.5 360413.5 360525.5 360894.5 361154.5 361454.5 361699 361920.5 361963.5 362402.5 362435.5 362904 362950.5 363219.5 363251.5 363440 363484.5 363915 364235.5 364278.5 364838.5 365189.5 365709.5 365964 366414.5 366951 367364 367436.5 367935 368649 368934.5 369180 369924 370080.5 370341.5 370413 370481 371176 371974 372198.5 372236.5 372441 372663 372834 373008.5 373385 373575.5 373672 373750.5 373917.5 374173.5 374658 375148 375244 375286 375330 375520.5 375675 375724.5 375934 376182.5 376438.5 376741 376871 377003 377215 377453.5 377891 377992.5 378231.5 378659 379186 379694.5 380149 380438.5 380984 381421 381735.5 382155.5 382426.5 382685 382932 383157.5 383687.5 384188.5 384398.5 384928.5 385309 385579.5 385653.5 386211.5 387293 387642 387911 388217 388617 388706 389417.5 390591 390729 391085.5 391190 391659.5 392479 392643.5 392914 392995 393209.5 393643.5 394248 394646 394713.5 395148 395208.5 395532.5 395824.5 396674 396713.5 397146.5 397201 397334.5 397502.5 397767 397845 398137.5 398214 398640.5 398908 399036 399318 399405 399862 399902 400383.5 400419 400882 400917 401421 401887 401918.5 402495 402772.5 403121 403158 403453.5 403493.5 403895 404154.5 404433.5 404925 405386 405653.5 405686.5 405719.5 405760 406129.5 406665.5 407129 407658.5 408178.5 408633.5 408964 409679 410133 410638.5 410692.5 410924.5 410964.5 411174 411669 412277 412456.5 412618.5 413138 413178 413904 413940 414245 414627 414728 415129 415394.5 415666 415941.5 416375.5 416715.5 416779 417000.5 417074 417338 417907 418165 418560.5 419286.5 419627 419662 419917.5 419961 420198.5 420638 420897.5 421381 421527.5 423447 425063.5 425695.5 426543 427054.5 427397.5 427875.5 427915.5 427946 428387 428425.5 428675.5 428933 429464 429939.5 430388 434043.5 434202.5 434377 446867.5 447572 451404.5 485625.5 577991.5 580689.5 583704 584351 585064.5 585293.5 585308.5 585440.5 585834 586356 586907.5 587054.5 587409.5 587970 588153 588617 589820.5 594280.5 594519 595183.5 595513 595771.5 595952 596158 596429.5 596794 597150.5 597774.5 598488 603359 604670.5 608283.5 608297.5 608393 608591 609524 609918.5 610365.5 610768.5 610931.5 611707.5 613622.5 615454.5 616071.5 616317 616703.5 620186.5 621075 621361 621818 621869 625319 625542.5 628114 633622.5 636156.5 637357 637561.5 646720.5 647364.5 647572.5 647608 647696.5 647742 648060 648363 648425.5 648622 649048 649316 649838 650391.5 650812 651324 651629 651787 652148 652576.5 653061 653566.5 654205.5 654423.5 655016.5 655347 655657.5 655885 656071 656129.5 656357 656616 657122 657146.5 657395 657846 658160 658456 658622 658937.5 659111 659631 660588.5 661619 662174 662433 662670.5 662914 663385 663688.5 664102 664228 664612 664667.5 665146.5 665411.5 665763.5 665952 666210 666481 666887.5 667150.5 667694 667895.5 667960.5 668383 668664.5 669201 669660.5 669910 670787.5 671155.5 671659.5 671917 672426 672857 673256.5 673601 673837.5 674119.5 674764.5 675220.5 675385.5 675864.5 676382.5 676866 677389.5 678072 678372 678888.5 679346.5 679646.5 680111 680391.5 680849 681390 681853 682172 682611.5 682877 683346 683701 683761 684106 684383 684649.5 684915 685352.5 685388.5 686141.5 686267 686378.5 686635 686663 687092.5 687605 687659 687890.5 688215 688255 688446.5 688901.5 689142 689636 690088 690312 690475 690626 690994 691416.5 691861.5 692130 692625 692671.5 693016.5 693116 693236 693281 693475 694106.5 694434 694853 694878.5 694921.5 695160.5 695606.5 695685.5 696107 696605 696646.5 697041 697113 697332 697378 697420 697649 698122 698855 698985 699348 699607.5 699868 700022.5 700280.5 700601 700924.5 701174 701418.5 701770.5 702125.5 702443.5 702629 702867 703056 703197.5 703619.5 704014.5 704277 704836 705118 705197 705430 705450 705669 705881.5 706344 706834.5 707113 707396.5 707837.5 707916 707955 708007.5 708362 708655 709158 709416 709884 710126.5 710183.5 710592 711102.5 711150 711406 711858 711885.5 712176 712534 712839.5 713151.5 713367.5 713726.5 713923 714346 714640 714878.5 715351 715747.5 715990.5 716071.5 716223.5 716482 716745.5 717140 717666 718007 718348.5 718864.5 719147 719467.5 719855.5 720154.5 720391 720672.5 720930.5 721197 721240.5 721480.5 721654 722092 722770.5 722794.5 722861 723430 723816.5 724211.5 724534 724574.5 725304.5 725403 725661.5 726092 726355 726395 726669.5 727148.5 727260 727713.5 727984 728186.5 728667 729170 729472 729721 730150 730406.5 730679.5 731146 731423.5 731658 732148 732182.5 732630.5 732895 733154.5 733501 733739.5 734129.5 734645 734884 734952.5 735183.5 735626.5 735779.5 735829.5 736044.5 736161 736638.5 736679 736916 737151.5 737623.5 737901.5 738158.5 738441 738897.5 738979 739004 739079 739237.5 739626.5 739871 740384 740696.5 740771.5 741151 741628 741686.5 742140 742423.5 742708 742993 743244 743592 743806 743916 744157.5 744848 744890.5 745025 745860 746072 746484.5 746853.5 747141.5 747439 747904 748385 749365 749393 749635.5 749913 750181.5 750620 751085 751384.5 751868 752281.5 752525.5 753024 753596 754050 754507 754746 754984.5 755439.5 755676.5 756183.5 756630 756911 757156.5 757745 758407 758643 759407.5 759484 759569 759939.5 760177.5 760636.5 760731 761137.5 761165 761635 761937.5 762346 762437.5 762608.5 762904 763030 763434.5 764200 764524.5 766413 766569 768474 769929 770151.5 770617.5 771319 771754 772385 772427 772680.5 772827.5 772928 773240.5 773782 775016 775782.5 777133.5 777463 777640 777901 778804 779116.5 779698.5 780151.5 780594 780764.5 780928 781436.5 781846 782269 782509 782797 783426.5 784104 784291 785193.5 785482 786508 786560.5 786801.5 787228.5 787573 787861 788036 788773 789217.5 789788 790170 790308.5 790893.5 791149.5 791619.5 791939 792174.5 792771 793320 793489.5 793717.5 793996 794864.5 795059.5 795401.5 795937 796196 796440.5 796952 797281 797737.5 797964.5 798256 799664.5 799910 801382 801712.5 802946.5 803714 804226 806170.5 807108.5 807954 808502 809071.5 809765 810406 810693 811933 812703.5 813762 814017 814552.5 814962.5 815597.5 816609 816718.5 817037.5 817313.5 817585 818143 819418 820063.5 820322 822476.5 822963.5 823619 824208 825324 825769.5 826352.5 828092 828589.5 828738 829760.5 830997 832093.5 832595.5 833613 834284.5 834566 835369 836084.5 837606 837821 837931 838401.5 838810.5 839554 839893 840227 840711.5 841050 841432 841553.5 842110 842516 842591 842735 842944.5 843447 843481 843664 843782.5 844265.5 844483.5 844823.5 845087 845381.5 845699 847201 847461.5 847961.5 848862 850481.5 850744 850886.5 851229.5 851266 852973 853476.5 853844.5 854833 855310 855756.5 855987 856103 856420 856999 857153.5 857420.5 857703.5 858252 858625.5 858854 859106 859108.5 859535 860125 860433.5 861021.5 861792.5 862470 862965 863341.5 863808 864223 864652 865885 866212 866491 867345.5 868093.5 869959.5 870978.5 871347 871991 872399 872837 873341.5 873534 873918 873962 874444 874581 874842 875649.5 876051.5 877682 879273.5 880160 880995.5 881725 882813.5 883308.5 883858 884778 885277 885671 886282 887490 887823.5 888187.5 888463.5 888469 888859.5 889219 889375.5 889552.5 889710.5 890166 891278.5 891484.5 891534 891781.5 891930.5 892538 892630.5 893032.5 893279.5 894204.5 894423 895014.5 895817.5 896026.5 896434 897152.5 897299 897646 898147 898574.5 898882.5 899935 901732 902017 902566 902970.5 903355 903875 904216.5 904362 905623.5 906290.5 907284 907905 908939.5 910038 911492.5 912783.5 913047.5 913533 913972 914059 914629.5 914947 915645.5 919200 920330 921242 922021.5 922135.5 923029.5 925428 926203 926410 926764.5 927069.5 927671 928749 929359.5 930065 930197.5 931219 931275 931813 932048 932514.5 933290.5 933738 935420.5 936197 937037 937184 937654.5 937874.5 938421 940492 940517.5 940540 940904 942588.5 943186.5 943549 943814.5 945003.5 945528 945936.5 946138 946176.5 947124.5 949559 950030 952289 952497 952542 952883.5 953584 953855 955227 956017 956775 957509.5 957922.5 958832 960575 961527.5 962138 963677.5 964530 966333 966614 967077 968087 968829.5 969245 969614.5 969623 970331.5 970599.5 970639 970689.5 971327 971536 971578.5 971846 973470.5 974460 974873 975999.5 976386 976743.5 977135 977952 978464 979251 979608 980102 980134.5 980621 981322 981836 982359 982840 983086.5 983203.5 983453 983630.5 984143.5 984157 984230.5 984292.5 984447.5 984480 984569.5 984870 985409.5 985420 985646 985841 985862.5 986102 986383.5 986705 987020.5 987396 987619 987831.5 988183.5 988604.5 989266.5 989589.5 990089 990340.5 990405 990497 991065 991362 991614.5 991902.5 992393.5 992613.5 992656.5 993086.5 993309.5 993615.5 993860.5 994156 994167.5 994274 994289 994464 994641.5 994882.5 995026 995144.5 995199 995386.5 995761.5 995891 996041 996079 996328 996649 996650 996918.5 996956.5 996961.5 997195.5 997395.5 997590 997860 998104.5 998110 998193 998200 998234 998242 998403.5 998603.5 999083.5 999118 999484 999575.5 999705.5 999937.5 1000182.5 1000352.5 1000607 1000642 1000956 1000966 1001224 1001232 1001267 1001350 1001768 1001891 1002134.5 1002153 1002441 1002576.5 1002755.5 1002848.5 1003106.5 1003365 1003376.5 1003394 1003653 1003655 1004030.5 1004032.5 1004337 1004346 1004837 1004868.5 1005310 1005348 1005473.5 1005494 1005600.5 1005627.5 1005639.5 1005899.5 1006155.5 1006160.5 1006469 1006480 1006733 1006848.5 1006883.5 1006920 1007121 1007145 1007158.5 1007202.5 1007390 1007606.5 1007753 1007770.5 1007788.5 1007801 1007858 1007865.5 1007893.5 1007899.5 1007921 1007938.5 1007950.5 1007969.5 1007984.5 1008015 1008016.5 1008252.5 1008278 1008590 1008598 1008825.5 1008830.5 1009070 1009080 1009101.5 1009108.5 1009261 1009303.5 1009527.5 1009810 1009823 1009841 1010331 1010339.5 1010633.5 1010843 1011117.5 1011123.5 1011160 1011169 1011429 1011431 1011449 1011462.5 1011478.5 1011688.5 1011711.5 1011742 1012137 1012148 1012176 1012583 1012824 1012846 1013308 1013327.5 1013356 1013364.5 1013505.5 1013717.5 1013729.5 1013757 1013772.5 1013790.5 1013807.5 1013873.5 1013887 1013914.5 1013916 1014333.5 1014353 1014805.5 1014859.5 1014869.5 1014915.5 1015157.5 1015188.5 1015326.5 1015344.5 1015820 1015877.5 1016242.5 1016588.5;76625 236573 243857 253805 277209 284997 305376 415967 453900 471371 493968 505782 525708 541013 647697 672329 689856 747873 758434 800877 813716 821346 853538 1034326 1067362 1190566 1252674 1279817 1400494 1427516 1464530 1473855 1514580 85639 86118 87314 88418 91892 92306 93638 95581 97614 97751 98103 99315 101579 102491 103569 104856 105335 106583 107678 107853 110459 111498 113425 114377 115030 116886 117622 124709 124921 125937 126150 127542 128149 128669 129484 137590 139674 154980 156570 157470 158496 159409 160197 160845 162310 162457 162822 163131 163689 163766 164092 164775 165664 166687 167018 167174 167725 169326 169596 169693 169760 170027 170080 170610 172093 172605 174330 175368 176092 176929 177419 178321 179415 179808 180478 180815 183696 184357 188352 189248 192298 196656 197187 198806 199344 206967 208857 211309 220843 229150 231393 235822 242642 247145 267531 267952 271277 271859 272815 274367 279600 280911 281027 286829 303569 311139 311486 315505 315890 316514 316954 317561 317958 318013 318206 320073 324481 328047 329108 329454 329497 329552 330203 330452 330545 331074 331447 331947 332138 332450 332941 333005 333473 333932 334006 334566 334609 334947 335434 335467 335932 335959 336448 336979 337413 337941 337970 338444 338571 338977 339461 339944 340790 340830 340964 341430 341517 341605 341940 341987 342044 342508 342963 343445 343486 343930 343967 344432 344470 344998 345454 345559 345941 345987 346471 346998 347462 347963 348416 348474 348949 349431 349471 349507 349947 350443 350497 350837 350955 351303 351914 351947 352511 352959 353433 353464 353969 354451 354709 354938 354966 355009 355439 355529 355558 355937 356405 357490 357979 358473 358562 358971 359499 359957 360506 360976 361036 361079 361106 361473 361508 361651 362893 362995 363461 364123 364478 364522 364572 364978 365034 365498 365975 366461 366504 366996 367506 367547 367983 368469 368958 368996 369472 369967 370009 370047 370472 370743 370970 371513 371964 372536 372587 372627 372655 372683 372734 373054 373158 373202 373471 373986 374467 374980 375502 375963 376054 376479 376542 378001 378039 378310 378368 378454 378568 378971 379138 379490 379952 379995 380039 380096 380467 380682 380760 380798 380842 380998 381449 381529 381564 381611 381958 381990 382975 384544 385000 385264 385524 386953 386996 387073 387113 387258 387457 387576 387956 388980 390032 390102 390279 390471 390958 391482 391950 392480 392553 392597 392651 392924 392960 393445 393478 393939 393979 394023 394445 394555 394623 394948 394990 395030 395062 395454 395713 395756 395951 395994 396024 396066 396853 396874 396918 396945 397427 397552 397981 398436 398973 399018 399432 399475 399931 399968 400432 400483 400555 400590 400933 400975 401447 401937 401982 402980 403470 404007 404046 404447 404982 405464 405492 405968 406427 406491 406943 407702 407958 408441 408511 408566 408980 409970 410020 410046 410429 410460 410764 410796 411409 411476 411618 411639 411931 411972 412438 412932 413079 413121 413150 413181 413422 413471 413508 413956 414428 414554 414778 414831 415001 415046 415419 415510 415939 416441 417416 417976 418430 418484 419011 419451 419961 420434 420934 420994 421403 421443 421965 422595 422949 423455 423743 423779 423832 424016 425087 425420 425458 425946 426465 426524 426804 427724 427943 428440 428500 428943 429693 429935 430439 430516 430560 430927 431530 431928 431990 432431 432488 433023 433290 434037 434069 434430 434480 434624 434927 435419 435494 435924 436043 436426 436468 436690 436772 436918 437372 437416 437918 437956 438417 438454 438956 439427 439456 439577 439652 439914 439949 440011 440047 440426 440456 440922 441462 441923 442420 442457 442487 442525 442913 443447 443912 444441 444966 445414 445532 446424 446912 447421 447471 447505 447542 447924 448455 449063 449294 449408 449446 449488 450429 450462 450979 451409 451461 451908 451945 452436 452508 452908 453562 453628 453658 453736 453791 453912 453962 454241 454930 455413 455448 455493 455538 455556 455923 456412 456912 456946 458990 460693 461011 461656 462461 462928 463406 463451 463479 463914 463955 464417 464489 464795 465402 465915 469520 469790 469901 481663 482230 486088 520199 609810 612471 615328 616033 616686 616832 616847 616976 617644 618372 618933 619174 619198 619521 619607 620228 621405 625060 625245 626184 626729 627180 627235 627516 627696 627909 628044 628302 628781 634804 636490 639684 639700 639828 639973 640385 640784 641422 641827 641897 642816 644317 646653 647172 647377 647639 651312 652044 652422 653059 653071 656367 656792 659690 665407 667642 668720 668897 678467 678867 678896 678931 678961 679008 679353 679424 679487 679838 680339 680375 680829 681422 681857 682371 682457 682502 682941 683373 683870 684359 685512 685578 686032 686391 686910 687336 687387 687437 687466 687899 688429 688450 688546 688883 689326 689866 689948 690059 690354 690931 691955 692345 692894 692955 693044 693404 693863 693975 694327 694452 694837 694893 695372 695851 696331 696655 696916 697012 697322 697384 697976 698332 698396 698864 699354 699926 700192 700397 701460 701883 702390 702849 702944 703332 703967 704330 704755 704849 705837 706084 706358 706843 707363 707845 708370 709149 709350 709865 710325 710850 711341 711403 711827 712377 712834 713379 713838 714340 714825 714944 714996 715341 715837 715898 716337 716832 716866 717616 717827 717870 717905 717932 718325 718831 718885 719317 719454 719496 719837 720382 720421 720913 721317 721365 721642 721870 722506 722895 723343 723837 724329 724375 724654 724819 724876 724920 725015 725818 726395 726825 726854 726896 727331 727827 727907 728331 728829 728868 729319 729422 729825 729879 729921 730331 730846 731815 731902 732323 732348 732828 732867 733337 733829 734368 734825 734928 735180 735297 735858 735893 736324 736397 736483 736843 737146 737185 737324 737831 737907 738319 738341 738422 738814 738838 739305 739821 739887 740310 740388 740424 740475 740823 740929 741384 741838 742362 742817 742879 743350 743812 743851 743904 744316 744345 744417 744553 744818 745321 745351 745483 745823 746310 746391 746822 747317 747883 748315 748397 748527 748808 749301 749856 750379 750623 750829 751329 751412 751914 752324 752848 752893 753358 753819 754313 754355 754489 754804 755306 756287 756307 756374 756846 757118 757369 757810 757851 758711 758820 759306 759815 760308 760363 760837 761314 761473 762310 762809 762870 763331 763838 763916 763963 764312 764347 764821 765311 765370 765800 765846 765887 766296 766793 766833 767390 767467 767795 768777 768810 768872 768903 769293 769556 769614 769807 769852 770303 770340 770370 770796 771289 771802 772293 772809 773311 773382 773412 773485 773521 773740 773786 774303 774844 774919 775324 775796 775850 776310 776375 776433 776502 776529 776896 777131 777306 777346 778006 778053 778092 778887 779053 779412 779598 779812 780337 780823 781304 782314 782339 782792 782855 782897 783292 783844 784305 784790 785307 785752 786004 786520 786969 787266 787450 787856 788380 788405 788871 789313 789826 790156 790561 791362 791807 792569 792654 792729 792830 792870 793306 793403 793807 793834 794305 794843 795362 795447 795715 795820 795944 796351 797372 797490 799543 799809 801459 802814 802841 803351 803862 804424 804816 804857 805292 805335 805374 805891 806822 808364 809421 810976 811234 811304 811334 812400 812593 813028 813610 814010 814051 814334 814853 815060 815442 815850 816329 817096 817535 817825 818857 819305 820265 820320 820510 820899 821440 821691 821909 822844 823391 823963 824361 824523 825058 825413 826046 826333 826396 826797 827516 827806 827908 827987 828703 828935 829323 829641 829871 830313 830875 831079 831315 831727 831929 833395 833829 835684 835999 836565 837319 837690 839316 840335 841331 841908 842392 843061 843614 843826 844985 846323 847925 848355 848924 849336 850060 850856 850961 851407 851871 852028 852514 853792 854787 855051 857382 857838 858102 858370 859467 859893 860454 862788 863027 863303 864165 864892 865819 866466 867841 868857 868949 869163 870084 871464 871680 871815 872211 872432 873587 874012 874343 874837 875301 875801 875924 876798 876916 877036 877298 877328 877816 877850 878082 878295 878886 879298 879867 880006 880312 880820 882252 882330 882813 883785 885490 885866 886007 886350 886390 887819 888372 888576 889287 889921 890377 890429 890545 890785 891252 891413 891860 892325 892876 893463 893848 894309 894312 894918 895494 895806 896382 897020 897783 897853 898018 898428 898849 899201 900403 900728 900856 901462 902464 904582 905652 905989 906615 906951 907082 907441 907791 908298 908343 909024 909085 909123 909685 910116 911746 913372 914682 915444 916163 917510 917880 918475 919134 919847 920286 920896 921714 921938 922298 922348 922353 922947 923338 923543 923826 923862 924311 924870 925262 925318 925782 925829 926836 926935 927496 927527 928373 928784 929387 930447 930502 930808 931517 931566 931688 932085 932453 932774 933038 934266 934791 935342 935815 936423 937302 937809 937952 939428 940304 941431 941996 942766 943518 944391 945817 945904 946805 947452 947482 947891 948388 949307 952434 953943 954824 955657 955832 956869 959335 960539 960855 961340 961439 962368 963281 963999 964639 964820 966316 966371 966947 967205 967347 968286 968663 969174 969926 971059 971303 971863 972273 972971 975275 975297 975321 975694 977416 977983 978350 978595 979728 979852 980075 980182 980225 981028 983752 983845 986439 986800 986854 986994 987632 987911 989210 989770 990292 991056 991479 992532 994468 995265 995941 998126 999166 1001440 1001855 1001994 1002994 1003493 1004045 1004503 1004509 1005303 1005515 1005568 1005589 1005992 1006031 1006075 1006344 1008272 1009088 1009515 1010455 1010555 1010799 1011040 1012014 1012158 1012657 1013010 1013508 1013539 1014027 1014485 1014992 1015512 1015995 1016470 1016593 1016668 1016987 1017556 1017571 1017641 1017698 1017902 1017933 1018033 1018536 1019070 1019079 1019499 1019516 1019535 1019984 1020504 1020695 1021094 1021642 1021856 1021980 1022138 1022502 1023366 1023498 1023989 1024006 1024071 1024168 1024623 1025012 1025483 1025571 1026042 1026418 1026476 1026986 1027208 1027515 1027545 1028030 1028041 1028147 1028157 1028272 1028540 1028575 1028799 1028988 1029063 1029087 1029222 1029392 1029411 1029454 1029475 1029975 1029977 1030486 1030528 1030534 1030976 1031196 1031484 1031986 1032023 1032025 1032137 1032140 1032176 1032178 1032481 1032509 1032981 1033018 1033280 1033379 1033539 1033976 1034457 1034511 1034983 1035021 1035210 1035228 1035255 1035269 1035303 1035458 1035551 1035587 1035603 1035618 1035675 1035709 1035773 1035957 1036002 1036035 1036055 1036066 1036510 1036512 1036872 1036874 1036983 1036992 1037481 1037514 1037955 1037995 1038008 1038028 1038039 1038062 1038077 1038100 1038129 1038138 1038252 1038261 1038301 1038488 1038532 1038576 1038955 1038973 1038986 1039032 1039081 1039477 1039505 1039521 1039542 1039553 1039615 1039619 1039650 1039654 1039677 1039693 1039706 1039726 1039741 1039772 1039774 1039812 1039841 1039980 1039995 1040065 1040066 1040498 1040508 1040530 1040532 1040810 1040840 1040869 1040953 1040965 1040982 1041472 1041480 1041976 1042005 1042049 1042055 1042089 1042098 1042146 1042148 1042165 1042178 1042194 1042209 1042234 1042263 1042527 1042539 1042562 1042976 1042983 1043002 1043451 1043471 1043497 1043512 1043542 1043951 1043963 1043979 1043993 1044012 1044028 1044059 1044072 1044100 1044102 1044476 1044496 1044948 1045002 1045012 1045059 1045154 1045183 1045449 1045468 1046003 1046060 1046202 1046483;2381 3897 4022 4142 4353 4454 4638 5561 5807 5900 6274 6458 6573 6668 7212 7378 7461 8104 8174 8587 8656 9075 9639 11387 11602 13135 13443 13682 14509 15247 15551 15626 15798 18254 18748 20179 21809 24570 24704 25733 28127 29183 29666 30346 32620 35151 36104 36600 36815 37640 38470 40582 41084 42107 43670 46192 46722 48105 49388 49837 55828 56229 57194 57641 59579 60293 61280 62259 68834 70565 84637 85866 86477 87239 87998 88248 88872 89910 89960 90578 90657 91171 91617 92190 93146 94178 94680 95393 95513 95698 98115 98729 98919 99117 100072 100131 100232 100719 101247 103200 104181 105219 105623 106153 107094 109240 109794 110438 110697 114395 114758 118546 119154 121257 124076 124324 126044 126739 134123 135309 138401 147368 155393 157880 161443 169543 172533 190143 190842 194243 194599 195104 196255 201343 203514 203652 211238 231967 239880 239954 242131 242187 242586 243167 243520 243578 243630 243683 244398 249107 252137 252966 253433 253483 253936 254049 254310 254459 255045 255429 255926 256489 256925 257429 257952 258443 258916 259462 260516 260552 260925 261411 261445 261925 261960 262421 263405 264388 264441 264470 264606 264707 264961 265443 265505 266154 266424 266507 266539 266630 266719 266755 266932 267431 268462 268612 268920 269241 269264 269298 269406 269438 269540 269726 269935 269974 270424 270490 271454 271516 271567 271928 272410 272448 272482 272709 272902 272944 273412 273921 274474 274923 275397 275451 275900 275997 276427 276462 276736 276934 277419 277904 278406 278436 278478 279049 279448 279490 279894 279954 280009 280404 280439 280851 280883 281436 281895 282911 282957 283024 283393 283902 284408 284445 284545 285616 285991 286025 286571 286630 286899 287415 287918 288426 288664 288900 288939 289187 289419 289907 289943 290412 290890 290927 291397 291431 291898 291937 292391 292899 292927 293396 293476 293893 294899 294949 294988 295020 295050 295416 296376 296967 297014 297183 297418 297908 298010 298328 298364 298445 298500 298921 299965 300404 300437 300921 301398 301921 302410 303409 303898 303936 303977 304400 304920 304958 304997 305100 305144 305401 305923 305955 306403 306881 306928 306959 306995 307492 309585 309933 310381 310516 310888 310922 310986 311396 311907 311988 312014 312059 312932 313338 313423 314921 315400 315859 315926 315970 316036 316398 316453 316894 317390 317871 317906 318373 318408 318884 319386 319869 319985 320051 320094 320385 320881 321302 321343 321372 321415 321479 321890 322373 322407 322470 322503 322892 323372 323400 323499 323808 323873 323936 324380 324409 324452 324874 324903 325376 325418 325884 325913 325947 325994 326383 326534 326575 326697 326909 327412 327882 328382 328920 329264 329381 329902 330871 331378 331417 332146 332203 332242 332315 332396 333372 333978 334377 334427 334453 334866 334904 335221 335361 335675 335726 335862 335904 336375 336878 337364 337409 337451 337510 337860 337928 337978 338360 338409 338449 338928 338964 339175 339429 339861 340363 340475 340524 340877 340956 341413 341868 342393 342957 343391 343510 343877 343919 344376 344461 344872 345410 345782 345848 346402 346875 347380 347475 348407 349499 349864 350364 350488 350769 350888 352031 353458 353515 353731 353880 354376 355265 355352 355389 355474 355859 356360 356966 357364 357437 357865 357929 358042 358359 359311 359358 359863 359922 360045 360078 360115 360196 360351 360385 360855 361348 361382 361864 361892 362352 362388 362849 362882 363347 363380 363886 364347 364381 365413 365893 366328 366367 366896 366940 367364 367853 367945 368388 368849 368887 368916 368952 368995 369346 369884 370346 370876 371391 371853 372396 372934 373354 373856 373914 374344 374387 374424 374883 375491 375619 375829 376830 376868 377379 377418 377511 377845 377995 378350 378844 378896 379375 379843 379869 379930 380343 380412 380885 381902 382368 382880 383643 383841 383876 384342 384384 384841 385353 385383 385850 386109 387904 389434 390380 391430 391648 391867 392345 392380 392413 392860 392896 392934 393377 394133 394477 394861 398567 398615 398853 412072 412914 416721 451052 546173 548908 552080 552669 553443 553755 553770 553905 554024 554340 554882 554935 555621 556419 556699 557006 558236 563501 563793 564183 564297 564363 564669 564800 565163 565679 566257 567247 568195 571914 572851 576883 576895 576958 577209 578663 579053 579309 579710 579966 580599 582928 584256 584971 585257 585768 589061 590106 590300 590577 590667 594271 594293 596538 601838 604671 605994 606226 614974 615862 616249 616285 616432 616476 616767 617302 617364 617406 617757 618257 618847 619361 619767 620277 620801 621072 621355 621780 622252 622774 622899 623269 624001 624303 624405 624434 624755 624822 625248 625333 625815 625843 626244 626809 626994 627046 627296 627816 627868 628331 629222 630893 631454 631911 632297 632424 632907 633402 633877 634004 634387 634442 634921 634972 635196 635249 635504 635950 636453 636917 637412 637459 637525 637902 637975 638476 639129 639423 640115 640428 640929 640985 641908 642382 642546 642872 642920 643390 643692 644357 644413 644886 645402 645887 646409 646995 647394 647912 648368 648443 648881 649380 649871 650403 650872 650965 651385 651414 651867 652458 652526 652871 652929 653401 653493 653873 653911 654667 654707 654887 655365 655394 655860 656379 656433 656464 656976 657014 657056 657421 657863 658359 658859 659259 659308 659382 659482 659938 660380 660423 660921 660968 661379 661413 661596 661642 661935 662395 662473 662881 662903 662947 662990 663386 663464 663883 664381 664425 664763 664804 664839 664877 664919 664967 665398 665895 666068 666373 666867 666908 667178 667224 667373 667481 667523 667909 668361 668954 669029 669365 669410 669715 669912 670396 670883 671369 672348 672405 672487 672541 672559 672916 672949 673850 674364 674405 674906 675365 675444 675486 675540 675901 676381 676932 676994 677406 677436 677488 677834 678393 678449 678908 679400 679426 679935 680515 680861 680982 681384 681970 682023 682382 682889 682935 683385 683612 683666 683746 683920 684156 684190 684424 684953 685391 685868 686400 686882 687021 687387 687461 687889 687987 688042 688081 688126 688472 688504 688878 689254 689282 689348 690014 690515 691054 691258 691298 691898 691986 692017 692369 692402 692427 692502 692983 693047 693117 693159 693503 694003 694502 695028 695479 695988 696466 696538 696981 697477 697516 698450 698478 698965 698997 699476 699612 700012 700464 700513 700958 701033 701464 701960 702003 702045 702282 702470 702974 703018 703462 703507 703958 704001 704024 704073 704484 704576 704596 704673 704954 705513 705956 706465 706549 706624 706978 707460 707523 707970 708472 708983 709484 709959 710288 710481 710526 710969 711690 711728 711958 712833 713091 713557 714109 714471 714541 714985 715466 716416 716447 716479 716971 717466 717948 718326 718464 718946 719256 719299 720044 720672 721131 721748 722042 722113 722499 722948 723496 723947 723996 724157 724929 725452 725479 726246 726314 726409 727049 727485 727967 728059 728468 728496 728965 729032 729330 729428 729502 729988 730116 730518 731028 731559 733283 733329 735489 737044 737462 737884 738776 739084 739954 739997 740069 740320 740482 740590 740742 741668 742144 743291 743692 743976 744468 745208 745640 746369 746693 747178 747478 747522 748020 748632 749096 749168 749265 749757 750673 750757 751530 751659 752751 752801 753093 753558 753706 754031 754163 754702 755044 755613 755979 756094 756729 756886 757193 757545 757953 758745 759124 759173 759527 760005 761026 761184 761480 762233 762521 762568 763029 763483 764160 764202 764583 765934 765991 767080 767426 769328 770109 770762 773025 773882 774577 775096 775751 776469 777198 777560 778881 779084 779599 779679 780181 780589 781135 782362 782476 782668 782756 783142 783772 785044 785340 785593 787571 788089 789136 790046 791181 791646 792251 793396 794152 794173 795356 797102 798368 798725 799385 799712 800183 801575 802085 803748 803962 804047 804592 805189 805521 805774 806111 806586 806799 807063 807183 807422 808116 808146 808172 808561 809078 809112 809246 809270 809645 809669 809780 810168 810451 810578 812150 812593 813110 813939 815473 815622 815766 816109 816142 818127 818581 819113 820379 820699 821136 821545 821661 822055 822746 822894 822981 823082 823628 823788 823860 823903 823905 824152 824756 825061 825661 826565 827157 828077 828665 829188 829597 830103 831367 831696 832126 833229 833723 835337 836305 836705 837367 837847 838592 839242 839277 839538 839581 839864 840077 840561 841614 841987 843618 845175 845638 846547 847287 848117 848737 849241 850422 850707 851056 851668 853266 853709 854077 854579 854585 854772 855100 855208 855279 855559 856021 857687 857707 857750 857781 858032 858240 858326 858569 859032 860036 860062 860642 861188 861551 862060 862788 863032 863604 864209 864696 864991 866832 869198 869243 869790 870126 870287 870448 870624 870772 871819 872277 873137 873814 875113 876558 878594 879750 880191 880261 880492 880636 881368 881506 881984 885966 886717 887660 888386 888439 889190 891521 891867 891965 892189 892700 892974 894217 894720 895491 895575 896122 896179 896679 896891 897682 898295 898813 901667 902468 903015 903065 903446 903476 903871 905709 905738 905759 906114 907761 908390 908748 909034 910279 911204 911798 912094 912128 913221 915366 916215 918139 918194 918230 918773 919536 919799 921244 922264 923258 923963 924366 925132 926682 927790 928335 929229 929894 931226 931373 932160 933180 934166 934445 934726 934737 935360 935684 935710 935790 936662 937041 937082 937348 938669 939832 940231 941544 942217 942688 943230 943890 944770 945845 946206 946696 946730 947215 948159 948680 949206 949685 949703 949814 950238 950274 950731 950743 950820 950887 950993 951027 951106 951204 951749 951761 951793 952166 952190 952220 952263 952715 952947 953150 953382 953683 954229 954707 955167 955681 956189 956675 956739 956826 957507 957712 957746 958234 958745 958809 958837 959187 959411 959716 960176 960282 960294 960401 960421 960656 960743 961190 961253 961301 961335 961686 962301 962390 962671 962704 963181 963323 963323 963351 963385 963389 963415 963595 963696 963734 964186 964195 964249 964260 964292 964306 964326 964698 965186 965218 965688 965772 965872 965899 965908 966194 966231 966263 966702 966704 967193 967195 967231 967242 967985 968195 968666 968688 969207 969444 969738 969740 970211 970695 970698 970722 970796 970798 971189 971191 971691 971700 972193 972223 972665 972701 972939 972960 973162 973193 973202 973699 974182 974183 974686 974699 975165 975209 975235 975264 975287 975317 975331 975373 975699 975736 976001 976020 976035 976049 976101 976112 976137 976145 976165 976184 976195 976213 976228 976258 976259 976693 976715 977200 977201 977586 977595 977642 977652 977673 977685 977712 977767 978186 978667 978681 978700 979190 979199 979291 979681 980186 980192 980231 980240 980712 980714 980733 980747 980763 981168 981189 981221 981747 981757 981790 982190 982665 982690 983165 983184 983215 983217 983469 983484 983496 983535 983552 983569 983587 983688 983702 983729 983730 984191 984210 984663 984717 984727 984772 985161 985194 985204 985221 985637 985695 986283 986694;33936.94340980048 97535.52282459282 100773.12430405241 105229.80539857624 115799.27410634125 119311.5118195502 128584.94313444669 179397.57830088516 196965.18673162072 205077.41873795423 215485.37158290402 220930.27192206043 230197.8611634396 237319.62980522466 287072.727951569 298554.74343391176 306742.5519425406 333747.6426054073 338673.7695859476 358457.99756549817 364460.45680369163 367920.075641738 382873.0298853074 467162.4686925191 482518.19650408573 539838.4692308946 568912.3657418601 581547.7997312192 637910.4701931141 650372.8362974237 667597.5052065428 671913.5861206823 691016.0120876763 33692.5 33685 33567.5 33304.5 33661 33801 33952.5 33727 34215.5 34042.5 33878.5 33347.5 33214 33193.5 33484.5 34020.5 33847.5 34056.5 33548 33384.5 34176 33914 33616.5 33827.5 33462.5 33749 33892.5 34440.5 34346 34371.5 34254.5 33981.5 33928 33694.5 33612.5 34378 34554.5 35171.5 35352 35496.5 35628.5 35705.5 35974.5 35986.5 36200 36248.5 36122 36237 36259 36074.5 35951 35814.5 35743 36003.5 35812.5 35830.5 36013.5 35605.5 35433.5 35387 35321.5 34977.5 34974.5 35189 35687 35679 35565 35593.5 35436.5 35653 35633 35613.5 35087.5 35007 35020 35059 34650.5 34799.5 34903 35047 35520.5 36290 36431.5 36381 36302.5 36422 36774 36454 36737.5 36878.5 36756.5 37189.5 36549.5 37306 38694 38555 38517 38630 38855.5 39056 39128.5 38698.5 38687.5 37795.5 35801 35629.5 35766 36687 36851.5 36964 36893.5 37020.5 37190 37191.5 37261.5 37837.5 37687 37955 38071 38010.5 38007 37808 38077 38071 38043 38014.5 38009 38010.5 37824.5 37762.5 37756 37526.5 37515 37508 37272 37025 37028.5 37011 37011.5 37011 37003.5 36999.5 37013.5 36787 36512.5 36750 36750 36919 36932 37008 37009 37219.5 37318 37203 37228.5 37445.5 37443.5 37443 37592.5 37527.5 37306.5 37023 37175.5 37262.5 37122.5 37333 37334.5 37513 37516 37729 37864 37812 37983.5 37781.5 37990.5 37772 37973 38198 38244 38032 38250.5 38474.5 38381 38302.5 38501.5 38515.5 38288 38181.5 38016 37953 38231.5 38023.5 38257 38266 38485.5 38364 38517.5 38516 38402.5 38266 38265 38265.5 38195 38040.5 38034 38021.5 38225.5 38740.5 38787.5 39017 38855.5 39044 39031.5 39031 38797.5 39009.5 39006 38843 38602 38532.5 38531.5 38553 38638.5 38502 38718 38776 38924 38811.5 38578.5 38530 38304 38417 38537.5 38761 38658.5 38788.5 38799.5 38802 38785.5 38789.5 39015.5 38799.5 39020.5 39034.5 39036 38828 38786.5 38908 38787 39018.5 39035.5 38818.5 38819 38819.5 38817.5 38816.5 38659 38339 38095.5 38094 38144 38284 38279.5 38485 38587 38799.5 38804.5 38989.5 38810.5 39018 38817.5 38936.5 38723.5 38528 38323.5 38280.5 37864.5 37796 38008 38009 37819.5 37588 37754.5 37842.5 37830 37827 37720.5 37537.5 37747 37563 37341.5 37341.5 37499.5 37497.5 37741.5 37479.5 37533.5 37441.5 37504 38032.5 38037 38043.5 37858.5 37675.5 37734.5 37781 37948.5 38024 38347 38339.5 37679 37535.5 37549.5 37778 37990 38222 38077.5 38072 37878.5 37767 37544.5 37769.5 37552.5 37765.5 37547.5 37318.5 37288 37285 37286 37427 37302.5 37074.5 36880 37055.5 37170.5 37170.5 37236 37052 36825.5 36829.5 37191.5 37185.5 37013 36786.5 37013.5 37026.5 37086.5 37281.5 37518.5 37319 37511.5 37511.5 37528.5 37532.5 37528 37532.5 37335.5 37338.5 37493 37490.5 37532 37701.5 37703.5 38141.5 38280.5 38297.5 38082 38032.5 38031 38100 38055.5 38033 37778 37556.5 37763 37778 37877.5 38099.5 38098 38085 37804 37996 37821.5 37809.5 37988 37797 37930 37787.5 38024 37900.5 37946 37888.5 38013.5 37798.5 37780 37784 37835 37835 37820 37660.5 37747 37746.5 37574 37773.5 37989.5 37813 37907 37828 37786 37592.5 37528 37517.5 37707.5 37782 38230 38281.5 38281 38045.5 38027 38030 38225.5 38278.5 38507.5 38309 38471 38285.5 38277.5 38406.5 38550.5 38526.5 38434 38199.5 38178.5 37804.5 37794 37778 37547 37729 37848 37818 37386.5 37133 37214 37354.5 37310 37283.5 37214 37291.5 37525 37521 37350.5 37283.5 37282 37282 37276.5 37283 37279.5 37490.5 37465.5 37363 37355.5 37283.5 37279 37289.5 37424.5 37652 37649 37786.5 37829 37785.5 37560 37654 37454 37513 37510 37514 37534.5 37537 37535 37537 37535 37540 37537.5 37082 36879.5 36793 36791 36557.5 36553.5 36531 36301.5 36488.5 36537 36537 36766.5 36770.5 36767.5 36765 36783.5 36781.5 36783 36782.5 36787.5 36780.5 36568 36745 36779 36782.5 36778.5 36580.5 36577.5 36750 36786 36786 36837.5 36789.5 36308 36310 36525 36522 36734 36782 36733 36779 36550.5 36770 36566.5 36532.5 36846.5 36849 36657.5 36662 36453 36005 35797 35680.5 35643.5 35786 35786 35575.5 35577 35357.5 35285 35514.5 35531 35418.5 35543 35629.5 35315.5 35113 35406.5 35530.5 35530.5 35535.5 35533 35527 35529.5 35741.5 35556 35331 35462.5 35527 35476.5 35587.5 35524 34795.5 34658 34683.5 34573.5 31818.5 31781.5 31624 31682 31621.5 31538.5 31538.5 31535.5 31810 32016 32025.5 32119.5 31788.5 31551 31454 31611 31584.5 30779.5 30726 31000.5 31216 31408.5 31283 31358 31266.5 31115 30893.5 30527.5 30293 31445 31819.5 31400.5 31402.5 31435 31382 30861 30865.5 31056.5 31058.5 30965.5 31108.5 30694.5 31198.5 31100.5 31060 30935.5 31125.5 30969 31061 31241 31202 31048 31249.5 31576 31784.5 31485.5 31363 31335.5 31746.5 31502.5 31323.5 31323 31264.5 31266 31293 31061 31061.5 31216 31291 31059 30991 31030.5 31045 31047 30828 30715 30793 30796.5 30809 30792.5 31306.5 31154.5 31015.5 31044 31252.5 31451 31316 31307.5 31109 31283 31307 31303.5 31151 31037 31166 31410 31326 31121.5 31243 31300 31366.5 30726 30720 30522 30373.5 30490 30478 30286.5 30225 30224 30225 30225.5 30225.5 30439.5 30567.5 30703 30706 30531 30434.5 30233.5 30282 30436.5 30435.5 30481 30689.5 30725 30531.5 30487 30672.5 30727.5 30730.5 30932 30518 30475 30710.5 30729 30917.5 30729.5 31072.5 30863.5 30972.5 30978.5 30980.5 30979 30980.5 31077 30978 30976.5 30978.5 31203.5 31230 31011.5 30978 30987 30981 31207 31226.5 31463 31479 31243 31235 31235 31454 31248.5 31422 31479.5 31477.5 31474.5 31560 31491.5 31270 31269 31232.5 31226 31226 31426.5 31239 31241 31390.5 31480.5 31279 31277 31229 31053 31167 31244 31512 31478.5 31481.5 31707 31704 31703.5 31637.5 31703 31640 31639 31540 31711.5 31961 31972 31975.5 31974.5 32170.5 32220.5 32221.5 32224 32224 32221.5 32278 32309 32493 32501 32501 32682 32724 32960 32917 32975 32740.5 32960 32844.5 33056.5 33228 33443.5 33651 33509.5 33409.5 33171.5 33414.5 33264 33457 33341 33285.5 33223.5 33131.5 32908 32488 32713 32710 32889 32891 32753 32932.5 32494 32470.5 32708 32490.5 32472.5 32472 32469 32467.5 32461 32274 32226 32422 32478 32690.5 32695.5 32758 32709.5 32701 32498 32458 32459.5 32241 32019 31978.5 32169.5 31983.5 31756.5 31900 31964 31751 31943.5 31966 32135.5 32324.5 32325.5 32303.5 32326 32555.5 32716 32713 32616 32480.5 32464.5 32265 32446.5 32468.5 32693.5 32502 32685.5 32888.5 33116 33114.5 33008.5 33150 33214 33516.5 33512.5 33513 33416 33301.5 33157.5 33276 33276.5 33406.5 33417 33644.5 33723 33953 33968 34167.5 34165.5 34213 34596.5 34825 34683.5 34664 34668 34444 34242 34162 33940.5 34141.5 34165 33946.5 34142 33698 33704.5 33665.5 33898 33678.5 33889 33727.5 33665.5 34132 33926 33919.5 33719.5 33666.5 33776.5 33784.5 33762.5 33691 33664.5 33661 33454 33644.5 33665.5 33900.5 34134.5 34368 34413.5 34403 34408 34406 34283.5 34113.5 33915 33919 34147.5 34147.5 34173 34168 34163.5 34170 33951.5 33725 33509 33285 33304 33325 33390 33188.5 33158 33162.5 33067 33027 32981 32927.5 32744.5 32670.5 32898 32919 32919 32949 32946 33156.5 32942 32715.5 32672 32759 32920.5 32922 33025.5 33226.5 32980 32924 32919 32759 32704 32871.5 32940.5 32728.5 32687.5 32683 32915 32999.5 32816 32955 33164 33161.5 33170 33160 32890.5 32692.5 32669.5 32672 32669.5 32669 32670 32905.5 33016 33009.5 33106.5 32916 32914 32916.5 33172 32965.5 33130 33240 32985 32885 32689.5 32733.5 32543 32670 32431 32430 32611.5 32507.5 32446 32650.5 33040 33348 33638.5 33842.5 33771 33664 33433 33596 33476.5 33329.5 33458.5 33416 33286.5 33406 33416.5 33214 33173 33341 33532 33669.5 33431 33534 33663.5 33823 33757 33759.5 33708.5 33670.5 33867 33830 33873 34071 34173.5 34175 34191 34214.5 34164.5 34263.5 34426.5 34394 34221.5 34026 34196 34316.5 34190.5 33991 33838.5 33875.5 33921.5 33704 33675 33872.5 33923 33798 33577.5 33762.5 33673 33730.5 33919 34302 34286.5 33618.5 33605 33464 33145.5 33226.5 33377 33406 33320.5 33296 33208 33133 33052 33619.5 34163 34338 34371.5 34373.5 34462.5 34247 34242.5 34369.5 34557.5 34443 34371 34374 34723.5 34729 34905.5 34874.5 34483 34162 34143 34123.5 34101.5 34696 34437.5 34565 34404.5 33895 33725.5 33870.5 34228 34572.5 34383 33794 33999.5 33858 33859 33884 33809.5 33621.5 34033 34119 34116 34125.5 34251 34369 34370.5 34688 34400 34445 34563 34383.5 34369 34369 34418 34512.5 34620.5 34814.5 35043.5 34919 34930.5 35121 35051 34868.5 34851.5 34923 35008.5 35122 35120.5 35120.5 35124 34846 34895.5 34731.5 34454 34611 34620.5 34442 34442 34365 34253 34259.5 34439.5 34621.5 34624 34837.5 34994 35203 35203.5 35383 35369 35372.5 35360.5 35227.5 35313 34888 34676.5 34620 34626 34549 34518 34516 34365 34116.5 34370.5 34622.5 34673.5 34642 34624 34552 34245 34099.5 34257 34380 34381 34580 34504 34281 34035.5 34064.5 34064 34098.5 34522 34448.5 34438 34696.5 34571.5 34617 34356 34570 34615 34614 34224 34114.5 34110.5 33884.5 33884 34087.5 34119 34167.5 34273.5 34151.5 34145 33591.5 33777.5 33784 34000.5 33898.5 34298 34304.5 34463.5 34247.5 34168.5 34361 34372.5 34629.5 34475.5 34374 34364.5 34267 34042 33938 33878.5 33891.5 33103 32534 32774 32776 32844.5 33068 33427 33592.5 33590 33804.5 34013.5 34147 34091 33826.5 33480 32898.5 33033.5 32856.5 33272 33480 33423 33261.5 33441 33661.5 33234 33613 33582 33635.5 33696.5 33839.5 33907 34336 34445 34575.5 34369.5 34697 34532 34639.5 34574 34622.5 35097 35096 35134 35157 34832.5 34995.5 34925 33753.5 33729 34022 34119 34208.5 34398.5 34550 34783 34779.5 34781 34790 34827.5 34796.5 34801 34780.5 34724.5 34324 34138.5 34044 34048.5 33903.5 34193 33815 34150 34303 34312 34110.5 34048 34056 33983 33753 33517 33546.5 33556.5 33700 33893 33737.5 33803 34448.5 34636 35107 35241 34917 34907 34663.5 34800 34888.5 34886 34971.5 34915.5 34929 34899.5 34665 34495 34496.5 34498 34801.5 34628 34642 34455.5 34169 34055.5 33905 34062 33694 33406 33402 33406 33404.5 33406 33163 33156 33153 33155 33383.5 33389.5 33215 33356.5 33412.5 33414 33410.5 33405.5 33454.5 33453 33463.5 33666 33660.5 33659 33853 33675 33672.5 33882 34120.5 33990 34073.5 34246 34237 34148.5 33954.5 33897.5 34099.5 33908.5 33900 33665.5 33666 33671 33558 33650 33868.5 33668.5 33648.5 33804.5 33819.5 33899.5 33898.5 33899.5 33684.5 33874 33873.5 33873 33868 33808 33898.5 33692.5 33773 33843.5 33864 33700.5 33460.5 33501 33370 33375 33147 33326 33327 33567.5 33571.5 33572.5 33780.5 33800.5 33894 34126 33918.5 33915 33944 33940 33942 33936 34077.5 33905.5 33897.5 33900 33796 33803.5 33833.5 34038.5 34274.5 34158.5 34376 34379 34254 34262 34031 34037 34036 34108 33783 33696 33468.5 33465 33234 33132.5 33017.5 33108.5 32895.5 32670 32678.5 32672 32857 32857 32841.5 32841.5 32646 32646 32644 32645.5 32645 32647 32534.5 32534 32438.5 32434.5 32437.5 32200.5 31973.5 31977.5 31783 31781 31568 31639.5 31648.5 31656 31834 31828 31827.5 31829.5 31691 31870.5 31752 31750.5 31753.5 31752 31757 31753.5 31756.5 31754.5 31756 31754.5 31755.5 31756.5 31756.5 31757 31757.5 31559.5 31563 31390 31397 31239.5 31235.5 31428 31428 31428.5 31423.5 31549 31536.5 31341.5 31143 31142 31141 31141 31140.5 31342.5 31162 30931.5 30931.5 30929 30929 30717 30717 30716 30715.5 30715.5 30520.5 30522.5 30521 30390 30391 30386 30393 30159 30156 30143 30143.5 30141 30147.5 30036.5 30233.5 30233.5 30222 30220.5 30221.5 30220.5 30185.5 30185 30185.5 30186 30142.5 30143 30142.5 30142.5 30142.5 30143.5 29996.5 29994.5 30122.5 30123.5 30183 30182.5 29959.5 29894.5;29769;"[[76625,236573,243857,253805,277209,284997,305376,415967,453900,471371,493968,505782,525708,541013,647697,672329,689856,747873,758434,800877,813716,821346,853538,1034326,1067362,1190566,1252674,1279817,1400494,1427516,1464530,1473855,1514580],[2381,3897,4022,4142,4353,4454,4638,5561,5807,5900,6274,6458,6573,6668,7212,7378,7461,8104,8174,8587,8656,9075,9639,11387,11602,13135,13443,13682,14509,15247,15551,15626,15798,18254,18748,20179,21809,24570,24704,25733,28127,29183,29666,30346,32620,35151,36104,36600,36815,37640,38470,40582,41084,42107,43670,46192,46722,48105,49388,49837,55828,56229,57194,57641,59579,60293,61280,62259,68834,70565,84637,85866,86477,87239,87998,88248,88872,89910,89960,90578,90657,91171,91617,92190,93146,94178,94680,95393,95513,95698,98115,98729,98919,99117,100072,100131,100232,100719,101247,103200,104181,105219,105623,106153,107094,109240,109794,110438,110697,114395,114758,118546,119154,121257,124076,124324,126044,126739,134123,135309,138401,147368,155393,157880,161443,169543,172533,190143,190842,194243,194599,195104,196255,201343,203514,203652,211238,231967,239880,239954,242131,242187,242586,243167,243520,243578,243630,243683,244398,249107,252137,252966,253433,253483,253936,254049,254310,254459,255045,255429,255926,256489,256925,257429,257952,258443,258916,259462,260516,260552,260925,261411,261445,261925,261960,262421,263405,264388,264441,264470,264606,264707,264961,265443,265505,266154,266424,266507,266539,266630,266719,266755,266932,267431,268462,268612,268920,269241,269264,269298,269406,269438,269540,269726,269935,269974,270424,270490,271454,271516,271567,271928,272410,272448,272482,272709,272902,272944,273412,273921,274474,274923,275397,275451,275900,275997,276427,276462,276736,276934,277419,277904,278406,278436,278478,279049,279448,279490,279894,279954,280009,280404,280439,280851,280883,281436,281895,282911,282957,283024,283393,283902,284408,284445,284545,285616,285991,286025,286571,286630,286899,287415,287918,288426,288664,288900,288939,289187,289419,289907,289943,290412,290890,290927,291397,291431,291898,291937,292391,292899,292927,293396,293476,293893,294899,294949,294988,295020,295050,295416,296376,296967,297014,297183,297418,297908,298010,298328,298364,298445,298500,298921,299965,300404,300437,300921,301398,301921,302410,303409,303898,303936,303977,304400,304920,304958,304997,305100,305144,305401,305923,305955,306403,306881,306928,306959,306995,307492,309585,309933,310381,310516,310888,310922,310986,311396,311907,311988,312014,312059,312932,313338,313423,314921,315400,315859,315926,315970,316036,316398,316453,316894,317390,317871,317906,318373,318408,318884,319386,319869,319985,320051,320094,320385,320881,321302,321343,321372,321415,321479,321890,322373,322407,322470,322503,322892,323372,323400,323499,323808,323873,323936,324380,324409,324452,324874,324903,325376,325418,325884,325913,325947,325994,326383,326534,326575,326697,326909,327412,327882,328382,328920,329264,329381,329902,330871,331378,331417,332146,332203,332242,332315,332396,333372,333978,334377,334427,334453,334866,334904,335221,335361,335675,335726,335862,335904,336375,336878,337364,337409,337451,337510,337860,337928,337978,338360,338409,338449,338928,338964,339175,339429,339861,340363,340475,340524,340877,340956,341413,341868,342393,342957,343391,343510,343877,343919,344376,344461,344872,345410,345782,345848,346402,346875,347380,347475,348407,349499,349864,350364,350488,350769,350888,352031,353458,353515,353731,353880,354376,355265,355352,355389,355474,355859,356360,356966,357364,357437,357865,357929,358042,358359,359311,359358,359863,359922,360045,360078,360115,360196,360351,360385,360855,361348,361382,361864,361892,362352,362388,362849,362882,363347,363380,363886,364347,364381,365413,365893,366328,366367,366896,366940,367364,367853,367945,368388,368849,368887,368916,368952,368995,369346,369884,370346,370876,371391,371853,372396,372934,373354,373856,373914,374344,374387,374424,374883,375491,375619,375829,376830,376868,377379,377418,377511,377845,377995,378350,378844,378896,379375,379843,379869,379930,380343,380412,380885,381902,382368,382880,383643,383841,383876,384342,384384,384841,385353,385383,385850,386109,387904,389434,390380,391430,391648,391867,392345,392380,392413,392860,392896,392934,393377,394133,394477,394861,398567,398615,398853,412072,412914,416721,451052,546173,548908,552080,552669,553443,553755,553770,553905,554024,554340,554882,554935,555621,556419,556699,557006,558236,563501,563793,564183,564297,564363,564669,564800,565163,565679,566257,567247,568195,571914,572851,576883,576895,576958,577209,578663,579053,579309,579710,579966,580599,582928,584256,584971,585257,585768,589061,590106,590300,590577,590667,594271,594293,596538,601838,604671,605994,606226,614974,615862,616249,616285,616432,616476,616767,617302,617364,617406,617757,618257,618847,619361,619767,620277,620801,621072,621355,621780,622252,622774,622899,623269,624001,624303,624405,624434,624755,624822,625248,625333,625815,625843,626244,626809,626994,627046,627296,627816,627868,628331,629222,630893,631454,631911,632297,632424,632907,633402,633877,634004,634387,634442,634921,634972,635196,635249,635504,635950,636453,636917,637412,637459,637525,637902,637975,638476,639129,639423,640115,640428,640929,640985,641908,642382,642546,642872,642920,643390,643692,644357,644413,644886,645402,645887,646409,646995,647394,647912,648368,648443,648881,649380,649871,650403,650872,650965,651385,651414,651867,652458,652526,652871,652929,653401,653493,653873,653911,654667,654707,654887,655365,655394,655860,656379,656433,656464,656976,657014,657056,657421,657863,658359,658859,659259,659308,659382,659482,659938,660380,660423,660921,660968,661379,661413,661596,661642,661935,662395,662473,662881,662903,662947,662990,663386,663464,663883,664381,664425,664763,664804,664839,664877,664919,664967,665398,665895,666068,666373,666867,666908,667178,667224,667373,667481,667523,667909,668361,668954,669029,669365,669410,669715,669912,670396,670883,671369,672348,672405,672487,672541,672559,672916,672949,673850,674364,674405,674906,675365,675444,675486,675540,675901,676381,676932,676994,677406,677436,677488,677834,678393,678449,678908,679400,679426,679935,680515,680861,680982,681384,681970,682023,682382,682889,682935,683385,683612,683666,683746,683920,684156,684190,684424,684953,685391,685868,686400,686882,687021,687387,687461,687889,687987,688042,688081,688126,688472,688504,688878,689254,689282,689348,690014,690515,691054,691258,691298,691898,691986,692017,692369,692402,692427,692502,692983,693047,693117,693159,693503,694003,694502,695028,695479,695988,696466,696538,696981,697477,697516,698450,698478,698965,698997,699476,699612,700012,700464,700513,700958,701033,701464,701960,702003,702045,702282,702470,702974,703018,703462,703507,703958,704001,704024,704073,704484,704576,704596,704673,704954,705513,705956,706465,706549,706624,706978,707460,707523,707970,708472,708983,709484,709959,710288,710481,710526,710969,711690,711728,711958,712833,713091,713557,714109,714471,714541,714985,715466,716416,716447,716479,716971,717466,717948,718326,718464,718946,719256,719299,720044,720672,721131,721748,722042,722113,722499,722948,723496,723947,723996,724157,724929,725452,725479,726246,726314,726409,727049,727485,727967,728059,728468,728496,728965,729032,729330,729428,729502,729988,730116,730518,731028,731559,733283,733329,735489,737044,737462,737884,738776,739084,739954,739997,740069,740320,740482,740590,740742,741668,742144,743291,743692,743976,744468,745208,745640,746369,746693,747178,747478,747522,748020,748632,749096,749168,749265,749757,750673,750757,751530,751659,752751,752801,753093,753558,753706,754031,754163,754702,755044,755613,755979,756094,756729,756886,757193,757545,757953,758745,759124,759173,759527,760005,761026,761184,761480,762233,762521,762568,763029,763483,764160,764202,764583,765934,765991,767080,767426,769328,770109,770762,773025,773882,774577,775096,775751,776469,777198,777560,778881,779084,779599,779679,780181,780589,781135,782362,782476,782668,782756,783142,783772,785044,785340,785593,787571,788089,789136,790046,791181,791646,792251,793396,794152,794173,795356,797102,798368,798725,799385,799712,800183,801575,802085,803748,803962,804047,804592,805189,805521,805774,806111,806586,806799,807063,807183,807422,808116,808146,808172,808561,809078,809112,809246,809270,809645,809669,809780,810168,810451,810578,812150,812593,813110,813939,815473,815622,815766,816109,816142,818127,818581,819113,820379,820699,821136,821545,821661,822055,822746,822894,822981,823082,823628,823788,823860,823903,823905,824152,824756,825061,825661,826565,827157,828077,828665,829188,829597,830103,831367,831696,832126,833229,833723,835337,836305,836705,837367,837847,838592,839242,839277,839538,839581,839864,840077,840561,841614,841987,843618,845175,845638,846547,847287,848117,848737,849241,850422,850707,851056,851668,853266,853709,854077,854579,854585,854772,855100,855208,855279,855559,856021,857687,857707,857750,857781,858032,858240,858326,858569,859032,860036,860062,860642,861188,861551,862060,862788,863032,863604,864209,864696,864991,866832,869198,869243,869790,870126,870287,870448,870624,870772,871819,872277,873137,873814,875113,876558,878594,879750,880191,880261,880492,880636,881368,881506,881984,885966,886717,887660,888386,888439,889190,891521,891867,891965,892189,892700,892974,894217,894720,895491,895575,896122,896179,896679,896891,897682,898295,898813,901667,902468,903015,903065,903446,903476,903871,905709,905738,905759,906114,907761,908390,908748,909034,910279,911204,911798,912094,912128,913221,915366,916215,918139,918194,918230,918773,919536,919799,921244,922264,923258,923963,924366,925132,926682,927790,928335,929229,929894,931226,931373,932160,933180,934166,934445,934726,934737,935360,935684,935710,935790,936662,937041,937082,937348,938669,939832,940231,941544,942217,942688,943230,943890,944770,945845,946206,946696,946730,947215,948159,948680,949206,949685,949703,949814,950238,950274,950731,950743,950820,950887,950993,951027,951106,951204,951749,951761,951793,952166,952190,952220,952263,952715,952947,953150,953382,953683,954229,954707,955167,955681,956189,956675,956739,956826,957507,957712,957746,958234,958745,958809,958837,959187,959411,959716,960176,960282,960294,960401,960421,960656,960743,961190,961253,961301,961335,961686,962301,962390,962671,962704,963181,963323,963323,963351,963385,963389,963415,963595,963696,963734,964186,964195,964249,964260,964292,964306,964326,964698,965186,965218,965688,965772,965872,965899,965908,966194,966231,966263,966702,966704,967193,967195,967231,967242,967985,968195,968666,968688,969207,969444,969738,969740,970211,970695,970698,970722,970796,970798,971189,971191,971691,971700,972193,972223,972665,972701,972939,972960,973162,973193,973202,973699,974182,974183,974686,974699,975165,975209,975235,975264,975287,975317,975331,975373,975699,975736,976001,976020,976035,976049,976101,976112,976137,976145,976165,976184,976195,976213,976228,976258,976259,976693,976715,977200,977201,977586,977595,977642,977652,977673,977685,977712,977767,978186,978667,978681,978700,979190,979199,979291,979681,980186,980192,980231,980240,980712,980714,980733,980747,980763,981168,981189,981221,981747,981757,981790,982190,982665,982690,983165,983184,983215,983217,983469,983484,983496,983535,983552,983569,983587,983688,983702,983729,983730,984191,984210,984663,984717,984727,984772,985161,985194,985204,985221,985637,985695,986283,986694],[71885,73270,73364,73465,73663,73801,73946,74746,74972,75057,75282,75420,75526,75600,76093,76249,76331,76658,76739,76979,77045,77120,77274,78694,79335,80643,81057,81447,82627,82982,83585,83846,84011,85639,86118,87314,88418,91892,92306,93638,95581,97614,97751,98103,99315,101579,102491,103569,104856,105335,106583,107678,107853,110459,111498,113425,114377,115030,116886,117622,124709,124921,125937,126150,127542,128149,128669,129484,137590,139674,154980,156570,157470,158496,159409,160197,160845,162310,162457,162822,163131,163689,163766,164092,164775,165664,166687,167018,167174,167725,169326,169596,169693,169760,170027,170080,170610,172093,172605,174330,175368,176092,176929,177419,178321,179415,179808,180478,180815,183696,184357,188352,189248,192298,196656,197187,198806,199344,206967,208857,211309,220843,229150,231393,235822,242642,247145,267531,267952,271277,271859,272815,274367,279600,280911,281027,286829,303569,311139,311486,315505,315890,316514,316954,317561,317958,318013,318206,320073,324481,328047,329108,329454,329497,329552,330203,330452,330545,331074,331447,331947,332138,332450,332941,333005,333473,333932,334006,334566,334609,334947,335434,335467,335932,335959,336448,336979,337413,337941,337970,338444,338571,338977,339461,339944,340790,340830,340964,341430,341517,341605,341940,341987,342044,342508,342963,343445,343486,343930,343967,344432,344470,344998,345454,345559,345941,345987,346471,346998,347462,347963,348416,348474,348949,349431,349471,349507,349947,350443,350497,350837,350955,351303,351914,351947,352511,352959,353433,353464,353969,354451,354709,354938,354966,355009,355439,355529,355558,355937,356405,357490,357979,358473,358562,358971,359499,359957,360506,360976,361036,361079,361106,361473,361508,361651,362893,362995,363461,364123,364478,364522,364572,364978,365034,365498,365975,366461,366504,366996,367506,367547,367983,368469,368958,368996,369472,369967,370009,370047,370472,370743,370970,371513,371964,372536,372587,372627,372655,372683,372734,373054,373158,373202,373471,373986,374467,374980,375502,375963,376054,376479,376542,378001,378039,378310,378368,378454,378568,378971,379138,379490,379952,379995,380039,380096,380467,380682,380760,380798,380842,380998,381449,381529,381564,381611,381958,381990,382975,384544,385000,385264,385524,386953,386996,387073,387113,387258,387457,387576,387956,388980,390032,390102,390279,390471,390958,391482,391950,392480,392553,392597,392651,392924,392960,393445,393478,393939,393979,394023,394445,394555,394623,394948,394990,395030,395062,395454,395713,395756,395951,395994,396024,396066,396853,396874,396918,396945,397427,397552,397981,398436,398973,399018,399432,399475,399931,399968,400432,400483,400555,400590,400933,400975,401447,401937,401982,402980,403470,404007,404046,404447,404982,405464,405492,405968,406427,406491,406943,407702,407958,408441,408511,408566,408980,409970,410020,410046,410429,410460,410764,410796,411409,411476,411618,411639,411931,411972,412438,412932,413079,413121,413150,413181,413422,413471,413508,413956,414428,414554,414778,414831,415001,415046,415419,415510,415939,416441,417416,417976,418430,418484,419011,419451,419961,420434,420934,420994,421403,421443,421965,422595,422949,423455,423743,423779,423832,424016,425087,425420,425458,425946,426465,426524,426804,427724,427943,428440,428500,428943,429693,429935,430439,430516,430560,430927,431530,431928,431990,432431,432488,433023,433290,434037,434069,434430,434480,434624,434927,435419,435494,435924,436043,436426,436468,436690,436772,436918,437372,437416,437918,437956,438417,438454,438956,439427,439456,439577,439652,439914,439949,440011,440047,440426,440456,440922,441462,441923,442420,442457,442487,442525,442913,443447,443912,444441,444966,445414,445532,446424,446912,447421,447471,447505,447542,447924,448455,449063,449294,449408,449446,449488,450429,450462,450979,451409,451461,451908,451945,452436,452508,452908,453562,453628,453658,453736,453791,453912,453962,454241,454930,455413,455448,455493,455538,455556,455923,456412,456912,456946,458990,460693,461011,461656,462461,462928,463406,463451,463479,463914,463955,464417,464489,464795,465402,465915,469520,469790,469901,481663,482230,486088,520199,609810,612471,615328,616033,616686,616832,616847,616976,617644,618372,618933,619174,619198,619521,619607,620228,621405,625060,625245,626184,626729,627180,627235,627516,627696,627909,628044,628302,628781,634804,636490,639684,639700,639828,639973,640385,640784,641422,641827,641897,642816,644317,646653,647172,647377,647639,651312,652044,652422,653059,653071,656367,656792,659690,665407,667642,668720,668897,678467,678867,678896,678931,678961,679008,679353,679424,679487,679838,680339,680375,680829,681422,681857,682371,682457,682502,682941,683373,683870,684359,685512,685578,686032,686391,686910,687336,687387,687437,687466,687899,688429,688450,688546,688883,689326,689866,689948,690059,690354,690931,691955,692345,692894,692955,693044,693404,693863,693975,694327,694452,694837,694893,695372,695851,696331,696655,696916,697012,697322,697384,697976,698332,698396,698864,699354,699926,700192,700397,701460,701883,702390,702849,702944,703332,703967,704330,704755,704849,705837,706084,706358,706843,707363,707845,708370,709149,709350,709865,710325,710850,711341,711403,711827,712377,712834,713379,713838,714340,714825,714944,714996,715341,715837,715898,716337,716832,716866,717616,717827,717870,717905,717932,718325,718831,718885,719317,719454,719496,719837,720382,720421,720913,721317,721365,721642,721870,722506,722895,723343,723837,724329,724375,724654,724819,724876,724920,725015,725818,726395,726825,726854,726896,727331,727827,727907,728331,728829,728868,729319,729422,729825,729879,729921,730331,730846,731815,731902,732323,732348,732828,732867,733337,733829,734368,734825,734928,735180,735297,735858,735893,736324,736397,736483,736843,737146,737185,737324,737831,737907,738319,738341,738422,738814,738838,739305,739821,739887,740310,740388,740424,740475,740823,740929,741384,741838,742362,742817,742879,743350,743812,743851,743904,744316,744345,744417,744553,744818,745321,745351,745483,745823,746310,746391,746822,747317,747883,748315,748397,748527,748808,749301,749856,750379,750623,750829,751329,751412,751914,752324,752848,752893,753358,753819,754313,754355,754489,754804,755306,756287,756307,756374,756846,757118,757369,757810,757851,758711,758820,759306,759815,760308,760363,760837,761314,761473,762310,762809,762870,763331,763838,763916,763963,764312,764347,764821,765311,765370,765800,765846,765887,766296,766793,766833,767390,767467,767795,768777,768810,768872,768903,769293,769556,769614,769807,769852,770303,770340,770370,770796,771289,771802,772293,772809,773311,773382,773412,773485,773521,773740,773786,774303,774844,774919,775324,775796,775850,776310,776375,776433,776502,776529,776896,777131,777306,777346,778006,778053,778092,778887,779053,779412,779598,779812,780337,780823,781304,782314,782339,782792,782855,782897,783292,783844,784305,784790,785307,785752,786004,786520,786969,787266,787450,787856,788380,788405,788871,789313,789826,790156,790561,791362,791807,792569,792654,792729,792830,792870,793306,793403,793807,793834,794305,794843,795362,795447,795715,795820,795944,796351,797372,797490,799543,799809,801459,802814,802841,803351,803862,804424,804816,804857,805292,805335,805374,805891,806822,808364,809421,810976,811234,811304,811334,812400,812593,813028,813610,814010,814051,814334,814853,815060,815442,815850,816329,817096,817535,817825,818857,819305,820265,820320,820510,820899,821440,821691,821909,822844,823391,823963,824361,824523,825058,825413,826046,826333,826396,826797,827516,827806,827908,827987,828703,828935,829323,829641,829871,830313,830875,831079,831315,831727,831929,833395,833829,835684,835999,836565,837319,837690,839316,840335,841331,841908,842392,843061,843614,843826,844985,846323,847925,848355,848924,849336,850060,850856,850961,851407,851871,852028,852514,853792,854787,855051,857382,857838,858102,858370,859467,859893,860454,862788,863027,863303,864165,864892,865819,866466,867841,868857,868949,869163,870084,871464,871680,871815,872211,872432,873587,874012,874343,874837,875301,875801,875924,876798,876916,877036,877298,877328,877816,877850,878082,878295,878886,879298,879867,880006,880312,880820,882252,882330,882813,883785,885490,885866,886007,886350,886390,887819,888372,888576,889287,889921,890377,890429,890545,890785,891252,891413,891860,892325,892876,893463,893848,894309,894312,894918,895494,895806,896382,897020,897783,897853,898018,898428,898849,899201,900403,900728,900856,901462,902464,904582,905652,905989,906615,906951,907082,907441,907791,908298,908343,909024,909085,909123,909685,910116,911746,913372,914682,915444,916163,917510,917880,918475,919134,919847,920286,920896,921714,921938,922298,922348,922353,922947,923338,923543,923826,923862,924311,924870,925262,925318,925782,925829,926836,926935,927496,927527,928373,928784,929387,930447,930502,930808,931517,931566,931688,932085,932453,932774,933038,934266,934791,935342,935815,936423,937302,937809,937952,939428,940304,941431,941996,942766,943518,944391,945817,945904,946805,947452,947482,947891,948388,949307,952434,953943,954824,955657,955832,956869,959335,960539,960855,961340,961439,962368,963281,963999,964639,964820,966316,966371,966947,967205,967347,968286,968663,969174,969926,971059,971303,971863,972273,972971,975275,975297,975321,975694,977416,977983,978350,978595,979728,979852,980075,980182,980225,981028,983752,983845,986439,986800,986854,986994,987632,987911,989210,989770,990292,991056,991479,992532,994468,995265,995941,998126,999166,1001440,1001855,1001994,1002994,1003493,1004045,1004503,1004509,1005303,1005515,1005568,1005589,1005992,1006031,1006075,1006344,1008272,1009088,1009515,1010455,1010555,1010799,1011040,1012014,1012158,1012657,1013010,1013508,1013539,1014027,1014485,1014992,1015512,1015995,1016470,1016593,1016668,1016987,1017556,1017571,1017641,1017698,1017902,1017933,1018033,1018536,1019070,1019079,1019499,1019516,1019535,1019984,1020504,1020695,1021094,1021642,1021856,1021980,1022138,1022502,1023366,1023498,1023989,1024006,1024071,1024168,1024623,1025012,1025483,1025571,1026042,1026418,1026476,1026986,1027208,1027515,1027545,1028030,1028041,1028147,1028157,1028272,1028540,1028575,1028799,1028988,1029063,1029087,1029222,1029392,1029411,1029454,1029475,1029975,1029977,1030486,1030528,1030534,1030976,1031196,1031484,1031986,1032023,1032025,1032137,1032140,1032176,1032178,1032481,1032509,1032981,1033018,1033280,1033379,1033539,1033976,1034457,1034511,1034983,1035021,1035210,1035228,1035255,1035269,1035303,1035458,1035551,1035587,1035603,1035618,1035675,1035709,1035773,1035957,1036002,1036035,1036055,1036066,1036510,1036512,1036872,1036874,1036983,1036992,1037481,1037514,1037955,1037995,1038008,1038028,1038039,1038062,1038077,1038100,1038129,1038138,1038252,1038261,1038301,1038488,1038532,1038576,1038955,1038973,1038986,1039032,1039081,1039477,1039505,1039521,1039542,1039553,1039615,1039619,1039650,1039654,1039677,1039693,1039706,1039726,1039741,1039772,1039774,1039812,1039841,1039980,1039995,1040065,1040066,1040498,1040508,1040530,1040532,1040810,1040840,1040869,1040953,1040965,1040982,1041472,1041480,1041976,1042005,1042049,1042055,1042089,1042098,1042146,1042148,1042165,1042178,1042194,1042209,1042234,1042263,1042527,1042539,1042562,1042976,1042983,1043002,1043451,1043471,1043497,1043512,1043542,1043951,1043963,1043979,1043993,1044012,1044028,1044059,1044072,1044100,1044102,1044476,1044496,1044948,1045002,1045012,1045059,1045154,1045183,1045449,1045468,1046003,1046060,1046202,1046483]]"
S2;0;false;;0;88d6ed6b8e8979f45e7338dc2d5585a6;209796;209867;209725;57.97125724586855;3;1;1;1;17029.333333333332;19218;14214;17656 19218 14214;17028.333333333332;19217;14213;2090.3807202410653;2090.3807202410653;"[[17655],[19217],[14213]]"
S3;0;true;terminated;3;;;;;;3;0;0;0;0;0;0;NaN NaN NaN;258428;258428;258428;0;NaN;"[[258428]]"
S4;0;true;terminated;3;;;;;;3;0;0;0;0;0;0;NaN NaN NaN;;;;;NaN;
S5;0;true;terminated;3;;;;;;3;0;0;0;0;0;0;NaN NaN NaN;;;;;NaN;
S6;0;true;Unexpected "A" at position 0 in state STOP;3;;;;;;3;0;0;0;0;0;0;NaN NaN NaN;;;;;NaN;
S7;0;true;terminated;3;;;;;;3;0;0;0;0;0;0;NaN NaN NaN;;;;;NaN;
S8;0;false;;0;ec47b1abbe36582a980effec6671602c;423308.6666666667;424509;422184;950.6840811869221;3;1159;1159;1159;38688.333333333336;59239;17523;39303 59239 17523;36253 36253 36253 36253 36400.666666666664 36401 36401 36587.666666666664 36587.666666666664 36793.666666666664 36793.666666666664 36943 36943 37165.333333333336 37165.333333333336 37198.333333333336 37198.333333333336 37266.333333333336 37266.333333333336 37448.333333333336 37448.333333333336 37631.666666666664 37632.666666666664 37715.666666666664 37715.666666666664 37718 37718.333333333336 37806 37806 37888.333333333336 37888.333333333336 37977 37977.333333333336 37977.333333333336 37977.333333333336 38059.666666666664 38059.666666666664 38126.333333333336 38126.333333333336 38126.333333333336 38126.333333333336 38126.333333333336 38126.666666666664 38217.333333333336 38217.333333333336 38217.333333333336 38217.333333333336 38279.666666666664 38279.666666666664 38279.666666666664 38279.666666666664 38303 38303 38303 38303 38346 38346.333333333336 38346.333333333336 38346.333333333336 38346.666666666664 38346.666666666664 38408.666666666664 38408.666666666664 38408.666666666664 38408.666666666664 38408.666666666664 38408.666666666664 38429 38429 38431 38431 38431 38431 38435 38435 38435 38435 38474.666666666664 38474.666666666664 38474.666666666664 38474.666666666664 38474.666666666664 38474.666666666664 38513.333333333336 38513.666666666664 38517.666666666664 38517.666666666664 38517.666666666664 38517.666666666664 38517.666666666664 38517.666666666664 38517.666666666664 38517.666666666664 38518.666666666664 38518.666666666664 38518.666666666664 38519 38519 38519 38519 38519 38521.666666666664 38522 38522 38522 38522.333333333336 38522.333333333336 38522.666666666664 38522.666666666664 38522.666666666664 38522.666666666664 38522.666666666664 38522.666666666664 38523 38523 38523.333333333336 38523.666666666664 38523.666666666664 38523.666666666664 38523.666666666664 38523.666666666664 38523.666666666664 38523.666666666664 38524.333333333336 38524.333333333336 38524.333333333336 38524.333333333336 38524.333333333336 38524.333333333336 38524.666666666664 38525 38525 38525 38525.666666666664 38525.666666666664 38548.333333333336 38548.333333333336 38548.333333333336 38548.333333333336 38548.333333333336 38548.333333333336 38548.333333333336 38549 38549 38549 38568.666666666664 38568.666666666664 38568.666666666664 38568.666666666664 38568.666666666664 38568.666666666664 38569 38569 38569 38569 38570 38570.333333333336 38570.333333333336 38570.666666666664 38570.666666666664 38570.666666666664 38571 38571 38571.333333333336 38571.333333333336 38572.666666666664 38572.666666666664 38572.666666666664 38573 38573 38573 38573.333333333336 38573.333333333336 38575.333333333336 38575.333333333336 38575.333333333336 38575.333333333336 38575.333333333336 38575.333333333336 38575.333333333336 38576.333333333336 38576.666666666664 38576.666666666664 38576.666666666664 38576.666666666664 38577 38577 38577 38577 38577 38577 38577.666666666664 38577.666666666664 38577.666666666664 38577.666666666664 38577.666666666664 38577.666666666664 38577.666666666664 38577.666666666664 38577.666666666664 38577.666666666664 38579.666666666664 38579.666666666664 38579.666666666664 38579.666666666664 38579.666666666664 38579.666666666664 38579.666666666664 38579.666666666664 38579.666666666664 38579.666666666664 38580.333333333336 38580.333333333336 38580.333333333336 38580.333333333336 38580.333333333336 38580.333333333336 38580.333333333336 38580.333333333336 38580.666666666664 38580.666666666664 38581.333333333336 38581.333333333336 38581.333333333336 38581.333333333336 38581.333333333336 38581.333333333336 38581.333333333336 38581.333333333336 38581.333333333336 38581.333333333336 38582.333333333336 38582.333333333336 38582.666666666664 38583 38583 38583 38583 38583 38583 38583 38583.333333333336 38583.333333333336 38583.333333333336 38583.333333333336 38583.666666666664 38583.666666666664 38583.666666666664 38584.333333333336 38584.333333333336 38584.333333333336 38584.666666666664 38584.666666666664 38584.666666666664 38584.666666666664 38584.666666666664 38584.666666666664 38584.666666666664 38584.666666666664 38585 38585.333333333336 38585.666666666664 38585.666666666664 38585.666666666664 38585.666666666664 38585.666666666664 38585.666666666664 38585.666666666664 38585.666666666664 38586.666666666664 38586.666666666664 38587 38587 38587 38587.333333333336 38587.333333333336 38587.333333333336 38587.333333333336 38587.333333333336 38587.666666666664 38587.666666666664 38587.666666666664 38587.666666666664 38588 38588 38588 38588 38588 38588.333333333336 38589 38589 38589 38589 38589 38589 38589 38589 38589 38589 38589.333333333336 38589.666666666664 38590 38590 38590 38590 38590 38590 38590 38590 38590 38590.333333333336 38590.666666666664 38590.666666666664 38590.666666666664 38591 38591 38591 38591 38591 38591 38591 38591.333333333336 38591.333333333336 38591.333333333336 38591.333333333336 38591.333333333336 38591.333333333336 38591.333333333336 38591.666666666664 38592 38592 38593 38593 38593 38593 38593 38593 38593 38593.333333333336 38593.666666666664 38593.666666666664 38594 38594 38594 38594 38594 38594 38594 38594 38594.666666666664 38594.666666666664 38594.666666666664 38594.666666666664 38594.666666666664 38595 38595 38595 38595 38595 38595.333333333336 38595.333333333336 38595.666666666664 38595.666666666664 38595.666666666664 38595.666666666664 38595.666666666664 38595.666666666664 38595.666666666664 38596.333333333336 38596.333333333336 38596.333333333336 38596.666666666664 38597 38597 38597 38597 38597 38597 38597 38597 38597.333333333336 38597.333333333336 38597.333333333336 38597.333333333336 38597.333333333336 38597.333333333336 38597.333333333336 38597.333333333336 38597.333333333336 38597.666666666664 38597.666666666664 38598 38598 38598 38598.333333333336 38598.333333333336 38598.333333333336 38598.333333333336 38598.333333333336 38601 38601 38604 38604 38604 38604 38604 38604 38604 38604.333333333336 38604.666666666664 38604.666666666664 38605 38605 38605 38605 38605 38605 38605 38605 38606 38606.666666666664 38607 38607 38607 38607 38607 38607 38607 38607 38610.666666666664 38610.666666666664 38611 38611 38611 38611.333333333336 38611.333333333336 38611.333333333336 38611.333333333336 38611.333333333336 38611.333333333336 38611.333333333336 38611.333333333336 38611.666666666664 38611.666666666664 38611.666666666664 38611.666666666664 38611.666666666664 38612 38612.333333333336 38612.333333333336 38612.333333333336 38612.666666666664 38612.666666666664 38612.666666666664 38612.666666666664 38612.666666666664 38612.666666666664 38612.666666666664 38612.666666666664 38613 38613 38614.333333333336 38614.333333333336 38614.333333333336 38614.333333333336 38614.333333333336 38614.333333333336 38614.333333333336 38614.333333333336 38614.666666666664 38614.666666666664 38615.333333333336 38615.333333333336 38615.333333333336 38615.666666666664 38615.666666666664 38615.666666666664 38615.666666666664 38615.666666666664 38615.666666666664 38615.666666666664 38615.666666666664 38615.666666666664 38615.666666666664 38615.666666666664 38615.666666666664 38615.666666666664 38615.666666666664 38616 38616.333333333336 38616.333333333336 38616.666666666664 38616.666666666664 38616.666666666664 38616.666666666664 38616.666666666664 38616.666666666664 38616.666666666664 38616.666666666664 38617 38617.333333333336 38617.666666666664 38617.666666666664 38617.666666666664 38617.666666666664 38617.666666666664 38617.666666666664 38617.666666666664 38617.666666666664 38618 38618 38618 38618 38618 38618.333333333336 38618.333333333336 38618.333333333336 38618.333333333336 38618.333333333336 38618.333333333336 38618.333333333336 38618.666666666664 38618.666666666664 38618.666666666664 38618.666666666664 38618.666666666664 38618.666666666664 38618.666666666664 38619.333333333336 38619.666666666664 38619.666666666664 38620.666666666664 38620.666666666664 38620.666666666664 38620.666666666664 38620.666666666664 38620.666666666664 38620.666666666664 38620.666666666664 38621 38621.333333333336 38621.333333333336 38621.333333333336 38621.333333333336 38621.333333333336 38621.333333333336 38621.333333333336 38621.666666666664 38621.666666666664 38621.666666666664 38621.666666666664 38621.666666666664 38621.666666666664 38621.666666666664 38622 38622 38622.333333333336 38622.333333333336 38622.333333333336 38622.333333333336 38622.333333333336 38622.666666666664 38622.666666666664 38622.666666666664 38622.666666666664 38622.666666666664 38622.666666666664 38622.666666666664 38622.666666666664 38623.333333333336 38623.333333333336 38623.666666666664 38623.666666666664 38623.666666666664 38623.666666666664 38623.666666666664 38623.666666666664 38623.666666666664 38623.666666666664 38624 38624.333333333336 38624.666666666664 38624.666666666664 38624.666666666664 38624.666666666664 38624.666666666664 38624.666666666664 38624.666666666664 38624.666666666664 38624.666666666664 38624.666666666664 38625 38625 38625 38625.333333333336 38625.666666666664 38625.666666666664 38625.666666666664 38625.666666666664 38626 38626 38626.333333333336 38626.333333333336 38626.333333333336 38626.333333333336 38626.666666666664 38626.666666666664 38626.666666666664 38627.333333333336 38627.333333333336 38627.333333333336 38627.333333333336 38627.333333333336 38627.333333333336 38627.333333333336 38627.333333333336 38627.333333333336 38627.333333333336 38627.333333333336 38628 38628 38628.333333333336 38628.333333333336 38628.333333333336 38628.333333333336 38628.333333333336 38628.333333333336 38628.333333333336 38628.333333333336 38629.333333333336 38629.333333333336 38629.333333333336 38629.333333333336 38629.333333333336 38629.333333333336 38629.333333333336 38629.333333333336 38629.333333333336 38629.333333333336 38629.666666666664 38629.666666666664 38629.666666666664 38630 38630 38630 38630 38630.333333333336 38630.333333333336 38630.333333333336 38630.333333333336 38630.333333333336 38630.333333333336 38630.333333333336 38630.333333333336 38630.333333333336 38630.333333333336 38630.666666666664 38630.666666666664 38630.666666666664 38631.666666666664 38632.333333333336 38632.333333333336 38632.333333333336 38632.333333333336 38632.333333333336 38632.333333333336 38632.333333333336 38632.333333333336 38632.333333333336 38632.666666666664 38633 38633 38633 38633 38633.333333333336 38633.333333333336 38633.333333333336 38633.333333333336 38633.333333333336 38635 38635 38635 38635 38635 38635 38635 38635 38635 38635 38635.666666666664 38635.666666666664 38635.666666666664 38635.666666666664 38635.666666666664 38635.666666666664 38635.666666666664 38635.666666666664 38635.666666666664 38636.333333333336 38636.666666666664 38636.666666666664 38636.666666666664 38636.666666666664 38636.666666666664 38636.666666666664 38636.666666666664 38636.666666666664 38636.666666666664 38636.666666666664 38636.666666666664 38637 38637 38637.333333333336 38637.333333333336 38637.333333333336 38637.666666666664 38637.666666666664 38637.666666666664 38637.666666666664 38637.666666666664 38637.666666666664 38637.666666666664 38637.666666666664 38638 38638 38638 38638 38638 38638 38639 38639 38639 38639.333333333336 38639.333333333336 38639.333333333336 38639.333333333336 38639.333333333336 38639.333333333336 38639.333333333336 38639.666666666664 38639.666666666664 38640 38640 38640 38640 38640 38640 38640 38640 38640.666666666664 38640.666666666664 38640.666666666664 38640.666666666664 38640.666666666664 38641 38641 38641 38641 38641 38641.666666666664 38641.666666666664 38641.666666666664 38641.666666666664 38641.666666666664 38641.666666666664 38641.666666666664 38641.666666666664 38641.666666666664 38641.666666666664 38642.333333333336 38642.333333333336 38642.333333333336 38643 38643 38643 38643 38643 38643 38643 38643.333333333336 38643.333333333336 38643.333333333336 38643.333333333336 38643.666666666664 38643.666666666664 38643.666666666664 38644 38644 38644 38645.666666666664 38645.666666666664 38645.666666666664 38645.666666666664 38645.666666666664 38645.666666666664 38645.666666666664 38645.666666666664 38645.666666666664 38645.666666666664 38648 38648 38648.333333333336 38648.333333333336 38648.666666666664 38648.666666666664 38648.666666666664 38648.666666666664 38648.666666666664 38648.666666666664 38649 38649 38649 38649 38649 38649 38649 38649 38649 38649 38649.666666666664 38649.666666666664 38649.666666666664 38649.666666666664 38649.666666666664 38650 38650 38650 38650 38650 38651 38651 38651.333333333336 38651.333333333336 38651.333333333336 38651.333333333336 38651.333333333336 38651.333333333336 38651.333333333336 38651.333333333336 38651.333333333336 38651.666666666664 38652 38652.333333333336 38652.333333333336 38652.333333333336 38652.333333333336 38652.333333333336 38652.333333333336 38652.333333333336 38653 38653 38653 38653 38653 38653 38653 38653 38653 38653 38654 38654 38654 38654 38654 38654 38654.333333333336 38654.666666666664 38654.666666666664 38654.666666666664 38655 38655 38655 38655 38655 38655 38655 38655 38655 38655 38655.666666666664 38656 38656 38656 38656 38656 38656 38656 38656 38656.333333333336 38656.666666666664 38656.666666666664 38656.666666666664 38656.666666666664 38656.666666666664 38656.666666666664 38656.666666666664 38656.666666666664 38656.666666666664 38656.666666666664 38657 38657 38657 38657 38657 38657 38657.666666666664 38658 38658 38658 38658 38658 38658 38658 38658 38658 38658 38658 38658.333333333336 38658.333333333336 38659 38661 38661 38661 38661 38661 38661 38661 38661 38661 38663 38663 38663 38663.333333333336 38663.333333333336 38663.333333333336 38663.333333333336 38663.333333333336 38663.333333333336 38663.333333333336 38663.666666666664 38663.666666666664 38663.666666666664 38663.666666666664 38663.666666666664 38664 38664 38664.333333333336 38664.333333333336 38664.333333333336 38664.666666666664 38664.666666666664 38664.666666666664 38664.666666666664 38664.666666666664 38664.666666666664 38664.666666666664 38664.666666666664 38664.666666666664 38664.666666666664 38665 38665.333333333336 38665.333333333336 38665.333333333336 38665.333333333336 38665.333333333336 38665.333333333336 38665.333333333336 38665.333333333336 38665.333333333336 38666.333333333336 38666.333333333336 38666.333333333336 38666.333333333336 38666.666666666664 38666.666666666664 38666.666666666664 38666.666666666664 38666.666666666664 38666.666666666664 38667 38667 38667 38667 38667 38667 38667.333333333336 38667.666666666664 38667.666666666664 38667.666666666664 38668.666666666664 38668.666666666664 38668.666666666664 38668.666666666664 38668.666666666664 38668.666666666664 38668.666666666664 38668.666666666664 38668.666666666664 38668.666666666664 38669.333333333336 38669.666666666664 38669.666666666664 38669.666666666664 38669.666666666664 38669.666666666664 38669.666666666664 38669.666666666664 38669.666666666664 38669.666666666664 38669.666666666664 38669.666666666664 38669.666666666664 38669.666666666664 38669.666666666664 38669.666666666664 38669.666666666664 38670 38670 38670 38670.333333333336 38670.666666666664 38670.666666666664 38670.666666666664 38670.666666666664 38670.666666666664 38670.666666666664 38671 38671 38671 38672 38672 38672 38672 38672 38672 38672 38672 38672 38672 38672 38672.666666666664 38672.666666666664 38672.666666666664 38672.666666666664 38672.666666666664 38672.666666666664 38673 38673 38673 38673.333333333336 38673.333333333336 38673.333333333336 38673.666666666664 38673.666666666664 38673.666666666664 38673.666666666664 38673.666666666664 38673.666666666664 38673.666666666664 38675.333333333336 38675.333333333336 38675.333333333336 38675.333333333336 38675.333333333336 38675.333333333336 38675.333333333336 38676 38676 38676 38676.333333333336 38676.333333333336 38676.333333333336 38676.333333333336 38676.333333333336 38676.333333333336 38676.333333333336 38676.333333333336 38676.333333333336 38676.333333333336 38677.333333333336 38678.666666666664 38678.666666666664 38678.666666666664 38678.666666666664 38678.666666666664 38678.666666666664 38678.666666666664 38678.666666666664 38678.666666666664 38679 38679.333333333336 38679.333333333336 38679.333333333336 38679.333333333336 38679.333333333336 38679.333333333336 38679.333333333336 38679.333333333336 38679.333333333336 38679.666666666664 38680 38680 38680 38680 38680 38680 38680 38680 38680 38680.666666666664 38681 38681 38681 38681 38682 38682 38682 38682 38682 38683 38683 38683.333333333336 38683.333333333336 38683.333333333336 38683.666666666664 38683.666666666664 38683.666666666664 38683.666666666664 38683.666666666664 38684 38684 38684 38684 38684 38684 38684 38684 38684 38684.333333333336 38685 38685 38685 38685 38685 38685 38685 38685 38685 38685 38685.666666666664 38686 38686 38686.333333333336 38686.333333333336 38686.333333333336 38686.333333333336 38686.333333333336 38686.333333333336 38686.333333333336;59131 59131 59131 59131 59131 59132 59132 59132 59132 59133 59133 59133 59133 59133 59133 59133 59133 59133 59133 59133 59133 59133 59136 59136 59136 59136 59136 59136 59136 59136 59136 59136 59136 59136 59136 59136 59136 59136 59136 59136 59136 59136 59137 59137 59137 59137 59137 59137 59137 59137 59137 59137 59137 59137 59137 59137 59138 59138 59138 59138 59138 59138 59138 59138 59138 59138 59138 59138 59138 59139 59139 59139 59139 59139 59139 59139 59139 59139 59139 59139 59139 59139 59139 59139 59140 59140 59140 59140 59140 59140 59140 59140 59140 59140 59140 59140 59141 59141 59141 59141 59141 59141 59142 59142 59142 59142 59142 59142 59142 59142 59142 59142 59142 59142 59142 59142 59143 59143 59143 59143 59143 59143 59143 59143 59143 59143 59143 59143 59143 59143 59144 59144 59144 59144 59144 59144 59144 59144 59144 59144 59144 59144 59146 59146 59146 59146 59146 59146 59146 59146 59146 59146 59146 59146 59146 59146 59147 59147 59147 59147 59147 59147 59147 59148 59148 59148 59148 59148 59149 59149 59149 59149 59149 59149 59149 59149 59149 59149 59149 59149 59152 59152 59152 59152 59152 59153 59153 59153 59153 59153 59153 59153 59153 59153 59153 59153 59153 59153 59153 59153 59153 59153 59153 59153 59153 59153 59153 59153 59153 59153 59153 59154 59154 59154 59154 59154 59154 59154 59154 59154 59154 59154 59154 59154 59154 59154 59154 59154 59154 59154 59154 59154 59154 59154 59155 59155 59155 59155 59155 59155 59155 59155 59155 59155 59155 59155 59155 59155 59157 59157 59157 59157 59157 59157 59157 59157 59157 59157 59157 59157 59158 59158 59158 59158 59158 59158 59158 59158 59158 59158 59158 59158 59158 59158 59159 59159 59159 59159 59159 59159 59159 59159 59159 59159 59159 59159 59159 59159 59160 59160 59160 59160 59160 59160 59160 59160 59160 59160 59160 59160 59161 59161 59161 59161 59161 59161 59161 59161 59161 59161 59161 59161 59161 59161 59162 59162 59162 59162 59162 59162 59162 59162 59162 59162 59162 59162 59162 59162 59163 59163 59163 59163 59163 59163 59163 59163 59163 59163 59164 59164 59164 59164 59164 59164 59164 59164 59164 59164 59164 59164 59164 59164 59164 59164 59165 59165 59165 59165 59165 59165 59165 59165 59165 59165 59165 59165 59165 59165 59167 59167 59167 59167 59167 59167 59167 59167 59167 59167 59167 59167 59168 59168 59168 59168 59168 59168 59168 59168 59168 59168 59168 59168 59168 59168 59169 59169 59169 59169 59169 59169 59169 59169 59169 59169 59169 59169 59169 59169 59170 59170 59170 59170 59170 59170 59170 59170 59170 59170 59170 59170 59172 59172 59172 59172 59172 59172 59172 59172 59172 59172 59172 59172 59172 59172 59173 59173 59173 59173 59173 59173 59173 59173 59173 59173 59173 59173 59173 59173 59174 59174 59174 59174 59174 59174 59174 59174 59174 59174 59174 59174 59174 59174 59174 59174 59174 59174 59174 59174 59174 59174 59174 59174 59174 59174 59175 59175 59175 59175 59175 59175 59175 59175 59175 59175 59175 59175 59175 59175 59176 59176 59176 59176 59176 59176 59176 59176 59176 59176 59176 59176 59177 59177 59177 59177 59177 59177 59177 59177 59177 59177 59177 59177 59177 59177 59178 59178 59178 59178 59178 59178 59178 59178 59178 59178 59178 59178 59178 59178 59179 59179 59179 59179 59179 59179 59179 59179 59179 59179 59179 59179 59180 59180 59180 59180 59180 59180 59180 59180 59180 59180 59180 59180 59180 59180 59181 59181 59181 59181 59181 59181 59181 59181 59181 59181 59181 59181 59181 59181 59181 59182 59182 59182 59182 59182 59182 59182 59182 59182 59182 59182 59183 59183 59183 59183 59183 59183 59183 59183 59183 59183 59183 59183 59183 59183 59184 59184 59184 59184 59184 59184 59184 59184 59184 59184 59184 59184 59184 59184 59185 59185 59185 59185 59185 59185 59185 59185 59185 59185 59185 59185 59185 59186 59186 59186 59186 59186 59186 59186 59186 59186 59186 59186 59186 59186 59186 59186 59186 59186 59186 59186 59186 59186 59186 59186 59186 59186 59187 59187 59187 59187 59187 59187 59187 59187 59187 59187 59187 59187 59187 59187 59189 59189 59189 59189 59189 59189 59189 59189 59189 59189 59189 59189 59189 59189 59190 59190 59190 59190 59190 59191 59191 59191 59191 59191 59191 59191 59191 59191 59191 59191 59191 59191 59191 59191 59191 59191 59191 59191 59192 59192 59192 59192 59192 59192 59192 59192 59192 59192 59192 59192 59193 59193 59193 59193 59193 59193 59193 59193 59193 59193 59193 59193 59193 59194 59194 59194 59194 59194 59194 59194 59194 59194 59194 59194 59194 59194 59194 59194 59194 59194 59194 59195 59195 59195 59195 59195 59195 59195 59195 59195 59195 59195 59195 59195 59196 59196 59196 59196 59196 59196 59196 59196 59196 59196 59196 59196 59196 59196 59196 59196 59196 59196 59198 59198 59198 59198 59198 59198 59198 59198 59198 59198 59198 59198 59198 59198 59199 59199 59199 59199 59199 59199 59199 59199 59199 59199 59199 59199 59199 59199 59199 59199 59199 59200 59200 59200 59200 59200 59200 59200 59200 59200 59200 59200 59200 59200 59200 59200 59200 59200 59200 59200 59200 59200 59201 59201 59201 59201 59201 59201 59201 59201 59201 59201 59201 59201 59201 59201 59201 59201 59202 59202 59203 59203 59203 59203 59203 59203 59203 59203 59203 59203 59203 59203 59203 59203 59203 59203 59203 59203 59203 59203 59203 59203 59203 59203 59204 59204 59204 59204 59204 59204 59204 59204 59204 59204 59204 59204 59204 59204 59205 59205 59205 59205 59205 59205 59205 59205 59206 59206 59206 59206 59206 59206 59206 59206 59206 59206 59206 59206 59206 59206 59206 59206 59206 59206 59207 59207 59207 59207 59207 59207 59207 59207 59207 59207 59207 59208 59208 59208 59214 59214 59214 59214 59214 59214 59214 59214 59214 59214 59214 59214 59215 59215 59215 59215 59215 59215 59215 59215 59215 59215 59215 59215 59215 59215 59216 59216 59216 59216 59216 59216 59216 59216 59216 59216 59216 59216 59216 59216 59217 59217 59217 59217 59217 59217 59217 59217 59217 59217 59217 59217 59217 59218 59218 59218 59218 59218 59218 59218 59218 59218 59218 59218 59218 59218 59219 59219 59219 59219 59219 59219 59219 59219 59219 59219 59219 59219 59219 59219 59220 59220 59220 59220 59220 59220 59220 59220 59220 59220 59220 59220 59220 59220 59220 59220 59220 59220 59220 59220 59221 59221 59221 59221 59221 59221 59222 59222 59222 59222 59222 59222 59222 59222 59222 59222 59222 59222 59222 59222 59223 59223 59223 59223 59223 59223 59223 59223 59223 59223 59223 59223 59224 59224 59224 59224 59224 59224 59224 59224 59224 59224 59224 59224 59224 59224 59226 59226 59226 59226 59226 59226 59226 59226 59226 59226 59226 59226 59226 59226 59230 59230 59230 59230 59230 59230 59230 59230 59230 59230 59231 59231 59231 59231 59231 59231 59231 59231 59231 59231 59232 59232 59232 59232 59232 59232 59232 59232 59232 59232 59233 59233 59233 59233 59236 59236 59236 59236 59236 59236 59236 59236 59236 59236 59237 59237 59237 59237 59237 59237 59237 59237 59237 59237 59237 59237 59237 59237 59238 59238 59238 59238 59238 59238 59238 59238 59238 59238 59238 59238 59238 59238 59239 59239 59239 59239 59239 59239 59239;16889 16889 16889 16889 16889 16889 16889 16898 16898 16898 16898 17079 17079 17079 17079 17155 17155 17155 17155 17155 17155 17218 17218 17218 17218 17225 17226 17226 17226 17226 17226 17232 17232 17232 17232 17232 17232 17239 17239 17239 17239 17239 17239 17253 17253 17253 17253 17253 17253 17253 17253 17254 17254 17254 17254 17254 17254 17254 17254 17255 17255 17255 17255 17255 17255 17255 17255 17255 17255 17260 17260 17260 17260 17260 17260 17260 17260 17379 17379 17379 17379 17379 17379 17379 17379 17391 17391 17391 17391 17391 17391 17391 17391 17392 17392 17392 17392 17392 17392 17392 17392 17392 17392 17392 17392 17393 17393 17393 17393 17393 17393 17393 17393 17394 17394 17394 17394 17394 17394 17394 17394 17394 17394 17396 17396 17396 17396 17396 17396 17396 17396 17396 17396 17398 17398 17399 17399 17399 17399 17399 17399 17399 17399 17399 17399 17399 17399 17399 17399 17399 17399 17400 17400 17400 17400 17400 17400 17400 17400 17400 17400 17401 17401 17401 17401 17401 17401 17401 17401 17401 17401 17402 17402 17402 17402 17402 17402 17402 17402 17402 17402 17402 17402 17402 17402 17402 17402 17402 17402 17402 17402 17403 17403 17403 17403 17403 17403 17403 17403 17403 17403 17408 17408 17408 17408 17408 17408 17408 17408 17408 17408 17408 17408 17408 17408 17408 17408 17408 17408 17409 17409 17409 17409 17409 17409 17409 17409 17409 17409 17409 17409 17410 17410 17410 17410 17410 17410 17410 17410 17410 17410 17411 17411 17411 17411 17411 17411 17411 17411 17411 17411 17412 17412 17412 17412 17412 17412 17412 17412 17412 17412 17413 17413 17413 17413 17413 17413 17413 17413 17413 17413 17414 17414 17414 17414 17414 17414 17414 17414 17414 17414 17414 17414 17415 17415 17415 17415 17415 17415 17415 17415 17415 17415 17415 17415 17415 17415 17415 17415 17415 17415 17416 17416 17416 17416 17416 17416 17416 17416 17416 17416 17417 17417 17417 17417 17417 17417 17417 17417 17417 17417 17418 17418 17418 17418 17418 17418 17418 17418 17418 17418 17421 17421 17421 17421 17421 17421 17421 17421 17421 17421 17422 17422 17422 17422 17422 17422 17422 17422 17423 17423 17423 17423 17423 17423 17423 17423 17423 17423 17423 17423 17424 17424 17424 17424 17424 17424 17424 17424 17424 17424 17424 17425 17425 17425 17425 17425 17425 17425 17425 17425 17425 17425 17425 17425 17425 17425 17425 17425 17425 17425 17426 17426 17426 17426 17426 17426 17426 17426 17426 17426 17435 17435 17435 17435 17435 17435 17435 17435 17435 17435 17436 17436 17436 17436 17436 17436 17436 17436 17436 17436 17437 17437 17437 17437 17437 17437 17437 17437 17437 17437 17438 17438 17438 17438 17438 17438 17438 17438 17438 17438 17438 17438 17438 17438 17438 17438 17439 17439 17439 17439 17440 17440 17440 17440 17440 17440 17440 17440 17440 17440 17444 17444 17444 17444 17444 17444 17444 17444 17444 17444 17445 17445 17445 17445 17445 17445 17445 17445 17445 17445 17445 17445 17445 17445 17445 17445 17445 17445 17445 17445 17446 17446 17446 17446 17446 17446 17446 17446 17446 17446 17447 17447 17447 17447 17447 17447 17447 17447 17447 17447 17447 17447 17447 17447 17447 17447 17447 17447 17447 17447 17448 17448 17448 17448 17448 17448 17448 17448 17448 17448 17451 17451 17451 17451 17451 17451 17451 17451 17451 17451 17451 17451 17451 17451 17451 17451 17452 17452 17452 17452 17452 17452 17452 17452 17452 17452 17452 17452 17452 17452 17453 17453 17453 17453 17453 17453 17453 17453 17453 17453 17454 17454 17454 17454 17454 17454 17454 17454 17454 17454 17455 17455 17455 17455 17455 17455 17455 17455 17455 17455 17456 17456 17456 17456 17456 17456 17456 17456 17456 17456 17457 17457 17457 17457 17457 17457 17457 17458 17458 17458 17458 17458 17458 17458 17458 17458 17458 17458 17459 17459 17459 17459 17459 17459 17459 17459 17459 17459 17460 17460 17460 17460 17460 17460 17460 17460 17460 17460 17460 17460 17460 17461 17461 17461 17461 17461 17461 17461 17461 17461 17461 17461 17461 17461 17461 17461 17461 17461 17464 17464 17464 17464 17464 17464 17464 17464 17464 17464 17464 17465 17465 17465 17465 17465 17465 17465 17465 17465 17465 17465 17465 17465 17465 17465 17465 17465 17465 17465 17466 17466 17466 17466 17466 17466 17466 17466 17466 17467 17467 17467 17467 17467 17467 17467 17467 17467 17467 17467 17467 17467 17467 17467 17467 17467 17468 17468 17468 17468 17468 17468 17468 17468 17468 17468 17468 17468 17468 17468 17469 17469 17469 17470 17470 17470 17470 17470 17470 17470 17470 17470 17470 17470 17470 17470 17470 17470 17470 17470 17471 17471 17471 17471 17471 17471 17471 17471 17471 17471 17472 17472 17472 17472 17472 17472 17472 17472 17472 17472 17473 17473 17473 17473 17473 17473 17473 17473 17473 17473 17473 17473 17473 17473 17474 17474 17474 17474 17474 17474 17478 17478 17478 17478 17478 17478 17478 17478 17478 17478 17485 17485 17485 17485 17485 17485 17485 17485 17485 17485 17486 17486 17486 17486 17486 17486 17486 17486 17486 17486 17487 17487 17487 17487 17487 17487 17487 17487 17487 17487 17488 17488 17488 17488 17488 17488 17488 17488 17488 17488 17488 17488 17489 17489 17489 17489 17489 17489 17489 17489 17490 17490 17490 17490 17490 17490 17490 17490 17490 17490 17492 17492 17492 17492 17492 17492 17492 17492 17492 17492 17493 17493 17493 17493 17493 17493 17493 17493 17493 17493 17494 17494 17494 17494 17494 17494 17494 17494 17494 17494 17494 17494 17494 17494 17494 17494 17494 17494 17494 17494 17495 17495 17495 17495 17495 17495 17496 17496 17496 17496 17496 17496 17496 17496 17496 17496 17496 17496 17496 17496 17497 17497 17497 17497 17497 17497 17497 17497 17497 17497 17498 17498 17498 17498 17498 17498 17498 17498 17498 17498 17498 17498 17498 17498 17498 17499 17499 17499 17499 17499 17499 17499 17499 17499 17499 17499 17499 17499 17499 17499 17500 17500 17500 17500 17500 17500 17500 17500 17500 17500 17501 17501 17501 17501 17501 17501 17501 17501 17501 17501 17501 17501 17501 17501 17501 17501 17502 17502 17502 17502 17504 17504 17504 17504 17504 17504 17504 17504 17504 17504 17505 17505 17505 17505 17505 17505 17505 17505 17505 17505 17505 17505 17505 17505 17505 17505 17505 17506 17506 17506 17506 17506 17506 17506 17506 17506 17506 17506 17506 17506 17507 17507 17507 17507 17507 17507 17507 17507 17507 17507 17507 17507 17507 17507 17507 17507 17507 17508 17508 17508 17509 17509 17509 17509 17509 17509 17509 17509 17509 17509 17513 17513 17513 17513 17513 17513 17513 17513 17513 17513 17513 17513 17513 17513 17513 17513 17513 17513 17513 17513 17514 17514 17514 17514 17514 17514 17514 17514 17514 17514 17515 17515 17515 17515 17515 17515 17515 17515 17515 17515 17515 17515 17515 17515 17515 17515 17515 17515 17515 17515 17516 17516 17516 17516 17516 17516 17516 17516 17516 17516 17519 17519 17519 17519 17519 17519 17519 17519 17519 17519 17520 17520 17520 17520 17520 17520 17520 17520 17520 17520 17521 17521 17521 17521 17521 17521 17521 17521 17521 17521 17522 17522 17522 17522 17522 17522 17522 17522 17522 17522;17423.313653454865 17423.313653454865 17423.313653454865 17423.313653454865 17394.759792024215 17395.19537113625 17395.19537113625 17359.71448177904 17359.71448177904 17328.732139298467 17328.732139298467 17247.075810119233 17247.075810119233 17219.93593354968 17219.93593354968 17189.550650193145 17189.550650193145 17182.336227132277 17182.336227132277 17165.662960948783 17165.662960948783 17129.002117915556 17130.257389257822 17125.384011915048 17125.384011915048 17122.591295322876 17122.192350539954 17117.902908943022 17117.902908943022 17114.69127841795 17114.69127841795 17109.740909785865 17109.732850697063 17109.732850697063 17109.732850697063 17108.1399794237 17108.1399794237 17104.597361203476 17104.597361203476 17104.597361203476 17104.597361203476 17104.597361203476 17105.006797881008 17099.100567638703 17099.100567638703 17099.100567638703 17099.100567638703 17099.490622692698 17099.490622692698 17099.490622692698 17099.490622692698 17099.33899307222 17099.33899307222 17099.33899307222 17099.33899307222 17099.98777777341 17100.39306240909 17100.39306240909 17100.39306240909 17099.981916819546 17099.981916819546 17101.29559094541 17101.29559094541 17101.29559094541 17101.29559094541 17101.29559094541 17101.29559094541 17101.82428865412 17101.82428865412 17100.164463146742 17100.164463146742 17100.164463146742 17100.164463146742 17100.27370151328 17100.27370151328 17100.27370151328 17100.27370151328 17051.176622808827 17051.176622808827 17051.176622808827 17051.176622808827 17051.176622808827 17051.176622808827 17052.24240060201 17052.645588164774 17047.688295549702 17047.688295549702 17047.688295549702 17047.688295549702 17047.688295549702 17047.688295549702 17047.688295549702 17047.688295549702 17047.294943447447 17047.294943447447 17047.294943447447 17047.698163290745 17047.698163290745 17047.698163290745 17047.698163290745 17047.698163290745 17047.777574282878 17048.18074360624 17048.18074360624 17048.18074360624 17047.767602305656 17047.767602305656 17047.777574282878 17047.777574282878 17047.777574282878 17047.777574282878 17047.777574282878 17047.777574282878 17047.364429729307 17047.364429729307 17047.374408460153 17047.777574282878 17047.777574282878 17047.777574282878 17047.777574282878 17047.777574282878 17047.777574282878 17047.777574282878 17046.951288198783 17046.951288198783 17046.951288198783 17046.951288198783 17046.951288198783 17046.951288198783 17046.96126065353 17047.364429729307 17047.364429729307 17047.364429729307 17046.538149691536 17046.538149691536 17046.821137352526 17046.821137352526 17046.821137352526 17046.821137352526 17046.821137352526 17046.821137352526 17046.821137352526 17047.626599226845 17047.626599226845 17047.626599226845 17048.2872323162 17048.2872323162 17048.2872323162 17048.2872323162 17048.2872323162 17048.2872323162 17047.87331800265 17047.87331800265 17047.87331800265 17047.87331800265 17047.908102364545 17048.310421335664 17048.310421335664 17048.322035385834 17048.322035385834 17048.322035385834 17047.908102364545 17047.908102364545 17048.310421335664 17048.310421335664 17048.35695569778 17048.35695569778 17048.35695569778 17048.759251042287 17048.759251042287 17048.759251042287 17048.34530256692 17048.34530256692 17048.415416754196 17048.415416754196 17048.415416754196 17048.415416754196 17048.415416754196 17048.415416754196 17048.415416754196 17049.622211519985 17049.633922430385 17049.633922430385 17049.633922430385 17049.633922430385 17050.03618764488 17050.03618764488 17050.03618764488 17050.03618764488 17050.03618764488 17050.03618764488 17049.633922430385 17049.633922430385 17049.633922430385 17049.633922430385 17049.633922430385 17049.633922430385 17049.633922430385 17049.633922430385 17049.633922430385 17049.633922430385 17047.57574814932 17047.57574814932 17047.57574814932 17047.57574814932 17047.57574814932 17047.57574814932 17047.57574814932 17047.57574814932 17047.57574814932 17047.57574814932 17047.98972182807 17047.98972182807 17047.98972182807 17047.98972182807 17047.98972182807 17047.98972182807 17047.98972182807 17047.98972182807 17047.57574814932 17047.57574814932 17047.59917277373 17047.59917277373 17047.59917277373 17047.59917277373 17047.59917277373 17047.59917277373 17047.59917277373 17047.59917277373 17047.59917277373 17047.59917277373 17047.208653879054 17047.208653879054 17047.220405554555 17047.622649507466 17047.622649507466 17047.622649507466 17047.622649507466 17047.622649507466 17047.622649507466 17047.622649507466 17047.208653879054 17047.208653879054 17047.208653879054 17047.208653879054 17047.220405554555 17047.220405554555 17047.220405554555 17048.024897004605 17048.024897004605 17048.024897004605 17047.610904626945 17047.610904626945 17047.610904626945 17047.610904626945 17047.610904626945 17047.610904626945 17047.610904626945 17047.610904626945 17047.622649507466 17048.024897004605 17047.610904626945 17047.610904626945 17047.610904626945 17047.610904626945 17047.610904626945 17047.610904626945 17047.610904626945 17047.610904626945 17047.64617835032 17047.64617835032 17047.23217025763 17047.23217025763 17047.23217025763 17047.634407415266 17047.634407415266 17047.634407415266 17047.634407415266 17047.634407415266 17047.64617835032 17047.64617835032 17047.64617835032 17047.64617835032 17047.23217025763 17047.23217025763 17047.23217025763 17047.23217025763 17047.23217025763 17047.634407415266 17047.657962312594 17047.657962312594 17047.657962312594 17047.657962312594 17047.657962312594 17047.657962312594 17047.657962312594 17047.657962312594 17047.657962312594 17047.657962312594 17047.66975930207 17048.071979617587 17047.657962312594 17047.657962312594 17047.657962312594 17047.657962312594 17047.657962312594 17047.657962312594 17047.657962312594 17047.657962312594 17047.657962312594 17047.66975930207 17047.255738746404 17047.255738746404 17047.255738746404 17047.657962312594 17047.657962312594 17047.657962312594 17047.657962312594 17047.657962312594 17047.657962312594 17047.657962312594 17047.243947988256 17047.243947988256 17047.243947988256 17047.243947988256 17047.243947988256 17047.243947988256 17047.243947988256 17047.64617835032 17047.657962312594 17047.657962312594 17046.415928282404 17046.415928282404 17046.415928282404 17046.415928282404 17046.415928282404 17046.415928282404 17046.415928282404 17046.818165146116 17046.829936644786 17046.829936644786 17046.415928282404 17046.415928282404 17046.415928282404 17046.415928282404 17046.415928282404 17046.415928282404 17046.415928282404 17046.415928282404 17046.01369496367 17046.01369496367 17046.01369496367 17046.01369496367 17046.01369496367 17046.415928282404 17046.415928282404 17046.415928282404 17046.415928282404 17046.415928282404 17046.42770657699 17046.42770657699 17046.01369496367 17046.01369496367 17046.01369496367 17046.01369496367 17046.01369496367 17046.01369496367 17046.01369496367 17046.818165146116 17046.818165146116 17046.818165146116 17046.829936644786 17046.415928282404 17046.415928282404 17046.415928282404 17046.415928282404 17046.415928282404 17046.415928282404 17046.415928282404 17046.415928282404 17046.818165146116 17046.818165146116 17046.818165146116 17046.818165146116 17046.818165146116 17046.818165146116 17046.818165146116 17046.818165146116 17046.818165146116 17046.829936644786 17046.829936644786 17046.415928282404 17046.415928282404 17046.415928282404 17046.818165146116 17046.818165146116 17046.818165146116 17046.818165146116 17046.818165146116 17046.9127019137 17046.9127019137 17043.18634137017 17043.18634137017 17043.18634137017 17043.18634137017 17043.18634137017 17043.18634137017 17043.18634137017 17043.5885566652 17043.60036950983 17043.60036950983 17043.18634137017 17043.18634137017 17043.18634137017 17043.18634137017 17043.18634137017 17043.18634137017 17043.18634137017 17043.18634137017 17043.22183939019 17044.02623273686 17043.612195384718 17043.612195384718 17043.612195384718 17043.612195384718 17043.612195384718 17043.612195384718 17043.612195384718 17043.612195384718 17043.743139997805 17043.743139997805 17043.329037094445 17043.329037094445 17043.329037094445 17043.731170791863 17043.731170791863 17043.731170791863 17043.731170791863 17043.731170791863 17043.731170791863 17043.731170791863 17043.731170791863 17043.743139997805 17043.743139997805 17043.743139997805 17043.743139997805 17043.743139997805 17043.329037094445 17043.731170791863 17043.731170791863 17043.731170791863 17043.317074117025 17043.317074117025 17043.317074117025 17043.317074117025 17043.317074117025 17043.317074117025 17043.317074117025 17043.317074117025 17043.329037094445 17043.329037094445 17041.672655255672 17041.672655255672 17041.672655255672 17041.672655255672 17041.672655255672 17041.672655255672 17041.672655255672 17041.672655255672 17041.684606347524 17041.684606347524 17041.28246999686 17041.28246999686 17041.28246999686 17041.684606347524 17041.684606347524 17041.684606347524 17041.684606347524 17041.684606347524 17041.684606347524 17041.684606347524 17041.684606347524 17041.684606347524 17041.684606347524 17041.684606347524 17041.684606347524 17041.684606347524 17041.684606347524 17042.086746248733 17042.098703569998 17042.098703569998 17041.684606347524 17041.684606347524 17041.684606347524 17041.684606347524 17041.684606347524 17041.684606347524 17041.684606347524 17041.684606347524 17041.69657047091 17042.098703569998 17041.684606347524 17041.684606347524 17041.684606347524 17041.684606347524 17041.684606347524 17041.684606347524 17041.684606347524 17041.684606347524 17041.69657047091 17041.69657047091 17041.69657047091 17041.69657047091 17041.69657047091 17042.098703569998 17042.098703569998 17042.098703569998 17042.098703569998 17042.098703569998 17042.098703569998 17042.098703569998 17041.684606347524 17041.684606347524 17041.684606347524 17041.684606347524 17041.684606347524 17041.684606347524 17041.684606347524 17042.098703569998 17042.110673922474 17042.110673922474 17040.868372500532 17040.868372500532 17040.868372500532 17040.868372500532 17040.868372500532 17040.868372500532 17040.868372500532 17040.868372500532 17040.88033719698 17041.28246999686 17041.28246999686 17041.28246999686 17041.28246999686 17041.28246999686 17041.28246999686 17041.28246999686 17040.868372500532 17040.868372500532 17040.868372500532 17040.868372500532 17040.868372500532 17040.868372500532 17040.868372500532 17041.270512102867 17041.270512102867 17041.28246999686 17041.28246999686 17041.28246999686 17041.28246999686 17041.28246999686 17040.868372500532 17040.868372500532 17040.868372500532 17040.868372500532 17040.868372500532 17040.868372500532 17040.868372500532 17040.868372500532 17041.28246999686 17041.28246999686 17040.868372500532 17040.868372500532 17040.868372500532 17040.868372500532 17040.868372500532 17040.868372500532 17040.868372500532 17040.868372500532 17040.88033719698 17041.28246999686 17040.868372500532 17040.868372500532 17040.868372500532 17040.868372500532 17040.868372500532 17040.868372500532 17040.868372500532 17040.868372500532 17040.868372500532 17040.868372500532 17040.454277982146 17040.454277982146 17040.454277982146 17040.856420836237 17040.868372500532 17040.868372500532 17040.868372500532 17040.868372500532 17040.88033719698 17040.88033719698 17040.46623644892 17040.46623644892 17040.46623644892 17040.46623644892 17040.47820794814 17040.47820794814 17040.47820794814 17040.46623644892 17040.46623644892 17040.46623644892 17040.46623644892 17040.46623644892 17040.46623644892 17040.46623644892 17040.46623644892 17040.46623644892 17040.46623644892 17040.46623644892 17040.06410394828 17040.06410394828 17040.46623644892 17040.46623644892 17040.46623644892 17040.46623644892 17040.46623644892 17040.46623644892 17040.46623644892 17040.46623644892 17040.076082250598 17040.076082250598 17040.076082250598 17040.076082250598 17040.076082250598 17040.076082250598 17040.076082250598 17040.076082250598 17040.076082250598 17040.076082250598 17040.08807358564 17040.08807358564 17040.08807358564 17039.673960104596 17039.673960104596 17039.673960104596 17039.673960104596 17040.076082250598 17040.076082250598 17040.076082250598 17040.076082250598 17040.076082250598 17040.076082250598 17040.076082250598 17040.076082250598 17040.076082250598 17040.076082250598 17040.08807358564 17040.08807358564 17040.08807358564 17038.84574207485 17039.650002926184 17039.650002926184 17039.650002926184 17039.650002926184 17039.650002926184 17039.650002926184 17039.650002926184 17039.650002926184 17039.650002926184 17039.661974998868 17039.247870724812 17039.247870724812 17039.247870724812 17039.247870724812 17039.650002926184 17039.650002926184 17039.650002926184 17039.650002926184 17039.650002926184 17040.10007795338 17040.10007795338 17040.10007795338 17040.10007795338 17040.10007795338 17040.10007795338 17040.10007795338 17040.10007795338 17040.10007795338 17040.10007795338 17039.697969415094 17039.697969415094 17039.697969415094 17039.697969415094 17039.697969415094 17039.697969415094 17039.697969415094 17039.697969415094 17039.697969415094 17039.68595824335 17039.697969415094 17039.697969415094 17039.697969415094 17039.697969415094 17039.697969415094 17039.697969415094 17039.697969415094 17039.697969415094 17039.697969415094 17039.697969415094 17039.697969415094 17040.10007795338 17040.10007795338 17040.11209535378 17040.11209535378 17040.11209535378 17039.697969415094 17039.697969415094 17039.697969415094 17039.697969415094 17039.697969415094 17039.697969415094 17039.697969415094 17039.697969415094 17040.10007795338 17040.10007795338 17040.10007795338 17040.10007795338 17040.10007795338 17040.10007795338 17039.709993619806 17039.709993619806 17039.709993619806 17039.295864429245 17039.295864429245 17039.295864429245 17039.295864429245 17039.295864429245 17039.295864429245 17039.295864429245 17039.30789543858 17039.30789543858 17039.709993619806 17039.709993619806 17039.709993619806 17039.709993619806 17039.709993619806 17039.709993619806 17039.709993619806 17039.709993619806 17039.30789543858 17039.30789543858 17039.30789543858 17039.30789543858 17039.30789543858 17039.709993619806 17039.709993619806 17039.709993619806 17039.709993619806 17039.709993619806 17039.30789543858 17039.30789543858 17039.30789543858 17039.30789543858 17039.30789543858 17039.30789543858 17039.30789543858 17039.30789543858 17039.30789543858 17039.30789543858 17038.90580081036 17038.90580081036 17038.90580081036 17039.709993619806 17039.709993619806 17039.709993619806 17039.709993619806 17039.709993619806 17039.709993619806 17039.709993619806 17039.722030857454 17039.722030857454 17039.722030857454 17039.722030857454 17039.30789543858 17039.30789543858 17039.30789543858 17039.709993619806 17039.709993619806 17039.709993619806 17038.065507041058 17038.065507041058 17038.065507041058 17038.065507041058 17038.065507041058 17038.065507041058 17038.065507041058 17038.065507041058 17038.065507041058 17038.065507041058 17035.16670498609 17035.16670498609 17035.178686732022 17035.178686732022 17035.58081063148 17035.58081063148 17035.58081063148 17035.58081063148 17035.58081063148 17035.58081063148 17035.16670498609 17035.16670498609 17035.16670498609 17035.16670498609 17035.16670498609 17035.16670498609 17035.16670498609 17035.16670498609 17035.16670498609 17035.16670498609 17034.764577833834 17034.764577833834 17034.764577833834 17034.764577833834 17034.764577833834 17035.16670498609 17035.16670498609 17035.16670498609 17035.16670498609 17035.16670498609 17034.77656638521 17034.77656638521 17034.78856797335 17034.78856797335 17034.78856797335 17034.78856797335 17034.78856797335 17034.78856797335 17034.78856797335 17034.78856797335 17034.78856797335 17035.190681514414 17034.77656638521 17035.178686732022 17035.178686732022 17035.178686732022 17035.178686732022 17035.178686732022 17035.178686732022 17035.178686732022 17034.77656638521 17034.77656638521 17034.77656638521 17034.77656638521 17034.77656638521 17034.77656638521 17034.77656638521 17034.77656638521 17034.77656638521 17034.77656638521 17033.96033418731 17033.96033418731 17033.96033418731 17033.96033418731 17033.96033418731 17033.96033418731 17033.972336350544 17034.3744495913 17034.3744495913 17034.3744495913 17033.96033418731 17033.96033418731 17033.96033418731 17033.96033418731 17033.96033418731 17033.96033418731 17033.96033418731 17033.96033418731 17033.96033418731 17033.96033418731 17033.558217693553 17033.96033418731 17033.96033418731 17033.96033418731 17033.96033418731 17033.96033418731 17033.96033418731 17033.96033418731 17033.96033418731 17034.362454234153 17034.3744495913 17034.3744495913 17034.3744495913 17034.3744495913 17034.3744495913 17034.3744495913 17034.3744495913 17034.3744495913 17034.3744495913 17034.3744495913 17033.96033418731 17033.96033418731 17033.96033418731 17033.96033418731 17033.96033418731 17033.96033418731 17033.558217693553 17033.96033418731 17033.96033418731 17033.96033418731 17033.96033418731 17033.96033418731 17033.96033418731 17033.96033418731 17033.96033418731 17033.96033418731 17033.96033418731 17033.96033418731 17034.362454234153 17034.362454234153 17033.96033418731 17036.373107755848 17036.373107755848 17036.373107755848 17036.373107755848 17036.373107755848 17036.373107755848 17036.373107755848 17036.373107755848 17036.373107755848 17036.018920706407 17036.018920706407 17036.018920706407 17036.421031295147 17036.421031295147 17036.421031295147 17036.421031295147 17036.421031295147 17036.421031295147 17036.421031295147 17036.433044768757 17036.433044768757 17036.433044768757 17036.433044768757 17036.433044768757 17036.018920706407 17036.018920706407 17036.421031295147 17036.421031295147 17036.421031295147 17036.433044768757 17036.433044768757 17036.433044768757 17036.433044768757 17036.433044768757 17036.433044768757 17036.433044768757 17036.433044768757 17036.433044768757 17036.433044768757 17036.018920706407 17036.421031295147 17036.421031295147 17036.421031295147 17036.421031295147 17036.421031295147 17036.421031295147 17036.421031295147 17036.421031295147 17036.421031295147 17036.030940985704 17036.030940985704 17036.030940985704 17036.030940985704 17036.433044768757 17036.433044768757 17036.433044768757 17036.433044768757 17036.433044768757 17036.433044768757 17036.44507127783 17036.44507127783 17036.44507127783 17036.44507127783 17036.44507127783 17036.44507127783 17036.030940985704 17036.433044768757 17036.433044768757 17036.433044768757 17035.616813670767 17035.616813670767 17035.616813670767 17035.616813670767 17035.616813670767 17035.616813670767 17035.616813670767 17035.616813670767 17035.616813670767 17035.616813670767 17035.214710188488 17035.616813670767 17035.616813670767 17035.616813670767 17035.616813670767 17035.616813670767 17035.616813670767 17035.616813670767 17035.616813670767 17035.616813670767 17035.616813670767 17035.616813670767 17035.616813670767 17035.616813670767 17035.616813670767 17035.616813670767 17035.616813670767 17035.202689333248 17035.202689333248 17035.202689333248 17035.214710188488 17035.616813670767 17035.616813670767 17035.616813670767 17035.616813670767 17035.616813670767 17035.616813670767 17036.018920706407 17036.018920706407 17036.018920706407 17035.62884075607 17035.62884075607 17035.62884075607 17035.62884075607 17035.62884075607 17035.62884075607 17035.62884075607 17035.62884075607 17035.62884075607 17035.62884075607 17035.62884075607 17036.04297430076 17036.04297430076 17036.04297430076 17036.04297430076 17036.04297430076 17036.04297430076 17035.62884075607 17035.62884075607 17035.62884075607 17035.214710188488 17035.214710188488 17035.214710188488 17035.616813670767 17035.616813670767 17035.616813670767 17035.616813670767 17035.616813670767 17035.616813670767 17035.616813670767 17033.972336350544 17033.972336350544 17033.972336350544 17033.972336350544 17033.972336350544 17033.972336350544 17033.972336350544 17034.77656638521 17034.77656638521 17034.77656638521 17034.78856797335 17034.78856797335 17034.78856797335 17034.78856797335 17034.78856797335 17034.78856797335 17034.78856797335 17034.78856797335 17034.78856797335 17034.78856797335 17034.398479416748 17036.006913462894 17036.006913462894 17036.006913462894 17036.006913462894 17036.006913462894 17036.006913462894 17036.006913462894 17036.006913462894 17036.006913462894 17035.592798608446 17035.994919255198 17035.994919255198 17035.994919255198 17035.994919255198 17035.994919255198 17035.994919255198 17035.994919255198 17035.994919255198 17035.994919255198 17036.006913462894 17036.409030857023 17036.409030857023 17036.409030857023 17036.409030857023 17036.409030857023 17036.409030857023 17036.409030857023 17036.409030857023 17036.409030857023 17036.006913462894 17036.409030857023 17036.409030857023 17036.409030857023 17036.409030857023 17037.61540435359 17037.61540435359 17037.61540435359 17037.61540435359 17037.61540435359 17036.373107755848 17036.373107755848 17036.385069087344 17036.385069087344 17036.385069087344 17036.787203643245 17036.787203643245 17036.787203643245 17036.787203643245 17036.787203643245 17036.373107755848 17036.373107755848 17036.373107755848 17036.373107755848 17036.373107755848 17036.373107755848 17036.373107755848 17036.373107755848 17036.373107755848 17036.775249115923 17036.373107755848 17036.373107755848 17036.373107755848 17036.373107755848 17036.373107755848 17036.373107755848 17036.373107755848 17036.373107755848 17036.373107755848 17036.373107755848 17035.97096994735 17035.98293808334 17035.98293808334 17036.385069087344 17036.385069087344 17036.385069087344 17036.385069087344 17036.385069087344 17036.385069087344 17036.385069087344;17036.030940985704;"[[32739,32739,32739,32739,33182,33182,33182,33733,33733,34350,34350,34617,34617,35284,35284,35307,35307,35511,35511,36057,36057,36544,36544,36793,36793,36793,36793,37056,37056,37303,37303,37563,37564,37564,37564,37811,37811,38004,38004,38004,38004,38004,38004,38262,38262,38262,38262,38449,38449,38449,38449,38518,38518,38518,38518,38647,38647,38647,38647,38647,38647,38833,38833,38833,38833,38833,38833,38894,38894,38894,38894,38894,38894,38906,38906,38906,38906,38906,38906,38906,38906,38906,38906,39022,39022,39022,39022,39022,39022,39022,39022,39022,39022,39024,39024,39024,39024,39024,39024,39024,39024,39032,39032,39032,39032,39032,39032,39033,39033,39033,39033,39033,39033,39033,39033,39034,39034,39034,39034,39034,39034,39034,39034,39034,39034,39034,39034,39034,39034,39035,39035,39035,39035,39035,39035,39102,39102,39102,39102,39102,39102,39102,39102,39102,39102,39161,39161,39161,39161,39161,39161,39161,39161,39161,39161,39164,39164,39164,39165,39165,39165,39165,39165,39165,39165,39169,39169,39169,39169,39169,39169,39169,39169,39175,39175,39175,39175,39175,39175,39175,39175,39176,39176,39176,39176,39176,39176,39176,39176,39176,39176,39177,39177,39177,39177,39177,39177,39177,39177,39177,39177,39178,39178,39178,39178,39178,39178,39178,39178,39178,39178,39179,39179,39179,39179,39179,39179,39179,39179,39179,39179,39181,39181,39181,39181,39181,39181,39181,39181,39181,39181,39183,39183,39184,39184,39184,39184,39184,39184,39184,39184,39184,39184,39184,39184,39185,39185,39185,39185,39185,39185,39185,39185,39185,39185,39185,39185,39185,39185,39186,39186,39186,39186,39186,39186,39186,39186,39186,39186,39189,39189,39189,39189,39189,39189,39189,39189,39189,39189,39190,39190,39190,39190,39190,39190,39190,39190,39190,39190,39192,39192,39192,39192,39192,39192,39192,39192,39192,39192,39193,39193,39193,39193,39193,39193,39193,39193,39193,39193,39193,39194,39194,39194,39194,39194,39194,39194,39194,39194,39194,39194,39194,39194,39194,39194,39194,39194,39194,39194,39195,39195,39195,39195,39195,39195,39195,39195,39195,39195,39196,39196,39196,39196,39196,39196,39196,39196,39196,39196,39197,39197,39197,39197,39197,39197,39197,39197,39197,39197,39198,39198,39198,39198,39198,39198,39198,39198,39198,39198,39198,39198,39199,39199,39199,39199,39199,39199,39199,39199,39199,39199,39199,39199,39199,39199,39199,39199,39199,39199,39200,39200,39200,39200,39200,39200,39200,39200,39200,39200,39208,39208,39208,39208,39208,39208,39208,39208,39208,39208,39209,39209,39209,39209,39209,39209,39209,39209,39209,39209,39212,39212,39212,39212,39212,39212,39212,39212,39212,39212,39223,39223,39223,39223,39223,39223,39223,39223,39223,39223,39223,39223,39223,39224,39224,39224,39224,39224,39224,39224,39224,39224,39224,39224,39224,39224,39224,39224,39224,39224,39225,39225,39225,39225,39225,39225,39225,39225,39225,39225,39226,39226,39227,39227,39227,39227,39227,39227,39227,39227,39227,39227,39227,39227,39227,39227,39227,39227,39227,39227,39228,39228,39228,39228,39228,39228,39228,39228,39228,39228,39229,39229,39229,39229,39229,39229,39229,39229,39229,39229,39230,39230,39230,39230,39230,39230,39230,39230,39230,39230,39230,39230,39230,39230,39230,39230,39230,39230,39230,39231,39232,39232,39232,39232,39232,39232,39232,39232,39232,39232,39233,39233,39233,39233,39233,39233,39233,39233,39233,39233,39233,39233,39233,39233,39233,39233,39233,39234,39234,39234,39234,39234,39234,39234,39234,39234,39234,39234,39234,39234,39235,39235,39235,39235,39235,39235,39235,39235,39235,39235,39236,39236,39236,39236,39236,39236,39236,39236,39236,39236,39236,39236,39236,39236,39236,39236,39237,39237,39237,39237,39238,39238,39238,39238,39238,39238,39239,39239,39239,39239,39239,39239,39239,39239,39239,39239,39239,39239,39239,39239,39240,39240,39240,39240,39240,39240,39240,39240,39240,39240,39242,39242,39242,39242,39242,39242,39242,39242,39242,39242,39243,39243,39243,39243,39243,39243,39243,39243,39243,39243,39243,39243,39243,39243,39243,39243,39243,39244,39244,39244,39244,39244,39244,39244,39244,39244,39244,39244,39244,39244,39245,39245,39245,39245,39245,39245,39245,39245,39245,39245,39249,39249,39249,39249,39249,39249,39249,39249,39249,39249,39250,39250,39250,39250,39250,39250,39250,39250,39250,39250,39251,39251,39251,39251,39251,39251,39251,39251,39251,39251,39251,39251,39251,39252,39252,39252,39252,39252,39252,39252,39252,39252,39252,39252,39252,39252,39252,39252,39252,39252,39254,39254,39254,39254,39254,39254,39254,39254,39254,39254,39255,39255,39255,39255,39255,39255,39255,39255,39255,39255,39256,39256,39256,39256,39256,39256,39256,39256,39256,39256,39257,39257,39257,39257,39257,39257,39257,39257,39257,39257,39258,39258,39258,39258,39258,39258,39258,39258,39258,39258,39259,39259,39259,39259,39259,39259,39259,39259,39259,39259,39260,39260,39260,39260,39260,39260,39260,39260,39260,39260,39260,39260,39261,39261,39261,39261,39261,39261,39261,39261,39261,39261,39261,39261,39261,39261,39261,39261,39261,39261,39262,39262,39262,39262,39262,39262,39262,39262,39262,39262,39264,39264,39265,39265,39265,39265,39265,39265,39265,39265,39265,39265,39265,39265,39265,39265,39265,39265,39265,39265,39266,39266,39266,39266,39266,39266,39266,39266,39266,39266,39267,39267,39267,39267,39267,39267,39268,39268,39268,39268,39268,39268,39268,39268,39268,39268,39268,39268,39268,39268,39269,39269,39269,39269,39269,39269,39269,39269,39269,39269,39270,39270,39270,39270,39270,39270,39270,39270,39270,39270,39270,39270,39270,39270,39270,39270,39271,39271,39271,39271,39271,39271,39271,39271,39271,39271,39271,39271,39271,39271,39272,39272,39272,39272,39272,39272,39272,39272,39272,39272,39277,39277,39277,39277,39277,39277,39277,39277,39277,39277,39278,39278,39278,39278,39278,39278,39278,39278,39278,39278,39279,39279,39279,39279,39279,39279,39279,39279,39279,39279,39279,39279,39279,39279,39279,39279,39279,39279,39279,39279,39281,39281,39281,39281,39281,39281,39281,39281,39281,39281,39282,39282,39282,39282,39282,39282,39282,39282,39282,39282,39283,39283,39283,39283,39283,39283,39283,39283,39283,39283,39284,39284,39284,39284,39284,39284,39284,39284,39284,39284,39284,39284,39284,39284,39284,39284,39284,39284,39284,39284,39285,39285,39285,39285,39285,39285,39285,39285,39285,39285,39287,39287,39287,39287,39287,39287,39287,39287,39287,39287,39287,39288,39288,39288,39288,39288,39288,39288,39288,39288,39288,39288,39288,39288,39288,39288,39288,39288,39288,39288,39289,39289,39289,39289,39289,39289,39289,39289,39289,39289,39290,39290,39290,39290,39290,39290,39290,39290,39290,39290,39292,39292,39292,39292,39292,39292,39292,39292,39292,39292,39292,39292,39292,39292,39292,39292,39292,39292,39292,39292,39293,39293,39293,39293,39293,39293,39293,39293,39293,39293,39294,39294,39294,39294,39294,39294,39294,39294,39294,39294,39294,39294,39295,39295,39295,39295,39295,39295,39295,39295,39295,39295,39295,39295,39295,39295,39295,39295,39295,39295,39296,39296,39296,39296,39296,39296,39296,39296,39296,39296,39297,39298,39298,39298,39298,39298,39298,39298,39298,39298],[59131,59131,59131,59131,59131,59132,59132,59132,59132,59133,59133,59133,59133,59133,59133,59133,59133,59133,59133,59133,59133,59133,59136,59136,59136,59136,59136,59136,59136,59136,59136,59136,59136,59136,59136,59136,59136,59136,59136,59136,59136,59136,59137,59137,59137,59137,59137,59137,59137,59137,59137,59137,59137,59137,59137,59137,59138,59138,59138,59138,59138,59138,59138,59138,59138,59138,59138,59138,59138,59139,59139,59139,59139,59139,59139,59139,59139,59139,59139,59139,59139,59139,59139,59139,59140,59140,59140,59140,59140,59140,59140,59140,59140,59140,59140,59140,59141,59141,59141,59141,59141,59141,59142,59142,59142,59142,59142,59142,59142,59142,59142,59142,59142,59142,59142,59142,59143,59143,59143,59143,59143,59143,59143,59143,59143,59143,59143,59143,59143,59143,59144,59144,59144,59144,59144,59144,59144,59144,59144,59144,59144,59144,59146,59146,59146,59146,59146,59146,59146,59146,59146,59146,59146,59146,59146,59146,59147,59147,59147,59147,59147,59147,59147,59148,59148,59148,59148,59148,59149,59149,59149,59149,59149,59149,59149,59149,59149,59149,59149,59149,59152,59152,59152,59152,59152,59153,59153,59153,59153,59153,59153,59153,59153,59153,59153,59153,59153,59153,59153,59153,59153,59153,59153,59153,59153,59153,59153,59153,59153,59153,59153,59154,59154,59154,59154,59154,59154,59154,59154,59154,59154,59154,59154,59154,59154,59154,59154,59154,59154,59154,59154,59154,59154,59154,59155,59155,59155,59155,59155,59155,59155,59155,59155,59155,59155,59155,59155,59155,59157,59157,59157,59157,59157,59157,59157,59157,59157,59157,59157,59157,59158,59158,59158,59158,59158,59158,59158,59158,59158,59158,59158,59158,59158,59158,59159,59159,59159,59159,59159,59159,59159,59159,59159,59159,59159,59159,59159,59159,59160,59160,59160,59160,59160,59160,59160,59160,59160,59160,59160,59160,59161,59161,59161,59161,59161,59161,59161,59161,59161,59161,59161,59161,59161,59161,59162,59162,59162,59162,59162,59162,59162,59162,59162,59162,59162,59162,59162,59162,59163,59163,59163,59163,59163,59163,59163,59163,59163,59163,59164,59164,59164,59164,59164,59164,59164,59164,59164,59164,59164,59164,59164,59164,59164,59164,59165,59165,59165,59165,59165,59165,59165,59165,59165,59165,59165,59165,59165,59165,59167,59167,59167,59167,59167,59167,59167,59167,59167,59167,59167,59167,59168,59168,59168,59168,59168,59168,59168,59168,59168,59168,59168,59168,59168,59168,59169,59169,59169,59169,59169,59169,59169,59169,59169,59169,59169,59169,59169,59169,59170,59170,59170,59170,59170,59170,59170,59170,59170,59170,59170,59170,59172,59172,59172,59172,59172,59172,59172,59172,59172,59172,59172,59172,59172,59172,59173,59173,59173,59173,59173,59173,59173,59173,59173,59173,59173,59173,59173,59173,59174,59174,59174,59174,59174,59174,59174,59174,59174,59174,59174,59174,59174,59174,59174,59174,59174,59174,59174,59174,59174,59174,59174,59174,59174,59174,59175,59175,59175,59175,59175,59175,59175,59175,59175,59175,59175,59175,59175,59175,59176,59176,59176,59176,59176,59176,59176,59176,59176,59176,59176,59176,59177,59177,59177,59177,59177,59177,59177,59177,59177,59177,59177,59177,59177,59177,59178,59178,59178,59178,59178,59178,59178,59178,59178,59178,59178,59178,59178,59178,59179,59179,59179,59179,59179,59179,59179,59179,59179,59179,59179,59179,59180,59180,59180,59180,59180,59180,59180,59180,59180,59180,59180,59180,59180,59180,59181,59181,59181,59181,59181,59181,59181,59181,59181,59181,59181,59181,59181,59181,59181,59182,59182,59182,59182,59182,59182,59182,59182,59182,59182,59182,59183,59183,59183,59183,59183,59183,59183,59183,59183,59183,59183,59183,59183,59183,59184,59184,59184,59184,59184,59184,59184,59184,59184,59184,59184,59184,59184,59184,59185,59185,59185,59185,59185,59185,59185,59185,59185,59185,59185,59185,59185,59186,59186,59186,59186,59186,59186,59186,59186,59186,59186,59186,59186,59186,59186,59186,59186,59186,59186,59186,59186,59186,59186,59186,59186,59186,59187,59187,59187,59187,59187,59187,59187,59187,59187,59187,59187,59187,59187,59187,59189,59189,59189,59189,59189,59189,59189,59189,59189,59189,59189,59189,59189,59189,59190,59190,59190,59190,59190,59191,59191,59191,59191,59191,59191,59191,59191,59191,59191,59191,59191,59191,59191,59191,59191,59191,59191,59191,59192,59192,59192,59192,59192,59192,59192,59192,59192,59192,59192,59192,59193,59193,59193,59193,59193,59193,59193,59193,59193,59193,59193,59193,59193,59194,59194,59194,59194,59194,59194,59194,59194,59194,59194,59194,59194,59194,59194,59194,59194,59194,59194,59195,59195,59195,59195,59195,59195,59195,59195,59195,59195,59195,59195,59195,59196,59196,59196,59196,59196,59196,59196,59196,59196,59196,59196,59196,59196,59196,59196,59196,59196,59196,59198,59198,59198,59198,59198,59198,59198,59198,59198,59198,59198,59198,59198,59198,59199,59199,59199,59199,59199,59199,59199,59199,59199,59199,59199,59199,59199,59199,59199,59199,59199,59200,59200,59200,59200,59200,59200,59200,59200,59200,59200,59200,59200,59200,59200,59200,59200,59200,59200,59200,59200,59200,59201,59201,59201,59201,59201,59201,59201,59201,59201,59201,59201,59201,59201,59201,59201,59201,59202,59202,59203,59203,59203,59203,59203,59203,59203,59203,59203,59203,59203,59203,59203,59203,59203,59203,59203,59203,59203,59203,59203,59203,59203,59203,59204,59204,59204,59204,59204,59204,59204,59204,59204,59204,59204,59204,59204,59204,59205,59205,59205,59205,59205,59205,59205,59205,59206,59206,59206,59206,59206,59206,59206,59206,59206,59206,59206,59206,59206,59206,59206,59206,59206,59206,59207,59207,59207,59207,59207,59207,59207,59207,59207,59207,59207,59208,59208,59208,59214,59214,59214,59214,59214,59214,59214,59214,59214,59214,59214,59214,59215,59215,59215,59215,59215,59215,59215,59215,59215,59215,59215,59215,59215,59215,59216,59216,59216,59216,59216,59216,59216,59216,59216,59216,59216,59216,59216,59216,59217,59217,59217,59217,59217,59217,59217,59217,59217,59217,59217,59217,59217,59218,59218,59218,59218,59218,59218,59218,59218,59218,59218,59218,59218,59218,59219,59219,59219,59219,59219,59219,59219,59219,59219,59219,59219,59219,59219,59219,59220,59220,59220,59220,59220,59220,59220,59220,59220,59220,59220,59220,59220,59220,59220,59220,59220,59220,59220,59220,59221,59221,59221,59221,59221,59221,59222,59222,59222,59222,59222,59222,59222,59222,59222,59222,59222,59222,59222,59222,59223,59223,59223,59223,59223,59223,59223,59223,59223,59223,59223,59223,59224,59224,59224,59224,59224,59224,59224,59224,59224,59224,59224,59224,59224,59224,59226,59226,59226,59226,59226,59226,59226,59226,59226,59226,59226,59226,59226,59226,59230,59230,59230,59230,59230,59230,59230,59230,59230,59230,59231,59231,59231,59231,59231,59231,59231,59231,59231,59231,59232,59232,59232,59232,59232,59232,59232,59232,59232,59232,59233,59233,59233,59233,59236,59236,59236,59236,59236,59236,59236,59236,59236,59236,59237,59237,59237,59237,59237,59237,59237,59237,59237,59237,59237,59237,59237,59237,59238,59238,59238,59238,59238,59238,59238,59238,59238,59238,59238,59238,59238,59238,59239,59239,59239,59239,59239,59239,59239],[16889,16889,16889,16889,16889,16889,16889,16898,16898,16898,16898,17079,17079,17079,17079,17155,17155,17155,17155,17155,17155,17218,17218,17218,17218,17225,17226,17226,17226,17226,17226,17232,17232,17232,17232,17232,17232,17239,17239,17239,17239,17239,17239,17253,17253,17253,17253,17253,17253,17253,17253,17254,17254,17254,17254,17254,17254,17254,17254,17255,17255,17255,17255,17255,17255,17255,17255,17255,17255,17260,17260,17260,17260,17260,17260,17260,17260,17379,17379,17379,17379,17379,17379,17379,17379,17391,17391,17391,17391,17391,17391,17391,17391,17392,17392,17392,17392,17392,17392,17392,17392,17392,17392,17392,17392,17393,17393,17393,17393,17393,17393,17393,17393,17394,17394,17394,17394,17394,17394,17394,17394,17394,17394,17396,17396,17396,17396,17396,17396,17396,17396,17396,17396,17398,17398,17399,17399,17399,17399,17399,17399,17399,17399,17399,17399,17399,17399,17399,17399,17399,17399,17400,17400,17400,17400,17400,17400,17400,17400,17400,17400,17401,17401,17401,17401,17401,17401,17401,17401,17401,17401,17402,17402,17402,17402,17402,17402,17402,17402,17402,17402,17402,17402,17402,17402,17402,17402,17402,17402,17402,17402,17403,17403,17403,17403,17403,17403,17403,17403,17403,17403,17408,17408,17408,17408,17408,17408,17408,17408,17408,17408,17408,17408,17408,17408,17408,17408,17408,17408,17409,17409,17409,17409,17409,17409,17409,17409,17409,17409,17409,17409,17410,17410,17410,17410,17410,17410,17410,17410,17410,17410,17411,17411,17411,17411,17411,17411,17411,17411,17411,17411,17412,17412,17412,17412,17412,17412,17412,17412,17412,17412,17413,17413,17413,17413,17413,17413,17413,17413,17413,17413,17414,17414,17414,17414,17414,17414,17414,17414,17414,17414,17414,17414,17415,17415,17415,17415,17415,17415,17415,17415,17415,17415,17415,17415,17415,17415,17415,17415,17415,17415,17416,17416,17416,17416,17416,17416,17416,17416,17416,17416,17417,17417,17417,17417,17417,17417,17417,17417,17417,17417,17418,17418,17418,17418,17418,17418,17418,17418,17418,17418,17421,17421,17421,17421,17421,17421,17421,17421,17421,17421,17422,17422,17422,17422,17422,17422,17422,17422,17423,17423,17423,17423,17423,17423,17423,17423,17423,17423,17423,17423,17424,17424,17424,17424,17424,17424,17424,17424,17424,17424,17424,17425,17425,17425,17425,17425,17425,17425,17425,17425,17425,17425,17425,17425,17425,17425,17425,17425,17425,17425,17426,17426,17426,17426,17426,17426,17426,17426,17426,17426,17435,17435,17435,17435,17435,17435,17435,17435,17435,17435,17436,17436,17436,17436,17436,17436,17436,17436,17436,17436,17437,17437,17437,17437,17437,17437,17437,17437,17437,17437,17438,17438,17438,17438,17438,17438,17438,17438,17438,17438,17438,17438,17438,17438,17438,17438,17439,17439,17439,17439,17440,17440,17440,17440,17440,17440,17440,17440,17440,17440,17444,17444,17444,17444,17444,17444,17444,17444,17444,17444,17445,17445,17445,17445,17445,17445,17445,17445,17445,17445,17445,17445,17445,17445,17445,17445,17445,17445,17445,17445,17446,17446,17446,17446,17446,17446,17446,17446,17446,17446,17447,17447,17447,17447,17447,17447,17447,17447,17447,17447,17447,17447,17447,17447,17447,17447,17447,17447,17447,17447,17448,17448,17448,17448,17448,17448,17448,17448,17448,17448,17451,17451,17451,17451,17451,17451,17451,17451,17451,17451,17451,17451,17451,17451,17451,17451,17452,17452,17452,17452,17452,17452,17452,17452,17452,17452,17452,17452,17452,17452,17453,17453,17453,17453,17453,17453,17453,17453,17453,17453,17454,17454,17454,17454,17454,17454,17454,17454,17454,17454,17455,17455,17455,17455,17455,17455,17455,17455,17455,17455,17456,17456,17456,17456,17456,17456,17456,17456,17456,17456,17457,17457,17457,17457,17457,17457,17457,17458,17458,17458,17458,17458,17458,17458,17458,17458,17458,17458,17459,17459,17459,17459,17459,17459,17459,17459,17459,17459,17460,17460,17460,17460,17460,17460,17460,17460,17460,17460,17460,17460,17460,17461,17461,17461,17461,17461,17461,17461,17461,17461,17461,17461,17461,17461,17461,17461,17461,17461,17464,17464,17464,17464,17464,17464,17464,17464,17464,17464,17464,17465,17465,17465,17465,17465,17465,17465,17465,17465,17465,17465,17465,17465,17465,17465,17465,17465,17465,17465,17466,17466,17466,17466,17466,17466,17466,17466,17466,17467,17467,17467,17467,17467,17467,17467,17467,17467,17467,17467,17467,17467,17467,17467,17467,17467,17468,17468,17468,17468,17468,17468,17468,17468,17468,17468,17468,17468,17468,17468,17469,17469,17469,17470,17470,17470,17470,17470,17470,17470,17470,17470,17470,17470,17470,17470,17470,17470,17470,17470,17471,17471,17471,17471,17471,17471,17471,17471,17471,17471,17472,17472,17472,17472,17472,17472,17472,17472,17472,17472,17473,17473,17473,17473,17473,17473,17473,17473,17473,17473,17473,17473,17473,17473,17474,17474,17474,17474,17474,17474,17478,17478,17478,17478,17478,17478,17478,17478,17478,17478,17485,17485,17485,17485,17485,17485,17485,17485,17485,17485,17486,17486,17486,17486,17486,17486,17486,17486,17486,17486,17487,17487,17487,17487,17487,17487,17487,17487,17487,17487,17488,17488,17488,17488,17488,17488,17488,17488,17488,17488,17488,17488,17489,17489,17489,17489,17489,17489,17489,17489,17490,17490,17490,17490,17490,17490,17490,17490,17490,17490,17492,17492,17492,17492,17492,17492,17492,17492,17492,17492,17493,17493,17493,17493,17493,17493,17493,17493,17493,17493,17494,17494,17494,17494,17494,17494,17494,17494,17494,17494,17494,17494,17494,17494,17494,17494,17494,17494,17494,17494,17495,17495,17495,17495,17495,17495,17496,17496,17496,17496,17496,17496,17496,17496,17496,17496,17496,17496,17496,17496,17497,17497,17497,17497,17497,17497,17497,17497,17497,17497,17498,17498,17498,17498,17498,17498,17498,17498,17498,17498,17498,17498,17498,17498,17498,17499,17499,17499,17499,17499,17499,17499,17499,17499,17499,17499,17499,17499,17499,17499,17500,17500,17500,17500,17500,17500,17500,17500,17500,17500,17501,17501,17501,17501,17501,17501,17501,17501,17501,17501,17501,17501,17501,17501,17501,17501,17502,17502,17502,17502,17504,17504,17504,17504,17504,17504,17504,17504,17504,17504,17505,17505,17505,17505,17505,17505,17505,17505,17505,17505,17505,17505,17505,17505,17505,17505,17505,17506,17506,17506,17506,17506,17506,17506,17506,17506,17506,17506,17506,17506,17507,17507,17507,17507,17507,17507,17507,17507,17507,17507,17507,17507,17507,17507,17507,17507,17507,17508,17508,17508,17509,17509,17509,17509,17509,17509,17509,17509,17509,17509,17513,17513,17513,17513,17513,17513,17513,17513,17513,17513,17513,17513,17513,17513,17513,17513,17513,17513,17513,17513,17514,17514,17514,17514,17514,17514,17514,17514,17514,17514,17515,17515,17515,17515,17515,17515,17515,17515,17515,17515,17515,17515,17515,17515,17515,17515,17515,17515,17515,17515,17516,17516,17516,17516,17516,17516,17516,17516,17516,17516,17519,17519,17519,17519,17519,17519,17519,17519,17519,17519,17520,17520,17520,17520,17520,17520,17520,17520,17520,17520,17521,17521,17521,17521,17521,17521,17521,17521,17521,17521,17522,17522,17522,17522,17522,17522,17522,17522,17522,17522]]"
S9;0;false;;0;62fcebb06528b4f9dd9564b7ab472e5a;431592.3333333333;437086;426438;4353.644935249339;3;333;333;333;145494;192667;76236;76236 167579 192667;44350.666666666664 44350.666666666664 44350.666666666664 44350.666666666664 44350.666666666664 44350.666666666664 44350.666666666664 44351.666666666664 44351.666666666664 44351.666666666664 44351.666666666664 44352.333333333336 44352.333333333336 44352.333333333336 44353 44353.333333333336 44353.333333333336 44353.333333333336 44353.666666666664 44353.666666666664 44353.666666666664 44355.333333333336 44363.333333333336 44363.333333333336 44363.333333333336 44363.333333333336 44363.333333333336 44363.333333333336 44363.666666666664 44364 44364 44364 44367.333333333336 44370.333333333336 44370.333333333336 44370.333333333336 44376 44376 44376 44376 44383.333333333336 44383.333333333336 44391.666666666664 44396.333333333336 44396.333333333336 44396.333333333336 44396.333333333336 44396.333333333336 44396.666666666664 44407.333333333336 44407.333333333336 44407.333333333336 44407.333333333336 44411.666666666664 44412.666666666664 44412.666666666664 44417.666666666664 44417.666666666664 44417.666666666664 44417.666666666664 44418 44418 44418 44418 44424.666666666664 44424.666666666664 44424.666666666664 44425.666666666664 44425.666666666664 44425.666666666664 44426.333333333336 44426.333333333336 44426.333333333336 44426.333333333336 44426.333333333336 44429.333333333336 44429.333333333336 44430 44431.333333333336 44431.333333333336 44431.333333333336 44431.333333333336 44431.333333333336 44431.333333333336 44431.333333333336 44433 44433 44433 44433.666666666664 44433.666666666664 44433.666666666664 44433.666666666664 44433.666666666664 44433.666666666664 44433.666666666664 44433.666666666664 44434.333333333336 44434.333333333336 44437 44437 44437 44437 44437 44437 44437 44437.333333333336 44438.333333333336 44438.333333333336 44438.333333333336 44438.333333333336 44438.333333333336 44438.333333333336 44441.666666666664 44441.666666666664 44441.666666666664 44441.666666666664 44441.666666666664 44441.666666666664 44441.666666666664 44442.333333333336 44443 44443 44443 44443.666666666664 44443.666666666664 44443.666666666664 44444 44444 44444 44444 44444 44444.333333333336 44444.333333333336 44447.333333333336 44447.333333333336 44447.333333333336 44447.333333333336 44447.333333333336 44447.333333333336 44447.666666666664 44447.666666666664 44447.666666666664 44447.666666666664 44447.666666666664 44447.666666666664 44448 44448 44448.666666666664 44448.666666666664 44448.666666666664 44449 44449 44449 44449 44449 44449 44449 44449 44449 44449.333333333336 44449.333333333336 44449.666666666664 44449.666666666664 44449.666666666664 44449.666666666664 44449.666666666664 44449.666666666664 44449.666666666664 44450 44450 44450 44450 44450 44450.333333333336 44450.333333333336 44450.333333333336 44450.333333333336 44450.333333333336 44450.333333333336 44450.333333333336 44450.333333333336 44450.333333333336 44451.333333333336 44451.333333333336 44451.333333333336 44451.333333333336 44451.333333333336 44451.333333333336 44451.333333333336 44451.333333333336 44451.333333333336 44451.333333333336 44451.333333333336 44451.333333333336 44451.333333333336 44451.333333333336 44452 44452 44452 44452 44459.333333333336 44459.333333333336 44459.333333333336 44459.333333333336 44459.333333333336 44459.333333333336 44459.333333333336 44459.333333333336 44459.333333333336 44459.333333333336 44463 44463.333333333336 44463.333333333336 44463.333333333336 44464.333333333336 44464.333333333336 44464.333333333336 44464.333333333336 44464.333333333336 44464.333333333336 44464.333333333336 44464.333333333336 44464.333333333336 44464.333333333336 44464.666666666664 44465 44465 44465 44465 44465 44465 44502.666666666664 44502.666666666664 44502.666666666664 44502.666666666664 44502.666666666664 44502.666666666664 44502.666666666664 44503 44503 44503.333333333336 44503.333333333336 44503.333333333336 44503.666666666664 44503.666666666664 44503.666666666664 44503.666666666664 44503.666666666664 44503.666666666664 44565 44565 44565 44565.333333333336 44565.333333333336 44565.333333333336 44565.333333333336 44565.333333333336 44565.333333333336 44565.333333333336 44565.333333333336 44565.666666666664 44565.666666666664 44565.666666666664 44587 44587 44587 44587.333333333336 44587.333333333336 44587.333333333336 44587.333333333336 44587.333333333336 44587.333333333336 44587.333333333336 44610.333333333336 44610.666666666664 44610.666666666664 44610.666666666664 44610.666666666664 44610.666666666664 44610.666666666664 44611 44611 44611 44611 44611.333333333336 44611.333333333336 44611.333333333336 44711 44711.666666666664 44711.666666666664 44711.666666666664 44711.666666666664 44711.666666666664 44711.666666666664 44796.666666666664 44796.666666666664 44796.666666666664 44796.666666666664 44796.666666666664 44796.666666666664 44796.666666666664 44796.666666666664 44797 44797 44797 44819.666666666664 44819.666666666664 44819.666666666664 44820 44820 44820 44820 45021.333333333336 45021.333333333336 45021.333333333336 45168.666666666664 45168.666666666664 45168.666666666664 45168.666666666664 142005 142005 142005.33333333334 142005.66666666666 142033.33333333334 142033.33333333334 142037.66666666666 142037.66666666666 142038.33333333334 142038.33333333334 142041.33333333334 142041.33333333334 142041.33333333334 142041.33333333334;67196 67196 67196 67196 67196 67196 67196 67196 67196 67196 67196 67197 67197 67197 67198 67198 67198 67198 67198 67198 67198 67198 67198 67198 67198 67198 67198 67198 67199 67200 67200 67200 67200 67200 67200 67200 67200 67200 67200 67200 67200 67200 67200 67200 67200 67200 67200 67200 67200 67203 67203 67203 67203 67203 67203 67203 67203 67203 67203 67203 67203 67203 67203 67203 67203 67203 67203 67203 67203 67203 67205 67205 67205 67205 67205 67205 67205 67205 67205 67205 67205 67205 67205 67205 67205 67205 67205 67205 67206 67206 67206 67206 67206 67206 67206 67206 67206 67206 67207 67207 67207 67207 67207 67207 67207 67208 67208 67208 67208 67208 67208 67208 67208 67208 67208 67208 67208 67208 67208 67208 67208 67208 67208 67208 67208 67208 67209 67209 67209 67209 67209 67209 67209 67209 67209 67209 67209 67209 67209 67210 67210 67210 67210 67210 67210 67211 67211 67211 67211 67211 67211 67211 67211 67211 67211 67211 67211 67211 67211 67211 67211 67212 67212 67212 67212 67212 67212 67212 67212 67212 67212 67212 67212 67212 67212 67212 67212 67212 67212 67212 67212 67212 67214 67214 67214 67214 67214 67214 67214 67214 67214 67214 67214 67214 67214 67214 67214 67214 67214 67214 67236 67236 67236 67236 67236 67236 67236 67236 67236 67236 67245 67245 67245 67245 67248 67248 67248 67248 67248 67248 67248 67248 67248 67248 67248 67248 67248 67248 67248 67248 67248 67361 67361 67361 67361 67361 67361 67361 67361 67361 67361 67361 67361 67361 67361 67361 67361 67361 67361 67545 67545 67545 67545 67545 67545 67545 67545 67545 67545 67545 67545 67545 67545 67609 67609 67609 67609 67609 67609 67609 67609 67609 67609 67678 67678 67678 67678 67678 67678 67678 67678 67678 67678 67678 67679 67679 67679 67978 67978 67978 67978 67978 67978 67978 68232 68232 68232 68232 68232 68232 68232 68232 68232 68232 68232 68300 68300 68300 68300 68300 68300 68300 68904 68904 68904 69346 69346 69346 69346 182205 182205 182205 182206 182289 182289 182302 182302 182302 182302 182311 182311 182311 182311;30821 30821 30821 30821 30821 30821 30821 30824 30824 30824 30824 30824 30824 30824 30825 30825 30825 30825 30826 30826 30826 30831 30831 30831 30831 30831 30831 30831 30831 30831 30831 30831 30841 30841 30841 30841 30841 30841 30841 30841 30841 30841 30866 30866 30866 30866 30866 30866 30866 30895 30895 30895 30895 30908 30908 30908 30923 30923 30923 30923 30924 30924 30924 30924 30924 30924 30924 30927 30927 30927 30927 30927 30927 30927 30927 30927 30927 30929 30929 30929 30929 30929 30929 30929 30929 30929 30929 30929 30930 30930 30930 30930 30930 30930 30930 30930 30930 30930 30937 30937 30937 30937 30937 30937 30937 30937 30937 30937 30937 30937 30937 30937 30947 30947 30947 30947 30947 30947 30947 30949 30950 30950 30950 30952 30952 30952 30952 30952 30952 30952 30952 30952 30952 30961 30961 30961 30961 30961 30961 30961 30961 30961 30961 30961 30961 30961 30961 30962 30962 30962 30963 30963 30963 30963 30963 30963 30963 30963 30963 30963 30963 30963 30963 30963 30963 30963 30963 30963 30964 30964 30964 30964 30964 30964 30964 30964 30964 30964 30964 30964 30964 30964 30965 30965 30965 30965 30965 30965 30965 30965 30965 30965 30965 30965 30965 30965 30966 30966 30966 30966 30966 30966 30966 30966 30966 30966 30966 30966 30966 30966 30968 30968 30968 30968 30968 30968 30968 30968 30968 30968 30968 30968 30968 30968 30969 30969 30969 30969 30969 30969 30969 30969 30969 30969 30969 30969 30969 30969 30970 30970 30970 30970 30970 30970 30970 30970 30970 30970 30970 30970 30970 30970 30971 30971 30971 30971 30971 30971 30971 30971 30971 30971 30971 30971 30971 30971 30972 30972 30972 30972 30972 30972 30972 30972 30972 30972 30972 30972 30972 30972 30973 30973 30973 30973 30973 30973 30973 30973 30973 30973 30973 30973 30973 30973 30974 30974 30974 30974 30974 30974 30974 30974 30974 30974 30974 30974 30974 30974 30975 30975 30975 30975 30975 30975 30975 30975 30975 30975 30975 76233 76233 76234 76234 76234 76234 76234 76234 76235 76235 76235 76235 76235 76235;16245.438135742053 16245.438135742053 16245.438135742053 16245.438135742053 16245.438135742053 16245.438135742053 16245.438135742053 16244.605347280336 16244.605347280336 16244.605347280336 16244.605347280336 16244.882934498346 16244.882934498346 16244.882934498346 16245.074104683754 16244.882934498346 16244.882934498346 16244.882934498346 16244.605347280336 16244.605347280336 16244.605347280336 16243.21754524707 16238.631435219193 16238.631435219193 16238.631435219193 16238.631435219193 16238.631435219193 16238.631435219193 16239.10016664169 16239.568898218942 16239.568898218942 16239.568898218942 16236.791561827176 16235.072535169722 16235.072535169722 16235.072535169722 16231.828013710183 16231.828013710183 16231.828013710183 16231.828013710183 16227.634133032318 16227.634133032318 16220.682565443689 16218.01307874125 16218.01307874125 16218.01307874125 16218.01307874125 16218.01307874125 16217.822487073357 16211.167433456345 16211.167433456345 16211.167433456345 16211.167433456345 16207.556269290637 16206.983275393632 16206.983275393632 16202.817971643766 16202.817971643766 16202.817971643766 16202.817971643766 16202.54035637622 16202.54035637622 16202.54035637622 16202.54035637622 16198.719791665293 16198.719791665293 16198.719791665293 16197.886391611579 16197.886391611579 16197.886391611579 16198.823853052487 16198.823853052487 16198.823853052487 16198.823853052487 16198.823853052487 16197.10579771035 16197.10579771035 16196.550064751444 16195.78670175947 16195.78670175947 16195.78670175947 16195.78670175947 16195.78670175947 16195.78670175947 16195.78670175947 16194.83275616022 16194.83275616022 16194.83275616022 16195.023522332065 16195.023522332065 16195.023522332065 16195.023522332065 16195.023522332065 16195.023522332065 16195.023522332065 16195.023522332065 16194.642001463188 16194.642001463188 16193.165224871882 16193.165224871882 16193.165224871882 16193.165224871882 16193.165224871882 16193.165224871882 16193.165224871882 16193.633941219687 16193.061525096344 16193.061525096344 16193.061525096344 16193.061525096344 16193.061525096344 16193.061525096344 16190.282730356776 16190.282730356776 16190.282730356776 16190.282730356776 16190.282730356776 16190.282730356776 16190.282730356776 16189.727078888294 16189.258352376739 16189.258352376739 16189.258352376739 16188.702734383081 16188.702734383081 16188.702734383081 16189.171463254896 16189.171463254896 16189.171463254896 16189.171463254896 16189.171463254896 16188.980538900185 16188.980538900185 16186.480620841856 16186.480620841856 16186.480620841856 16186.480620841856 16186.480620841856 16186.480620841856 16186.949359145952 16186.949359145952 16186.949359145952 16186.949359145952 16186.949359145952 16186.949359145952 16187.418097604901 16187.418097604901 16186.949359145952 16186.949359145952 16186.949359145952 16186.67163646272 16186.67163646272 16186.67163646272 16186.67163646272 16186.67163646272 16186.67163646272 16186.67163646272 16186.67163646272 16186.67163646272 16186.480620841856 16186.480620841856 16186.949359145952 16186.949359145952 16186.949359145952 16186.949359145952 16186.949359145952 16186.949359145952 16186.949359145952 16186.67163646272 16186.67163646272 16186.67163646272 16186.67163646272 16186.67163646272 16186.480620841856 16186.480620841856 16186.480620841856 16186.480620841856 16186.480620841856 16186.480620841856 16186.480620841856 16186.480620841856 16186.480620841856 16187.140376099653 16187.140376099653 16187.140376099653 16187.140376099653 16187.140376099653 16187.140376099653 16187.140376099653 16187.140376099653 16187.140376099653 16187.140376099653 16187.140376099653 16187.140376099653 16187.140376099653 16187.140376099653 16186.67163646272 16186.67163646272 16186.67163646272 16186.67163646272 16196.983944206679 16196.983944206679 16196.983944206679 16196.983944206679 16196.983944206679 16196.983944206679 16196.983944206679 16196.983944206679 16196.983944206679 16196.983944206679 16200.647291595069 16200.456214426666 16200.456214426666 16200.456214426666 16201.862451239638 16201.862451239638 16201.862451239638 16201.862451239638 16201.862451239638 16201.862451239638 16201.862451239638 16201.862451239638 16201.862451239638 16201.862451239638 16201.584785308985 16201.39370548102 16201.39370548102 16201.39370548102 16201.39370548102 16201.39370548102 16201.39370548102 16254.362949340368 16254.362949340368 16254.362949340368 16254.362949340368 16254.362949340368 16254.362949340368 16254.362949340368 16254.08541464781 16254.08541464781 16253.894186385682 16253.894186385682 16253.894186385682 16253.70296954581 16253.70296954581 16253.70296954581 16253.70296954581 16253.70296954581 16253.70296954581 16339.957670283808 16339.957670283808 16339.957670283808 16339.680338230475 16339.680338230475 16339.680338230475 16339.680338230475 16339.680338230475 16339.680338230475 16339.680338230475 16339.680338230475 16339.488880894924 16339.488880894924 16339.488880894924 16369.49170459079 16369.49170459079 16369.49170459079 16369.21444527976 16369.21444527976 16369.21444527976 16369.21444527976 16369.21444527976 16369.21444527976 16369.21444527976 16401.562005559783 16401.370376350333 16401.370376350333 16401.370376350333 16401.370376350333 16401.370376350333 16401.370376350333 16401.093195272075 16401.093195272075 16401.093195272075 16401.093195272075 16401.562005559783 16401.562005559783 16401.562005559783 16541.742894870542 16541.358878748615 16541.358878748615 16541.358878748615 16541.358878748615 16541.358878748615 16541.358878748615 16660.17529586315 16660.17529586315 16660.17529586315 16660.17529586315 16660.17529586315 16660.17529586315 16660.17529586315 16660.17529586315 16659.982973180577 16659.982973180577 16659.982973180577 16691.867687256836 16691.867687256836 16691.867687256836 16691.59119636791 16691.59119636791 16691.59119636791 16691.59119636791 16974.831375369307 16974.831375369307 16974.831375369307 17182.13433256248 17182.13433256248 17182.13433256248 17182.13433256248 46889.66896876113 46889.66896876113 46889.20140311863 46889.48718233355 46913.21730126336 46913.21730126336 46916.935935284135 46916.935935284135 46916.64986855827 46916.64986855827 46919.22457680741 46919.22457680741 46919.22457680741 46919.22457680741;50032.35525803944;"[[30821,30821,30821,30821,30821,30821,30821,30824,30824,30824,30824,30824,30824,30824,30825,30825,30825,30825,30826,30826,30826,30831,30831,30831,30831,30831,30831,30831,30831,30831,30831,30831,30841,30841,30841,30841,30841,30841,30841,30841,30841,30841,30866,30866,30866,30866,30866,30866,30866,30895,30895,30895,30895,30908,30908,30908,30923,30923,30923,30923,30924,30924,30924,30924,30924,30924,30924,30927,30927,30927,30927,30927,30927,30927,30927,30927,30927,30929,30929,30929,30929,30929,30929,30929,30929,30929,30929,30929,30930,30930,30930,30930,30930,30930,30930,30930,30930,30930,30937,30937,30937,30937,30937,30937,30937,30937,30937,30937,30937,30937,30937,30937,30947,30947,30947,30947,30947,30947,30947,30949,30950,30950,30950,30952,30952,30952,30952,30952,30952,30952,30952,30952,30952,30961,30961,30961,30961,30961,30961,30961,30961,30961,30961,30961,30961,30961,30961,30962,30962,30962,30963,30963,30963,30963,30963,30963,30963,30963,30963,30963,30963,30963,30963,30963,30963,30963,30963,30963,30964,30964,30964,30964,30964,30964,30964,30964,30964,30964,30964,30964,30964,30964,30965,30965,30965,30965,30965,30965,30965,30965,30965,30965,30965,30965,30965,30965,30966,30966,30966,30966,30966,30966,30966,30966,30966,30966,30966,30966,30966,30966,30968,30968,30968,30968,30968,30968,30968,30968,30968,30968,30968,30968,30968,30968,30969,30969,30969,30969,30969,30969,30969,30969,30969,30969,30969,30969,30969,30969,30970,30970,30970,30970,30970,30970,30970,30970,30970,30970,30970,30970,30970,30970,30971,30971,30971,30971,30971,30971,30971,30971,30971,30971,30971,30971,30971,30971,30972,30972,30972,30972,30972,30972,30972,30972,30972,30972,30972,30972,30972,30972,30973,30973,30973,30973,30973,30973,30973,30973,30973,30973,30973,30973,30973,30973,30974,30974,30974,30974,30974,30974,30974,30974,30974,30974,30974,30974,30974,30974,30975,30975,30975,30975,30975,30975,30975,30975,30975,30975,30975,76233,76233,76234,76234,76234,76234,76234,76234,76235,76235,76235,76235,76235,76235],[35035,35035,35035,35035,35035,35035,35035,35035,35035,35035,35035,35036,35036,35036,35036,35037,35037,35037,35037,35037,35037,35037,35061,35061,35061,35061,35061,35061,35061,35061,35061,35061,35061,35070,35070,35070,35087,35087,35087,35087,35109,35109,35109,35123,35123,35123,35123,35123,35124,35124,35124,35124,35124,35124,35127,35127,35127,35127,35127,35127,35127,35127,35127,35127,35147,35147,35147,35147,35147,35147,35147,35147,35147,35147,35147,35156,35156,35156,35160,35160,35160,35160,35160,35160,35160,35165,35165,35165,35165,35165,35165,35165,35165,35165,35165,35165,35167,35167,35167,35167,35167,35167,35167,35167,35167,35167,35170,35170,35170,35170,35170,35170,35170,35170,35170,35170,35170,35170,35170,35170,35171,35171,35171,35171,35171,35171,35171,35171,35171,35171,35171,35172,35172,35172,35172,35172,35172,35172,35172,35172,35172,35172,35172,35172,35172,35172,35172,35173,35173,35173,35173,35173,35173,35173,35173,35173,35173,35173,35173,35174,35174,35174,35174,35174,35174,35174,35174,35174,35174,35174,35174,35174,35174,35175,35175,35175,35175,35175,35175,35175,35175,35175,35175,35175,35175,35175,35175,35175,35175,35175,35175,35175,35175,35175,35175,35175,35176,35176,35176,35176,35176,35176,35176,35176,35176,35176,35176,35176,35176,35176,35176,35177,35177,35177,35177,35177,35177,35177,35177,35177,35177,35177,35177,35177,35177,35178,35178,35178,35178,35178,35178,35178,35178,35178,35178,35178,35178,35178,35178,35178,35179,35179,35179,35180,35180,35180,35180,35180,35180,35180,35180,35180,35180,35180,35180,35180,35180,35180,35180,35180,35181,35181,35181,35181,35181,35181,35181,35181,35181,35181,35181,35181,35181,35181,35182,35182,35182,35182,35182,35182,35182,35182,35182,35182,35182,35182,35182,35182,35184,35184,35184,35184,35184,35184,35184,35184,35184,35184,35184,35184,35184,35184,35185,35185,35185,35185,35185,35185,35185,35185,35185,35185,35185,35185,35185,35185,35185,35185,35185,167577,167577,167577,167577,167577,167577,167577,167577,167578,167578,167578,167578,167578,167578],[67196,67196,67196,67196,67196,67196,67196,67196,67196,67196,67196,67197,67197,67197,67198,67198,67198,67198,67198,67198,67198,67198,67198,67198,67198,67198,67198,67198,67199,67200,67200,67200,67200,67200,67200,67200,67200,67200,67200,67200,67200,67200,67200,67200,67200,67200,67200,67200,67200,67203,67203,67203,67203,67203,67203,67203,67203,67203,67203,67203,67203,67203,67203,67203,67203,67203,67203,67203,67203,67203,67205,67205,67205,67205,67205,67205,67205,67205,67205,67205,67205,67205,67205,67205,67205,67205,67205,67205,67206,67206,67206,67206,67206,67206,67206,67206,67206,67206,67207,67207,67207,67207,67207,67207,67207,67208,67208,67208,67208,67208,67208,67208,67208,67208,67208,67208,67208,67208,67208,67208,67208,67208,67208,67208,67208,67208,67209,67209,67209,67209,67209,67209,67209,67209,67209,67209,67209,67209,67209,67210,67210,67210,67210,67210,67210,67211,67211,67211,67211,67211,67211,67211,67211,67211,67211,67211,67211,67211,67211,67211,67211,67212,67212,67212,67212,67212,67212,67212,67212,67212,67212,67212,67212,67212,67212,67212,67212,67212,67212,67212,67212,67212,67214,67214,67214,67214,67214,67214,67214,67214,67214,67214,67214,67214,67214,67214,67214,67214,67214,67214,67236,67236,67236,67236,67236,67236,67236,67236,67236,67236,67245,67245,67245,67245,67248,67248,67248,67248,67248,67248,67248,67248,67248,67248,67248,67248,67248,67248,67248,67248,67248,67361,67361,67361,67361,67361,67361,67361,67361,67361,67361,67361,67361,67361,67361,67361,67361,67361,67361,67545,67545,67545,67545,67545,67545,67545,67545,67545,67545,67545,67545,67545,67545,67609,67609,67609,67609,67609,67609,67609,67609,67609,67609,67678,67678,67678,67678,67678,67678,67678,67678,67678,67678,67678,67679,67679,67679,67978,67978,67978,67978,67978,67978,67978,68232,68232,68232,68232,68232,68232,68232,68232,68232,68232,68232,68300,68300,68300,68300,68300,68300,68300,68904,68904,68904,69346,69346,69346,69346,182205,182205,182205,182206,182289,182289,182302,182302,182302,182302,182311,182311,182311,182311]]"


==> analysis/results/mixed/output-adhoc/ask/C1.error.txt <==
Error: TIMEOUT after 1800000ms
    at Timeout.<anonymous> (/users/brtamuge/experiment/scripts/lib.js:151:14)
    at listOnTimeout (node:internal/timers:585:17)
    at process.processTimers (node:internal/timers:521:7)

==> analysis/results/mixed/output-adhoc/ask/C10.error.txt <==
TypeError: fetch failed
    at node:internal/deps/undici/undici:15141:13
    at async ActorHttpFetch.run (/users/brtamuge/experiment/node_modules/@comunica/actor-http-fetch/lib/ActorHttpFetch.js:55:26)
    at async TestResultPassed.mapAsync (/users/brtamuge/experiment/node_modules/@comunica/core/lib/TestResult.js:114:37)
    at async MediatorNumber.mediate (/users/brtamuge/experiment/node_modules/@comunica/core/lib/Mediator.js:95:26)
    at async ActorHttpWayback.run (/users/brtamuge/experiment/node_modules/@comunica/actor-http-wayback/lib/ActorHttpWayback.js:35:22)
    at async TestResultPassed.mapAsync (/users/brtamuge/experiment/node_modules/@comunica/core/lib/TestResult.js:114:37)
    at async MediatorNumber.mediate (/users/brtamuge/experiment/node_modules/@comunica/core/lib/Mediator.js:95:26)
    at async ActorHttpLimitRate.run (/users/brtamuge/experiment/node_modules/@comunica/actor-http-limit-rate/lib/ActorHttpLimitRate.js:79:30)
    at async TestResultPassed.mapAsync (/users/brtamuge/experiment/node_modules/@comunica/core/lib/TestResult.js:114:37)
    at async MediatorNumber.mediate (/users/brtamuge/experiment/node_modules/@comunica/core/lib/Mediator.js:95:26)

==> analysis/results/mixed/output-adhoc/ask/C2.error.txt <==
Error: TIMEOUT after 1800000ms
    at Timeout.<anonymous> (/users/brtamuge/experiment/scripts/lib.js:151:14)
    at listOnTimeout (node:internal/timers:585:17)
    at process.processTimers (node:internal/timers:521:7)

==> analysis/results/mixed/output-adhoc/ask/C3.error.txt <==
TypeError: fetch failed
    at node:internal/deps/undici/undici:15141:13
    at async ActorHttpFetch.run (/users/brtamuge/experiment/node_modules/@comunica/actor-http-fetch/lib/ActorHttpFetch.js:55:26)
    at async TestResultPassed.mapAsync (/users/brtamuge/experiment/node_modules/@comunica/core/lib/TestResult.js:114:37)
    at async MediatorNumber.mediate (/users/brtamuge/experiment/node_modules/@comunica/core/lib/Mediator.js:95:26)
    at async ActorHttpWayback.run (/users/brtamuge/experiment/node_modules/@comunica/actor-http-wayback/lib/ActorHttpWayback.js:35:22)
    at async TestResultPassed.mapAsync (/users/brtamuge/experiment/node_modules/@comunica/core/lib/TestResult.js:114:37)
    at async MediatorNumber.mediate (/users/brtamuge/experiment/node_modules/@comunica/core/lib/Mediator.js:95:26)
    at async ActorHttpLimitRate.run (/users/brtamuge/experiment/node_modules/@comunica/actor-http-limit-rate/lib/ActorHttpLimitRate.js:79:30)
    at async TestResultPassed.mapAsync (/users/brtamuge/experiment/node_modules/@comunica/core/lib/TestResult.js:114:37)
    at async MediatorNumber.mediate (/users/brtamuge/experiment/node_modules/@comunica/core/lib/Mediator.js:95:26)

==> analysis/results/mixed/output-adhoc/ask/C5.error.txt <==
TypeError: fetch failed
    at node:internal/deps/undici/undici:15141:13
    at async ActorHttpFetch.run (/users/brtamuge/experiment/node_modules/@comunica/actor-http-fetch/lib/ActorHttpFetch.js:55:26)
    at async TestResultPassed.mapAsync (/users/brtamuge/experiment/node_modules/@comunica/core/lib/TestResult.js:114:37)
    at async MediatorNumber.mediate (/users/brtamuge/experiment/node_modules/@comunica/core/lib/Mediator.js:95:26)
    at async ActorHttpWayback.run (/users/brtamuge/experiment/node_modules/@comunica/actor-http-wayback/lib/ActorHttpWayback.js:35:22)
    at async TestResultPassed.mapAsync (/users/brtamuge/experiment/node_modules/@comunica/core/lib/TestResult.js:114:37)
    at async MediatorNumber.mediate (/users/brtamuge/experiment/node_modules/@comunica/core/lib/Mediator.js:95:26)
    at async ActorHttpLimitRate.run (/users/brtamuge/experiment/node_modules/@comunica/actor-http-limit-rate/lib/ActorHttpLimitRate.js:79:30)
    at async TestResultPassed.mapAsync (/users/brtamuge/experiment/node_modules/@comunica/core/lib/TestResult.js:114:37)
    at async MediatorNumber.mediate (/users/brtamuge/experiment/node_modules/@comunica/core/lib/Mediator.js:95:26)

==> analysis/results/mixed/output-adhoc/ask/C6.error.txt <==
TypeError: fetch failed
    at node:internal/deps/undici/undici:15141:13
    at async ActorHttpFetch.run (/users/brtamuge/experiment/node_modules/@comunica/actor-http-fetch/lib/ActorHttpFetch.js:55:26)
    at async TestResultPassed.mapAsync (/users/brtamuge/experiment/node_modules/@comunica/core/lib/TestResult.js:114:37)
    at async MediatorNumber.mediate (/users/brtamuge/experiment/node_modules/@comunica/core/lib/Mediator.js:95:26)
    at async ActorHttpWayback.run (/users/brtamuge/experiment/node_modules/@comunica/actor-http-wayback/lib/ActorHttpWayback.js:35:22)
    at async TestResultPassed.mapAsync (/users/brtamuge/experiment/node_modules/@comunica/core/lib/TestResult.js:114:37)
    at async MediatorNumber.mediate (/users/brtamuge/experiment/node_modules/@comunica/core/lib/Mediator.js:95:26)
    at async ActorHttpLimitRate.run (/users/brtamuge/experiment/node_modules/@comunica/actor-http-limit-rate/lib/ActorHttpLimitRate.js:79:30)
    at async TestResultPassed.mapAsync (/users/brtamuge/experiment/node_modules/@comunica/core/lib/TestResult.js:114:37)
    at async MediatorNumber.mediate (/users/brtamuge/experiment/node_modules/@comunica/core/lib/Mediator.js:95:26)

==> analysis/results/mixed/output-adhoc/ask/C7.error.txt <==
Error: Request failed: http://n063-03a.wall2.ilabt.iminds.be:3002/sparql
    at ActorHttpRetry.run (/users/brtamuge/experiment/node_modules/@comunica/actor-http-retry/lib/ActorHttpRetry.js:160:15)
    at process.processTicksAndRejections (node:internal/process/task_queues:103:5)
    at async TestResultPassed.mapAsync (/users/brtamuge/experiment/node_modules/@comunica/core/lib/TestResult.js:114:37)
    at async MediatorNumber.mediate (/users/brtamuge/experiment/node_modules/@comunica/core/lib/Mediator.js:95:26)
    at async ActorHttpWayback.run (/users/brtamuge/experiment/node_modules/@comunica/actor-http-wayback/lib/ActorHttpWayback.js:35:22)
    at async TestResultPassed.mapAsync (/users/brtamuge/experiment/node_modules/@comunica/core/lib/TestResult.js:114:37)
    at async MediatorNumber.mediate (/users/brtamuge/experiment/node_modules/@comunica/core/lib/Mediator.js:95:26)
    at async fetch (/users/brtamuge/experiment/node_modules/@comunica/actor-query-source-identify-hypermedia-sparql/lib/QuerySourceSparql.js:49:34)

==> analysis/results/mixed/output-adhoc/ask/C8.error.txt <==
Error: Request failed: http://n063-03a.wall2.ilabt.iminds.be:3002/sparql
    at ActorHttpRetry.run (/users/brtamuge/experiment/node_modules/@comunica/actor-http-retry/lib/ActorHttpRetry.js:160:15)
    at process.processTicksAndRejections (node:internal/process/task_queues:103:5)
    at async TestResultPassed.mapAsync (/users/brtamuge/experiment/node_modules/@comunica/core/lib/TestResult.js:114:37)
    at async MediatorNumber.mediate (/users/brtamuge/experiment/node_modules/@comunica/core/lib/Mediator.js:95:26)
    at async ActorHttpWayback.run (/users/brtamuge/experiment/node_modules/@comunica/actor-http-wayback/lib/ActorHttpWayback.js:35:22)
    at async TestResultPassed.mapAsync (/users/brtamuge/experiment/node_modules/@comunica/core/lib/TestResult.js:114:37)
    at async MediatorNumber.mediate (/users/brtamuge/experiment/node_modules/@comunica/core/lib/Mediator.js:95:26)
    at async fetch (/users/brtamuge/experiment/node_modules/@comunica/actor-query-source-identify-hypermedia-sparql/lib/QuerySourceSparql.js:49:34)

==> analysis/results/mixed/output-adhoc/ask/C9.error.txt <==
TypeError: fetch failed
    at node:internal/deps/undici/undici:15141:13
    at async ActorHttpFetch.run (/users/brtamuge/experiment/node_modules/@comunica/actor-http-fetch/lib/ActorHttpFetch.js:55:26)
    at async TestResultPassed.mapAsync (/users/brtamuge/experiment/node_modules/@comunica/core/lib/TestResult.js:114:37)
    at async MediatorNumber.mediate (/users/brtamuge/experiment/node_modules/@comunica/core/lib/Mediator.js:95:26)
    at async ActorHttpWayback.run (/users/brtamuge/experiment/node_modules/@comunica/actor-http-wayback/lib/ActorHttpWayback.js:35:22)
    at async TestResultPassed.mapAsync (/users/brtamuge/experiment/node_modules/@comunica/core/lib/TestResult.js:114:37)
    at async MediatorNumber.mediate (/users/brtamuge/experiment/node_modules/@comunica/core/lib/Mediator.js:95:26)
    at async ActorHttpLimitRate.run (/users/brtamuge/experiment/node_modules/@comunica/actor-http-limit-rate/lib/ActorHttpLimitRate.js:79:30)
    at async TestResultPassed.mapAsync (/users/brtamuge/experiment/node_modules/@comunica/core/lib/TestResult.js:114:37)
    at async MediatorNumber.mediate (/users/brtamuge/experiment/node_modules/@comunica/core/lib/Mediator.js:95:26)

==> analysis/results/mixed/output-adhoc/ask/S12.error.txt <==
TypeError: fetch failed
    at node:internal/deps/undici/undici:15141:13
    at async ActorHttpFetch.run (/users/brtamuge/experiment/node_modules/@comunica/actor-http-fetch/lib/ActorHttpFetch.js:55:26)
    at async TestResultPassed.mapAsync (/users/brtamuge/experiment/node_modules/@comunica/core/lib/TestResult.js:114:37)
    at async MediatorNumber.mediate (/users/brtamuge/experiment/node_modules/@comunica/core/lib/Mediator.js:95:26)
    at async ActorHttpWayback.run (/users/brtamuge/experiment/node_modules/@comunica/actor-http-wayback/lib/ActorHttpWayback.js:35:22)
    at async TestResultPassed.mapAsync (/users/brtamuge/experiment/node_modules/@comunica/core/lib/TestResult.js:114:37)
    at async MediatorNumber.mediate (/users/brtamuge/experiment/node_modules/@comunica/core/lib/Mediator.js:95:26)
    at async ActorHttpLimitRate.run (/users/brtamuge/experiment/node_modules/@comunica/actor-http-limit-rate/lib/ActorHttpLimitRate.js:79:30)
    at async TestResultPassed.mapAsync (/users/brtamuge/experiment/node_modules/@comunica/core/lib/TestResult.js:114:37)
    at async MediatorNumber.mediate (/users/brtamuge/experiment/node_modules/@comunica/core/lib/Mediator.js:95:26)

==> analysis/results/mixed/output-adhoc/ask/S14.error.txt <==
[warmup] failed: fetch failed
TypeError: fetch failed
    at node:internal/deps/undici/undici:15141:13
    at process.processTicksAndRejections (node:internal/process/task_queues:103:5)
    at async ActorHttpFetch.run (/users/brtamuge/experiment/node_modules/@comunica/actor-http-fetch/lib/ActorHttpFetch.js:55:26)
    at async TestResultPassed.mapAsync (/users/brtamuge/experiment/node_modules/@comunica/core/lib/TestResult.js:114:37)
    at async MediatorNumber.mediate (/users/brtamuge/experiment/node_modules/@comunica/core/lib/Mediator.js:95:26)
    at async ActorHttpWayback.run (/users/brtamuge/experiment/node_modules/@comunica/actor-http-wayback/lib/ActorHttpWayback.js:35:22)
    at async TestResultPassed.mapAsync (/users/brtamuge/experiment/node_modules/@comunica/core/lib/TestResult.js:114:37)
    at async MediatorNumber.mediate (/users/brtamuge/experiment/node_modules/@comunica/core/lib/Mediator.js:95:26)
    at async ActorHttpLimitRate.run (/users/brtamuge/experiment/node_modules/@comunica/actor-http-limit-rate/lib/ActorHttpLimitRate.js:79:30)
    at async TestResultPassed.mapAsync (/users/brtamuge/experiment/node_modules/@comunica/core/lib/TestResult.js:114:37)

==> analysis/results/mixed/output-adhoc/ask/S3.error.txt <==
Error: TIMEOUT after 1800000ms
    at Timeout.<anonymous> (/users/brtamuge/experiment/scripts/lib.js:151:14)
    at listOnTimeout (node:internal/timers:585:17)
    at process.processTimers (node:internal/timers:521:7)

==> analysis/results/mixed/output-adhoc/ask/S4.error.txt <==
Error: TIMEOUT after 1800000ms
    at Timeout.<anonymous> (/users/brtamuge/experiment/scripts/lib.js:151:14)
    at listOnTimeout (node:internal/timers:585:17)
    at process.processTimers (node:internal/timers:521:7)

==> analysis/results/mixed/output-adhoc/ask/S5.error.txt <==
Error: TIMEOUT after 1800000ms
    at Timeout.<anonymous> (/users/brtamuge/experiment/scripts/lib.js:151:14)
    at listOnTimeout (node:internal/timers:585:17)
    at process.processTimers (node:internal/timers:521:7)

==> analysis/results/mixed/output-adhoc/ask/S6.error.txt <==
TypeError: fetch failed
    at node:internal/deps/undici/undici:15141:13
    at async ActorHttpFetch.run (/users/brtamuge/experiment/node_modules/@comunica/actor-http-fetch/lib/ActorHttpFetch.js:55:26)
    at async TestResultPassed.mapAsync (/users/brtamuge/experiment/node_modules/@comunica/core/lib/TestResult.js:114:37)
    at async MediatorNumber.mediate (/users/brtamuge/experiment/node_modules/@comunica/core/lib/Mediator.js:95:26)
    at async ActorHttpWayback.run (/users/brtamuge/experiment/node_modules/@comunica/actor-http-wayback/lib/ActorHttpWayback.js:35:22)
    at async TestResultPassed.mapAsync (/users/brtamuge/experiment/node_modules/@comunica/core/lib/TestResult.js:114:37)
    at async MediatorNumber.mediate (/users/brtamuge/experiment/node_modules/@comunica/core/lib/Mediator.js:95:26)
    at async ActorHttpLimitRate.run (/users/brtamuge/experiment/node_modules/@comunica/actor-http-limit-rate/lib/ActorHttpLimitRate.js:79:30)
    at async TestResultPassed.mapAsync (/users/brtamuge/experiment/node_modules/@comunica/core/lib/TestResult.js:114:37)
    at async MediatorNumber.mediate (/users/brtamuge/experiment/node_modules/@comunica/core/lib/Mediator.js:95:26)

==> analysis/results/mixed/output-adhoc/ask/S7.error.txt <==
TypeError: fetch failed
    at node:internal/deps/undici/undici:15141:13
    at async ActorHttpFetch.run (/users/brtamuge/experiment/node_modules/@comunica/actor-http-fetch/lib/ActorHttpFetch.js:55:26)
    at async TestResultPassed.mapAsync (/users/brtamuge/experiment/node_modules/@comunica/core/lib/TestResult.js:114:37)
    at async MediatorNumber.mediate (/users/brtamuge/experiment/node_modules/@comunica/core/lib/Mediator.js:95:26)
    at async ActorHttpWayback.run (/users/brtamuge/experiment/node_modules/@comunica/actor-http-wayback/lib/ActorHttpWayback.js:35:22)
    at async TestResultPassed.mapAsync (/users/brtamuge/experiment/node_modules/@comunica/core/lib/TestResult.js:114:37)
    at async MediatorNumber.mediate (/users/brtamuge/experiment/node_modules/@comunica/core/lib/Mediator.js:95:26)
    at async ActorHttpLimitRate.run (/users/brtamuge/experiment/node_modules/@comunica/actor-http-limit-rate/lib/ActorHttpLimitRate.js:79:30)
    at async TestResultPassed.mapAsync (/users/brtamuge/experiment/node_modules/@comunica/core/lib/TestResult.js:114:37)
    at async MediatorNumber.mediate (/users/brtamuge/experiment/node_modules/@comunica/core/lib/Mediator.js:95:26)

==> analysis/results/mixed/output-adhoc/ask/metrics.json <==
{
  "mode": "ask",
  "reps": 3,
  "queries": [
    {
      "name": "S1",
      "runs": [
        {
          "rep": 1,
          "planningMs": 25345.188493999998,
          "totalMs": 39673.394883,
          "httpRequests": 114,
          "results": 90
        },
        {
          "rep": 2,
          "planningMs": 21218.044703999996,
          "totalMs": 24334.761841999996,
          "httpRequests": 111,
          "results": 90
        },
        {
          "rep": 3,
          "error": "TypeError: fetch failed"
        }
      ]
    },
    {
      "name": "S2",
      "runs": [
        {
          "rep": 1,
          "planningMs": 1623.9777719999984,
          "totalMs": 1680.130094,
          "httpRequests": 104,
          "results": 1
        },
        {
          "rep": 2,
          "planningMs": 24030.095703000003,
          "totalMs": 24068.103474,
          "httpRequests": 101,
          "results": 1
        },
        {
          "rep": 3,
          "planningMs": 22675.028688,
          "totalMs": 22716.858518,
          "httpRequests": 101,
          "results": 1
        }
      ]
    },
    {
      "name": "S3",
      "runs": [
        {
          "rep": 1,
          "error": "TypeError: fetch failed"
        }
      ]
    },
    {
      "name": "S4",
      "runs": [
        {
          "rep": 1,
          "error": "TypeError: fetch failed"
        }
      ]
    },
    {
      "name": "S5",
      "runs": [
        {
          "rep": 1,
          "error": "Error: TIMEOUT after 1800000ms"
        }
      ]
    },
    {
      "name": "S6",
      "runs": [
        {
          "rep": 1,
          "error": "Error: TIMEOUT after 1800000ms"
        }
      ]
    },
    {
      "name": "S7",
      "runs": [
        {
          "rep": 1,
          "error": "TypeError: fetch failed"
        }
      ]
    },
    {
      "name": "S8",
      "runs": [
        {
          "rep": 1,
          "planningMs": 1097.653975000001,
          "totalMs": 1288.7240230000007,
          "httpRequests": 82,
          "results": 1159
        },
        {
          "rep": 2,
          "planningMs": 1189.52801,
          "totalMs": 1358.8452379999999,
          "httpRequests": 82,
          "results": 1159
        },
        {
          "rep": 3,
          "planningMs": 1283.4675179999995,
          "totalMs": 1447.322064,
          "httpRequests": 82,
          "results": 1159
        }
      ]
    },
    {
      "name": "S9",
      "runs": [
        {
          "rep": 1,
          "planningMs": 1860.8955700000006,
          "totalMs": 2366.4996300000003,
          "httpRequests": 221,
          "results": 333
        },
        {
          "rep": 2,
          "planningMs": 1700.3673739999995,
          "totalMs": 2888.670988,
          "httpRequests": 221,
          "results": 333
        },
        {
          "rep": 3,
          "planningMs": 1685.720381000001,
          "totalMs": 2290.4217850000005,
          "httpRequests": 221,
          "results": 333
        }
      ]
    },
    {
      "name": "S10",
      "runs": [
        {
          "rep": 1,
          "error": "TypeError: fetch failed"
        }
      ]
    },
    {
      "name": "S11",
      "runs": [
        {
          "rep": 1,
          "planningMs": 4549.631182999998,
          "totalMs": 4688.336399,
          "httpRequests": 188,
          "results": 3
        },
        {
          "rep": 2,
          "planningMs": 3669.394207000001,
          "totalMs": 3776.4575110000005,
          "httpRequests": 188,
          "results": 3
        },
        {
          "rep": 3,
          "planningMs": 89930.76070500001,
          "totalMs": 90020.739698,
          "httpRequests": 188,
          "results": 3
        }
      ]
    },
    {
      "name": "S12",
      "runs": [
        {
          "rep": 1,
          "error": "TypeError: fetch failed"
        }
      ]
    },
    {
      "name": "S13",
      "runs": [
        {
          "rep": 1,
          "planningMs": 2625.9201200000025,
          "totalMs": 1459003.163778,
          "httpRequests": 501693,
          "results": 28
        },
        {
          "rep": 2,
          "error": "TypeError: fetch failed"
        }
      ]
    },
    {
      "name": "S14",
      "runs": [
        {
          "rep": 1,
          "error": "TypeError: fetch failed"
        }
      ]
    },
    {
      "name": "C1",
      "runs": [
        {
          "rep": 1,
          "error": "TypeError: fetch failed"
        }
      ]
    },
    {
      "name": "C2",
      "runs": [
        {
          "rep": 1,
          "error": "TypeError: fetch failed"
        }
      ]
    },
    {
      "name": "C3",
      "runs": [
        {
          "rep": 1,
          "error": "TypeError: fetch failed"
        }
      ]
    },
    {
      "name": "C4",
      "runs": [
        {
          "rep": 1,
          "error": "TypeError: fetch failed"
        }
      ]
    },
    {
      "name": "C5",
      "runs": [
        {
          "rep": 1,
          "error": "TypeError: fetch failed"
        }
      ]
    },
    {
      "name": "C6",
      "runs": [
        {
          "rep": 1,
          "error": "TypeError: fetch failed"
        }
      ]
    },
    {
      "name": "C7",
      "runs": [
        {
          "rep": 1,
          "error": "TypeError: fetch failed"
        }
      ]
    },
    {
      "name": "C8",
      "runs": [
        {
          "rep": 1,
          "error": "TypeError: fetch failed"
        }
      ]
    },
    {
      "name": "C9",
      "runs": [
        {
          "rep": 1,
          "error": "TypeError: fetch failed"
        }
      ]
    },
    {
      "name": "C10",
      "runs": [
        {
          "rep": 1,
          "error": "Error: TIMEOUT after 1800000ms"
        }
      ]
    }
  ]
}


==> analysis/results/mixed/output-adhoc/count/C2.error.txt <==
TypeError: fetch failed
    at node:internal/deps/undici/undici:15141:13
    at async ActorHttpFetch.run (/users/brtamuge/experiment/node_modules/@comunica/actor-http-fetch/lib/ActorHttpFetch.js:55:26)
    at async TestResultPassed.mapAsync (/users/brtamuge/experiment/node_modules/@comunica/core/lib/TestResult.js:114:37)
    at async MediatorNumber.mediate (/users/brtamuge/experiment/node_modules/@comunica/core/lib/Mediator.js:95:26)
    at async ActorHttpWayback.run (/users/brtamuge/experiment/node_modules/@comunica/actor-http-wayback/lib/ActorHttpWayback.js:35:22)
    at async TestResultPassed.mapAsync (/users/brtamuge/experiment/node_modules/@comunica/core/lib/TestResult.js:114:37)
    at async MediatorNumber.mediate (/users/brtamuge/experiment/node_modules/@comunica/core/lib/Mediator.js:95:26)
    at async ActorHttpLimitRate.run (/users/brtamuge/experiment/node_modules/@comunica/actor-http-limit-rate/lib/ActorHttpLimitRate.js:79:30)
    at async TestResultPassed.mapAsync (/users/brtamuge/experiment/node_modules/@comunica/core/lib/TestResult.js:114:37)
    at async MediatorNumber.mediate (/users/brtamuge/experiment/node_modules/@comunica/core/lib/Mediator.js:95:26)

==> analysis/results/mixed/output-adhoc/count/C3.error.txt <==
TypeError: fetch failed
    at node:internal/deps/undici/undici:15141:13
    at async ActorHttpFetch.run (/users/brtamuge/experiment/node_modules/@comunica/actor-http-fetch/lib/ActorHttpFetch.js:55:26)
    at async TestResultPassed.mapAsync (/users/brtamuge/experiment/node_modules/@comunica/core/lib/TestResult.js:114:37)
    at async MediatorNumber.mediate (/users/brtamuge/experiment/node_modules/@comunica/core/lib/Mediator.js:95:26)
    at async ActorHttpWayback.run (/users/brtamuge/experiment/node_modules/@comunica/actor-http-wayback/lib/ActorHttpWayback.js:35:22)
    at async TestResultPassed.mapAsync (/users/brtamuge/experiment/node_modules/@comunica/core/lib/TestResult.js:114:37)
    at async MediatorNumber.mediate (/users/brtamuge/experiment/node_modules/@comunica/core/lib/Mediator.js:95:26)
    at async ActorHttpLimitRate.run (/users/brtamuge/experiment/node_modules/@comunica/actor-http-limit-rate/lib/ActorHttpLimitRate.js:79:30)
    at async TestResultPassed.mapAsync (/users/brtamuge/experiment/node_modules/@comunica/core/lib/TestResult.js:114:37)
    at async MediatorNumber.mediate (/users/brtamuge/experiment/node_modules/@comunica/core/lib/Mediator.js:95:26)

==> analysis/results/mixed/output-adhoc/count/C5.error.txt <==
TypeError: fetch failed
    at node:internal/deps/undici/undici:15141:13
    at async ActorHttpFetch.run (/users/brtamuge/experiment/node_modules/@comunica/actor-http-fetch/lib/ActorHttpFetch.js:55:26)
    at async TestResultPassed.mapAsync (/users/brtamuge/experiment/node_modules/@comunica/core/lib/TestResult.js:114:37)
    at async MediatorNumber.mediate (/users/brtamuge/experiment/node_modules/@comunica/core/lib/Mediator.js:95:26)
    at async ActorHttpWayback.run (/users/brtamuge/experiment/node_modules/@comunica/actor-http-wayback/lib/ActorHttpWayback.js:35:22)
    at async TestResultPassed.mapAsync (/users/brtamuge/experiment/node_modules/@comunica/core/lib/TestResult.js:114:37)
    at async MediatorNumber.mediate (/users/brtamuge/experiment/node_modules/@comunica/core/lib/Mediator.js:95:26)
    at async ActorHttpLimitRate.run (/users/brtamuge/experiment/node_modules/@comunica/actor-http-limit-rate/lib/ActorHttpLimitRate.js:79:30)
    at async TestResultPassed.mapAsync (/users/brtamuge/experiment/node_modules/@comunica/core/lib/TestResult.js:114:37)
    at async MediatorNumber.mediate (/users/brtamuge/experiment/node_modules/@comunica/core/lib/Mediator.js:95:26)

==> analysis/results/mixed/output-adhoc/count/C6.error.txt <==
TypeError: fetch failed
    at node:internal/deps/undici/undici:15141:13
    at async ActorHttpFetch.run (/users/brtamuge/experiment/node_modules/@comunica/actor-http-fetch/lib/ActorHttpFetch.js:55:26)
    at async TestResultPassed.mapAsync (/users/brtamuge/experiment/node_modules/@comunica/core/lib/TestResult.js:114:37)
    at async MediatorNumber.mediate (/users/brtamuge/experiment/node_modules/@comunica/core/lib/Mediator.js:95:26)
    at async ActorHttpWayback.run (/users/brtamuge/experiment/node_modules/@comunica/actor-http-wayback/lib/ActorHttpWayback.js:35:22)
    at async TestResultPassed.mapAsync (/users/brtamuge/experiment/node_modules/@comunica/core/lib/TestResult.js:114:37)
    at async MediatorNumber.mediate (/users/brtamuge/experiment/node_modules/@comunica/core/lib/Mediator.js:95:26)
    at async ActorHttpLimitRate.run (/users/brtamuge/experiment/node_modules/@comunica/actor-http-limit-rate/lib/ActorHttpLimitRate.js:79:30)
    at async TestResultPassed.mapAsync (/users/brtamuge/experiment/node_modules/@comunica/core/lib/TestResult.js:114:37)
    at async MediatorNumber.mediate (/users/brtamuge/experiment/node_modules/@comunica/core/lib/Mediator.js:95:26)

==> analysis/results/mixed/output-adhoc/count/C7.error.txt <==
Error: Request failed: http://n063-03a.wall2.ilabt.iminds.be:3002/sparql
    at ActorHttpRetry.run (/users/brtamuge/experiment/node_modules/@comunica/actor-http-retry/lib/ActorHttpRetry.js:160:15)
    at process.processTicksAndRejections (node:internal/process/task_queues:103:5)
    at async TestResultPassed.mapAsync (/users/brtamuge/experiment/node_modules/@comunica/core/lib/TestResult.js:114:37)
    at async MediatorNumber.mediate (/users/brtamuge/experiment/node_modules/@comunica/core/lib/Mediator.js:95:26)
    at async ActorHttpWayback.run (/users/brtamuge/experiment/node_modules/@comunica/actor-http-wayback/lib/ActorHttpWayback.js:35:22)
    at async TestResultPassed.mapAsync (/users/brtamuge/experiment/node_modules/@comunica/core/lib/TestResult.js:114:37)
    at async MediatorNumber.mediate (/users/brtamuge/experiment/node_modules/@comunica/core/lib/Mediator.js:95:26)
    at async fetch (/users/brtamuge/experiment/node_modules/@comunica/actor-query-source-identify-hypermedia-sparql/lib/QuerySourceSparql.js:49:34)

==> analysis/results/mixed/output-adhoc/count/C8.error.txt <==
TypeError: fetch failed
    at node:internal/deps/undici/undici:15141:13
    at async ActorHttpFetch.run (/users/brtamuge/experiment/node_modules/@comunica/actor-http-fetch/lib/ActorHttpFetch.js:55:26)
    at async TestResultPassed.mapAsync (/users/brtamuge/experiment/node_modules/@comunica/core/lib/TestResult.js:114:37)
    at async MediatorNumber.mediate (/users/brtamuge/experiment/node_modules/@comunica/core/lib/Mediator.js:95:26)
    at async ActorHttpWayback.run (/users/brtamuge/experiment/node_modules/@comunica/actor-http-wayback/lib/ActorHttpWayback.js:35:22)
    at async TestResultPassed.mapAsync (/users/brtamuge/experiment/node_modules/@comunica/core/lib/TestResult.js:114:37)
    at async MediatorNumber.mediate (/users/brtamuge/experiment/node_modules/@comunica/core/lib/Mediator.js:95:26)
    at async ActorHttpRetry.run (/users/brtamuge/experiment/node_modules/@comunica/actor-http-retry/lib/ActorHttpRetry.js:64:30)
    at async TestResultPassed.mapAsync (/users/brtamuge/experiment/node_modules/@comunica/core/lib/TestResult.js:114:37)
    at async MediatorNumber.mediate (/users/brtamuge/experiment/node_modules/@comunica/core/lib/Mediator.js:95:26)

==> analysis/results/mixed/output-adhoc/count/C9.error.txt <==
Error: Unexpected "!" at position 0 in state STOP
    at proto.charError (/users/brtamuge/experiment/node_modules/@bergos/jsonparse/jsonparse.js:94:16)
    at proto.write (/users/brtamuge/experiment/node_modules/@bergos/jsonparse/jsonparse.js:158:23)
    at Transform.transform [as _transform] (/users/brtamuge/experiment/node_modules/fetch-sparql-endpoint/node_modules/sparqljson-parse/lib/SparqlJsonParser.js:98:28)
    at Transform._write (/users/brtamuge/experiment/node_modules/readable-stream/lib/internal/streams/transform.js:153:8)
    at writeOrBuffer (/users/brtamuge/experiment/node_modules/readable-stream/lib/internal/streams/writable.js:336:12)
    at _write (/users/brtamuge/experiment/node_modules/readable-stream/lib/internal/streams/writable.js:285:10)
    at Writable.write (/users/brtamuge/experiment/node_modules/readable-stream/lib/internal/streams/writable.js:288:10)
    at ReadableFromWeb.ondata (/users/brtamuge/experiment/node_modules/readable-stream/lib/internal/streams/readable.js:707:22)
    at ReadableFromWeb.emit (node:events:519:28)
    at addChunk (/users/brtamuge/experiment/node_modules/readable-stream/lib/internal/streams/readable.js:323:12)

==> analysis/results/mixed/output-adhoc/count/S12.error.txt <==
Error: TIMEOUT after 1800000ms
    at Timeout.<anonymous> (/users/brtamuge/experiment/scripts/lib.js:151:14)
    at listOnTimeout (node:internal/timers:585:17)
    at process.processTimers (node:internal/timers:521:7)

==> analysis/results/mixed/output-adhoc/count/S13.error.txt <==
Error: TIMEOUT after 1800000ms
    at Timeout.<anonymous> (/users/brtamuge/experiment/scripts/lib.js:151:14)
    at listOnTimeout (node:internal/timers:585:17)
    at process.processTimers (node:internal/timers:521:7)

==> analysis/results/mixed/output-adhoc/count/S7.error.txt <==
TypeError: fetch failed
    at node:internal/deps/undici/undici:15141:13
    at async ActorHttpFetch.run (/users/brtamuge/experiment/node_modules/@comunica/actor-http-fetch/lib/ActorHttpFetch.js:55:26)
    at async TestResultPassed.mapAsync (/users/brtamuge/experiment/node_modules/@comunica/core/lib/TestResult.js:114:37)
    at async MediatorNumber.mediate (/users/brtamuge/experiment/node_modules/@comunica/core/lib/Mediator.js:95:26)
    at async ActorHttpWayback.run (/users/brtamuge/experiment/node_modules/@comunica/actor-http-wayback/lib/ActorHttpWayback.js:35:22)
    at async TestResultPassed.mapAsync (/users/brtamuge/experiment/node_modules/@comunica/core/lib/TestResult.js:114:37)
    at async MediatorNumber.mediate (/users/brtamuge/experiment/node_modules/@comunica/core/lib/Mediator.js:95:26)
    at async ActorHttpLimitRate.run (/users/brtamuge/experiment/node_modules/@comunica/actor-http-limit-rate/lib/ActorHttpLimitRate.js:79:30)
    at async TestResultPassed.mapAsync (/users/brtamuge/experiment/node_modules/@comunica/core/lib/TestResult.js:114:37)
    at async MediatorNumber.mediate (/users/brtamuge/experiment/node_modules/@comunica/core/lib/Mediator.js:95:26)

==> analysis/results/mixed/output-adhoc/count/metrics.json <==
{
  "mode": "count",
  "reps": 3,
  "queries": [
    {
      "name": "S1",
      "runs": [
        {
          "rep": 1,
          "planningMs": 7911.828955999998,
          "totalMs": 8551.781887999998,
          "httpRequests": 187,
          "results": 90
        },
        {
          "rep": 2,
          "planningMs": 7987.666791,
          "totalMs": 8751.947003000001,
          "httpRequests": 187,
          "results": 90
        },
        {
          "rep": 3,
          "planningMs": 8217.450135,
          "totalMs": 11284.213114999999,
          "httpRequests": 187,
          "results": 90
        }
      ]
    },
    {
      "name": "S2",
      "runs": [
        {
          "rep": 1,
          "planningMs": 2543.940233999998,
          "totalMs": 2578.987100999999,
          "httpRequests": 134,
          "results": 1
        },
        {
          "rep": 2,
          "planningMs": 2282.6222129999987,
          "totalMs": 2318.1324190000014,
          "httpRequests": 134,
          "results": 1
        },
        {
          "rep": 3,
          "planningMs": 2423.063915999999,
          "totalMs": 2456.6564739999994,
          "httpRequests": 134,
          "results": 1
        }
      ]
    },
    {
      "name": "S3",
      "runs": [
        {
          "rep": 1,
          "planningMs": 8967.796500999997,
          "totalMs": 11587.145377999997,
          "httpRequests": 293,
          "results": 2
        },
        {
          "rep": 2,
          "planningMs": 8914.859959000001,
          "totalMs": 12129.692731,
          "httpRequests": 293,
          "results": 2
        },
        {
          "rep": 3,
          "planningMs": 8763.776091,
          "totalMs": 11858.349246999998,
          "httpRequests": 293,
          "results": 2
        }
      ]
    },
    {
      "name": "S4",
      "runs": [
        {
          "rep": 1,
          "error": "TypeError: fetch failed"
        },
        {
          "rep": 2,
          "error": "TypeError: fetch failed"
        },
        {
          "rep": 3,
          "error": "TypeError: fetch failed"
        }
      ]
    },
    {
      "name": "S5",
      "runs": [
        {
          "rep": 1,
          "planningMs": 8602.964185000004,
          "totalMs": 11944.83672,
          "httpRequests": 260,
          "results": 2
        },
        {
          "rep": 2,
          "planningMs": 8077.5749270000015,
          "totalMs": 10123.661414999999,
          "httpRequests": 260,
          "results": 2
        },
        {
          "rep": 3,
          "planningMs": 8601.401762999998,
          "totalMs": 11003.485347999998,
          "httpRequests": 262,
          "results": 2
        }
      ]
    },
    {
      "name": "S6",
      "runs": [
        {
          "rep": 1,
          "error": "TypeError: fetch failed"
        },
        {
          "rep": 2,
          "planningMs": 7817.6675689999975,
          "totalMs": 236889.57798500004,
          "httpRequests": 83059,
          "results": 11
        },
        {
          "rep": 3,
          "planningMs": 7837.635482999998,
          "totalMs": 360527.09810899996,
          "httpRequests": 83107,
          "results": 11
        }
      ]
    },
    {
      "name": "S7",
      "runs": [
        {
          "rep": 1,
          "error": "Error: TIMEOUT after 1800000ms"
        },
        {
          "rep": 2,
          "error": "Error: TIMEOUT after 1800000ms"
        },
        {
          "rep": 3,
          "error": "Error: TIMEOUT after 1800000ms"
        }
      ]
    },
    {
      "name": "S8",
      "runs": [
        {
          "rep": 1,
          "planningMs": 1344.6187419999987,
          "totalMs": 1527.4579859999976,
          "httpRequests": 110,
          "results": 1159
        },
        {
          "rep": 2,
          "planningMs": 1459.9654100000007,
          "totalMs": 1649.8346310000015,
          "httpRequests": 110,
          "results": 1159
        },
        {
          "rep": 3,
          "planningMs": 1520.9051040000013,
          "totalMs": 1790.1467129999983,
          "httpRequests": 110,
          "results": 1159
        }
      ]
    },
    {
      "name": "S9",
      "runs": [
        {
          "rep": 1,
          "planningMs": 7873.169854000003,
          "totalMs": 8995.622793000002,
          "httpRequests": 500,
          "results": 333
        },
        {
          "rep": 2,
          "planningMs": 7771.710523999998,
          "totalMs": 9118.211954999999,
          "httpRequests": 500,
          "results": 333
        },
        {
          "rep": 3,
          "planningMs": 7945.067415000001,
          "totalMs": 9738.756112,
          "httpRequests": 499,
          "results": 333
        }
      ]
    },
    {
      "name": "S10",
      "runs": [
        {
          "rep": 1,
          "planningMs": 8125.659920000002,
          "totalMs": 1396154.3262840002,
          "httpRequests": 587878,
          "results": 9054
        },
        {
          "rep": 2,
          "planningMs": 8481.656394000001,
          "totalMs": 1289669.053025,
          "httpRequests": 588065,
          "results": 9054
        },
        {
          "rep": 3,
          "planningMs": 104186.605864,
          "totalMs": 1465228.218547,
          "httpRequests": 588148,
          "results": 9054
        }
      ]
    },
    {
      "name": "S11",
      "runs": [
        {
          "rep": 1,
          "error": "TypeError: fetch failed"
        },
        {
          "rep": 2,
          "planningMs": 200812.554049,
          "totalMs": 200967.524205,
          "httpRequests": 235,
          "results": 3
        },
        {
          "rep": 3,
          "planningMs": 8298.343951999996,
          "totalMs": 8648.218567999997,
          "httpRequests": 224,
          "results": 3
        }
      ]
    },
    {
      "name": "S12",
      "runs": [
        {
          "rep": 1,
          "error": "Error: TIMEOUT after 1800000ms"
        },
        {
          "rep": 2,
          "error": "Error: TIMEOUT after 1800000ms"
        },
        {
          "rep": 3,
          "error": "Error: TIMEOUT after 1800000ms"
        }
      ]
    },
    {
      "name": "S13",
      "runs": [
        {
          "rep": 1,
          "error": "Error: TIMEOUT after 1800000ms"
        },
        {
          "rep": 2,
          "error": "Error: TIMEOUT after 1800000ms"
        },
        {
          "rep": 3,
          "error": "Error: TIMEOUT after 1800000ms"
        }
      ]
    },
    {
      "name": "S14",
      "runs": [
        {
          "rep": 1,
          "planningMs": 8304.301784,
          "totalMs": 50545.560113,
          "httpRequests": 7606,
          "results": 1620
        },
        {
          "rep": 2,
          "planningMs": 8264.670654000001,
          "totalMs": 60679.891294,
          "httpRequests": 7603,
          "results": 1620
        },
        {
          "rep": 3,
          "planningMs": 8314.961317000001,
          "totalMs": 75500.23227600001,
          "httpRequests": 7604,
          "results": 1620
        }
      ]
    },
    {
      "name": "C1",
      "runs": [
        {
          "rep": 1,
          "planningMs": 9913.883516999998,
          "totalMs": 455432.92694,
          "httpRequests": 87596,
          "results": 1000
        },
        {
          "rep": 2,
          "planningMs": 9540.605762000003,
          "totalMs": 454743.78576899995,
          "httpRequests": 87595,
          "results": 1000
        },
        {
          "rep": 3,
          "planningMs": 225680.670409,
          "totalMs": 616078.960673,
          "httpRequests": 87336,
          "results": 1000
        }
      ]
    },
    {
      "name": "C2",
      "runs": [
        {
          "rep": 1,
          "error": "Error: TIMEOUT after 1800000ms"
        },
        {
          "rep": 2,
          "error": "Error: TIMEOUT after 1800000ms"
        },
        {
          "rep": 3,
          "error": "Error: TIMEOUT after 1800000ms"
        }
      ]
    },
    {
      "name": "C3",
      "runs": [
        {
          "rep": 1,
          "error": "TypeError: terminated"
        },
        {
          "rep": 2,
          "error": "TypeError: terminated"
        },
        {
          "rep": 3,
          "error": "Error: TIMEOUT after 1800000ms"
        }
      ]
    },
    {
      "name": "C4",
      "runs": [
        {
          "rep": 1,
          "planningMs": 383426.17798399995,
          "totalMs": 524608.678298,
          "httpRequests": 1197,
          "results": 50
        },
        {
          "rep": 2,
          "planningMs": 552259.032247,
          "totalMs": 794231.486925,
          "httpRequests": 1208,
          "results": 50
        },
        {
          "rep": 3,
          "planningMs": 518031.06748800003,
          "totalMs": 824521.404292,
          "httpRequests": 1206,
          "results": 50
        }
      ]
    },
    {
      "name": "C5",
      "runs": [
        {
          "rep": 1,
          "error": "TypeError: fetch failed"
        },
        {
          "rep": 2,
          "error": "TypeError: fetch failed"
        },
        {
          "rep": 3,
          "error": "TypeError: fetch failed"
        }
      ]
    },
    {
      "name": "C6",
      "runs": [
        {
          "rep": 1,
          "error": "TypeError: fetch failed"
        },
        {
          "rep": 2,
          "error": "Error: TIMEOUT after 1800000ms"
        },
        {
          "rep": 3,
          "error": "Error: TIMEOUT after 1800000ms"
        }
      ]
    },
    {
      "name": "C7",
      "runs": [
        {
          "rep": 1,
          "error": "Error: Request failed: http://n061-09a.wall2.ilabt.iminds.be:3002/sparql"
        },
        {
          "rep": 2,
          "error": "Error: Request failed: http://n061-09a.wall2.ilabt.iminds.be:3002/sparql"
        },
        {
          "rep": 3,
          "error": "Error: Request failed: http://n063-03a.wall2.ilabt.iminds.be:3002/sparql"
        }
      ]
    },
    {
      "name": "C8",
      "runs": [
        {
          "rep": 1,
          "error": "TypeError: fetch failed"
        },
        {
          "rep": 2,
          "error": "Error: Request failed: http://n063-03a.wall2.ilabt.iminds.be:3002/sparql"
        },
        {
          "rep": 3,
          "error": "TypeError: fetch failed"
        }
      ]
    },
    {
      "name": "C9",
      "runs": [
        {
          "rep": 1,
          "error": "Error: TIMEOUT after 1800000ms"
        },
        {
          "rep": 2,
          "error": "Error: TIMEOUT after 1800000ms"
        },
        {
          "rep": 3,
          "error": "Error: TIMEOUT after 1800000ms"
        }
      ]
    },
    {
      "name": "C10",
      "runs": [
        {
          "rep": 1,
          "planningMs": 55657.82689299999,
          "totalMs": 63758.706395999994,
          "httpRequests": 2156,
          "results": 102
        },
        {
          "rep": 2,
          "planningMs": 56322.366096,
          "totalMs": 64570.79209300001,
          "httpRequests": 2152,
          "results": 102
        },
        {
          "rep": 3,
          "planningMs": 56237.01999500001,
          "totalMs": 64070.764226,
          "httpRequests": 2145,
          "results": 102
        }
      ]
    }
  ]
}


==> analysis/results/mixed/output/combination_0/query-times.csv <==
name;id;error;errorDescription;failures;hash;httpRequests;httpRequestsMax;httpRequestsMin;httpRequestsStd;replication;results;resultsMax;resultsMin;time;timeMax;timeMin;times;timestamps;timestampsMax;timestampsMin;timestampsStd;timeStd;timestampsAll
C1;0;true;terminated;1;552e4d2583f948cbea1af2c10cb72dde;187856.5;193787;181926;5930.5;3;1000;1000;1000;116814;126836;106792;NaN 126836 106792;27949.5 30037 32145 32532 33193.5 36417 37218 37440.5 38483.5 38902.5 38938.5 38997.5 39330.5 39382 39415.5 39455 39707 39740.5 39770.5 39808.5 40049.5 40091.5 40127 40145.5 40399 40425.5 40461.5 40480.5 40708 40744.5 40792.5 40807 41035 41065.5 41102.5 41131 41375.5 41404 41440 41465.5 41679 41689 41689 41689 41692 41692 41692 41692 41692 41694.5 41694.5 41694.5 41697 41697 41697 41698.5 41698.5 41699 41702.5 41703.5 41703.5 41703.5 41706 41706 41706 41706 41706 41707.5 41707.5 41707.5 41710.5 41711 41711 41711.5 41711.5 41711.5 41712.5 41712.5 41712.5 41712.5 41806 41844 41854 41933 42234.5 42278.5 42290 42358 42627.5 42646.5 42682.5 42726.5 42935 42970.5 42976.5 43010 43188 43215.5 43225 43267.5 43437.5 43465.5 43476 43510.5 43682.5 43708.5 43725 43766.5 43953.5 43977 43990.5 44016 44193 44216.5 44228.5 44274.5 44451.5 44469 44478.5 44512 44696 44717 44728.5 44772.5 44944.5 44976.5 44995 45040.5 45192 45221 45248 45989.5 46007 46024 46038.5 46374 46391.5 46455 46467 46877.5 46899 46917.5 46947.5 47263.5 47281.5 47291 47306 47527 47532 47564 47575 47772 47787 47808.5 47817 47979.5 47985.5 48005 50074.5 50082 50094.5 50109.5 50253.5 50259 50271.5 50281.5 50398.5 50411 50419.5 50431.5 50526 50540.5 50551.5 50571 50636.5 50656.5 50665.5 50684 50749.5 50763.5 50771 50791.5 50863 50879.5 50887.5 50888.5 51271.5 51298 51826.5 54265.5 54807 57025.5 58501 58537.5 58548.5 58957 59050.5 59053 59335 59337.5 59337.5 60418 60448 60477 60486.5 60731 60753.5 60782.5 61146 61170 61178 61200 61332.5 61357.5 61369 61377.5 61503 61522.5 61530 61554 61688.5 61701.5 61716 61729.5 61804 61817 61829 61843 61922 61929 61938.5 61954 62024.5 62045.5 62054 62071.5 62139 62147 62156 62168 62256.5 62266 62279.5 62290.5 62355.5 62370 62385 62396 62469.5 62475.5 62486.5 62496 62565.5 62575 62589.5 62613 62682.5 62700 62713 62725.5 62805.5 62818 62827.5 62848.5 62926.5 62937 62947.5 62972 63051.5 63060 63078 63094.5 63176 63186 63196.5 63227.5 63310 63410.5 65074 65093.5 66400.5 66467 66610.5 66628.5 66633.5 66644 66765.5 66779.5 66793.5 66808.5 66902 66912 66927 66936 67064.5 67082 67088 67097 67174.5 67283 67335.5 67351 67452 67561 67605 67629 67716.5 67795.5 67814.5 67834 67902 67966.5 67990.5 68000.5 68063 68110 68123 68137 68186.5 68223 68237 68248 68293.5 68323 68337 68346 68389.5 68428.5 68436.5 68446.5 68483.5 68514.5 68539.5 68549 68601.5 68630 68639 68647 68699 68730 68741.5 68750.5 68790.5 68817.5 68838 68845.5 68884.5 68910.5 68927 68934.5 68968.5 69000.5 69009.5 69085 69511.5 71113 71127 71139.5 71151 71246 71262 71274.5 71290 71362.5 71375 71390.5 71399.5 71468 71479 71502.5 71511 71581 71599.5 71608 71617 71682.5 71693 71703 71718 71786 71794.5 71803.5 71812.5 71868 71882.5 71891 71900 71957.5 71970.5 71980.5 71990.5 72045.5 72055 72065 72081.5 72146.5 72157 72172 72182 72247.5 72260.5 72279 72288 72347.5 72362.5 72374 72390.5 72506 72512.5 72520 72542.5 72711 72727.5 72782 72798.5 73005 73022 73047.5 73078.5 73228 73266 73271 73315.5 73414 73614 73621.5 73641 73823.5 74065.5 74731.5 75710 75722 75757 77432 77443 77466.5 79012.5 80033.5 80043 80051 80071.5 80235.5 80248 80253 80265.5 80436.5 80452.5 80455.5 80460.5 80624.5 80637 80643 80652.5 80819.5 80825 80845.5 80850.5 80991.5 80994.5 81031 83108.5 83181.5 83210.5 83265 83568.5 83600.5 83634.5 83649 83886.5 83900.5 83915 83925 84115 84124.5 84131 84150 84282.5 84301 84629 84969 84990 86472.5 86491 86516 86521.5 86704 86706 86735 87192.5 87204.5 87223.5 87303 87309 87314.5 87322 87592.5 87601.5 87618 87642 88002.5 88019 88036 88037 88037 88037 88037.5 88038 88038.5 88039 88039 88064.5 88118 88137.5 88194 88470.5 88506.5 88515 88857.5 89334.5 89561.5 89621 89786.5 90484.5 90597.5 90647 90770.5 91121.5 91186.5 91203 91293 91515 91561.5 91570.5 91655.5 91863 91911.5 91927 92001 92029 92253 92253.5 92319 92357.5 92583.5 92595 92654 92703.5 92705 92705.5 92705.5 92706 92708 92708.5 92708.5 92708.5 92709 92709.5 92710.5 92710.5 92711 92711 92711 92713.5 92715.5 92715.5 92716.5 92716.5 92716.5 92719 92720 92720.5 92728 92728 92728 92729.5 92730.5 92730.5 92731.5 92731.5 92731.5 92737 92737.5 92737.5 92742 92742.5 92742.5 92744 92748 92748 92748.5 92750.5 92751 92755.5 92955 92963.5 92991 93267.5 93597.5 93655 93777 94084 94360 94383.5 94856 95010 95515.5 95604 95815.5 95945.5 96135.5 96173 96275 96369 96491 96513.5 96604 96685 96780 96815.5 96886 96958 97063.5 97088.5 97144 97222.5 97341.5 97415.5 97496.5 97584 97609 97679.5 97754 97853 97878.5 97954 98120 98183.5 98212 98325 99083.5 99170 99274.5 99573 99992 100060 100111 100461 100523 100547 100567 100790 100903 100918 100924.5 101566.5 101781 102010 102054 102424 102517.5 102622.5 102648 102875 102936.5 102999 103026 103289.5 103335 103350 103471 103618.5 103644 103738 103750.5 103868 103962.5 103975 104055 104062 104159 104172.5 104246.5 104266 104381 104391.5 104548.5 104556 104654 104661 104904 104910 104991.5 104997 105165 105176 105241 105251.5 105380 105385 105453.5 105462 105563 105579.5 105641 105649 105738 105756.5 105809.5 105834 105929.5 105942 105996 106013 106112 106123.5 106180.5 106194.5 106285 106288.5 106366.5 106384.5 106471.5 106483 106726 106819.5 107149.5 107215 107258 107317.5 107504.5 107545.5 107559.5 107757 107773.5 107924.5 107929.5 107936.5 107967 108111 108123 108132.5 108155 108309.5 108321.5 108327.5 108357.5 108495 108506.5 108526.5 108552 108686 108691.5 108698.5 108737.5 108873 108879 108886.5 108913 109053.5 109058.5 109066 109094.5 109236 109244 109250 109280.5 109421 109431.5 109508.5 109525.5 109762 109789.5 109823.5 109954.5 110190.5 110200.5 110229 110312 110483 110507 110517 110590.5 110756 110767.5 110783 110824 110958.5 110970.5 110993.5 111034 111169 111192.5 111198 111235 111376.5 111390 111402.5 111435.5 111436 111436 111436 111436.5 111437 111437 111437.5 111437.5 111437.5 111437.5 111438.5 111438.5 111438.5 111438.5 111439 111439.5 111439.5 111439.5 111439.5 111439.5 111440.5 111440.5 111440.5 111441.5 111441.5 111441.5 111441.5 111442 111442 111442.5 111442.5 111442.5 111442.5 111443 111443 111444 111444 111444 111444 111444.5 111444.5 111445 111445 111445 111445.5 111447 111447 111447 111447 111447 111448 111448 111448 111448 111448.5 111448.5 111448.5 111448.5 111448.5 111449.5 111450 111450 111450 111450 111450 111451 111451 111451 111451 111452 111452 111452 111452 111452 111452 111453 111453.5 111453.5 111453.5 111453.5 111454 111454.5 111454.5 111454.5 111454.5 111454.5 111455 111455.5 111455.5 111455.5 111455.5 111455.5 111456.5 111457 111457 111458 111458 111458 111458 111460.5 111460.5 111460.5 111460.5 111460.5 111461 111461.5 111461.5 111461.5 111461.5 111461.5 111465.5 111465.5 111465.5 111468 111468 111468 111468.5 111469 111469.5 111470.5 111470.5 111470.5 111470.5 111471.5 111471.5 111471.5 111471.5 111472 111475.5 111475.5 111475.5 111476 111476.5 111476.5 111478.5 111478.5 111478.5 111478.5 111480.5 111481 111481 111483.5 111484 111831 111851 111864 111881.5 112244 112252 112262.5 112266 112956 113023 113047 113183 113185.5 113185.5 113186 113186.5 113188.5 113188.5 113188.5 113188.5 113668.5 113684.5 113718.5 113744.5 114136.5 114149 114164.5 114175 114486 114488 114501 114508.5 114818 114819.5 114832 114843.5 115316 115318.5 115362 115369 115683 115693.5 115708 115729 115987.5 115995.5 116015.5 116021.5 116290 116295 116317 116328.5 116561 116564.5 116583.5 116591 116784.5 116800 116813.5;30567 33979 38080 38758 39375 45642 47209 47602 48745 49538 49589 49623 49814 49843 49901 49939 50107 50145 50196 50234 50449 50492 50554 50572 50818 50849 50907 50924 51150 51197 51267 51286 51512 51542 51610 51630 51852 51896 51935 51969 52153 52172 52172 52172 52175 52175 52175 52175 52175 52178 52178 52178 52181 52181 52181 52183 52183 52184 52191 52192 52192 52192 52196 52196 52196 52196 52196 52198 52198 52198 52204 52204 52204 52205 52205 52205 52206 52206 52206 52206 52353 52418 52422 52553 52935 53016 53029 53138 53461 53485 53531 53614 53848 53892 53899 53964 54145 54192 54198 54263 54452 54483 54496 54558 54710 54751 54755 54807 55001 55018 55041 55085 55252 55293 55301 55361 55542 55554 55564 55613 55802 55842 55856 55899 56074 56124 56131 56203 56359 56393 56415 57179 57198 57211 57231 57479 57483 57492 57507 57698 57712 57715 57721 57880 57900 57906 57912 58070 58071 58123 58127 58310 58314 58338 58338 58478 58481 58510 61544 61552 61568 61581 61742 61752 61762 61774 61892 61903 61910 61923 62014 62035 62042 62051 62108 62131 62139 62147 62206 62220 62225 62244 62295 62324 62324 62326 62674 62688 63142 65200 65680 67324 68476 68507 68522 69060 69216 69218 69660 69665 69665 71341 71389 71391 71409 71684 71715 71731 72139 72161 72165 72188 72354 72369 72385 72389 72555 72575 72580 72597 72776 72785 72799 72801 72857 72867 72879 72892 72956 72966 72974 72985 73049 73060 73069 73091 73148 73156 73165 73173 73260 73270 73277 73286 73350 73360 73370 73379 73445 73455 73464 73474 73532 73542 73552 73574 73629 73640 73657 73669 73733 73750 73760 73772 73841 73853 73861 73869 73934 73944 73963 73972 74044 74056 74061 74083 74145 74234 75707 75720 76454 76492 76596 76602 76607 76616 76698 76707 76715 76730 76810 76821 76834 76850 77013 77029 77035 77041 77120 77326 77421 77439 77561 77766 77847 77885 77990 78141 78160 78187 78271 78393 78409 78420 78477 78558 78574 78589 78628 78686 78700 78713 78738 78789 78808 78811 78839 78908 78916 78925 78945 78999 79033 79042 79087 79136 79145 79153 79179 79232 79246 79254 79277 79320 79347 79354 79370 79414 79439 79443 79452 79496 79511 79581 80016 81679 81698 81712 81722 81828 81838 81847 81861 81911 81926 81938 81946 82025 82036 82049 82058 82125 82144 82153 82163 82220 82229 82239 82251 82319 82329 82338 82345 82400 82417 82424 82432 82482 82496 82508 82517 82567 82574 82585 82608 82655 82668 82689 82699 82758 82771 82782 82790 82861 82870 82881 82910 82955 82965 82979 83024 83067 83090 83102 83113 83173 83200 83213 83227 83286 83305 83311 83345 83386 83584 83585 83585 83849 84209 85144 86242 86244 86283 87971 87974 88007 89566 90598 90603 90608 90626 90784 90788 90795 90809 90991 90998 91000 91006 91165 91187 91192 91200 91375 91382 91390 91399 91548 91551 91591 93647 93762 93766 93819 94150 94197 94218 94243 94507 94518 94538 94551 94749 94760 94769 94790 94939 94952 95291 95632 95646 97086 97102 97142 97146 97318 97320 97351 97847 97869 97879 97949 97956 97962 97970 98255 98268 98290 98302 98668 98689 98707 98708 98708 98708 98708 98709 98710 98710 98710 98746 98759 98777 98883 99185 99185 99188 99863 100436 100456 100472 100803 101078 101084 101096 101296 101529 101537 101545 101715 101904 101910 101921 102080 102269 102279 102296 102430 102437 102636 102637 102762 102765 102937 102943 103058 103071 103072 103072 103072 103073 103073 103074 103074 103074 103075 103075 103077 103077 103077 103077 103077 103082 103082 103082 103084 103084 103084 103087 103087 103087 103102 103102 103102 103104 103106 103106 103106 103106 103106 103111 103111 103111 103120 103120 103120 103123 103131 103131 103131 103135 103136 103136 103334 103340 103340 103870 104291 104399 104536 105138 105380 105422 105481 105785 105934 105955 105996 106252 106370 106390 106428 106603 106681 106691 106718 106873 106967 106980 107012 107145 107243 107257 107285 107432 107522 107568 107712 107789 107802 107828 107972 108056 108060 108095 108421 108441 108450 108582 110082 110148 110314 110819 111646 111677 111721 112316 112324 112338 112357 112718 112719 112746 112752 113071 113075 113083 113089 113321 113324 113333 113341 113548 113556 113568 113574 113819 113836 113840 113948 114112 114128 114219 114230 114367 114442 114457 114557 114567 114642 114657 114753 114781 114895 114908 115168 115171 115256 115264 115665 115669 115721 115725 115991 115996 116030 116043 116248 116254 116291 116300 116462 116466 116492 116498 116636 116644 116662 116697 116835 116853 116864 116877 117028 117047 117062 117076 117207 117210 117238 117246 117381 117393 117410 117547 117573 117633 117652 117732 117761 117812 117830 117964 117993 118084 118091 118098 118144 118241 118245 118253 118294 118402 118421 118424 118473 118593 118606 118617 118663 118774 118780 118786 118847 118959 118963 118973 119015 119147 119151 119159 119211 119335 119338 119344 119395 119516 119533 119675 119700 120022 120063 120126 120380 120709 120728 120774 120932 121117 121152 121160 121296 121446 121465 121488 121559 121685 121693 121733 121806 121908 121939 121944 122009 122118 122142 122143 122202 122203 122203 122203 122203 122204 122204 122204 122204 122204 122204 122205 122205 122205 122205 122206 122206 122206 122206 122206 122206 122207 122207 122207 122209 122209 122209 122209 122209 122209 122210 122210 122210 122210 122211 122211 122211 122211 122211 122211 122212 122212 122212 122212 122212 122213 122213 122213 122213 122213 122213 122214 122214 122214 122214 122214 122214 122214 122214 122214 122215 122216 122216 122216 122216 122216 122217 122217 122217 122217 122218 122218 122218 122218 122218 122218 122220 122221 122221 122221 122221 122221 122222 122222 122222 122222 122222 122222 122223 122223 122223 122223 122223 122223 122224 122224 122224 122224 122224 122224 122225 122225 122225 122225 122225 122226 122226 122226 122226 122226 122226 122230 122230 122230 122235 122235 122235 122235 122236 122237 122237 122237 122237 122237 122237 122237 122237 122237 122238 122241 122241 122241 122242 122242 122242 122243 122243 122243 122243 122247 122247 122247 122249 122250 122637 122647 122664 122690 123026 123036 123044 123051 123356 123360 123380 123406 123408 123408 123408 123409 123412 123412 123412 123412 123478 123488 123496 123504 123726 123746 123756 123766 124060 124061 124072 124079 124409 124409 124419 124420 125156 125157 125227 125231 125647 125660 125676 125689 125980 125992 126020 126025 126285 126291 126319 126329 126559 126564 126572 126582 126805 126817 126835;25332 26095 26210 26306 27012 27192 27227 27279 28222 28267 28288 28372 28847 28921 28930 28971 29307 29336 29345 29383 29650 29691 29700 29719 29980 30002 30016 30037 30266 30292 30318 30328 30558 30589 30595 30632 30899 30912 30945 30962 31205 31206 31206 31206 31209 31209 31209 31209 31209 31211 31211 31211 31213 31213 31213 31214 31214 31214 31214 31215 31215 31215 31216 31216 31216 31216 31216 31217 31217 31217 31217 31218 31218 31218 31218 31218 31219 31219 31219 31219 31259 31270 31286 31313 31534 31541 31551 31578 31794 31808 31834 31839 32022 32049 32054 32056 32231 32239 32252 32272 32423 32448 32456 32463 32655 32666 32695 32726 32906 32936 32940 32947 33134 33140 33156 33188 33361 33384 33393 33411 33590 33592 33601 33646 33815 33829 33859 33878 34025 34049 34081 34800 34816 34837 34846 35269 35300 35418 35427 36057 36086 36120 36174 36647 36663 36676 36700 36984 36993 37005 37023 37234 37260 37279 37296 37481 37490 37500 38605 38612 38621 38638 38765 38766 38781 38789 38905 38919 38929 38940 39038 39046 39061 39091 39165 39182 39192 39221 39293 39307 39317 39339 39431 39435 39451 39451 39869 39908 40511 43331 43934 46727 48526 48568 48575 48854 48885 48888 49010 49010 49010 49495 49507 49563 49564 49778 49792 49834 50153 50179 50191 50212 50311 50346 50353 50366 50451 50470 50480 50511 50601 50618 50633 50658 50751 50767 50779 50794 50888 50892 50903 50923 51000 51031 51039 51052 51130 51138 51147 51163 51253 51262 51282 51295 51361 51380 51400 51413 51494 51496 51509 51518 51599 51608 51627 51652 51736 51760 51769 51782 51878 51886 51895 51925 52012 52021 52034 52075 52169 52176 52193 52217 52308 52316 52332 52372 52475 52587 54441 54467 56347 56442 56625 56655 56660 56672 56833 56852 56872 56887 56994 57003 57020 57022 57116 57135 57141 57153 57229 57240 57250 57263 57343 57356 57363 57373 57443 57450 57469 57481 57533 57540 57572 57581 57649 57662 57672 57685 57745 57760 57774 57783 57849 57857 57866 57881 57940 57949 57957 57968 58022 58030 58046 58056 58116 58124 58133 58141 58219 58228 58237 58247 58304 58315 58329 58337 58399 58407 58415 58426 58485 58505 58508 58589 59007 60547 60556 60567 60580 60664 60686 60702 60719 60814 60824 60843 60853 60911 60922 60956 60964 61037 61055 61063 61071 61145 61157 61167 61185 61253 61260 61269 61280 61336 61348 61358 61368 61433 61445 61453 61464 61524 61536 61545 61555 61638 61646 61655 61665 61737 61750 61776 61786 61834 61855 61867 61871 62057 62060 62061 62061 62355 62365 62462 62484 62837 62844 62882 62930 63170 63227 63231 63286 63442 63644 63658 63697 63798 63922 64319 65178 65200 65231 66893 66912 66926 68459 69469 69483 69494 69517 69687 69708 69711 69722 69882 69907 69911 69915 70084 70087 70094 70105 70264 70268 70301 70302 70435 70438 70471 72570 72601 72655 72711 72987 73004 73051 73055 73266 73283 73292 73299 73481 73489 73493 73510 73626 73650 73967 74306 74334 75859 75880 75890 75897 76090 76092 76119 76538 76540 76568 76657 76662 76667 76674 76930 76935 76946 76982 77337 77349 77365 77366 77366 77366 77367 77367 77367 77368 77368 77383 77477 77498 77505 77756 77828 77842 77852 78233 78667 78770 78770 79891 80111 80198 80245 80714 80836 80861 80871 81126 81213 81220 81231 81457 81544 81558 81572 81621 81870 81870 81876 81950 82230 82247 82250 82336 82338 82339 82339 82339 82343 82343 82343 82343 82343 82344 82344 82344 82345 82345 82345 82345 82349 82349 82349 82349 82349 82351 82353 82354 82354 82354 82354 82355 82355 82355 82357 82357 82357 82363 82364 82364 82364 82365 82365 82365 82365 82365 82366 82366 82366 82375 82576 82587 82642 82665 82904 82911 83018 83030 83340 83345 84231 84235 85097 85253 85635 85639 85901 85956 86122 86135 86301 86336 86490 86497 86593 86651 86760 86771 86884 86920 87003 87013 87161 87263 87281 87379 87416 87531 87536 87650 87697 87813 87819 87926 87974 88068 88085 88192 88235 88327 88338 88443 88501 88606 88722 88756 88777 88862 89087 89090 89097 90062 90487 90937 91019 91527 91711 91912 91955 92202 92317 92430 92478 92760 92834 92860 92994 93125 93160 93257 93271 93369 93483 93493 93553 93557 93676 93688 93740 93751 93867 93875 93929 93941 94052 94058 94143 94151 94262 94269 94339 94356 94452 94460 94512 94516 94616 94624 94664 94693 94790 94800 94840 94869 94957 94971 95024 95031 95128 95149 95196 95200 95299 95313 95363 95367 95495 95523 95562 95573 96042 96092 96726 96797 96864 96903 97248 97279 97289 97550 97554 97765 97768 97775 97790 97981 98001 98012 98016 98217 98222 98231 98242 98397 98407 98436 98441 98598 98603 98611 98628 98787 98795 98800 98811 98960 98966 98973 98978 99137 99150 99156 99166 99326 99330 99342 99351 99502 99516 99521 99529 99672 99673 99684 99692 99849 99862 99874 99885 100066 100070 100078 100089 100232 100248 100254 100262 100430 100446 100452 100461 100635 100638 100662 100669 100669 100669 100669 100670 100670 100670 100671 100671 100671 100671 100672 100672 100672 100672 100672 100673 100673 100673 100673 100673 100674 100674 100674 100674 100674 100674 100674 100675 100675 100675 100675 100675 100675 100675 100675 100677 100677 100677 100677 100677 100677 100678 100678 100678 100678 100681 100681 100681 100681 100681 100682 100682 100682 100682 100683 100683 100683 100683 100683 100684 100684 100684 100684 100684 100684 100685 100685 100685 100685 100686 100686 100686 100686 100686 100686 100686 100686 100686 100686 100686 100687 100687 100687 100687 100687 100687 100688 100688 100688 100688 100688 100688 100690 100690 100690 100692 100692 100692 100692 100696 100696 100696 100696 100696 100696 100697 100697 100697 100697 100697 100701 100701 100701 100701 100701 100701 100702 100702 100702 100704 100704 100704 100704 100706 100706 100706 100706 100706 100710 100710 100710 100710 100711 100711 100714 100714 100714 100714 100714 100715 100715 100718 100718 101025 101055 101064 101073 101462 101468 101481 101481 102556 102686 102714 102960 102963 102963 102964 102964 102965 102965 102965 102965 103859 103881 103941 103985 104547 104552 104573 104584 104912 104915 104930 104938 105227 105230 105245 105267 105476 105480 105497 105507 105719 105727 105740 105769 105995 105999 106011 106018 106295 106299 106315 106328 106563 106565 106595 106600 106764 106783 106792;2617.5 3942 5935 6226 6181.5 9225 9991 10161.5 10261.5 10635.5 10650.5 10625.5 10483.5 10461 10485.5 10484 10400 10404.5 10425.5 10425.5 10399.5 10400.5 10427 10426.5 10419 10423.5 10445.5 10443.5 10442 10452.5 10474.5 10479 10477 10476.5 10507.5 10499 10476.5 10492 10495 10503.5 10474 10483 10483 10483 10483 10483 10483 10483 10483 10483.5 10483.5 10483.5 10484 10484 10484 10484.5 10484.5 10485 10488.5 10488.5 10488.5 10488.5 10490 10490 10490 10490 10490 10490.5 10490.5 10490.5 10493.5 10493 10493 10493.5 10493.5 10493.5 10493.5 10493.5 10493.5 10493.5 10547 10574 10568 10620 10700.5 10737.5 10739 10780 10833.5 10838.5 10848.5 10887.5 10913 10921.5 10922.5 10954 10957 10976.5 10973 10995.5 11014.5 11017.5 11020 11047.5 11027.5 11042.5 11030 11040.5 11047.5 11041 11050.5 11069 11059 11076.5 11072.5 11086.5 11090.5 11085 11085.5 11101 11106 11125 11127.5 11126.5 11129.5 11147.5 11136 11162.5 11167 11172 11167 11189.5 11191 11187 11192.5 11105 11091.5 11037 11040 10820.5 10813 10797.5 10773.5 10616.5 10618.5 10615 10606 10543 10539 10559 10552 10538 10527 10529.5 10521 10498.5 10495.5 10505 11469.5 11470 11473.5 11471.5 11488.5 11493 11490.5 11492.5 11493.5 11492 11490.5 11491.5 11488 11494.5 11490.5 11480 11471.5 11474.5 11473.5 11463 11456.5 11456.5 11454 11452.5 11432 11444.5 11436.5 11437.5 11402.5 11390 11315.5 10934.5 10873 10298.5 9975 9969.5 9973.5 10103 10165.5 10165 10325 10327.5 10327.5 10923 10941 10914 10922.5 10953 10961.5 10948.5 10993 10991 10987 10988 11021.5 11011.5 11016 11011.5 11052 11052.5 11050 11043 11087.5 11083.5 11083 11071.5 11053 11050 11050 11049 11034 11037 11035.5 11031 11024.5 11014.5 11015 11019.5 11009 11009 11009 11005 11003.5 11004 10997.5 10995.5 10994.5 10990 10985 10983 10975.5 10979.5 10977.5 10978 10966.5 10967 10962.5 10961 10946.5 10940 10944 10943.5 10927.5 10932 10932.5 10923.5 10914.5 10916 10913.5 10897 10882.5 10884 10885 10877.5 10868 10870 10864.5 10855.5 10835 10823.5 10633 10626.5 10053.5 10025 9985.5 9973.5 9973.5 9972 9932.5 9927.5 9921.5 9921.5 9908 9909 9907 9914 9948.5 9947 9947 9944 9945.5 10043 10085.5 10088 10109 10205 10242 10256 10273.5 10345.5 10345.5 10353 10369 10426.5 10418.5 10419.5 10414 10448 10451 10452 10441.5 10463 10463 10465 10444.5 10466 10471 10465 10449.5 10479.5 10479.5 10478.5 10461.5 10484.5 10493.5 10493 10485.5 10506 10506 10506 10480 10502 10504.5 10503.5 10486.5 10502.5 10509 10508.5 10485.5 10503.5 10512 10508.5 10483.5 10495.5 10501.5 10496 10504.5 10566 10571 10572.5 10571 10582 10576 10572.5 10571 10548.5 10551 10547.5 10546.5 10557 10557 10546.5 10547 10544 10544.5 10545 10546 10537.5 10536 10536 10533 10533 10534.5 10534.5 10532.5 10532 10534.5 10533 10532 10524.5 10525.5 10527.5 10526.5 10521.5 10519 10520 10526.5 10508.5 10511 10517 10517 10510.5 10510.5 10503 10502 10513.5 10507.5 10507 10519.5 10449 10452.5 10459 10481.5 10356 10362.5 10320 10314.5 10168 10178 10165.5 10148.5 10058 10039 10040 10029.5 9972 9970 9963.5 9944 10025.5 10143.5 10412.5 10532 10522 10526 10539 10531 10540.5 10553.5 10564.5 10560 10557 10554.5 10548.5 10540 10542 10543.5 10554.5 10545.5 10544.5 10545.5 10540.5 10550 10549 10547.5 10555.5 10557 10544.5 10548.5 10556.5 10556.5 10560 10538.5 10580.5 10555.5 10554 10581.5 10596.5 10583.5 10594 10620.5 10617.5 10623 10626 10634 10635.5 10638 10640 10656.5 10651 10662 10663 10656 10613.5 10611 10626 10624.5 10614 10614 10616 10654.5 10664.5 10655.5 10646 10647 10647.5 10648 10662.5 10666.5 10672 10660 10665.5 10670 10671 10671 10671 10671 10670.5 10671 10671.5 10671 10671 10681.5 10641 10639.5 10689 10714.5 10678.5 10673 11005.5 11101.5 10894.5 10851 11016.5 10593.5 10486.5 10449 10525.5 10407.5 10350.5 10342 10422 10389 10348.5 10350.5 10424.5 10406 10367.5 10369 10429 10408 10383 10383.5 10443 10407.5 10353.5 10348 10404 10367.5 10367 10366.5 10366.5 10367 10365 10365.5 10365.5 10365.5 10366 10365.5 10366.5 10366.5 10366 10366 10366 10368.5 10366.5 10366.5 10367.5 10367.5 10367.5 10368 10367 10366.5 10374 10374 10374 10374.5 10375.5 10375.5 10374.5 10374.5 10374.5 10374 10373.5 10373.5 10378 10377.5 10377.5 10379 10383 10383 10382.5 10384.5 10385 10380.5 10379 10376.5 10349 10602.5 10693.5 10744 10759 11054 11020 11038.5 10625 10775 10418.5 10351 10180.5 10306.5 10234.5 10217 10153 10234 10190 10177.5 10114 10188 10187 10164.5 10126 10187 10179.5 10168.5 10141 10209.5 10180.5 10152.5 10215.5 10205 10193 10148.5 10218 10203 10181.5 10141 10301 10257.5 10238 10257 10998.5 10978 11039.5 11246 11654 11617 11610 11855 11801 11791 11790 11928 11816 11828 11827.5 11504.5 11294 11073 11035 10897 10806.5 10710.5 10693 10673 10619.5 10569 10548 10529.5 10501 10490 10477 10493.5 10484 10481 10479.5 10499 10479.5 10482 10502 10505 10483 10484.5 10506.5 10515 10514 10516.5 10619.5 10615 10602 10603 10761 10759 10729.5 10728 10826 10820 10789 10791.5 10868 10869 10837.5 10838 10899 10886.5 10851 10849 10898 10887.5 10852.5 10863 10905.5 10911 10868 10864 10916 10923.5 10881.5 10881.5 10922 10921.5 10871.5 10861.5 10909.5 10910 10684 10727.5 10423.5 10418 10394 10414.5 10256.5 10266.5 10270.5 10207 10219.5 10159.5 10161.5 10161.5 10177 10130 10122 10120.5 10139 10092.5 10099.5 10096.5 10115.5 10098 10099.5 10090.5 10111 10088 10088.5 10087.5 10109.5 10086 10084 10086.5 10102 10093.5 10092.5 10093 10116.5 10099 10094 10094 10114.5 10095 10101.5 10166.5 10174.5 10260 10273.5 10302.5 10425.5 10518.5 10527.5 10545 10620 10634 10645 10643 10705.5 10690 10697.5 10705 10735 10726.5 10722.5 10739.5 10772 10739 10746.5 10746 10774 10741.5 10752 10740.5 10766.5 10767 10767 10767 10766.5 10767 10767 10766.5 10766.5 10766.5 10766.5 10766.5 10766.5 10766.5 10766.5 10767 10766.5 10766.5 10766.5 10766.5 10766.5 10766.5 10766.5 10766.5 10767.5 10767.5 10767.5 10767.5 10767 10767 10767.5 10767.5 10767.5 10767.5 10768 10768 10767 10767 10767 10767 10767.5 10767.5 10767 10767 10767 10767.5 10766 10766 10766 10766 10766 10766 10766 10766 10766 10765.5 10765.5 10765.5 10765.5 10765.5 10765.5 10766 10766 10766 10766 10766 10766 10766 10766 10766 10766 10766 10766 10766 10766 10766 10767 10767.5 10767.5 10767.5 10767.5 10767 10767.5 10767.5 10767.5 10767.5 10767.5 10767 10767.5 10767.5 10767.5 10767.5 10767.5 10766.5 10767 10767 10766 10766 10766 10766 10764.5 10764.5 10764.5 10764.5 10764.5 10765 10764.5 10764.5 10764.5 10764.5 10764.5 10764.5 10764.5 10764.5 10767 10767 10767 10766.5 10767 10767.5 10766.5 10766.5 10766.5 10766.5 10765.5 10765.5 10765.5 10765.5 10766 10765.5 10765.5 10765.5 10766 10765.5 10765.5 10764.5 10764.5 10764.5 10764.5 10766.5 10766 10766 10765.5 10766 10806 10796 10800 10808.5 10782 10784 10781.5 10785 10400 10337 10333 10223 10222.5 10222.5 10222 10222.5 10223.5 10223.5 10223.5 10223.5 9809.5 9803.5 9777.5 9759.5 9589.5 9597 9591.5 9591 9574 9573 9571 9570.5 9591 9589.5 9587 9576.5 9840 9838.5 9865 9862 9964 9966.5 9968 9960 9992.5 9996.5 10004.5 10003.5 9995 9996 10002 10000.5 9998 9999.5 9988.5 9991 10020.5 10017 10021.5;10022;"[[30567,33979,38080,38758,39375,45642,47209,47602,48745,49538,49589,49623,49814,49843,49901,49939,50107,50145,50196,50234,50449,50492,50554,50572,50818,50849,50907,50924,51150,51197,51267,51286,51512,51542,51610,51630,51852,51896,51935,51969,52153,52172,52172,52172,52175,52175,52175,52175,52175,52178,52178,52178,52181,52181,52181,52183,52183,52184,52191,52192,52192,52192,52196,52196,52196,52196,52196,52198,52198,52198,52204,52204,52204,52205,52205,52205,52206,52206,52206,52206,52353,52418,52422,52553,52935,53016,53029,53138,53461,53485,53531,53614,53848,53892,53899,53964,54145,54192,54198,54263,54452,54483,54496,54558,54710,54751,54755,54807,55001,55018,55041,55085,55252,55293,55301,55361,55542,55554,55564,55613,55802,55842,55856,55899,56074,56124,56131,56203,56359,56393,56415,57179,57198,57211,57231,57479,57483,57492,57507,57698,57712,57715,57721,57880,57900,57906,57912,58070,58071,58123,58127,58310,58314,58338,58338,58478,58481,58510,61544,61552,61568,61581,61742,61752,61762,61774,61892,61903,61910,61923,62014,62035,62042,62051,62108,62131,62139,62147,62206,62220,62225,62244,62295,62324,62324,62326,62674,62688,63142,65200,65680,67324,68476,68507,68522,69060,69216,69218,69660,69665,69665,71341,71389,71391,71409,71684,71715,71731,72139,72161,72165,72188,72354,72369,72385,72389,72555,72575,72580,72597,72776,72785,72799,72801,72857,72867,72879,72892,72956,72966,72974,72985,73049,73060,73069,73091,73148,73156,73165,73173,73260,73270,73277,73286,73350,73360,73370,73379,73445,73455,73464,73474,73532,73542,73552,73574,73629,73640,73657,73669,73733,73750,73760,73772,73841,73853,73861,73869,73934,73944,73963,73972,74044,74056,74061,74083,74145,74234,75707,75720,76454,76492,76596,76602,76607,76616,76698,76707,76715,76730,76810,76821,76834,76850,77013,77029,77035,77041,77120,77326,77421,77439,77561,77766,77847,77885,77990,78141,78160,78187,78271,78393,78409,78420,78477,78558,78574,78589,78628,78686,78700,78713,78738,78789,78808,78811,78839,78908,78916,78925,78945,78999,79033,79042,79087,79136,79145,79153,79179,79232,79246,79254,79277,79320,79347,79354,79370,79414,79439,79443,79452,79496,79511,79581,80016,81679,81698,81712,81722,81828,81838,81847,81861,81911,81926,81938,81946,82025,82036,82049,82058,82125,82144,82153,82163,82220,82229,82239,82251,82319,82329,82338,82345,82400,82417,82424,82432,82482,82496,82508,82517,82567,82574,82585,82608,82655,82668,82689,82699,82758,82771,82782,82790,82861,82870,82881,82910,82955,82965,82979,83024,83067,83090,83102,83113,83173,83200,83213,83227,83286,83305,83311,83345,83386,83584,83585,83585,83849,84209,85144,86242,86244,86283,87971,87974,88007,89566,90598,90603,90608,90626,90784,90788,90795,90809,90991,90998,91000,91006,91165,91187,91192,91200,91375,91382,91390,91399,91548,91551,91591,93647,93762,93766,93819,94150,94197,94218,94243,94507,94518,94538,94551,94749,94760,94769,94790,94939,94952,95291,95632,95646,97086,97102,97142,97146,97318,97320,97351,97847,97869,97879,97949,97956,97962,97970,98255,98268,98290,98302,98668,98689,98707,98708,98708,98708,98708,98709,98710,98710,98710,98746,98759,98777,98883,99185,99185,99188,99863,100436,100456,100472,100803,101078,101084,101096,101296,101529,101537,101545,101715,101904,101910,101921,102080,102269,102279,102296,102430,102437,102636,102637,102762,102765,102937,102943,103058,103071,103072,103072,103072,103073,103073,103074,103074,103074,103075,103075,103077,103077,103077,103077,103077,103082,103082,103082,103084,103084,103084,103087,103087,103087,103102,103102,103102,103104,103106,103106,103106,103106,103106,103111,103111,103111,103120,103120,103120,103123,103131,103131,103131,103135,103136,103136,103334,103340,103340,103870,104291,104399,104536,105138,105380,105422,105481,105785,105934,105955,105996,106252,106370,106390,106428,106603,106681,106691,106718,106873,106967,106980,107012,107145,107243,107257,107285,107432,107522,107568,107712,107789,107802,107828,107972,108056,108060,108095,108421,108441,108450,108582,110082,110148,110314,110819,111646,111677,111721,112316,112324,112338,112357,112718,112719,112746,112752,113071,113075,113083,113089,113321,113324,113333,113341,113548,113556,113568,113574,113819,113836,113840,113948,114112,114128,114219,114230,114367,114442,114457,114557,114567,114642,114657,114753,114781,114895,114908,115168,115171,115256,115264,115665,115669,115721,115725,115991,115996,116030,116043,116248,116254,116291,116300,116462,116466,116492,116498,116636,116644,116662,116697,116835,116853,116864,116877,117028,117047,117062,117076,117207,117210,117238,117246,117381,117393,117410,117547,117573,117633,117652,117732,117761,117812,117830,117964,117993,118084,118091,118098,118144,118241,118245,118253,118294,118402,118421,118424,118473,118593,118606,118617,118663,118774,118780,118786,118847,118959,118963,118973,119015,119147,119151,119159,119211,119335,119338,119344,119395,119516,119533,119675,119700,120022,120063,120126,120380,120709,120728,120774,120932,121117,121152,121160,121296,121446,121465,121488,121559,121685,121693,121733,121806,121908,121939,121944,122009,122118,122142,122143,122202,122203,122203,122203,122203,122204,122204,122204,122204,122204,122204,122205,122205,122205,122205,122206,122206,122206,122206,122206,122206,122207,122207,122207,122209,122209,122209,122209,122209,122209,122210,122210,122210,122210,122211,122211,122211,122211,122211,122211,122212,122212,122212,122212,122212,122213,122213,122213,122213,122213,122213,122214,122214,122214,122214,122214,122214,122214,122214,122214,122215,122216,122216,122216,122216,122216,122217,122217,122217,122217,122218,122218,122218,122218,122218,122218,122220,122221,122221,122221,122221,122221,122222,122222,122222,122222,122222,122222,122223,122223,122223,122223,122223,122223,122224,122224,122224,122224,122224,122224,122225,122225,122225,122225,122225,122226,122226,122226,122226,122226,122226,122230,122230,122230,122235,122235,122235,122235,122236,122237,122237,122237,122237,122237,122237,122237,122237,122237,122238,122241,122241,122241,122242,122242,122242,122243,122243,122243,122243,122247,122247,122247,122249,122250,122637,122647,122664,122690,123026,123036,123044,123051,123356,123360,123380,123406,123408,123408,123408,123409,123412,123412,123412,123412,123478,123488,123496,123504,123726,123746,123756,123766,124060,124061,124072,124079,124409,124409,124419,124420,125156,125157,125227,125231,125647,125660,125676,125689,125980,125992,126020,126025,126285,126291,126319,126329,126559,126564,126572,126582,126805,126817,126835],[25332,26095,26210,26306,27012,27192,27227,27279,28222,28267,28288,28372,28847,28921,28930,28971,29307,29336,29345,29383,29650,29691,29700,29719,29980,30002,30016,30037,30266,30292,30318,30328,30558,30589,30595,30632,30899,30912,30945,30962,31205,31206,31206,31206,31209,31209,31209,31209,31209,31211,31211,31211,31213,31213,31213,31214,31214,31214,31214,31215,31215,31215,31216,31216,31216,31216,31216,31217,31217,31217,31217,31218,31218,31218,31218,31218,31219,31219,31219,31219,31259,31270,31286,31313,31534,31541,31551,31578,31794,31808,31834,31839,32022,32049,32054,32056,32231,32239,32252,32272,32423,32448,32456,32463,32655,32666,32695,32726,32906,32936,32940,32947,33134,33140,33156,33188,33361,33384,33393,33411,33590,33592,33601,33646,33815,33829,33859,33878,34025,34049,34081,34800,34816,34837,34846,35269,35300,35418,35427,36057,36086,36120,36174,36647,36663,36676,36700,36984,36993,37005,37023,37234,37260,37279,37296,37481,37490,37500,38605,38612,38621,38638,38765,38766,38781,38789,38905,38919,38929,38940,39038,39046,39061,39091,39165,39182,39192,39221,39293,39307,39317,39339,39431,39435,39451,39451,39869,39908,40511,43331,43934,46727,48526,48568,48575,48854,48885,48888,49010,49010,49010,49495,49507,49563,49564,49778,49792,49834,50153,50179,50191,50212,50311,50346,50353,50366,50451,50470,50480,50511,50601,50618,50633,50658,50751,50767,50779,50794,50888,50892,50903,50923,51000,51031,51039,51052,51130,51138,51147,51163,51253,51262,51282,51295,51361,51380,51400,51413,51494,51496,51509,51518,51599,51608,51627,51652,51736,51760,51769,51782,51878,51886,51895,51925,52012,52021,52034,52075,52169,52176,52193,52217,52308,52316,52332,52372,52475,52587,54441,54467,56347,56442,56625,56655,56660,56672,56833,56852,56872,56887,56994,57003,57020,57022,57116,57135,57141,57153,57229,57240,57250,57263,57343,57356,57363,57373,57443,57450,57469,57481,57533,57540,57572,57581,57649,57662,57672,57685,57745,57760,57774,57783,57849,57857,57866,57881,57940,57949,57957,57968,58022,58030,58046,58056,58116,58124,58133,58141,58219,58228,58237,58247,58304,58315,58329,58337,58399,58407,58415,58426,58485,58505,58508,58589,59007,60547,60556,60567,60580,60664,60686,60702,60719,60814,60824,60843,60853,60911,60922,60956,60964,61037,61055,61063,61071,61145,61157,61167,61185,61253,61260,61269,61280,61336,61348,61358,61368,61433,61445,61453,61464,61524,61536,61545,61555,61638,61646,61655,61665,61737,61750,61776,61786,61834,61855,61867,61871,62057,62060,62061,62061,62355,62365,62462,62484,62837,62844,62882,62930,63170,63227,63231,63286,63442,63644,63658,63697,63798,63922,64319,65178,65200,65231,66893,66912,66926,68459,69469,69483,69494,69517,69687,69708,69711,69722,69882,69907,69911,69915,70084,70087,70094,70105,70264,70268,70301,70302,70435,70438,70471,72570,72601,72655,72711,72987,73004,73051,73055,73266,73283,73292,73299,73481,73489,73493,73510,73626,73650,73967,74306,74334,75859,75880,75890,75897,76090,76092,76119,76538,76540,76568,76657,76662,76667,76674,76930,76935,76946,76982,77337,77349,77365,77366,77366,77366,77367,77367,77367,77368,77368,77383,77477,77498,77505,77756,77828,77842,77852,78233,78667,78770,78770,79891,80111,80198,80245,80714,80836,80861,80871,81126,81213,81220,81231,81457,81544,81558,81572,81621,81870,81870,81876,81950,82230,82247,82250,82336,82338,82339,82339,82339,82343,82343,82343,82343,82343,82344,82344,82344,82345,82345,82345,82345,82349,82349,82349,82349,82349,82351,82353,82354,82354,82354,82354,82355,82355,82355,82357,82357,82357,82363,82364,82364,82364,82365,82365,82365,82365,82365,82366,82366,82366,82375,82576,82587,82642,82665,82904,82911,83018,83030,83340,83345,84231,84235,85097,85253,85635,85639,85901,85956,86122,86135,86301,86336,86490,86497,86593,86651,86760,86771,86884,86920,87003,87013,87161,87263,87281,87379,87416,87531,87536,87650,87697,87813,87819,87926,87974,88068,88085,88192,88235,88327,88338,88443,88501,88606,88722,88756,88777,88862,89087,89090,89097,90062,90487,90937,91019,91527,91711,91912,91955,92202,92317,92430,92478,92760,92834,92860,92994,93125,93160,93257,93271,93369,93483,93493,93553,93557,93676,93688,93740,93751,93867,93875,93929,93941,94052,94058,94143,94151,94262,94269,94339,94356,94452,94460,94512,94516,94616,94624,94664,94693,94790,94800,94840,94869,94957,94971,95024,95031,95128,95149,95196,95200,95299,95313,95363,95367,95495,95523,95562,95573,96042,96092,96726,96797,96864,96903,97248,97279,97289,97550,97554,97765,97768,97775,97790,97981,98001,98012,98016,98217,98222,98231,98242,98397,98407,98436,98441,98598,98603,98611,98628,98787,98795,98800,98811,98960,98966,98973,98978,99137,99150,99156,99166,99326,99330,99342,99351,99502,99516,99521,99529,99672,99673,99684,99692,99849,99862,99874,99885,100066,100070,100078,100089,100232,100248,100254,100262,100430,100446,100452,100461,100635,100638,100662,100669,100669,100669,100669,100670,100670,100670,100671,100671,100671,100671,100672,100672,100672,100672,100672,100673,100673,100673,100673,100673,100674,100674,100674,100674,100674,100674,100674,100675,100675,100675,100675,100675,100675,100675,100675,100677,100677,100677,100677,100677,100677,100678,100678,100678,100678,100681,100681,100681,100681,100681,100682,100682,100682,100682,100683,100683,100683,100683,100683,100684,100684,100684,100684,100684,100684,100685,100685,100685,100685,100686,100686,100686,100686,100686,100686,100686,100686,100686,100686,100686,100687,100687,100687,100687,100687,100687,100688,100688,100688,100688,100688,100688,100690,100690,100690,100692,100692,100692,100692,100696,100696,100696,100696,100696,100696,100697,100697,100697,100697,100697,100701,100701,100701,100701,100701,100701,100702,100702,100702,100704,100704,100704,100704,100706,100706,100706,100706,100706,100710,100710,100710,100710,100711,100711,100714,100714,100714,100714,100714,100715,100715,100718,100718,101025,101055,101064,101073,101462,101468,101481,101481,102556,102686,102714,102960,102963,102963,102964,102964,102965,102965,102965,102965,103859,103881,103941,103985,104547,104552,104573,104584,104912,104915,104930,104938,105227,105230,105245,105267,105476,105480,105497,105507,105719,105727,105740,105769,105995,105999,106011,106018,106295,106299,106315,106328,106563,106565,106595,106600,106764,106783,106792]]"
C10;0;false;;0;4af069cc5856771d75526e28289af614;200703.33333333334;203830;197628;2532.216069418687;3;102;102;102;43522.333333333336;47030;40472;43065 40472 47030;33881 33881 34864 34864 35260.333333333336 35260.333333333336 35728.333333333336 35728.333333333336 35830.333333333336 35830.666666666664 36293.333333333336 36293.333333333336 36516.333333333336 36516.333333333336 36516.333333333336 36516.333333333336 36594 36594.333333333336 36852 36852 36997 36997.333333333336 37140.666666666664 37140.666666666664 37351.666666666664 37352 37721 37721 38575.666666666664 38575.666666666664 38630 38630 38710 38710 38795 38795.333333333336 38975.333333333336 38975.333333333336 39170 39170.333333333336 39443 39443.333333333336 39467 39467 39601.666666666664 39601.666666666664 40001.666666666664 40002 40057.666666666664 40057.666666666664 40122.333333333336 40122.333333333336 40202.333333333336 40202.333333333336 40436.666666666664 40436.666666666664 40571.666666666664 40572 40572 40572 40712.333333333336 40712.333333333336 41015.666666666664 41016 41350 41350 41350.333333333336 41350.333333333336 41452.666666666664 41452.666666666664 41911.666666666664 41911.666666666664 42165.333333333336 42165.333333333336 42322.666666666664 42322.666666666664 42437.333333333336 42437.333333333336 42649.666666666664 42649.666666666664 42726 42726 42761.333333333336 42761.666666666664 42791.666666666664 42792 42892.666666666664 42892.666666666664 43052 43052 43122.666666666664 43122.666666666664 43286.333333333336 43286.666666666664 43322.666666666664 43323 43346.666666666664 43346.666666666664 43425 43425 43491 43491;37931 37931 38755 38755 39168 39168 39525 39525 39626 39627 40022 40022 40298 40298 40298 40298 40369 40369 40709 40709 40848 40848 41051 41051 41225 41226 41632 41632 42594 42594 42602 42602 42673 42673 42764 42764 42918 42918 43098 43099 43345 43345 43416 43416 43595 43595 44142 44143 44199 44199 44310 44310 44390 44390 44560 44560 44655 44655 44655 44655 44754 44754 45004 45004 45212 45212 45212 45212 45286 45286 45570 45570 45744 45744 45886 45886 46016 46016 46213 46213 46310 46310 46337 46337 46386 46387 46467 46467 46610 46610 46631 46631 46806 46806 46841 46842 46865 46865 46917 46917 47011 47011;30759 30759 31612 31612 32069 32069 32726 32726 32866 32866 33285 33285 33433 33433 33433 33433 33495 33495 33759 33759 33917 33917 34038 34038 34235 34235 34587 34587 35443 35443 35553 35553 35628 35628 35709 35710 35958 35958 36100 36100 36448 36448 36448 36448 36525 36525 36773 36773 36797 36797 36840 36840 36914 36914 37156 37156 37268 37268 37268 37268 37406 37406 37809 37809 38344 38344 38345 38345 38455 38455 38904 38904 39128 39128 39285 39285 39378 39378 39601 39601 39669 39669 39692 39692 39729 39729 39835 39835 39987 39987 40105 40105 40244 40245 40310 40310 40311 40311 40383 40383 40426 40426;3000.587053672442 3000.587053672442 2950.9154511778206 2950.9154511778206 2942.085465938896 2942.085465938896 2831.9397749402947 2831.9397749402947 2821.67046662473 2822.1188651240204 2797.135717519302 2797.135717519302 2845.7931915177687 2845.7931915177687 2845.7931915177687 2845.7931915177687 2846.71752491649 2846.6384073538775 2888.2978839909615 2888.2978839909615 2881.610776400357 2881.521627350537 2919.45044295821 2919.45044295821 2903.3811706736374 2903.8258671391895 2928.1169147878413 2928.1169147878413 2985.800209138061 2985.800209138061 2946.5085553357326 2946.5085553357326 2942.802179329536 2942.802179329536 2947.09156061814 2946.7425329600064 2915.771062495972 2915.771062495972 2920.6305255315447 2921.07883419047 2887.8064339564035 2887.7017774617166 2919.695303737475 2919.695303737475 2958.2014055090226 2958.2014055090226 3076.674864561126 3077.1234402712325 3085.3504753197094 3085.3504753197094 3116.0815493536466 3116.0815493536466 3117.610659178311 3117.610659178311 3080.8407221983343 3080.8407221983343 3065.7084372494105 3065.623699456061 3065.623699456061 3065.623699456061 3044.5374397800106 3044.5374397800106 2988.8970466637948 2988.809908084933 2868.438367242125 2868.438367242125 2868.0890657176055 2868.0890657176055 2850.6600795059535 2850.6600795059535 2760.001731078362 2760.001731078362 2727.959595660382 2727.959595660382 2720.360801233706 2720.360801233706 2734.720135996044 2734.720135996044 2723.759330206854 2723.759330206854 2736.6667072675596 2736.6667072675596 2736.334084541254 2736.272444200118 2743.5882020125073 2744.02490270527 2732.04005989826 2732.04005989826 2726.208478210474 2726.208478210474 2686.7246891997615 2686.7246891997615 2700.104483575075 2699.7289164325784 2690.1380798927194 2690.5740403613995 2697.338729604093 2697.338729604093 2686.40577724215 2686.40577724215 2707.4988457984614 2707.4988457984614;2696.7519145981687;"[[32953,32953,34225,34225,34544,34544,34934,34934,34999,34999,35573,35573,35818,35818,35818,35818,35918,35919,36088,36088,36226,36227,36333,36333,36595,36595,36944,36944,37690,37690,37735,37735,37829,37829,37912,37912,38050,38050,38312,38312,38536,38537,38537,38537,38685,38685,39090,39090,39177,39177,39217,39217,39303,39303,39594,39594,39792,39793,39793,39793,39977,39977,40234,40235,40494,40494,40494,40494,40617,40617,41261,41261,41624,41624,41797,41797,41918,41918,42135,42135,42199,42199,42255,42256,42260,42260,42376,42376,42559,42559,42632,42632,42809,42809,42817,42817,42864,42864,42975,42975,43036,43036],[30759,30759,31612,31612,32069,32069,32726,32726,32866,32866,33285,33285,33433,33433,33433,33433,33495,33495,33759,33759,33917,33917,34038,34038,34235,34235,34587,34587,35443,35443,35553,35553,35628,35628,35709,35710,35958,35958,36100,36100,36448,36448,36448,36448,36525,36525,36773,36773,36797,36797,36840,36840,36914,36914,37156,37156,37268,37268,37268,37268,37406,37406,37809,37809,38344,38344,38345,38345,38455,38455,38904,38904,39128,39128,39285,39285,39378,39378,39601,39601,39669,39669,39692,39692,39729,39729,39835,39835,39987,39987,40105,40105,40244,40245,40310,40310,40311,40311,40383,40383,40426,40426],[37931,37931,38755,38755,39168,39168,39525,39525,39626,39627,40022,40022,40298,40298,40298,40298,40369,40369,40709,40709,40848,40848,41051,41051,41225,41226,41632,41632,42594,42594,42602,42602,42673,42673,42764,42764,42918,42918,43098,43099,43345,43345,43416,43416,43595,43595,44142,44143,44199,44199,44310,44310,44390,44390,44560,44560,44655,44655,44655,44655,44754,44754,45004,45004,45212,45212,45212,45212,45286,45286,45570,45570,45744,45744,45886,45886,46016,46016,46213,46213,46310,46310,46337,46337,46386,46387,46467,46467,46610,46610,46631,46631,46806,46806,46841,46842,46865,46865,46917,46917,47011,47011]]"
C2;0;true;terminated;3;;;;;;3;0;0;0;0;0;0;NaN NaN NaN;;;;;NaN;
C3;0;true;fetch failed;3;;;;;;3;0;0;0;0;0;0;NaN NaN NaN;;;;;NaN;
C4;0;true;fetch failed;3;;;;;;3;0;0;0;0;0;0;NaN NaN NaN;;;;;NaN;
C5;0;true;Invalid SPARQL endpoint response from http://localhost:3001/sparql (HTTP status 400):\nParse error
Expecting --> } <-- but found --> '' <--;3;;;;;;3;0;0;0;0;0;0;NaN NaN NaN;;;;;NaN;
C5;1;true;Invalid SPARQL endpoint response from http://localhost:3001/sparql (HTTP status 400):\nParse error
Redundant input, expecting EOF but found: ?imdbactor;3;;;;;;3;0;0;0;0;0;0;NaN NaN NaN;;;;;NaN;
C5;2;true;Invalid SPARQL endpoint response from http://localhost:3001/sparql (HTTP status 400):\nParse error
Redundant input, expecting EOF but found: };3;;;;;;3;0;0;0;0;0;0;NaN NaN NaN;;;;;NaN;
C6;0;true;terminated;3;;;;;;3;0;0;0;0;0;0;NaN NaN NaN;;;;;NaN;
C7;0;true;fetch failed;3;;;;;;3;0;0;0;0;0;0;NaN NaN NaN;;;;;NaN;
C8;0;true;Unexpected "!" at position 0 in state STOP;3;;;;;;3;0;0;0;0;0;0;NaN NaN NaN;;;;;NaN;
C9;0;true;terminated;3;;;;;;3;0;0;0;0;0;0;NaN NaN NaN;;;;;NaN;
S1;0;false;;0;d1afa5f8216473b75de22223d4619df2;278793.3333333333;279318;278266;429.4813409476857;3;90;90;90;14224.333333333334;15375;13125;15375 14173 13125;11603.333333333334 11603.333333333334 11603.333333333334 11603.333333333334 11663.333333333334 11663.666666666666 11663.666666666666 11668 11668 11668 11668 11668 11668 11668 11829.333333333334 11829.333333333334 11829.333333333334 11829.333333333334 11831 11831 11831 11838.666666666666 11838.666666666666 11838.666666666666 11838.666666666666 11838.666666666666 11838.666666666666 11838.666666666666 11843 11843 11843 11843 11843 11843 11843 11846.666666666666 11846.666666666666 11847 11847 11959 11959 11959 12057.333333333334 12057.333333333334 12057.333333333334 12057.333333333334 12057.666666666666 12057.666666666666 12057.666666666666 12066 12066 12066 12066 12066 12066 12066 12067.666666666666 12067.666666666666 12067.666666666666 12068 12070 12070 12070 12283.666666666666 12284 12284 12284 12284 12284 12284 12292.333333333334 12292.666666666666 12292.666666666666 12292.666666666666 12292.666666666666 12292.666666666666 12292.666666666666 12559.333333333334 12560 12560 12560 12560 12560.333333333334 12563.333333333334 12563.333333333334 12563.333333333334 12563.333333333334 12563.666666666666 12564 12564;11915 11915 11915 11915 12040 12041 12041 12047 12047 12047 12047 12047 12047 12047 12405 12405 12405 12405 12405 12405 12405 12416 12416 12416 12416 12416 12416 12416 12424 12424 12424 12424 12424 12424 12424 12426 12426 12427 12427 12427 12427 12427 12427 12427 12427 12427 12428 12428 12428 12428 12428 12428 12428 12428 12428 12428 12430 12430 12430 12431 12431 12431 12431 12830 12831 12831 12831 12831 12831 12831 12843 12843 12843 12843 12843 12843 12843 13075 13076 13076 13076 13076 13076 13079 13079 13079 13079 13079 13080 13080;11029 11029 11029 11029 11029 11029 11029 11036 11036 11036 11036 11036 11036 11036 11036 11036 11036 11036 11036 11036 11036 11048 11048 11048 11048 11048 11048 11048 11048 11048 11048 11048 11048 11048 11048 11053 11053 11053 11053 11389 11389 11389 11389 11389 11389 11389 11389 11389 11389 11401 11401 11401 11401 11401 11401 11401 11401 11401 11401 11401 11407 11407 11407 11590 11590 11590 11590 11590 11590 11590 11602 11602 11602 11602 11602 11602 11602 11752 11752 11752 11752 11752 11753 11755 11755 11755 11755 11755 11755 11755;406.6073727265106 406.6073727265106 406.6073727265106 406.6073727265106 451.164665677129 451.44311811001046 451.44311811001046 449.842194552712 449.842194552712 449.842194552712 449.842194552712 449.842194552712 449.842194552712 449.842194552712 579.6978139992901 579.6978139992901 579.6978139992901 579.6978139992901 580.3280681361765 580.3280681361765 580.3280681361765 578.4976711755679 578.4976711755679 578.4976711755679 578.4976711755679 578.4976711755679 578.4976711755679 578.4976711755679 581.7737246272529 581.7737246272529 581.7737246272529 581.7737246272529 581.7737246272529 581.7737246272529 581.7737246272529 580.6526978802007 580.6526978802007 580.9853698674348 580.9853698674348 429.85578977140693 429.85578977140693 429.85578977140693 473.4711067096797 473.4711067096797 473.4711067096797 473.4711067096797 473.73152265344936 473.73152265344936 473.73152265344936 470.8425072852563 470.8425072852563 470.8425072852563 470.8425072852563 470.8425072852563 470.8425072852563 470.8425072852563 471.9988229740503 471.9988229740503 471.9988229740503 472.25487468809325 469.4301509987047 469.4301509987047 469.4301509987047 516.8367461996314 517.1891981341709 517.1891981341709 517.1891981341709 517.1891981341709 517.1891981341709 517.1891981341709 516.1720212831722 516.2624225032158 516.2624225032158 516.2624225032158 516.2624225032158 516.2624225032158 516.2624225032158 578.1489619658779 578.6144369670244 578.6144369670244 578.6144369670244 578.6144369670244 578.1489619658779 578.7828224434063 578.7828224434063 578.7828224434063 578.7828224434063 578.9515427813359 579.2483635425021 579.2483635425021;919.2755601861477;"[[11915,11915,11915,11915,11921,11921,11921,11921,11921,11921,11921,11921,11921,11921,12405,12405,12405,12405,12405,12405,12405,12416,12416,12416,12416,12416,12416,12416,12424,12424,12424,12424,12424,12424,12424,12426,12426,12427,12427,12427,12427,12427,12427,12427,12427,12427,12428,12428,12428,12428,12428,12428,12428,12428,12428,12428,12430,12430,12430,12431,12431,12431,12431,12431,12431,12431,12431,12431,12431,12431,12432,12433,12433,12433,12433,12433,12433,13075,13076,13076,13076,13076,13076,13079,13079,13079,13079,13079,13080,13080],[11866,11866,11866,11866,12040,12041,12041,12047,12047,12047,12047,12047,12047,12047,12047,12047,12047,12047,12052,12052,12052,12052,12052,12052,12052,12052,12052,12052,12057,12057,12057,12057,12057,12057,12057,12061,12061,12061,12061,12061,12061,12061,12356,12356,12356,12356,12356,12356,12356,12369,12369,12369,12369,12369,12369,12369,12372,12372,12372,12372,12372,12372,12372,12830,12831,12831,12831,12831,12831,12831,12843,12843,12843,12843,12843,12843,12843,12851,12852,12852,12852,12852,12852,12856,12856,12856,12856,12857,12857,12857],[11029,11029,11029,11029,11029,11029,11029,11036,11036,11036,11036,11036,11036,11036,11036,11036,11036,11036,11036,11036,11036,11048,11048,11048,11048,11048,11048,11048,11048,11048,11048,11048,11048,11048,11048,11053,11053,11053,11053,11389,11389,11389,11389,11389,11389,11389,11389,11389,11389,11401,11401,11401,11401,11401,11401,11401,11401,11401,11401,11401,11407,11407,11407,11590,11590,11590,11590,11590,11590,11590,11602,11602,11602,11602,11602,11602,11602,11752,11752,11752,11752,11752,11753,11755,11755,11755,11755,11755,11755,11755]]"
S10;0;true;Unexpected "!" at position 0 in state STOP;3;;;;;;3;0;0;0;0;0;0;NaN NaN NaN;51002.333333333336 51169 51169 51169 65064 65070 65070 65070.666666666664 71132.66666666667 124960.66666666667 235165.66666666666 235169.66666666666 235170 235170 235170 242463.33333333334 242479 242479 242479 242479 242479 242479 242519.66666666666 242519.66666666666 242519.66666666666 242519.66666666666 242523.33333333334 242523.33333333334 242523.33333333334 242524.33333333334 242524.33333333334 242524.33333333334 242524.33333333334 242526.33333333334 242526.33333333334 242526.33333333334 242528 242528 242528 242528 242528 242528 242528 242605.66666666666 242606 242606 242607.33333333334 242610.33333333334 242610.33333333334 242610.66666666666 242613.33333333334 242614.33333333334 242614.33333333334 242614.66666666666 242615.33333333334 242616 242616.33333333334 242617.66666666666 242618.66666666666 242619 242619.33333333334 242619.66666666666 242620.33333333334 242621 242622 242622.33333333334 242622.66666666666 242624 242624 242624.66666666666 242625 242627 242627 242627.33333333334 242628.33333333334 242629 242629.66666666666 242630.66666666666 242635.33333333334 242636 242637 242637 242637.33333333334 242637.66666666666 242638 272103 272108.6666666667 272108.6666666667 272108.6666666667 272108.6666666667 272170.3333333333 272170.6666666667 289428.6666666667 289432 289432 289432 289432 289434 295356 295362.3333333333 295362.3333333333 295362.3333333333 295362.3333333333 295363.3333333333 295363.3333333333 295364.3333333333 295364.6666666667 295365.6666666667 295365.6666666667 295365.6666666667 295366.6666666667 295367 295481.3333333333 295481.3333333333 295482.3333333333 295483.6666666667 295483.6666666667 295483.6666666667 295484.3333333333 295489 295489.6666666667 295490.3333333333 295490.6666666667 295492.6666666667 295492.6666666667 295493 295497.3333333333 295498 295498.6666666667 295498.6666666667 295499.3333333333 295500 295500.3333333333 295500.3333333333 295501.3333333333 295501.3333333333 297714.6666666667 297741 297741 297741 306276.6666666667 306279.3333333333 306279.3333333333 306279.3333333333 306279.3333333333 306280 306280 306280.3333333333 306281 306281 306281.6666666667 306360 306360.6666666667 306361.3333333333 306365.3333333333 306365.6666666667 306366.3333333333 306366.3333333333 306367 306367 306369.6666666667 306413.3333333333 306413.6666666667 306414 306414.3333333333 306415 306415 333974.6666666667 333976.3333333333 333976.3333333333 333976.3333333333 333976.3333333333 333976.3333333333 333976.3333333333 333977 333977.3333333333 333977.6666666667 333978 333978 333978.3333333333 333978.3333333333 333980 333980 333980.3333333333 333981 333981.6666666667 333981.6666666667 333981.6666666667 333982.3333333333 333982.6666666667 333983 333983.3333333333 333984 333984.3333333333 333985.3333333333 333985.6666666667 333986 333986.3333333333 333986.3333333333 333987.3333333333 333988 333988 333988.3333333333 333988.6666666667 333988.6666666667 333989.3333333333 333993 333993.6666666667 333994 333994.3333333333 333994.6666666667 333995 333995.3333333333 333995.6666666667 333995.6666666667 333995.6666666667 334176.6666666667 341115.3333333333 341130.6666666667 341130.6666666667 341130.6666666667 341130.6666666667 341131 341131 341132 341132.3333333333 341132.3333333333 341132.3333333333 341132.3333333333 341132.6666666667 341132.6666666667 341133.3333333333 341133.6666666667 341133.6666666667 341133.6666666667 341134.3333333333 341134.3333333333 341134.3333333333 341134.6666666667 341134.6666666667 341134.6666666667 341134.6666666667 341135.3333333333 341135.6666666667 341135.6666666667 341136 341136 341136 341136 341136.6666666667 341136.6666666667 341137 341138.3333333333 341138.3333333333 341138.3333333333 341138.3333333333 341138.3333333333 341138.3333333333 341138.3333333333 341139.6666666667 341139.6666666667 341140 341140 341140 341140 341140 341142.3333333333 341142.3333333333 341142.3333333333 341142.3333333333 341143 341143 341143 341317.6666666667 341317.6666666667 341317.6666666667 341317.6666666667 341318.3333333333 341318.3333333333 341318.3333333333 341323 341323 341323 341323 341323.6666666667 341323.6666666667 341323.6666666667 341325 341325 341325 341325 341330 341330 341330 341333 341333 341333 341333 415335.6666666667 415413 415413 415413 415413 415413 415413 415415.3333333333 415415.3333333333 415415.6666666667 415415.6666666667 415415.6666666667 415417 415417 415419 415419 415422.3333333333 415422.3333333333 415422.3333333333 442587.6666666667 442773 442773 442773 442773 442773 442773 448580.6666666667 448669.3333333333 448669.3333333333 448669.3333333333 448669.3333333333 448669.3333333333 448669.3333333333 448671.6666666667 448671.6666666667 448671.6666666667 448671.6666666667 454219.6666666667 454221 454221 454221 454221 454221 454221 454221.6666666667 454222 454222 454222.3333333333 454222.3333333333 454222.6666666667 454222.6666666667 454223.6666666667 454223.6666666667 454224 454224.6666666667 454225 454225 454226 454226.3333333333 454226.6666666667 454226.6666666667 454227 454228 454228 454228 454229.3333333333 454229.3333333333 454229.6666666667 454230 454230.6666666667 454230.6666666667 454231.3333333333 454231.6666666667 454232.3333333333 454232.3333333333 454233 454233.3333333333 454234.3333333333 454234.6666666667 454234.6666666667 454235 454236 454236 454236.6666666667 454237 454237.3333333333 454239 454239 454239 454239.3333333333 454239.6666666667 454240 454240 454241.6666666667 454243 454243 454243 454243 454243.3333333333 454243.6666666667 454401 454401.6666666667 454402 454402.3333333333 454423 454423.3333333333 454423.6666666667 454425 454425.3333333333 454426 454426 454426.6666666667 454427 454427.3333333333 454429.6666666667 454430 454430.3333333333 454430.6666666667 454431.6666666667 454431.6666666667 454431.6666666667 454433.3333333333 454433.6666666667 454434 454434 454436.3333333333 454436.3333333333 454436.6666666667 454438.3333333333 454438.6666666667 454439.3333333333 454441.6666666667 454441.6666666667 463482.6666666667 463485 463485.3333333333 463485.3333333333 463485.3333333333 463487.6666666667 463487.6666666667 463527.3333333333 463527.6666666667 463527.6666666667 463527.6666666667 463548.3333333333 463548.6666666667 463549.3333333333 463594 463594.3333333333 463594.6666666667 463594.6666666667 463595 463595.3333333333 463596 463623 463623 463623 463623.3333333333 463623.6666666667 463623.6666666667 463624.3333333333 463625.6666666667 463625.6666666667 463626 463626.3333333333 463633.3333333333 482015.6666666667 482022 482022 482022 482022 482022 501985.3333333333 501989 501989 501989 501989 502086.3333333333 502086.6666666667 502088.3333333333 502088.6666666667 502088.6666666667 502089 502089 502089.6666666667 502090.3333333333 502091 502091.6666666667 502093 502093 502093 502093.3333333333 502094 502098.6666666667 502099 502099.3333333333 502100 502100 502100.3333333333 502100.6666666667 502101.6666666667 502102 502102 510953.3333333333 510954.3333333333 510954.6666666667 510954.6666666667 510954.6666666667 510954.6666666667 510954.6666666667 510955.6666666667 510955.6666666667 510956 510956 510956 510957.3333333333 510957.3333333333 510961.3333333333 510961.3333333333 510963.3333333333 510964 510964 510964 510964 532331.3333333334 532332 532332 532332 532332 532332.3333333334 532332.3333333334 532335.3333333334 532335.6666666666 532335.6666666666 532335.6666666666 532336 532336.3333333334 532337 532340.6666666666 532340.6666666666 532341 532341.6666666666 532341.6666666666 532342 532346.3333333334 532346.3333333334 532346.3333333334 532346.3333333334 541069.6666666666 541071.3333333334 541071.3333333334 541071.3333333334 541071.3333333334 541071.3333333334 541071.3333333334 541072 541072.3333333334 541072.3333333334 541072.3333333334 541072.6666666666 541073.3333333334 541073.3333333334 541074.3333333334 541074.6666666666 541075 541075 541075.6666666666 541075.6666666666 541076 541077 541077 541077.6666666666 541078.3333333334 541078.3333333334 541079 541079 541080 541080 541080.3333333334 541080.6666666666 541081 541081.3333333334 541082.6666666666 541083.3333333334 541126.6666666666 541126.6666666666 541127 541127 541260.6666666666 541261 541263.3333333334 541263.6666666666 541264.3333333334 541264.3333333334 541267.3333333334 541267.3333333334 541268 541268 541268 561473.6666666666 561497 561497 561497 561497 561497.3333333334 561497.3333333334 565142.6666666666 565202.6666666666 565202.6666666666 565202.6666666666 565202.6666666666 565202.6666666666 565202.6666666666 565205.3333333334 565205.3333333334 565205.6666666666 565205.6666666666 565205.6666666666 565206.3333333334 565206.3333333334 565207.6666666666 565208 565208.6666666666 565208.6666666666 565209 565209 565209.3333333334 565210.6666666666 565210.6666666666 565211 565211.6666666666 565211.6666666666 565212 565212 565213 565213.3333333334 565213.6666666666 565213.6666666666 565214 565214.3333333334 565214.6666666666 565216.3333333334 565217.3333333334 565217.3333333334 565217.6666666666 565218.6666666666 565219.6666666666 565220.3333333334 565220.3333333334 565220.3333333334 565221.3333333334 565221.3333333334 565318.3333333334 565318.3333333334 565319 565319.3333333334 565319.6666666666 565319.6666666666 565320.3333333334 565322.6666666666 565322.6666666666 565322.6666666666 565327 574238 574239.6666666666 574239.6666666666 574239.6666666666 574239.6666666666 574240 574240 574241 574241 574241 574241 574241.3333333334 574241.3333333334 574241.3333333334 574242.3333333334 574242.6666666666 574243 574243 574243.3333333334 574243.3333333334 574243.3333333334 574244.3333333334 574244.3333333334 574244.3333333334 574244.3333333334 574249 574249 574249 574250.6666666666 574250.6666666666 574251 574251 574251 574251.3333333334 574251.3333333334 574352.6666666666 574352.6666666666 627579.3333333334 627580.6666666666 632575.3333333334 632581.6666666666 632581.6666666666 632581.6666666666 632582 632582 646581.6666666666 646664 646664 646664 646664 646666.3333333334 646666.3333333334 646667.6666666666 646668.3333333334 646669 646669.3333333334 646669.3333333334 646670 646670.3333333334 646672.3333333334 646672.3333333334 646675.3333333334 646675.3333333334 686193 686195.3333333334 686195.6666666666 686195.6666666666 686195.6666666666 686195.6666666666 686196 686197.6666666666 686197.6666666666 686197.6666666666 686198 686198 686198.3333333334 686198.3333333334 695915 695997 695997.3333333334 695997.3333333334 695997.3333333334 695997.3333333334 695997.3333333334 695998 695998.6666666666 695998.6666666666 695998.6666666666 695998.6666666666 695999.6666666666 695999.6666666666 696001 696001.3333333334 696002 696002 696002 696002.3333333334 696002.6666666666 696006.6666666666 696006.6666666666 696007 696007.6666666666 696007.6666666666 696008.3333333334 696008.3333333334 696008.6666666666 696009 696009 723683.6666666666 723687.6666666666 723687.6666666666 767612.3333333334 767613.3333333334 767613.6666666666 767613.6666666666 767613.6666666666 767614.3333333334 767614.3333333334 767614.6666666666 767615 767615.3333333334 767615.6666666666 767616 767616.6666666666 767617.3333333334 767618 767618 767618.3333333334 767618.6666666666 767619.6666666666 767619.6666666666 767620 767621.3333333334 767621.3333333334 767621.3333333334 767622 767622 767623 767623 767626 767627 767627 767627 767652 767652 767652 767652 767652.3333333334 767653 767653 779093.3333333334 784131 784137.6666666666 784138 784138 784138 784138 784138 794672.3333333334 794695.3333333334 794695.3333333334 794695.3333333334 794695.6666666666 794696 794696 794853.3333333334 794854.3333333334 794854.3333333334 794854.6666666666 794856.6666666666 794857 794857 794857.6666666666 794858 794858.6666666666 794859.3333333334 794859.6666666666 794859.6666666666 794860 794861.3333333334 794862 794862 794862.3333333334 794862.6666666666 794862.6666666666 794863.6666666666 794865.6666666666 794865.6666666666 794866.3333333334 794866.3333333334 794866.6666666666 794867 794867 794868.3333333334 794869 794870 794870 794870 794870.6666666666 794871.3333333334 794872.3333333334 794872.3333333334 794872.6666666666 794873 794873.6666666666 794874 794874.6666666666 794877.3333333334 794877.6666666666 794877.6666666666 794878 794878.6666666666 794879 794879 794879.6666666666 794880 794880.3333333334 794880.3333333334 794882.3333333334 794882.3333333334 794882.6666666666 794925 794925.3333333334 794926 794926.3333333334 794926.3333333334 794927 794927.6666666666 794929.3333333334 794929.3333333334 794929.6666666666 794930 794930.6666666666 794930.6666666666 794931 794934.3333333334 794934.3333333334 794934.6666666666 794934.6666666666 794974 794974.3333333334 794974.6666666666 795018 795018.6666666666 795018.6666666666 795019 795019 795019.3333333334 795019.6666666666 795022 795022 795022.6666666666 795022.6666666666 795024 795024 795024.3333333334 795026.3333333334 795026.3333333334 795026.6666666666 795027.3333333334 795030.3333333334 795030.3333333334 795030.3333333334 795031.3333333334 795031.3333333334 795032 795032 795032.6666666666 795033.3333333334 795033.3333333334 795035.6666666666 795036.3333333334 795036.3333333334 795036.6666666666 795038.3333333334 795039 795039.3333333334 795039.3333333334 795039.3333333334 795039.3333333334 795039.6666666666 823152.6666666666 823207.6666666666 823207.6666666666 823207.6666666666 823207.6666666666 823208 823208 823209 823209 823209 823209 823209.3333333334 823209.3333333334 823209.3333333334 823211 823211 823211 823211.3333333334 823211.3333333334 823211.3333333334 823211.3333333334 823212 823212.3333333334 823212.3333333334 823212.3333333334 823212.3333333334 823212.3333333334 823212.3333333334 823213.3333333334 823213.6666666666 823214 823214 823214 823214 823214 823214.6666666666 823214.6666666666 823214.6666666666 823214.6666666666 823215 823215 823215 823217 823217 823217 823217 823217 823217.3333333334 823217.3333333334 823316.3333333334 823316.3333333334 823316.3333333334 823316.3333333334 823316.3333333334 823316.3333333334 823316.3333333334 823317.3333333334 823317.3333333334 823317.3333333334 823317.3333333334 823320 823320 823320 823324.6666666666 823324.6666666666 823324.6666666666 823324.6666666666 823324.6666666666 823324.6666666666 823324.6666666666 827005.6666666666 827008.6666666666 827008.6666666666 827008.6666666666 827008.6666666666 827009.3333333334 827009.3333333334 827010.6666666666 827010.6666666666 827011 827011.3333333334 827011.3333333334 827012 827013 827017 827017 827017.3333333334 827017.6666666666 827018 827018.3333333334 827018.6666666666 827021 827021 368348 368349 368349 368349 368349 368349 368349 368349.5 368349.5 368350 368350 368350 368350.5 368351.5 368352.5 368353 368354 368354.5 368354.5 368354.5 368355.5 368444 368444.5 368444.5 368447.5 368448.5 368448.5 368448.5 368449 368449.5 368450 368450 368452 368452 368452 368453 368454 368454 368454.5 368455 368455.5 368455.5 368456.5 368457 368457.5 368458 368458.5 368459 368459.5 368461.5 368462 368462 368463 368463 368463.5 368464 368464.5 368465 368468.5 368468.5 398165.5 401613 401614 401614 401614 401614 401614 401614 401614 401614.5 401614.5 401615 401615 401616.5 401616.5 401617 401617.5 401619 401619 401619.5 401619.5 401621.5 401622.5 401622.5 401622.5 401624 401624 401624.5 401624.5 401626.5 401627.5 401627.5 401627.5 401629 401629 401629 401629.5 401630 401630 401630.5 401631.5 401632.5 401632.5 401633.5 401633.5 401634 401635 401636.5 401636.5 401637 401637.5 401638 401638.5 401639 401642 401642 401642 401644 401644.5 401644.5 401644.5 401645.5 401646.5 401646.5 401646.5 401647.5 401647.5 401647.5 401652.5 401653 401653 401657 408545 408567.5 408567.5 408567.5 408567.5 408568.5 408568.5 408569 408569 408569 408569 408569.5 408569.5 408569.5 408570 408570 408570 408570 408571 408571 408571 408571.5 408571.5 408571.5 408571.5 408572 408572 408572 408572.5 408572.5 408572.5 408572.5 408576.5 408576.5 408576.5 408580.5 408580.5 408580.5 408580.5 408580.5 408580.5 408580.5 408580.5 423133.5 423139.5 423140 427694.5 446965.5 447077 447077 447077 447077 447077 447077 447079 447079 447079 447079 447079 447079 447079 447087 447087 447087 447087 447087 447087 447087 447087 447087 447087 447087 460095.5 460102.5 460102.5 460102.5 468937 468940.5 468940.5 468940.5 468940.5 479110.5 479112.5 481750 481785 481785 481785.5 481785.5 481785.5 481785.5 481874.5 481874.5 481874.5 486019 486045 486045 528373 528374 528374.5 528374.5 528374.5 528374.5 528374.5 528375 528375 528375.5 528375.5 528375.5 528376 528376.5 528377 528377.5 528378.5 528379.5 528379.5 528379.5 528380.5 528383.5 528384 528384 528384.5 528385 528385.5 528385.5 528386.5 528386.5 528390.5 528390.5 530310.5 530335.5 530335.5 530335.5 530335.5 531789.5 531913.5 531913.5 531913.5 531913.5 531913.5 531913.5 531917.5 531917.5 531918 531918 531918 531918.5 531919 531923 531923 531924 531924 531924.5 531925 531926.5 531926.5 531926.5 531927 531927.5 534185 534186 534186 534186 534186 534186 534186.5 534187.5 534187.5 534187.5 534187.5 534188 534188.5 534189 534190 534190 534191 534191 534191.5 534191.5 534192.5 534194 534194 534194 534194.5 534195 534196.5 534196.5 534197.5 534198.5 534198.5 534198.5 534199 534199.5 534200 534201 534202 534203 534203 534203 534203.5 534204 534205.5 534205.5 534206 534207 534207 534207 534208 534213.5 534214 534214 534214.5 534218.5 540213.5 540235.5 540235.5 540235.5 540235.5 540235.5 540235.5 540236.5 540236.5 540236.5 540236.5 540236.5 540236.5 540236.5 540237.5 540238 540238 540238 540238 540238 540238 540239 540239 540239 540239 540239 540239 540239 540240 540240 540240 540240 540240 540240 540240 540241 540241 540241 540241 540241 540241 540241.5 540247.5 540247.5 540247.5 540247.5 540247.5 540247.5 540247.5 540247.5 540247.5 546090 546095 575906.5 575937 587874 587875 587875 587875 587875 587875 587875 587875.5 587876 587876 587876 587876 587876.5 587877 587878 587878 587879.5 587879.5 587879.5 587880 587880.5 587882 587882.5 587882.5 587883 587883 587883.5 587884 587886.5 587887.5 587887.5 587888 587888.5 587889 587889 605300 605307.5 605307.5 605307.5 605307.5 611796 611849.5 611849.5 611849.5 611849.5 611853.5 611853.5 611854 611854 611854 611854 611976.5 611976.5 611976.5 611978 611978 611978 611978 611978 611978.5 611978.5 611979.5 611979.5 611979.5 611979.5 611979.5 611979.5 611979.5 611984 611984 611984 611984 611984 611984 611984 611987 611987 611987 611987 611987 617436 617436.5 617437 617437 617437.5 617437.5 617437.5 617438.5 617439 617439 617440 617440 617440.5 617441.5 617442 617442 617442.5 617443.5 617443.5 617443.5 617444.5 617448 617448.5 617448.5 617449.5 617449.5 617450 617450 617453.5 619574 626486 626487.5 626487.5 626488 626488 626488 626488 626488 626488 626488.5 626490 626490.5 626490.5 626490.5 626490.5 626490.5 626491 626491 626491.5 626492 626493 626493 626493.5 626494 626495 626495.5 626496 626496 626496.5 626497.5 626497.5 626498 626498.5 626499 626499.5 626499.5 626500.5 626500.5 626501.5 626501.5 626502.5 626503 626503 626503.5 626504.5 626504.5 626504.5 626505 626506 626507 626507 626507 626508.5 626508.5 626509 626509.5 626510.5 626511.5 626511.5 626511.5 626512.5 626512.5 626513.5 626515.5 626516 626516.5 626516.5 626516.5 627797 627798.5 627798.5 627798.5 627798.5 627798.5 627798.5 627829 627829 627829 627829.5 627829.5 627830 627830.5 627831 627831.5 627832.5 627832.5 627867 627867 627867.5 627868 627868 627868.5 627869 627873.5 627873.5 627874 627876 627876 627879.5 627879.5 634745 634748 634748 634748 636592.5 636596 640580 640643.5 640643.5 640643.5 640643.5 640643.5 640643.5 640645 640645.5 640645.5 640646 640646 640646.5 640647.5 640650.5 640650.5 640651.5 640651.5 640651.5 651608.5 654472.5 654499.5 654499.5 654499.5 654499.5 654499.5 657935.5 657936 657936 657936 657936.5 657940 657940 657940 674495.5 674496.5 674496.5 674496.5 674497 674497.5 674497.5 674497.5 674498 674498 674498.5 674499 674499.5 674500.5 674501 674501 674501.5 674502 674502.5 674502.5 674503.5 674504.5 674504.5 674504.5 674505 674506 674506 674506.5 674507 674508.5 674508.5 674508.5 674510 674510 674510.5 674510.5 674511.5 674512 674512 674517.5 674519.5 674519.5 674520 674520 674520.5 674520.5 678454 678455.5 678455.5 678455.5 678456 678456 678456 678459 678459 678459 678460 678460 678460.5 678461 678491.5 678492 678492.5 678493 678493.5 678493.5 678495 678495.5 678495.5 678496 678497 678498 678498 678498 678499.5 678499.5 678499.5 678500 678500.5 678501.5 678501.5 678534 678534.5 678534.5 678535.5 678538.5 678539 678539.5 678539.5 678540 678541 678541 678545 678545 682564.5 682567 682567 682567.5 682567.5 682567.5 682567.5 682568.5 682569 682569 682569.5 682569.5 682570 682570 682571 682571.5 682572.5 682572.5 682575 682575.5 682579 688855 688858 688858 688858 688858 688858 688858 688858.5 688858.5 688860 688860 688860 688860.5 693878.5 693933 693933 693933 693933 693934.5 693934.5 693935.5 693935.5 693935.5 693935.5 693936.5 693936.5 693936.5 693937.5 693937.5 693937.5 693938 693938 693938 693938 693939 693939 693939 693939 693939 693939 693939.5 693945 693945 693945 693945 693945 693945 693945 693948 693948 693948 693948.5 696084.5 696106.5 696107 696107 696107 696107 696107 696114.5 696114.5 696114.5 696114.5 696114.5 696114.5 697729.5 697731 697731 697731 700959 700962.5 700962.5 700963 700963 700963 700963 700963 700966 700966 700966 701086.5 709598 709625 711707 711707.5 711707.5 711708.5 711708.5 711708.5 711708.5 711709.5 711709.5 711709.5 711709.5 711709.5 711709.5 711710 711711 711711.5 711712 711713 711713 711713.5 711713.5 711715.5 711716.5 711716.5 711716.5 711746 711746.5 711747 711747 711747.5 711748 711748.5 711750 711751.5 711751.5 711785 711785 711786 711786.5 711786.5 711786.5 711787.5 711790.5 711791 711791 711792 711792 711792.5 711793 711795.5 711795.5 711796 711796 711797 711797.5 711797.5 711799.5 711800.5 711800.5 711801 711801 711802 711802.5 711803.5 711804 711805 711805 711806.5 711806.5 711808 711808.5 711809 711809 711810 711813 711813.5 711814 711815.5 711816 711816 711816 711817 711817.5 711818 711818.5 711819.5 711820 711820.5 711820.5 711821 711821.5 711826 711826 711827.5 711827.5 711827.5 711827.5 711831.5 711831.5 713789 713790.5 713790.5 713790.5 713791 713791 713791 713791.5 713792 713793 713793 713793 713794 713794 713794.5 713794.5 713795.5 713795.5 713797 713797 713798 713800.5 713800.5 713801 713801.5 713805 713805 719899 719921.5 719921.5 719921.5 719921.5 719921.5 719921.5 719922.5 719922.5 719922.5 719923 720054.5 720055 720055 720058.5 720058.5 720059 720059 720063 720063 720063 720063 720063 720063 720063 723703.5 723725.5 723725.5 723725.5 723725.5 723725.5 723725.5 723726.5 723726.5 723726.5 723726.5 723727 723727 723727 723728 723728 723728 723728 723728 723728 723728 723729.5 723729.5 723729.5 723729.5 723730 723730 723730 723730.5 723730.5 723730.5 723731 723731.5 723731.5 723731.5 723732 723732 723732 723732 723733.5 723733.5 723733.5 723733.5 723733.5 723733.5 723733.5 723734.5 723734.5 723734.5 723734.5 723734.5 723734.5 723735 723736 723736 723736 723736 723736 723736 723736 723742 723742.5 723742.5 723742.5 723742.5 723742.5 723742.5 723742.5 723742.5 723742.5 727856 727884.5 727884.5 727884.5 729657 729658.5 729658.5 729658.5 729658.5 729659 729659.5 729659.5 729659.5 729660 729660 729660.5 729662 729662 729662 729662 729663 729663.5 729664.5 729664.5 729665.5 729665.5 729665.5 729666 729667 729667.5 729668 729668.5 729669.5 729669.5 729670.5 729670.5 729672 729672.5 729672.5 729673 729674.5 729674.5 729674.5 729680 729680 729680 729680 729683.5 729683.5 732086.5 732108 732108 732108 732108 732109 732109 732109 732109.5 732109.5 732109.5 732110 732110 732110 732110.5 732110.5 732110.5 732111 732111.5 732111.5 732111.5 732111.5 732112 732112 732112 732116 732116 732116 732117 732117 732117 732117 732117.5 732117.5 732117.5 739473 739474 739474 739474 739474.5 739474.5 739474.5 739475 739475 739475 739475 739596.5 739597.5 739597.5 739597.5 739597.5 739598 739598 739602.5 739602.5 739603 739603.5 739603.5 739604 739604.5 739605 739605 739605.5 745075.5 745108 745108 763240 764724 764725.5 764725.5 764725.5 764725.5 764725.5 764725.5 764726 764726.5 764726.5 764727 764727 764727.5 764728.5 764729 764729 764730 764730 764730.5 764730.5 764731.5 764733 764733 764733 764733.5 764734 764734.5 764734.5 764740 764740.5 764740.5 764741 764742 764742 764742.5 764742.5 764743 766664 766665.5 766666 766666 766666 766788.5 766789 766789 766789 766789 766789 766789 766790 766794 766795 790265 790297.5 790297.5 790297.5 790297.5 790297.5 790297.5 791503.5 791503.5 791503.5 791503.5 792784 792784.5 792784.5 792784.5 792784.5 792784.5 792785 792785.5 792786.5 792786.5 792787 792787 792788 792789 792789.5 792789.5 792789.5 792789.5 792790.5 792790.5 792790.5 792792 792792.5 792793 792793 792793 792794 792794 792795 792795 792796 792797 792797 792797.5 792797.5 792797.5 792798 792798.5 792798.5 792799.5 792800.5 792801 792801 792801.5 792802.5 792803 792803.5 792804 792804.5 792804.5 792805.5 792805.5 792806 792808 792808 792808 792809 792809 792809.5 792809.5 792813 792813 792813.5 792816 792816 792816.5 792817 792818 792818 792819 792822.5 792823.5 792824 792824 792824 792824.5 792825.5 792826 792827 792827 792827.5 792828 792828.5 792829 792829.5 792830 792830.5 792830.5 792832 792832.5 792832.5 792833 792833.5 792834 792834.5 792837 792838 792838.5 792838.5 792839 792839.5 792840 792844 792844.5 797454 797455 797455 797455 797455 797455.5 797455.5 797455.5 797456 797456 797456.5 797457 797457.5 797457.5 797458 797458.5 797459 797459.5 797459.5 797460 797462 797464 797464 797464 798858.5 798862.5 798862.5 798862.5 798862.5 799729 799737 799737 799737 799737 799737 799737 805601.5 805628.5 805628.5 805628.5 805628.5 805629 805629 808824 808860 808860 808860 808860 808860 808860 809612 809614.5 809614.5 809614.5 809614.5 809614.5 809614.5 809618.5 809619.5 809619.5 809620 809620 809620.5 809621 809621 809621.5 809621.5 812693.5 812718.5 812718.5 812718.5 855872 855957 855957 855957 855957 860572 860594.5 860594.5 860594.5 860594.5 860715 860715 860716 860716.5 860716.5 860716.5 860717 860717 860717 860717.5 860717.5 860717.5 860717.5 860718 860718 860718 860718.5 860718.5 860718.5 860718.5 860722.5 860722.5 860722.5 860722.5 860722.5 860722.5 860722.5 860725.5 860725.5 860725.5 862132.5 870466.5 871384.5 871472 871472 871472 871472 871472.5 871472.5 871543.5 871543.5 871544 871544 871544 871544 871544 871547.5 871547.5 871547.5 871547.5 871547.5 871547.5 872842.5 881259.5 881379 881379 881379 881379 881380.5 886665.5 886666.5 886666.5 886666.5 886666.5 886670 886670 886670.5 886670.5 886670.5 886670.5 890331 899488.5 899511 899511 899511 899511 899511.5 899511.5 899512 899512 899512 899512 899515.5 899515.5 899515.5 899519.5 899519.5 899519.5 899519.5 899520 899520 899520 902138.5 902140 902140 902140 902140 902140.5 902140.5 902140.5 902140.5 902140.5 902140.5 902141.5 902142 902142 902142 902142.5 902144 902144 902145 902145 902146 902147 902147 902147 902148.5 902149.5 902150.5 902150.5 902152.5 902153.5 902153.5 902153.5 902154 902154.5 902155.5 902184.5 902186.5 902186.5 902186.5 902187.5 902188 902189 902192.5 902192.5 902194 902194 902194.5 902195 902195.5 902195.5 902196 902196 904121 904127 904127 904127 904127 904127 904127 904127 904127 905017 905049 905049 905049 905049 905049 905049 911972.5 911973 911973 911973 911973 911973 911973 912013.5 912014 915781 915781.5 915782 915782 915782 915782.5 915782.5 915784 915784.5 915784.5 915784.5 915784.5 915785.5 915786 915786 915786 915790 929414 929416 929416 929416 929416 929416 929416 929416.5 929416.5 929416.5 929416.5 929416.5 929417 929417.5 929418.5 929418.5 929419.5 929420 929420 929421 929421 929422 929422.5 929423 929423.5 929424.5 929424.5 929425 929425.5 929426 929426.5 929427 929428 929428 929429 929429.5 929429.5 929430 929430.5 929431.5 929432 929432.5 929433 929433 929433.5 929434 929437.5 929438 929438.5 929439 929440 929440.5 929441 929471.5 929472 929472.5 929477.5 929478 929478 929478.5 929479 929479.5 929480 929480.5 929481 929481.5 929481.5 929482 929486 929486 67405 67405 67405 67405 67405 67405 67407 67407 67408 67409 67409 67410 67411 67412 67413 67413 68013 68014 68014 68014 68014 68016 68016 68016 68016 68016 68023 68023 68023 68177 68220 68220 68220 68220 68220 68220 68221 68221 68221 68221 68221 68221 68221 68222 68222 68222 68222 68222 68222 68222 68231 68231 68231 68231 68232 68232 68232 68232 68232 68298 68299 68299 68299 68299 68299 68299 68299 68300 68300 68300 68300 68302 68302 68303 68304 68306 68306 68307 68307 68309 68309 68310 68311 68314 68316 68316 68316 68328 68328 68328 68328 68662 68663 68663 68663 68663 68664 68665 68665 68665 68665 68665 69687 69687 69688 69688 69688 69688 69688 69865 69867 69867 69867 69867 69867 69867 69867 69867 69867 69868 69868 69868 69876 70579 70580 70580 70580 70580 70580 70580 70580 70580 70581 70581 70584 70585 70593 70593 71012 71106 71113 71114 71114 71114 71114 71114 71196 71204 71204 71204 71204 71204 71204 71205 71373 71374 71374 71374 71374 71376 71376 71376 71377 71377 71385 71386 71771 71780 71780 71780 71780 71780 71780 71781 71781 72143 72144 72144 72144 72144 72144 72144 72151 72299 72299 72299 72299 72562 72604 72604 72604 72604 72604 72604 72606 72606 72606 72606 72606 72606 72606 72607 72607 72607 72607 72607 72607 72607 72609 72609 72609 72609 72609 72609 72609 72610 72610 72610 72610 72610 72610 72610 72611 72611 72611 72611 72611 72611 72611 72612 72612 72612 72612 72613 72613 72613 72613 72614 72614 72614 72615 72615 72615 72615 72615 72615 72615 72616 72616 72616 72616 72616 72616 72616 72616 72616 72617 72618 72618 72620 72621 72622 72623 72625 72625 72626 72626 72627 72628 72629 72629 72630 72630 73044 73045 73045 73045 73045 73045 73045 73045 73046 73046 73046 73047 73048 73049 73050 73050 73052 73052 73053 73053 73054 73056 73056 73056 73057 73058 73060 73060 73063 73064 73064 73064 73076 73076 73076 73899 73900 73900 73900 73900 73900 73900 73900 73900 73900 73901 73902 73909 73909 76692 76692 76692 76693 76693 76700 78056 78057 78057 78057 78057 78057 78057 78058 78058 78058 78058 78058 78059 78060 78060 78060 78068 79529 79538 79538 79538 79538 79538 79538 79538 80035 80036 80036 80036 80036 80036 80036 80036 80038 80038 80039 80039 80041 80041 80042 80042 80043 80044 80045 80046 80047 80048 80049 80049 80051 80051 80052 80053 80054 80055 80055 80056 80056 80300 80301 80301 80301 80301 80301 80301 80302 80302 80303 80303 80303 80305 80305 80307 80307 80308 80310 80310 80310 80313 80313 80313 80314 80315 80315 80316 80317 80319 80319 80320 80320 80322 80324 80324 80324 80325 80327 80327 80327 80328 80329 80329 80330 80333 80333 80333 80333 80341 80341 81102 81109 81109 81109 81109 81109 81109 81268 81270 81270 81270 81270 81270 81270 81270 81271 81271 81272 81273 81275 81275 81277 81277 81279 81279 81279 81280 81282 81282 81283 81283 81285 81285 81286 81287 81288 81289 81292 81292 81294 81294 81296 81296 81297 81298 81299 81299 81300 81307 81698 81698 81698 81698 81698 81699 81700 81700 81700 81708 81832 81875 81875 81875 81875 81875 81875 81884 81884 81884 81884 81884 81884 82047 82055 82055 82055 82055 82349 82399 82399 82399 82462 82463 82463 82463 82463 82464 82464 82464 82464 82464 82464 82464 82465 82467 82467 82467 82468 82469 82470 82470 82471 82472 82473 82473 82474 82482 82482 82641 82683 82683 82683 82683 82683 82683 82692 82692 82692 82692 82692 82693 83009 83058 83058 83651 83652 83652 83652 83652 83652 83652 83652 83652 83652 83652 83653 83653 83654 83654 83654 83662 83875 83926 83926 83926 85542 85544 85544 85544 85544 85544 85544 85544 85545 85545 85546 85546 85546 85547 85551 85552 85552 85552 85552 85552 85553 85553 85554 85555 85557 85557 85557 85558 85560 85560 85562 85562 85563 85564 85564 85565 85567 85567 85568 85568 85569 85571 85571 85571 85573 85573 85574 85574 85576 85577 85577 85578 85579 85580 85580 85581 85583 85583 85584 85584 85589 85589 85589 85590 85590 85591 85591 85764 85765 85765 85765 85765 85765 85765 85766 85766 85766 85766 85767 85769 85769 85769 85770 85771 85772 85773 85773 85775 85775 85775 85776 85777 85778 85778 85779 85781 85781 85782 85782 85785 85787 85787 85787 85788 85789 85790 85790 85792 85794 85794 85794 85796 85796 85797 85797 85798 85799 85799 85800 85802 85802 85803 85803 85805 85806 85806 85807 85809 85809 85810 85810 85812 85812 85813 85814 85816 85816 85817 85817 85818 85819 85819 85820 85821 85842 85842 86545 86587 86587 86587 86587 86588 86588 86590 86590 86590 86590 86590 86590 86590 86591 86591 86591 86591 86591 86591 86591 86592 86592 86592 86592 86592 86593 86593 86594 86594 86594 86594 86594 86594 86594 86595 86595 86595 86595 86595 86595 86595 86596 86596 86596 86596 86596 86596 86596 86597 86598 86598 86598 86598 86598 86598 86599 86599 86599 86599 86599 86599 86599 86606 86606 86606 86606 86606 86607 86607 86864 86872 86872 86872 86872 86872 86872 86950 86951 86951 86951 86951 86952 86952 86952 86953 86954 86954 86955 86956 86960 86961 86961 86961 86961 86962 86962 86963 86963 86964 86965 86967 86967 86968 86969 86970 86970 86970 86978 87488 87489 87489 87489 87489 87489 87489 87489 87492 87494 87494 87494 87496 87496 87497 87497 87499 87500 87501 87501 87503 87503 87504 87504 87505 87506 87507 87507 87603 87604 87604 87604 87604 87604 87604 87604 87604 87605 87605 87605 87613 87613 87711 87712 87712 87712 87712 87713 87713 87713 87713 87713 87717 87717 87718 87718 87718 87718 87720 87720 87721 87721 87724 87724 87724 87725 87726 87726 87726 88527 88579 88579 88579 88579 88579 88579 88579 88632 88632 88632 88632 88847 88903 88903 88903 88903 88903 89101 89150 89269 89270 89270 89270 89270 89270 89270 89271 89271 89273 89273 89273 89274 89275 89275 89276 89277 89279 89279 89280 89281 89281 89282 89282 89283 89284 89284 89467 89511 89511 89511 89511 89512 89513 89513 89513 89513 89513 89514 89514 89514 89514 89514 89514 89514 89515 89515 89515 89515 89515 89515 89515 89516 89516 89516 89516 89516 89516 89516 89516 89517 89517 89524 89524 89750 89791 89791 89791 89791 89791 89791 89793 89793 89793 89793 89793 89793 89793 89794 89794 89794 89794 89794 89794 89794 89803 89803 89803 89803 89803 89803 90027 90072 90072 90072 90072 90072 90072 90073 90073 90073 90073 90073 90073 90073 90082 90082 90082 90082 90082 90082 90082 90082 90082 90082 90192 90194 90194 90194 90194 90194 90194 90194 90194 90195 90195 90196 90197 90198 90198 90199 90201 90201 90202 90203 90204 90205 90205 90206 90208 90208 90210 90210 90211 90213 90213 90213 90216 90217 90217 90217 90219 90221 90221 90221 90222 90223 90224 90224 90226 90226 90227 90228 90229 90230 90231 90231 90232 90233 90235 90235 90236 90238 90238 90239 90239 90240 90240 90241 90243 90244 90244 90245 90247 90247 90248 90248 90248 90256 90806 90807 90807 90807 90807 90807 90807 90808 90808 90808 90808 90808 90808 90990 90991 90991 90991 90991 90991 90991 90991 90992 90993 90993 90993 90994 90995 90995 90996 90997 90999 90999 90999 91001 91001 91002 91002 91003 91004 91005 91005 91010 91010 91010 91011 91012 91013 91013 91014 91014 91015 91015 91178 91178 91178 91178 91178 91179 91179 91179 91180 91180 91182 91182 91183 91184 91184 91185 91187 91187 91188 91189 91192 91192 91192 91193 91194 91194 91195 91196 91198 91198 91199 91199 91201 91201 91202 91203 91205 91205 91206 91206 91207 91208 91208 91209 91211 91211 91214 91214 91215 91216 91216 91216 91316 91317 91317 91317 91317 91317 91317 91317 91318 91318 91318 91319 91320 91322 91322 91322 91323 91324 91325 91325 91327 91328 91328 91329 91331 91331 91332 91332 91333 91334 91334 91337 91339 91339 91340 91340 91342 91342 91343 91344 91346 91346 91347 91347 91347 91348 91348 91964 91965 91965 91965 91965 91965 91965 91966 91966 91966 91966 91966 91967 91969 91969 91969 91971 91971 91972 91972 91974 91976 91976 91976 91976 91977 91977 92264 92307 92307 92308 92308 92308 92308 92309 92309 92309 92309 92309 92309 92309 92310 92310 92310 92310 92310 92310 92310 92311 92311 92311 92311 92311 92311 92311 92319 92319 92319 92319 92319 92319 92319 92319 92406 92413 92413 92513 92555 92555 92555 92555 92555 92555 92559 92559 92559 92560 92560 92560 92560 92568 92568 92568 92568 92568 92568 92568 92568 92929 92937 92937 92937 92937 93314 93315 93315 93315 93315 93315 93315 93315 93316 93317 93317 93317 93319 93319 93320 93320 93322 93323 93323 93323 93324 93324 93549 93550 93550 93550 93550 93550 93550 93550 93550 93552 93552 93552 93553 93553 93554 93554 93555 93563 94704 94704 94704 94704 94704 94705 94705 94705 94706 94709 94709 94709 94710 94711 94712 94712 94714 94714 94715 94716 94718 94718 94719 94719 94721 94722 94722 94723 94724 94725 94726 94726 94727 94729 94729 94730 94732 94732 94733 94733 94734 94735 94735 94736 94737 94738 94738 94739 94854 94855 94855 94855 94855 94855 94856 94856 94857 94858 94858 94859 94860 94861 94862 94862 94863 94864 94864 94963 94964 94964 94964 94964 94964 94965 94965 94966 94968 94968 94968 94969 94969 94971 94971 94972 94974 94974 94974 94976 94976 94977 94977 94978 94979 94980 94980 94981 94981 94981 95369 95378 95378 95378 95378 96195 96195 96195 96195 96300 96300 96300 96300 96302 96984 97034 97307 97308 97308 97308 97308 97308 97308 97308 97308 97308 97309 97309 97310 97671 97672 97672 97672 97673 97673 97673 97673 97673 97673 97673 97674 97675 97676 97676 97677 97678 97679 97680 97680 97682 97683 97683 97684 97685 97686 97687 97687 97689 97690 97691 97691 97692 97693 97694 97694 97699 97699 97699 97699 97701 97703 97703 97703 97704 97704 97705 97706 97707 97709 97709 97709 97713 97713 97713 97713 97714 97716 97716 97716 97717 97718 97718 97719 97721 97722 97722 97723 97725 97725 97725 97726 97727 97729 97729 97729 97730 97731 97732 97732 97734 97735 97735 97736 97738 97738 97738 97738 97747 97747 98130 98131 98131 98131 98131 98131 98131 98132 98133 98133 98133 98134 98135 98135 98136 98137 98139 98139 98140 98141 98142 98144 98144 98144 98145 98146 98147 98147 98148 98150 98150 98150 98152 98152 98153 98153 98155 98155 98156 98156 98158 98158 98158 98166 98478 98634 98635 98635 98635 98635 98635 98635 98635 98636 98637 98639 98639 98640 98641 98641 98642 98643 98644 98645 98645 98647 98648 98648 98649 98651 98651 98652 98652 98653 98654 98654 98655 98657 98657 98658 98659 98660 98661 98661 98662 98663 98663 98671 99171 99171 99171 99171 99173 99173 99174 99175 99176 99177 99177 99177 99179 99180 99181 99181 99182 99184 99184 99184 99187 99187 99187 99187 99189 99191 99191 99191 99192 99192 99193 99194 99195 99195 99196 99196 99197 99198 99198 99400 99401 99401 99401 99401 99401 99401 99401 99402 99402 99402 99402 99406 99406 99408 99408 99409 99410 99410 99411 99412 99413 99414 99414 99415 99417 99417 99417 99419 99419 99420 99421 99422 99422 99423 99424 99426 99426 99427 99427 99430 99430 99430 99430 99431 99432 99433 99433 99435 99435 99436 99436 99438 99438 99440 99440 99443 99443 99443 99443 99444 99444 99446 99446 99447 99449 99450 99451 99453 99453 99454 99454 99458 99458 99458 99458 99459 99459 99460 99460 99462 99462 99464 99464 99465 99467 99467 99467 99468 99469 99470 99470 99472 99474 99474 99474 99475 99475 99475 99476 99484 100705 100755 100755 100755 100755 100755 100755 100755 100842 100843 100843 100843 100843 100844 100844 100844 100844 100845 100845 100845 100846 100849 100849 100849 100850 100850 100852 100852 100853 100855 100855 100855 100857 100857 100859 100859 100862 100862 100863 100864 100865 100866 100867 100867 100869 100870 100870 100871 100872 100873 100874 100874 100876 100877 100878 100878 100879 100880 100881 100882 100883 100884 100884 100885 100886 100887 100888 100889 100889 100896 101214 101857 101859 101859 101859 101859 101859 101859 101859 101859 101859 101863 101863 101863 101863 101863 101863 101864 101864 101865 101865 101868 101868 101869 101869 101870 101872 101872 101872 101873 101874 101874 101875 101875 102061 102062 102062 102062 102062 102063 102063 102063 102063 102064 102064 102064 102065 102067 102067 102067 102070 102071 102071 102072 102074 102074 102076 102076 102077 102079 102079 102079 102080 102080 102081 102081 102306 102347 102347 102348 102348 102348 102348 102349 102349 102349 102349 102349 102349 102349 102350 102350 102350 102350 102350 102350 102350 102351 102351 102351 102351 102351 102351 102351 102359 102360 102360 102360 102360 102360 102360 102360 103002 103004 103004 103004 103004 103005 103005 103005 103005 103005 103005 103006 103007 103008 103008 103009 103009 103017 103356 103357 103357 103357 103357 103358 103358 103358 103358 103358 103359 103359 103360 103361 103362 103362 103363 103370 103944 103944 103944 103944 103945 103946 103946 103946 103946 103946 103947 103948 103949 103950 103951 103952 103953 103954 103954 103955 103957 103957 103959 103959 103960 103961 103961 103962 103963 103965 103965 103965 103967 103967 103968 103969 103970 103971 103971 103973 103974 103974 103976 103976 103979 103980 103980 103981 103982 103983 103983 103984 103985 103985 104048 104048 104048 104048 104048 104048 104049 104049 104051 104051 104052 104052 104054 104054 104055 104055 104057 104058 104058 104058 104066 104376 104377 104377 104377 104377 104377 104377 104377 104378 104378 104378 104378 104380 104380 104380 104381 104382 104530 104631 104631 104631 104631 104631 104631 104632 104632 104632 104632 104632 104632 104632 104633 104633 104633 104633 104633 104633 104633 104634 104634 104634 104634 104635 104635 104635 104635 104635 104635 104635 104642 104642 104642 104642 104643 104643 104643 104643 104643 104643 104643 104715 104722 104722 104722 104722 104722 104723 105171 105171 105171 105171 105172 105172 105173 105173 105174 105175 105176 105176 105178 105178 105179 105179 105180 105187 105272 105273 105273 105273 105273 105273 105273 105273 105273 105273 105274 105274 105275 105275 105276 105276 105278 105278 105279 105280 105282 105282 105283 105283 105284 105285 105285 105286 105288 105288 105289 105289 105290 105290 105737 105944 105995 105995 105995 105995 105995 105995 106487 106488 106488 106488 106488 106489 106489 106489 106493 106493 106493 106493 106494 106494 106495 106495 106498 106498 106498 106499 106501 106502 106502 106503 106505 106505 106505 106506 106507 106509 106509 106509 106510 106511 106512 106512 106514 106516 106516 106516 106517 106517 106517 106518 106978 106985 106985 107214 107224 107224 107224 107224 107224 107224 107224 107850 109081 109131 109131 109131 109131 109202 109209 109209 109246 109254 109254 109254 110424 110431 110431 110431 110431 110607 110616 110616 110616 110616 110616 110616 110930 110931 110931 110931 110931 110931 110931 110931 110932 110933 110933 110934 110936 110936 110937 110938 110939 110940 110941 110941 110943 110943 110944 110945 110946 110947 110948 110948 110950 110951 110951 110952 110953 110954 110955 110955 110956 110958 110958 110959 110960 110961 110962 110963 110963 110964 110965 110966 110967 110968 110968 110969 110969 112039 112046 112046 112046 112046 112908 112958 112958 113095 113138 113138 113139 113139 113147 113147 113147 113353 113353 113353 113353 113354 113355 113355 113355 113355 113357 113357 113357 113359 113359 113361 113361 113362 113364 113364 113364 113367 113367 113367 113367 113369 113371 113371 113371 113373 113373 113373 113374 113375 113377 113377 113377 113379 113379 113380 113380 113382 113384 113384 113384 113386 113386 113386 113387 113388 113389 113390 113390 113392 113392 113393 113394 113398 113398 113398 113399 113400 113401 113402 113402 113404 113404 113405 113406 113407 113408 113409 113409 113410 113411 113411 113412 113414 113414 113415 113415 113416 113417 113417 113719 113720 113720 113720 113720 113720 113720 113720 113721 113721 113721 113722 113724 113725 113725 113725 113727 113728 113728 113728 113729 113729 113729 113813 113821 113821 113821 113821 113821 113821 113821 114105 114105 114105 114105 114105 114105 114539 114547 114547 114547 114547 114547 114547 114547 114651 114658 114658 114658 114658 114658 114658 114794 114794 114794 114794 114794 114794 114795 114795 114795 114795 114796 114796 114798 114798 114799 114800 114802 114802 114803 114803 114804 114805 114805 114806 114808 114808 114810 114810 114811 114811 114812 114813 114814 114815 114815 114816 114818 114818 114819 114820 114821 114822 114822 114823 114825 114825 114825 114825 114833 115401 115450 115451 115451 115451 115451 115631 115632 115632 115632 115632 115632 115632 115632 115634 115634 115634 115635 115637 115638 115638 115639 115641 115641 115642 115642 115643 115645 115645 115645 115646 115647 115648 115648 115650 115651 115651 115651 115859 115866 115866 115866 115866 115866 115866 115866 115951 116003 116003 116003 116003 116003 116003 116092 116099 116099 116099 116939 116940 116940 116941 116941 116941 116941 116941 116941 116944 116944 116944 116947 116948 116949 116949 116950 116951 116951 117172 117173 117173 117173 117174 117174 117174 117174 117175 117175 117175 117175 117183 117183 117263 117271 117271 117271 117271 117389 117390 117390 117390 117390 117390 117390 117391 117391 117391 117392 117392 117393 117394 117394 117395 117397 117398 117398 117398 117399 117400 117400 117401 117403 117403 117405 117405 117406 117406 117407 117408 117409 117410 117410 117411 117412 117413 117413 117628 117678 117678 117678 117678 118484 118485 118485 118485 118485 118485 118486 118486 118487 118488 118488 118489 118491 118491 118492 118492 118493 118727 118727 118728 118728 118728 118728 118728 118728 118728 118728 118729 118729 118731 118733 118733 118733 118733 118736 118736 118736 118737 118738 118738 118738 118739 118876 118877 118878 118878 118878 118878 118878 118878 118878 118879 118879 118879 118881 118881 118883 118883 118884 118886 118886 118886 118887 118887 118887 118888 118928 119004 119004 119004 119161 119210 119210 119211 119211 119211 119581 119582 119582 119582 119582 119584 119584 119584 119587 119587 119588 119588 119590 119592 119592 119592 119593 119594 119595 119595 119597 119598 119598 119599 119601 119601 119603 119603 119604 119605 119605 119606 119608 119608 119609 119610 119611 119612 119612 119613 119615 119615 119616 119618 119619 119619 119620 119622 119622 119624 119624 119625 119626 119626 119627 119629 119629 119630 119631 119632 119635 119635 119636 119638 119639 119640 119640 119641 119642 119642 119643 119645 119645 119647 119647 119650 119650 119650 119650 119652 119653 119653 119653 119656 119656 119656 119657 119659 119661 119661 119661 119663 119663 119663 119664 119665 119666 119666 119666 119816 119866 119866 119866 120014 120014 120014 120014 120014 120015 120015 120015 120016 120018 120018 120018 120019 120023 120023 120024 120027 120027 120027 120027 120029 120030 120030 120030 120031 120184 120227 120227 120227 120227 120228 120228 120228 120228 120228 120228 120237 120237 120237 120237 120237 120237 120237 120237 120237 120237 120237 120238 120275 120282 120462 120464 120464 120464 120464 120464 120464 120464 120464 120464 120465 120466 120466 120467 120467 121033 121035 121035 121035 121035 121035 121035 121035 121035 121036 121036 121036 121038 121038 121038 121040 121041 121042 121042 121042 121044 121044 121046 121046 121047 121048 121048 121049 121051 121051 121053 121053 121054 121056 121056 121056 121057 121058 121060 121060 121061 121062 121062 121063 121065 121065 121066 121066 121222 121230 121230 121230 121230 121230 121230 121472 121480 121480 121480 121480 121480 121480 121480 121480 121480 122494 122496 122496 122496 122496 122496 122496 122497 122497 122497 122497 122497 122498 122498 122499 122500 122502 122502 122503 122503 122506 122507 122507 122508 122510 122510 122512 122512 122513 122513 122514 122515 122516 122517 122517 122518 122520 122520 122520 122674 122674 122674 122674 122674 122674 123736 123744 123744 123744 123744 123744 123744 123744 123844 123887 123887 123887 123887 123888 123888 123888 123888 123888 123888 123897 123897 123897 123897 123897 123897 123897 123897 123897 123897 123898 123898 124606 124607 124607 124607 124607 124607 124607 124608 124608 124608 124608 124609 124610 124610 124750 124751 124751 124751 124751 124751 124752 124752 124753 124755 124755 124755 124756 124757 124758 124758 124760 124761 124762 124762 124763 124763 124765 124765 124766 124768 124768 124768 124770 124770 124770 124778 125080 125087 125087 125087 125087 125467 125468 125468 125468 125468 125468 125468 125468 125468 125470 125470 125470 125471 125471 125473 125473 125474 125476 125476 125476 125478 125478 125480 125480 125481 125483 125483 125483 125485 125485 125487 125487 125488 125489 125489 125490 125492 125492 125494 125494 125495 125496 125496 125497 125499 125499 125500 125500 125501 125502 125503 125504 125507 125507 125509 125509 125510 125512 125512 125512 125514 125516 125516 125516 125517 125517 125518 125519 125520 125521 125522 125523 125524 125524 125525 125526 125527 125528 125528 125529 125682 125684 125684 125684 125684 125684 125684 125684 125685 125685 125685 125686 125688 125688 125689 125689 125690 125691 125691 125692 125694 125694 125695 125696 125697 125697 125698 125699 125700 125701 125701 125702 125702 125711 125711 125865 125866 125866 125866 125866 125866 125866 125866 125866 125867 125867 125867 125869 125869 125870 125870 125871 126042 126042 126042 126042 126043 126043 126043 126043 126044 126045 126045 126045 126047 126047 126049 126049 126050 126053 126053 126053 126054 126054 126055 126055 126056 126067 126067 126138 126139 126139 126139 126139 126139 126139 126139 126139 126139 126140 126140 126141 126141 126142 126142 126144 126144 126151 126151 126605 126655 126655 126655 126727 126729 126729 126729 126729 126729 126729 126729 126729 126736 126736 126736 126834 126841 126841 126841 127089 127090 127090 127090 127090 127090 127090 127090 127092 127092 127092 127097 127097 127097 127097 127097 127099 127099 127099 127100 127101 127102 127103 127103 127105 127105 127107 127107 127108 127110 127110 127110 127112 127112 127112 127113 127114 127115 127116 127116 127120 127120 127121 127121 127123 127124 127124 127125 127126 127126 127128 127128 127129 127130 127131 127131 127131 127132 127468 127518 127518 127518 127518 127518 127518 128643 128644 128644 128644 128644 128644 128644 128644 128644 128644 128645 128646 128649 128649 128649 128649 128651 128652 128652 128652 128655 128655 128655 128655 128657 128658 128658 128658 128660 128661 128662 128662 128663 128664 128664 128665 128667 128667 128667 128667 128675 128802 128804 128804 128804 128804 128804 128804 128804 128804 128913 129180 129223 129223 129223 129223 129224 129224 129224 129224 129224 129224 129224 129224 129224 129232 129232 129232 129300 129343 129343 129343 129343 129343 129343 129352 129352 129352 129352 129352 129352 129353 129353 129353 129353 129353 129610 129610 129610 129610 129611 129611 129611 129612 129614 129614 129614 129615 129617 129619 129619 129619 129620 129620 129622 129622 129623 129625 129625 129625 129626 129627 129628 129628 129629 129631 129631 129631 129975 129982 131650 131651 131651 131651 131651 131651 131651 131651 131651 131651 131652 131652 131653 131653 131654 131655 131656 131657 131658 131658 131660 131660 131661 131662 131663 131664 131664 131665 131667 131667 131669 131669 131670 131672 131672 131672 131673 131674 131675 131675 131675 131683 132381 132388 132388 132388 132388 132388 132388 132795 132796 132796 132796 132796 132796 132796 132796 132796 132796 132796 132797 132799 132801 132801 132801 132802 132803 132803 132804 132806 132807 132807 132808 132811 132812 132812 132812 132813 132814 132815 132815 133233 133240 133368 133368 133547 133547 133547 133548 133548 133548 133548 133548 133548 133548 133549 133553 133553 133553 133553 133554 133555 133556 133557 133557 133559 133559 133560 133561 133562 133564 133564 133565 133567 133567 133568 133568 133570 133570 133571 133572 133573 133573 133573 133796 133797 133797 133797 133797 133797 133797 133798 133798 133798 133799 133799 133800 133802 133802 133802 133803 133804 133805 133805 133807 133809 133809 133809 133812 133813 133814 133814 133816 133817 133817 133817 133819 133819 133821 133821 133822 133824 133824 133824 133827 133827 133827 133828 133829 133830 133830 133831 133833 133833 133835 133835 133836 133838 133838 133838 133839 133840 133841 133842 133843 133844 133844 133845 133847 133847 133849 133849 133850 133852 133852 133853 133855 133855 133856 133856 133857 133858 133858 133858 133866 134685 134735 134735 134735 134735 134735 134735 134735 134735 134735 134735 134856 134857 134857 134857 134857 134857 134857 134857 134859 134860 134860 134861 135077 135077 135077 135077 135077 135078 135078 135078 135078 135080 135080 135080 135082 135082 135083 135083 135091 135091 135162 135170 135170 135267 135267 135267 135267 136445 136445 136445 136445 136445 136445 136445 136628 136628 136628 136628 136628 136628 136628 136628 136629 136629 136629 136630 136632 136632 136639 136639 137187 137187 137187 137187 138398 138563 138564 138564 138564 138564 138564 138564 138564 138565 138565 138565 138566 138567 138567 138567 139016 139023 139023 139023 139023 139023 139023 139340 139340 139340 139382 139390 139390 139390 139390 139390 139390 139390 139702 139764 139771 139771 139771 139771 139771 139771 140222 140274 140275 140421 140421 140421 140421 140421 140422 140422 140422 140423 140423 140424 140424 140426 140426 140428 140428 140428 140430 140430 140430 140432 140432 140434 140434 140435 140436 140436 140437 140439 140439 140440 140440 140441 140442 140443 140443 140450 140782 140823 140823 140824 140824 140824 140824 140825 140825 140825 140825 140825 140825 140825 140826 140826 140826 140827 140827 140827 140827 140828 140828 140828 140828 140829 140829 140829 140830 140830 140830 140830 140830 140830 140830 140838 140838 140838 140838 140838 140838 140838 140838 140838 140838 140968 140976 140976 140976 140976 140976 140976 140977 140977 141086 141087 141087 141087 141087 141087 141088 141088 141088 141088 141089 141090 141091 141092 141093 141094 141099 141099 141101 141101 141103 141105 141105 141105 141107 141107 141107 141115 141739 141740 141740 141740 141740 141741 141741 141741 141741 141741 141742 141742 141745 141747 141747 141747 141748 141749 141750 141751 141752 141754 141754 141754 141755 141756 141757 141757 141758 141759 141760 141761 141762 141763 141764 141764 141765 141766 141767 141767 141769 141770 141770 141771 141773 141773 141774 141774 141776 141778 141778 141778 141779 141779 141781 141781 141782 141784 141784 141784 141785 141786 141787 141787 141789 141791 141791 141791 141795 141795 141797 141797 141798 141800 141800 141800 141801 141802 141803 141803 141805 141805 141806 141807 141808 141809 141810 141810 141812 141813 141813 141814 141816 141816 141817 141817 141819 141820 141820 141820 141821 141822 142157 142207 142207 142207 142207 142207 142311 142355 142355 142355 142355 142355 142355 142357 142357 142357 142357 142357 142357 142357 142358 142358 142358 142358 142358 142358 142358 142359 142359 142359 142359 142359 142359 142359 142367 142367 142367 142367 142367 142773 142773 142773 142773 142773 142773 142773 142773 142774 142774 142776 142776 142777 142787 142787 142787 142900 142900 142900 142900 142901 142901 142901 142901 142902 142903 142903 142904 142906 142906 142908 142908 142909 142909 142909 142917 143497 143498 143498 143498 143498 143499 143499 143499 143507 143507 143507 143507 143958 143958 143958 143958 144502 144941 144982 144982 144982 144982 144990 144990 145097 145139 145139 145139 145139 145139 145139 145144 145144 145144 145144 145144 145144 145144 145145 145145 145145 145145 145145 145145 145145 145146 145146 145146 145146 145147 145147 145147 145154 145154 145154 145154 145154 145154 145782 145783 145783 145783 145783 145784 145784 145784 145784 145785 145788 145788 145788 145789 145789 146082 146082 146082 146082 146083 146083 146084 146084 146085 146087 146087 146087 146088 146089 146090 146090 146092 146093 146093 146094 146098 146098 146098 146098 146098 146100 146100 146100 146100 146101 146101 146307 146398 146398 146398 146398 146497 146539 146539 146539 146539 146540 146540 146540 146540 146540 146540 146549 146549 146549 146549 146549 146549 146549 146549 146549 146779 146790 146790 146790 146790 146790 146790 146790 146790 146790 147009 147009 147009 147009 147369 147573 147574 147574 147574 147574 147574 147574 147574 147575 147575 147575 147582 147582 147708 147709 147709 147709 147709 147709 147709 147709 147710 147711 147711 147711 147712 147713 147713 147714 147715 147716 147716 147717 147721 147721 147721 147721 147958 147960 147960 147960 147960 147960 147960 147960 147960 147960 147963 147963 147963 147965 147965 147965 147968 147968 147968 147968 147970 147971 147971 147971 147974 147974 147975 147975 147976 147977 147977 147978 147980 147980 147982 147982 147983 147983 147984 147985 147987 147987 147988 147988 147989 147990 147990 147991 147993 147993 147994 147995 147997 147997 147998 147998 147999 148000 148001 148001 148003 148003 148011 148011 149260 149267 149330 149330 149330 149330 149330 149330 150524 150525 150525 150525 150525 150525 150526 150526 150526 150528 150528 150529 150531 150531 150532 150532 150533 150537 150538 150539 150540 150541 150542 150543 150544 150544 150546 150546 150547 150548 150549 150549 151044 151086 151086 151086 151086 151094 151094 151502 151550 151550 151550 151550 151642 151755 151757 151757 151757 151757 151758 151758 151758 151758 151758 151758 151758 151758 151758 151993 151993 151993 151993 151993 152499 152544 152544 152544 152544 152544 152544 152545 152545 152545 152545 152545 152545 152545 152546 152546 152546 152546 152546 152546 152546 152555 152555 152555 152555 152555 152555 152555 152555 152555 152555 153820 153871 153871 153871 153871 153871 153871 153871 154872 154880 154943 154943 154943 154943 155073 155271 155316 155316 155316 155316 155316 155316 155317 155317 155317 155317 155317 155317 155317 155318 155318 155318 155318 155318 155318 155318 155318 155318 155318 155318 155326 155326 155558 155566 155566 155566 155566 155714 155715 155715 155715 155715 155715 155716 155716 155716 155716 155717 155717 155718 155727 155727 155727 155727 155727 155727 155729 155729 155729 155729 155729 155729 155729 155730 155730 155732 155733 155733 155733 155736 155737 155738 155738 155739 155741 155741 155741 155742 155742 155743 156022 156022 156022 156022 156022 156025 156025 156025 156026 156027 156027 156027 156028 156029 156030 156031 156032 156033 156034 156034 156035 156037 156037 156038 156039 156041 156041 156042 156043 156044 156045 156045 156045 156046 156476 156484 156484 156484 156484 156484 156484 157268 157276 157276 157276 157276 157276 157276 157507 157507 157507 157507 157507 157508 157508 157508 157509 157510 157511 157511 157512 157512 157514 157514 157517 157519 157519 157519 157521 157521 157522 157522 157524 157526 157526 157526 157527 157528 157529 157529 157531 157533 157533 157533 157534 157534 157536 157536 157537 157538 157538 157538 157547 157852 157853 157853 157853 157853 157853 157853 157853 157853 157853 157853 157854 157854 157856 157856 157856 157856 157857 157858 157859 157860 157861 157861 157865 157865 157866 157867 157869 157869 157870 157872 157872 157873 157873 157874 157874 157874 158003 158123 158124 158124 158124 158124 158124 158124 158127 158128 158128 158128 158128 158129 158129 158130 158130 158132 158132 158133 158134 158135 158136 158136 158137 158138 158138 158140 158140 158141 158142 158142 158143 158145 158145 158146 158146 158148 158148 158149 158150 158151 158151 158152 158153 158154 158162 158162 158573 158574 158574 158574 158574 158574 158574 158574 158574 158574 158574 158575 158575 158583 158623 158674 158674 158805 158805 158805 158805 158805 158807 158807 158807 158808 158808 158810 158811 158814 158814 158814 158815 158816 158818 158818 158818 158821 158821 158821 158821 158823 158825 158825 158825 158826 158827 158828 158828 158830 158830 158831 158831 158832 158840 158840 158888 159063 159064 159064 159064 159064 159064 159064 159064 159065 159065 159067 159067 159068 159070 159070 159070 159071 159072 159073 159073 159074 159075 159076 159076 159078 159078 159080 159080 159081 159083 159083 159084 159084 159085 159086 159088 159088 159089 159089 159091 159091 159092 159093 159094 159095 159095 159095 159096 159197 159205 159205 159205 159205 159205 159205 159818 159825 159826 159826 159826 159826 159826 159826 159826 159826 159918 159918 159918 160114 160224 160267 160267 160267 160267 160267 160267 160276 160276 160276 160276 160276 160276 160276 160277 160277 160277 160381 160381 160381 160381 160381 160381 160382 160382 160389 160389 160389 160612 160612 160612 160612 160612 160613 160613 160613 160613 160614 160615 160616 160618 160618 160619 160619 160622 160622 160624 160624 160625 160627 160627 160627 160628 160628 160630 160630 160631 160632 160632 160633 160637 160637 160639 160639 160640 160642 160642 160642 160643 160644 160645 160645 160647 160648 160648 160649 160650 160650 160652 160652 160653 160654 160654 160655 160657 160657 160659 160659 160660 160661 160661 160662 160664 160666 160666 160666 160666 160667 160668 160669 160671 160671 160672 160672 160673 160674 160674 160675 160677 160677 160678 160678 160680 160680 160681 160682 160685 160685 160686 160686 160688 160688 160689 160689 161015 161016 161016 161016 161016 161016 161017 161017 161018 161018 161019 161019 161021 161022 161022 161023 161026 161026 161026 161026 161027 161029 161029 161030 161031 161031 161032 161032 161034 161034 161035 161035 161038 161039 161039 161040 161041 161042 161042 161043 161045 161045 161047 161047 161048 161049 161049 161050 161051 161052 161053 161053 161054 161055 161055 161056 161056 161176 161177 161177 161177 161177 161177 161177 161177 161179 161179 161181 161181 161182 161182 161186 161186 161186 161186 161187 161187 161189 161189 161190 161190 161191 161193 161193 161193 161196 161196 161196 161197 161198 161199 161199 161200 161202 161202 161202 161203 161204 161205 161205 161205 161561 161561 161561 161561 161709 161710 161710 161710 161710 161710 161710 161710 161711 161712 161712 161712 161716 161716 161717 161717 161718 161718 161720 161720 161721 161722 161722 161723 161724 161725 161726 161726 161728 161728 161729 161730 161731 161733 161733 161733 161735 161735 161735 161736 161738 161739 161739 161739 161741 161741 161742 161742 161744 161744 161745 161745 161746 161754 161754 162882 162923 162923 162923 162923 162923 162923 162924 162924 162924 162924 162924 162924 162925 162933 162933 162933 162933 162933 162933 162933 163029 163029 163029 163269 163312 163312 163312 163312 163312 163312 163313 163313 163313 163313 163313 163313 163313 163314 163314 163314 163314 163314 163314 163314 163322 163322 163322 163322 163322 163322 163322 163322 163365 163366 163366 163366 163601 163643 163643 163643 163643 163643 163643 163651 163651 163651 163651 163651 163651 163651 163652 163652 164024 164024 164024 164024 164025 164025 164025 164025 164027 164027 164028 164029 164031 164031 164031 164032 164034 164034 164035 164035 164037 164038 164038 164039 164042 164042 164044 164044 164045 164046 164046 164046 164208 164208 164208 164208 164208 164208 164208 164208 164208 164209 164209 164209 164210 164211 164213 164213 164213 164214 164215 164216 164217 164217 164219 164222 164222 164222 164223 164224 164225 164225 164227 164228 164228 164228 164229 164229 164340 164383 164383 164383 164383 164383 164383 164391 164391 164626 164771 164771 164771 164771 164771 164771 164771 164966 165007 165007 165007 165007 165008 165008 165008 165008 165008 165008 165017 165017 165017 165017 165017 165017 165017 165017 165017 165017 165568 165657 165658 165658 165658 165658 165658 165658 165658 165658 165658 165658 165659 165660 165662 165662 165662 165665 165665 165665 165666 165669 165670 165671 165671 165674 165674 165674 165675 165676 165677 165677 165678 165680 165680 165681 165681 165690 165690 166251 166253 166253 166253 166253 166253 166253 166253 166253 166253 166254 166254 166255 166256 166256 166257 166258 166259 166260 166260 166262 166262 166263 166264 166265 166268 166268 166268 166268 166269 166271 166271 166274 166274 166275 166276 166277 166278 166279 166279 166280 166281 166282 166283 166284 166285 166286 166287 166287 166288 166289 166290 166291 166292 166293 166293 166295 166295 166296 166297 166298 166299 166299 166300 166308 166308 166640 166642 166642 166642 166642 166642 166642 166643 166643 166643 166643 166700 166701 166701 166701 166701 166701 166701 166701 166701 166702 166702 166703 166704 166704 166704 166705 166759 166831 166831 166831 166831 166831 167553 167560 167682 167682 167682 167682 167682 167683 167683 167683 167683 167685 167685 167685 167687 167689 167689 167689 167692 167692 167692 167692 167694 167696 167696 167696 167697 167698 167699 167699 167701 167702 167702 167702 167704 167704 167706 167706 167707 167709 167709 167709 167711 167711 167712 167712 167714 167714 167715 167715 167717 167717 167719 167719 167720 167722 167722 167722 167724 167724 167726 167726 167727 167730 167730 167730 167732 167734 167734 167734 167735 167736 167736 167736 167737 168420 168422 168422 168422 168422 168422 168422 168422 168422 168429 168429 169999 169999 169999 169999 170303 170309 170309 170309 170309 171518 171519 171519 171519 171519 171519 171519 171519 171519 171519 171520 171520 171523 171523 171523 171523 171525 171525 171527 171527 171528 171528 171529 171530 171531 171532 171532 171533 171535 171535 171536 171536 171538 171538 171538 171539 171540 171540 172718 172725 172725 172725 172725 172725 172803 172810 172810 172810 172938 172938 172938 172939 172939 172939 172939 172939 172939 172939 172941 172941 172941 172942 172950 173047 173048 173048 173048 173048 173048 173048 173048 173049 173051 173051 173052 173056 173056 173056 173056 173057 173058 173059 173060 173061 173062 173062 173063 173066 173067 173067 173067 173069 173070 173070 173070 173073 173073 173074 173074 173075 173077 173077 173077 173078 173079 173079 173080 173080 173147 173148 173148 173148 173148 173148 173148 173149 173149 173149 173149 173149 173325 173326 173326 173326 173326 173326 173326 173326 173327 173327 173327 173327 173329 173331 173331 173331 173332 173333 173335 173335 173337 173339 173339 173339 173341 173341 173343 173343 173345 173345 173346 173347 173350 173350 173350 173351 173352 173353 173353 173354 173356 173356 173357 173357 173359 173361 173361 173363 173365 173365 173365 173365 173367 173368 173368 173369 173371 173371 173372 173372 173373 173375 173375 173376 173377 173379 173379 173379 173380 173381 173381 173382 173385 173385 173385 173385 173387 173387 173388 173389 173390 173391 173391 173391 175367 175419 175419 175419 175419 175419 175419 175419 175419 176684 176693 176694 176694 178140 178190 178190 178190 178190 178349 178350 178350 178350 178350 178350 178350 178351 178351 178351 178352 178352 178353 178353 178354 178355 178357 178357 178358 178358 178359 178360 178360 178361 178363 178363 178364 178365 178367 178367 178369 178369 178372 178372 178372 178372 178373 178373 178381 178950 178950 178950 178950 178951 178951 178951 178952 178952 178955 178955 178955 178956 178956 178958 178958 178959 178961 178961 178961 178963 178963 178965 178965 178966 178968 178968 178968 178969 178970 178971 178972 178973 178975 178975 178975 178975 178976 179101 179103 179103 179103 179103 179103 179103 179103 179103 179103 179103 179103 179105 179105 179107 179107 179108 179110 179110 179110 179111 179112 179113 179113 179115 179117 179117 179117 179118 179119 179119 179120 179122 179123 179123 179123 179124 179124 179263 179265 179265 179265 179265 179266 179266 179266 179266 179266 179266 179266 179267 179268 179269 179269 179271 179271 179272 179273 179275 179275 179276 179276 179278 179280 179280 179280 179281 179282 179283 179283 179285 179287 179287 179287 179288 179288 179290 179290 179291 179293 179293 179295 179297 179297 179299 179299 179300 179301 179301 179302 179303 179304 179305 179305 179307 179307 179308 179309 179310 179311 179312 179312 179314 179314 179315 179316 179317 179319 179319 179320 179322 179322 179323 179323 179324 179328 179328 179328 179329 179329 179330 179330 179331 179332 179332 179333 179335 179335 179335 179336 179338 179338 179339 179340 179342 179342 179345 179345 179346 179347 179347 179348 179350 179350 179352 179352 179353 179353 179354 179355 179356 179357 179357 179358 179360 179361 179361 179361 179362 179362 179744 179745 179745 179745 179745 179753 179753 179753 179753 179753 179753 179753 179818 179819 179819 179819 179819 179819 179819 179819 179819 179827 179827 179827 180319 180370 180370 180370 180370 180370 180370 181360 181403 181403 181403 181403 181403 181403 181405 181405 181405 181405 181405 181405 181405 181406 181406 181406 181406 181406 181406 181406 181407 181407 181407 181407 181407 181408 181408 181409 181409 181409 181409 181410 181410 181410 181410 181410 181410 181410 181411 181411 181411 181411 181411 181411 181411 181412 181412 181412 181412 181412 181412 181412 181419 181419 181419 181419 181419 181419 181419 181419 181419 181419 182472 182473 182473 182473 182473 182473 182473 182481 182481 182481 182481 182481 182481 183033 183034 183034 183034 183034 183034 183034 183034 183036 183036 183037 183037 183038 183040 183040 183040 183042 183043 183044 183044 183047 183048 183048 183049 183051 183051 183051 183052 183209 183259 183259 183259 183259 183259 183259 183259 183811 183818 183818 183818 183911 184144 184145 184145 184145 184145 184145 184145 184146 184146 184147 184147 184147 184149 184150 184150 184150 184151 184223 184275 184276 184276 184276 184276 184276 184793 184794 184794 184794 184795 184795 184795 184795 184795 184795 184796 184796 184797 184797 184798 184799 184801 184801 184802 184803 184804 184805 184806 184806 184808 184811 184811 184815 184815 184815 184815 184815 184816 186227 186479 186487 186488 186488 186488 186488 186488 186488 186488 186488 186683 186859 186860 186860 186860 186860 186860 186860 186860 186861 186869 186869 186869 187477 187478 187478 187478 187478 187478 187478 187478 187478 187478 187479 187479 187480 187480 187480 187620 187670 187670 187670 187670 187670 187670 187735 187743 187743 187743 187743 187743 187743 187743 187808 187879 187879 187879 187879 187879 187879 187879 187879;102467 102477 102477 102477 112327 112330 112330 112330 116812 203792 446070 446074 446074 446074 446074 461887 461890 461890 461890 461890 461890 461890 462009 462009 462009 462009 462019 462019 462019 462019 462019 462019 462019 462025 462025 462025 462027 462027 462027 462027 462027 462027 462027 462259 462260 462260 462260 462265 462265 462265 462269 462269 462269 462269 462269 462269 462269 462270 462270 462270 462270 462270 462270 462270 462271 462271 462271 462271 462271 462271 462271 462273 462273 462273 462273 462273 462273 462273 462279 462279 462279 462279 462279 462279 462279 528101 528108 528108 528108 528108 528108 528108 566160 566165 566165 566165 566165 566165 579822 579838 579838 579838 579838 579841 579841 579843 579843 579843 579843 579843 579843 579843 580184 580184 580184 580184 580184 580184 580184 580196 580196 580196 580196 580198 580198 580198 580204 580204 580204 580204 580204 580204 580204 580204 580204 580204 585714 585721 585721 585721 604870 604873 604873 604873 604873 604874 604874 604875 604875 604875 604875 604875 604875 604875 604883 604883 604883 604883 604883 604883 604883 605007 605007 605007 605007 605007 605007 666844 666846 666846 666846 666846 666846 666846 666847 666847 666847 666847 666847 666847 666847 666848 666848 666848 666848 666848 666848 666848 666849 666849 666849 666849 666850 666850 666850 666850 666850 666850 666850 666851 666851 666851 666851 666851 666851 666851 666856 666857 666857 666857 666857 666857 666857 666857 666857 666857 667399 683194 683195 683195 683195 683195 683196 683196 683196 683197 683197 683197 683197 683198 683198 683198 683198 683198 683198 683199 683199 683199 683199 683199 683199 683199 683200 683200 683200 683200 683200 683200 683200 683201 683201 683202 683203 683203 683203 683203 683203 683203 683203 683205 683205 683205 683205 683205 683205 683205 683208 683208 683208 683208 683208 683208 683208 683731 683731 683731 683731 683731 683731 683731 683743 683743 683743 683743 683743 683743 683743 683746 683746 683746 683746 683751 683751 683751 683751 683751 683751 683751 847124 847127 847127 847127 847127 847127 847127 847132 847132 847132 847132 847132 847132 847132 847132 847132 847132 847132 847132 907679 908223 908223 908223 908223 908223 908223 921234 921239 921239 921239 921239 921239 921239 921239 921239 921239 921239 933630 933631 933631 933631 933631 933631 933631 933632 933632 933632 933633 933633 933633 933633 933634 933634 933634 933634 933635 933635 933635 933635 933635 933635 933635 933636 933636 933636 933636 933636 933637 933637 933638 933638 933638 933638 933638 933638 933638 933639 933639 933639 933639 933639 933639 933639 933641 933641 933641 933643 933643 933643 933643 933643 933643 933643 933645 933645 933645 933645 933645 933645 933645 934111 934111 934111 934111 934112 934112 934112 934116 934116 934116 934116 934116 934116 934116 934117 934117 934117 934117 934118 934118 934118 934119 934119 934119 934119 934124 934124 934124 934124 934124 934124 934124 934124 954094 954098 954098 954098 954098 954102 954102 954221 954221 954221 954221 954221 954221 954221 954351 954351 954351 954351 954351 954351 954351 954356 954356 954356 954356 954356 954356 954357 954360 954360 954360 954360 954372 996335 996341 996341 996341 996341 996341 1041318 1041326 1041326 1041326 1041326 1041618 1041619 1041623 1041623 1041623 1041623 1041623 1041623 1041623 1041624 1041625 1041625 1041625 1041625 1041625 1041625 1041632 1041633 1041633 1041633 1041633 1041633 1041633 1041635 1041635 1041635 1062542 1062542 1062543 1062543 1062543 1062543 1062543 1062544 1062544 1062544 1062544 1062544 1062544 1062544 1062548 1062548 1062549 1062549 1062549 1062549 1062549 1109727 1109728 1109728 1109728 1109728 1109728 1109728 1109736 1109736 1109736 1109736 1109736 1109736 1109736 1109742 1109742 1109742 1109742 1109742 1109742 1109743 1109743 1109743 1109743 1128925 1128928 1128928 1128928 1128928 1128928 1128928 1128929 1128929 1128929 1128929 1128929 1128929 1128929 1128930 1128930 1128930 1128930 1128930 1128930 1128930 1128931 1128931 1128932 1128932 1128932 1128932 1128932 1128932 1128932 1128932 1128932 1128932 1128932 1128936 1128936 1129064 1129064 1129064 1129064 1129462 1129462 1129462 1129462 1129462 1129462 1129470 1129470 1129471 1129471 1129471 1173893 1173897 1173897 1173897 1173897 1173897 1173897 1181788 1181789 1181789 1181789 1181789 1181789 1181789 1181790 1181790 1181790 1181790 1181790 1181790 1181790 1181791 1181792 1181792 1181792 1181792 1181792 1181792 1181793 1181793 1181793 1181793 1181793 1181793 1181793 1181794 1181794 1181794 1181794 1181794 1181794 1181794 1181797 1181797 1181797 1181797 1181799 1181799 1181799 1181799 1181799 1181799 1181799 1182083 1182083 1182083 1182083 1182083 1182083 1182083 1182090 1182090 1182090 1182090 1201245 1201246 1201246 1201246 1201246 1201246 1201246 1201248 1201248 1201248 1201248 1201248 1201248 1201248 1201250 1201251 1201251 1201251 1201251 1201251 1201251 1201253 1201253 1201253 1201253 1201253 1201253 1201253 1201258 1201258 1201259 1201259 1201259 1201259 1201259 1201556 1201556 1317599 1317603 1328814 1328819 1328819 1328819 1328819 1328819 1360773 1360774 1360774 1360774 1360774 1360774 1360774 1360778 1360778 1360778 1360779 1360779 1360779 1360779 1360779 1360779 1360779 1360779 1449835 1449841 1449841 1449841 1449841 1449841 1449841 1449841 1449841 1449841 1449841 1449841 1449841 1449841 1471860 1471863 1471863 1471863 1471863 1471863 1471863 1471864 1471865 1471865 1471865 1471865 1471865 1471865 1471866 1471866 1471866 1471866 1471866 1471866 1471866 1471871 1471871 1471871 1471871 1471871 1471871 1471871 1471871 1471871 1471871 1534838 1534838 1534838 1632750 1632751 1632752 1632752 1632752 1632752 1632752 1632753 1632753 1632753 1632753 1632753 1632753 1632753 1632754 1632754 1632754 1632754 1632754 1632754 1632754 1632756 1632756 1632756 1632756 1632756 1632756 1632756 1632759 1632759 1632759 1632759 1632831 1632831 1632831 1632831 1632831 1632831 1632831 1659046 1670314 1670318 1670319 1670319 1670319 1670319 1670319 1695178 1695244 1695244 1695244 1695245 1695245 1695245 1695717 1695717 1695717 1695717 1695723 1695723 1695723 1695724 1695724 1695725 1695725 1695725 1695725 1695725 1695726 1695726 1695726 1695726 1695726 1695726 1695726 1695728 1695728 1695728 1695728 1695728 1695728 1695728 1695730 1695730 1695730 1695730 1695730 1695731 1695731 1695733 1695733 1695733 1695733 1695734 1695735 1695735 1695735 1695735 1695735 1695735 1695736 1695736 1695736 1695736 1695736 1695736 1695736 1695739 1695739 1695739 1695863 1695863 1695864 1695864 1695864 1695864 1695864 1695866 1695866 1695866 1695866 1695866 1695866 1695866 1695872 1695872 1695872 1695872 1695987 1695987 1695987 1696114 1696114 1696114 1696114 1696114 1696114 1696114 1696119 1696119 1696119 1696119 1696119 1696119 1696119 1696124 1696124 1696124 1696124 1696125 1696125 1696125 1696125 1696125 1696125 1696125 1696126 1696126 1696126 1696126 1696126 1696126 1696126 1696131 1696131 1696131 1696131 1696131 1696131 1696131 1758097 1758098 1758098 1758098 1758098 1758099 1758099 1758099 1758099 1758099 1758099 1758100 1758100 1758100 1758102 1758102 1758102 1758102 1758102 1758102 1758102 1758103 1758103 1758103 1758103 1758103 1758103 1758103 1758104 1758105 1758105 1758105 1758105 1758105 1758105 1758106 1758106 1758106 1758106 1758106 1758106 1758106 1758110 1758110 1758110 1758110 1758110 1758110 1758110 1758405 1758405 1758405 1758405 1758405 1758405 1758405 1758407 1758407 1758407 1758407 1758415 1758415 1758415 1758415 1758415 1758415 1758415 1758415 1758415 1758415 1766808 1766809 1766809 1766809 1766809 1766809 1766809 1766811 1766811 1766811 1766811 1766811 1766811 1766812 1766817 1766817 1766817 1766817 1766818 1766818 1766818 1766818 1766818 703796 703797 703797 703797 703797 703797 703797 703798 703798 703798 703798 703798 703798 703798 703800 703801 703801 703801 703801 703801 703801 703978 703978 703978 703978 703980 703980 703980 703980 703980 703980 703980 703982 703982 703982 703983 703983 703983 703983 703983 703983 703983 703984 703984 703984 703984 703984 703984 703984 703987 703987 703987 703987 703987 703987 703987 703987 703987 703987 703987 761536 768155 768157 768157 768157 768157 768157 768157 768157 768157 768157 768157 768157 768158 768158 768158 768158 768158 768158 768159 768159 768159 768159 768159 768159 768159 768159 768160 768160 768162 768162 768162 768162 768162 768162 768162 768162 768162 768162 768162 768163 768163 768163 768163 768163 768163 768163 768166 768166 768166 768166 768166 768166 768166 768170 768170 768170 768171 768172 768172 768172 768172 768172 768172 768172 768172 768172 768172 768181 768181 768181 768181 781583 781584 781584 781584 781584 781584 781584 781585 781585 781585 781585 781585 781585 781585 781586 781586 781586 781586 781586 781586 781586 781587 781587 781587 781587 781587 781587 781587 781588 781588 781588 781588 781588 781588 781588 781596 781596 781596 781596 781596 781596 781596 781596 809997 810002 810002 818867 856218 856398 856398 856398 856398 856398 856398 856401 856401 856401 856401 856401 856401 856401 856408 856408 856408 856408 856408 856408 856408 856408 856408 856408 856408 881798 881804 881804 881804 899011 899018 899018 899018 899018 918859 918863 923972 924034 924034 924035 924035 924035 924035 924213 924213 924213 932291 932291 932291 1014774 1014775 1014775 1014775 1014775 1014775 1014775 1014776 1014776 1014776 1014776 1014776 1014776 1014776 1014777 1014777 1014777 1014777 1014777 1014777 1014777 1014783 1014783 1014783 1014783 1014783 1014783 1014783 1014783 1014783 1014783 1014783 1018501 1018501 1018501 1018501 1018501 1021312 1021558 1021558 1021558 1021558 1021558 1021558 1021566 1021566 1021566 1021566 1021566 1021566 1021566 1021572 1021572 1021572 1021572 1021572 1021572 1021572 1021572 1021572 1021572 1021572 1025930 1025931 1025931 1025931 1025931 1025931 1025931 1025933 1025933 1025933 1025933 1025933 1025933 1025933 1025934 1025934 1025934 1025934 1025934 1025934 1025934 1025935 1025935 1025935 1025935 1025935 1025935 1025935 1025936 1025936 1025936 1025936 1025936 1025936 1025936 1025938 1025938 1025938 1025938 1025938 1025938 1025938 1025940 1025940 1025940 1025940 1025940 1025940 1025940 1025951 1025951 1025951 1025951 1025951 1037482 1037483 1037483 1037483 1037483 1037483 1037483 1037484 1037484 1037484 1037484 1037484 1037484 1037484 1037485 1037485 1037485 1037485 1037485 1037485 1037485 1037486 1037486 1037486 1037486 1037486 1037486 1037486 1037487 1037487 1037487 1037487 1037487 1037487 1037487 1037488 1037488 1037488 1037488 1037488 1037488 1037488 1037493 1037493 1037493 1037493 1037493 1037493 1037493 1037493 1037493 1048898 1048908 1107110 1107120 1130339 1130340 1130340 1130340 1130340 1130340 1130340 1130341 1130341 1130341 1130341 1130341 1130341 1130341 1130342 1130342 1130342 1130342 1130342 1130342 1130342 1130343 1130343 1130343 1130343 1130343 1130343 1130343 1130347 1130348 1130348 1130348 1130348 1130348 1130348 1164369 1164376 1164376 1164376 1164376 1177020 1177083 1177083 1177083 1177083 1177091 1177091 1177091 1177091 1177091 1177091 1177336 1177336 1177336 1177338 1177338 1177338 1177338 1177338 1177338 1177338 1177339 1177339 1177339 1177339 1177339 1177339 1177339 1177340 1177340 1177340 1177340 1177340 1177340 1177340 1177346 1177346 1177346 1177346 1177346 1187975 1187976 1187976 1187976 1187976 1187976 1187976 1187977 1187977 1187977 1187977 1187977 1187977 1187977 1187978 1187978 1187978 1187978 1187978 1187978 1187978 1187985 1187985 1187985 1187985 1187985 1187985 1187985 1187985 1192131 1205511 1205513 1205513 1205513 1205513 1205513 1205513 1205513 1205513 1205514 1205514 1205514 1205514 1205514 1205514 1205514 1205514 1205514 1205514 1205515 1205515 1205515 1205515 1205515 1205515 1205516 1205516 1205516 1205516 1205517 1205517 1205517 1205517 1205517 1205517 1205517 1205517 1205517 1205517 1205517 1205517 1205518 1205518 1205518 1205518 1205518 1205518 1205518 1205519 1205519 1205519 1205519 1205519 1205519 1205519 1205519 1205520 1205520 1205520 1205520 1205520 1205520 1205520 1205524 1205524 1205524 1205524 1205524 1207969 1207971 1207971 1207971 1207971 1207971 1207971 1208032 1208032 1208032 1208032 1208032 1208032 1208032 1208033 1208033 1208033 1208033 1208101 1208101 1208101 1208101 1208101 1208101 1208101 1208109 1208109 1208109 1208109 1208109 1208109 1208109 1221475 1221481 1221481 1221481 1225079 1225079 1232852 1232978 1232978 1232978 1232978 1232978 1232978 1232981 1232981 1232981 1232981 1232981 1232981 1232981 1232987 1232987 1232987 1232987 1232987 1254360 1259927 1259932 1259932 1259932 1259932 1259932 1266636 1266637 1266637 1266637 1266637 1266637 1266637 1266637 1298868 1298869 1298869 1298869 1298870 1298871 1298871 1298871 1298871 1298871 1298871 1298872 1298872 1298872 1298873 1298873 1298873 1298873 1298873 1298873 1298873 1298873 1298873 1298873 1298873 1298874 1298874 1298874 1298874 1298874 1298874 1298874 1298876 1298876 1298876 1298876 1298876 1298876 1298876 1298886 1298886 1298886 1298886 1298886 1298886 1298886 1306482 1306483 1306483 1306483 1306484 1306484 1306484 1306490 1306490 1306490 1306490 1306490 1306490 1306490 1306551 1306551 1306551 1306551 1306551 1306551 1306551 1306552 1306552 1306552 1306553 1306553 1306553 1306553 1306554 1306554 1306554 1306554 1306554 1306554 1306554 1306618 1306618 1306618 1306618 1306624 1306624 1306624 1306624 1306624 1306624 1306624 1306624 1306624 1314143 1314146 1314146 1314147 1314147 1314147 1314147 1314149 1314149 1314149 1314149 1314149 1314149 1314149 1314149 1314149 1314149 1314149 1314154 1314154 1314154 1326394 1326399 1326399 1326399 1326399 1326399 1326399 1326399 1326399 1326399 1326399 1326399 1326400 1336177 1336242 1336242 1336242 1336242 1336245 1336245 1336245 1336245 1336245 1336245 1336247 1336247 1336247 1336248 1336248 1336248 1336248 1336248 1336248 1336248 1336249 1336249 1336249 1336249 1336249 1336249 1336249 1336259 1336259 1336259 1336259 1336259 1336259 1336259 1336259 1336259 1336259 1336259 1340201 1340202 1340202 1340202 1340202 1340202 1340202 1340208 1340208 1340208 1340208 1340208 1340208 1343307 1343310 1343310 1343310 1349608 1349614 1349614 1349614 1349614 1349614 1349614 1349614 1349614 1349614 1349614 1349854 1366488 1366492 1370485 1370485 1370485 1370486 1370486 1370486 1370486 1370487 1370487 1370487 1370487 1370487 1370487 1370487 1370488 1370488 1370488 1370488 1370488 1370488 1370488 1370490 1370490 1370490 1370490 1370548 1370548 1370548 1370548 1370548 1370548 1370548 1370550 1370550 1370550 1370617 1370617 1370617 1370617 1370617 1370617 1370617 1370623 1370623 1370623 1370623 1370623 1370623 1370623 1370626 1370626 1370626 1370626 1370626 1370626 1370626 1370630 1370630 1370630 1370630 1370630 1370630 1370630 1370632 1370632 1370632 1370632 1370634 1370634 1370634 1370634 1370634 1370634 1370634 1370640 1370640 1370640 1370641 1370641 1370641 1370641 1370642 1370642 1370642 1370643 1370643 1370643 1370643 1370643 1370643 1370643 1370651 1370651 1370651 1370651 1370651 1370651 1370651 1370651 1374443 1374444 1374444 1374444 1374445 1374445 1374445 1374445 1374445 1374446 1374446 1374446 1374446 1374446 1374446 1374446 1374446 1374446 1374447 1374447 1374447 1374452 1374452 1374452 1374452 1374452 1374452 1386134 1386135 1386135 1386135 1386135 1386135 1386135 1386136 1386136 1386136 1386137 1386399 1386400 1386400 1386400 1386400 1386400 1386400 1386408 1386408 1386408 1386408 1386408 1386408 1386408 1393434 1393435 1393435 1393435 1393435 1393435 1393435 1393436 1393436 1393436 1393436 1393436 1393436 1393436 1393437 1393437 1393437 1393437 1393437 1393437 1393437 1393438 1393438 1393438 1393438 1393439 1393439 1393439 1393439 1393439 1393439 1393439 1393440 1393440 1393440 1393440 1393440 1393440 1393440 1393441 1393441 1393441 1393441 1393441 1393441 1393441 1393442 1393442 1393442 1393442 1393442 1393442 1393442 1393443 1393443 1393443 1393443 1393443 1393443 1393443 1393449 1393449 1393449 1393449 1393449 1393449 1393449 1393449 1393449 1393449 1401415 1401422 1401422 1401422 1404815 1404817 1404817 1404817 1404817 1404818 1404818 1404818 1404818 1404818 1404818 1404819 1404819 1404819 1404819 1404819 1404819 1404819 1404820 1404820 1404820 1404820 1404820 1404820 1404820 1404821 1404821 1404821 1404822 1404822 1404822 1404822 1404822 1404822 1404822 1404822 1404822 1404822 1404822 1404828 1404828 1404828 1404828 1404828 1404828 1409197 1409197 1409197 1409197 1409197 1409197 1409197 1409197 1409198 1409198 1409198 1409198 1409198 1409198 1409199 1409199 1409199 1409199 1409199 1409199 1409199 1409199 1409200 1409200 1409200 1409200 1409200 1409200 1409202 1409202 1409202 1409202 1409203 1409203 1409203 1423540 1423541 1423541 1423541 1423541 1423541 1423541 1423542 1423542 1423542 1423542 1423785 1423786 1423786 1423786 1423786 1423786 1423786 1423794 1423794 1423794 1423794 1423794 1423794 1423794 1423794 1423794 1423794 1434486 1434551 1434551 1469962 1472809 1472811 1472811 1472811 1472811 1472811 1472811 1472812 1472812 1472812 1472812 1472812 1472812 1472812 1472813 1472813 1472813 1472813 1472813 1472813 1472813 1472814 1472814 1472814 1472814 1472814 1472814 1472814 1472823 1472823 1472823 1472823 1472823 1472823 1472823 1472823 1472823 1476544 1476545 1476546 1476546 1476546 1476790 1476790 1476790 1476790 1476790 1476790 1476790 1476790 1476790 1476792 1522487 1522500 1522500 1522500 1522500 1522500 1522500 1524827 1524827 1524827 1524827 1527235 1527236 1527236 1527236 1527236 1527236 1527236 1527237 1527237 1527237 1527237 1527237 1527237 1527237 1527238 1527238 1527238 1527238 1527238 1527238 1527238 1527239 1527239 1527239 1527239 1527239 1527239 1527239 1527240 1527240 1527240 1527241 1527241 1527241 1527241 1527241 1527241 1527241 1527241 1527242 1527242 1527242 1527242 1527242 1527242 1527243 1527243 1527243 1527243 1527243 1527244 1527244 1527244 1527246 1527246 1527246 1527246 1527246 1527246 1527246 1527252 1527252 1527252 1527254 1527254 1527254 1527254 1527254 1527254 1527254 1527261 1527262 1527262 1527262 1527262 1527262 1527262 1527263 1527263 1527263 1527263 1527264 1527264 1527264 1527264 1527264 1527264 1527264 1527265 1527265 1527265 1527265 1527265 1527265 1527265 1527270 1527270 1527270 1527270 1527270 1527270 1527270 1527270 1527270 1536249 1536250 1536250 1536250 1536250 1536251 1536251 1536251 1536251 1536251 1536251 1536252 1536252 1536252 1536252 1536252 1536252 1536252 1536252 1536252 1536252 1536256 1536256 1536256 1538941 1538941 1538941 1538941 1538941 1540560 1540567 1540567 1540567 1540567 1540567 1540567 1551965 1551970 1551970 1551970 1551970 1551971 1551971 1558190 1558254 1558254 1558254 1558254 1558254 1558254 1559681 1559684 1559684 1559684 1559684 1559684 1559684 1559691 1559691 1559691 1559691 1559691 1559691 1559691 1559691 1559691 1559691 1565666 1565667 1565667 1565667 1649892 1650012 1650012 1650012 1650012 1658984 1658986 1658986 1658986 1658986 1659227 1659227 1659228 1659228 1659228 1659228 1659228 1659228 1659228 1659229 1659229 1659229 1659229 1659229 1659229 1659229 1659230 1659230 1659230 1659230 1659230 1659230 1659230 1659230 1659230 1659230 1659230 1659236 1659236 1659236 1661962 1678146 1679922 1680049 1680049 1680049 1680049 1680049 1680049 1680183 1680183 1680184 1680184 1680184 1680184 1680184 1680191 1680191 1680191 1680191 1680191 1680191 1682717 1699167 1699406 1699406 1699406 1699406 1699406 1709712 1709713 1709713 1709713 1709713 1709720 1709720 1709720 1709720 1709720 1709720 1716813 1734701 1734702 1734702 1734702 1734702 1734703 1734703 1734703 1734703 1734703 1734703 1734710 1734710 1734710 1734710 1734710 1734710 1734710 1734710 1734710 1734710 1739745 1739747 1739747 1739747 1739747 1739748 1739748 1739748 1739748 1739748 1739748 1739749 1739749 1739749 1739749 1739749 1739749 1739749 1739751 1739751 1739751 1739751 1739751 1739751 1739751 1739753 1739753 1739753 1739756 1739756 1739756 1739756 1739756 1739756 1739756 1739814 1739814 1739814 1739814 1739814 1739814 1739815 1739821 1739821 1739822 1739822 1739822 1739822 1739822 1739822 1739822 1739822 1743550 1743554 1743554 1743554 1743554 1743554 1743554 1743554 1743554 1745289 1745303 1745303 1745303 1745303 1745303 1745303 1758813 1758814 1758814 1758814 1758814 1758814 1758814 1758895 1758895 1766161 1766162 1766163 1766163 1766163 1766163 1766163 1766166 1766166 1766166 1766166 1766166 1766166 1766166 1766166 1766166 1766166 1792712 1792714 1792714 1792714 1792714 1792714 1792714 1792715 1792715 1792715 1792715 1792715 1792715 1792715 1792716 1792716 1792716 1792716 1792716 1792716 1792716 1792717 1792717 1792717 1792717 1792718 1792718 1792718 1792718 1792718 1792718 1792718 1792719 1792719 1792719 1792719 1792719 1792719 1792719 1792720 1792720 1792720 1792720 1792720 1792720 1792720 1792726 1792726 1792726 1792726 1792726 1792726 1792726 1792786 1792786 1792786 1792795 1792795 1792795 1792795 1792795 1792795 1792795 1792795 1792795 1792795 1792795 1792795 1792795 1792795 67405 67405 67405 67405 67405 67405 67407 67407 67408 67409 67409 67410 67411 67412 67413 67413 68013 68014 68014 68014 68014 68016 68016 68016 68016 68016 68023 68023 68023 68177 68220 68220 68220 68220 68220 68220 68221 68221 68221 68221 68221 68221 68221 68222 68222 68222 68222 68222 68222 68222 68231 68231 68231 68231 68232 68232 68232 68232 68232 68298 68299 68299 68299 68299 68299 68299 68299 68300 68300 68300 68300 68302 68302 68303 68304 68306 68306 68307 68307 68309 68309 68310 68311 68314 68316 68316 68316 68328 68328 68328 68328 68662 68663 68663 68663 68663 68664 68665 68665 68665 68665 68665 69687 69687 69688 69688 69688 69688 69688 69865 69867 69867 69867 69867 69867 69867 69867 69867 69867 69868 69868 69868 69876 70579 70580 70580 70580 70580 70580 70580 70580 70580 70581 70581 70584 70585 70593 70593 71012 71106 71113 71114 71114 71114 71114 71114 71196 71204 71204 71204 71204 71204 71204 71205 71373 71374 71374 71374 71374 71376 71376 71376 71377 71377 71385 71386 71771 71780 71780 71780 71780 71780 71780 71781 71781 72143 72144 72144 72144 72144 72144 72144 72151 72299 72299 72299 72299 72562 72604 72604 72604 72604 72604 72604 72606 72606 72606 72606 72606 72606 72606 72607 72607 72607 72607 72607 72607 72607 72609 72609 72609 72609 72609 72609 72609 72610 72610 72610 72610 72610 72610 72610 72611 72611 72611 72611 72611 72611 72611 72612 72612 72612 72612 72613 72613 72613 72613 72614 72614 72614 72615 72615 72615 72615 72615 72615 72615 72616 72616 72616 72616 72616 72616 72616 72616 72616 72617 72618 72618 72620 72621 72622 72623 72625 72625 72626 72626 72627 72628 72629 72629 72630 72630 73044 73045 73045 73045 73045 73045 73045 73045 73046 73046 73046 73047 73048 73049 73050 73050 73052 73052 73053 73053 73054 73056 73056 73056 73057 73058 73060 73060 73063 73064 73064 73064 73076 73076 73076 73899 73900 73900 73900 73900 73900 73900 73900 73900 73900 73901 73902 73909 73909 76692 76692 76692 76693 76693 76700 78056 78057 78057 78057 78057 78057 78057 78058 78058 78058 78058 78058 78059 78060 78060 78060 78068 79529 79538 79538 79538 79538 79538 79538 79538 80035 80036 80036 80036 80036 80036 80036 80036 80038 80038 80039 80039 80041 80041 80042 80042 80043 80044 80045 80046 80047 80048 80049 80049 80051 80051 80052 80053 80054 80055 80055 80056 80056 80300 80301 80301 80301 80301 80301 80301 80302 80302 80303 80303 80303 80305 80305 80307 80307 80308 80310 80310 80310 80313 80313 80313 80314 80315 80315 80316 80317 80319 80319 80320 80320 80322 80324 80324 80324 80325 80327 80327 80327 80328 80329 80329 80330 80333 80333 80333 80333 80341 80341 81102 81109 81109 81109 81109 81109 81109 81268 81270 81270 81270 81270 81270 81270 81270 81271 81271 81272 81273 81275 81275 81277 81277 81279 81279 81279 81280 81282 81282 81283 81283 81285 81285 81286 81287 81288 81289 81292 81292 81294 81294 81296 81296 81297 81298 81299 81299 81300 81307 81698 81698 81698 81698 81698 81699 81700 81700 81700 81708 81832 81875 81875 81875 81875 81875 81875 81884 81884 81884 81884 81884 81884 82047 82055 82055 82055 82055 82349 82399 82399 82399 82462 82463 82463 82463 82463 82464 82464 82464 82464 82464 82464 82464 82465 82467 82467 82467 82468 82469 82470 82470 82471 82472 82473 82473 82474 82482 82482 82641 82683 82683 82683 82683 82683 82683 82692 82692 82692 82692 82692 82693 83009 83058 83058 83651 83652 83652 83652 83652 83652 83652 83652 83652 83652 83652 83653 83653 83654 83654 83654 83662 83875 83926 83926 83926 85542 85544 85544 85544 85544 85544 85544 85544 85545 85545 85546 85546 85546 85547 85551 85552 85552 85552 85552 85552 85553 85553 85554 85555 85557 85557 85557 85558 85560 85560 85562 85562 85563 85564 85564 85565 85567 85567 85568 85568 85569 85571 85571 85571 85573 85573 85574 85574 85576 85577 85577 85578 85579 85580 85580 85581 85583 85583 85584 85584 85589 85589 85589 85590 85590 85591 85591 85764 85765 85765 85765 85765 85765 85765 85766 85766 85766 85766 85767 85769 85769 85769 85770 85771 85772 85773 85773 85775 85775 85775 85776 85777 85778 85778 85779 85781 85781 85782 85782 85785 85787 85787 85787 85788 85789 85790 85790 85792 85794 85794 85794 85796 85796 85797 85797 85798 85799 85799 85800 85802 85802 85803 85803 85805 85806 85806 85807 85809 85809 85810 85810 85812 85812 85813 85814 85816 85816 85817 85817 85818 85819 85819 85820 85821 85842 85842 86545 86587 86587 86587 86587 86588 86588 86590 86590 86590 86590 86590 86590 86590 86591 86591 86591 86591 86591 86591 86591 86592 86592 86592 86592 86592 86593 86593 86594 86594 86594 86594 86594 86594 86594 86595 86595 86595 86595 86595 86595 86595 86596 86596 86596 86596 86596 86596 86596 86597 86598 86598 86598 86598 86598 86598 86599 86599 86599 86599 86599 86599 86599 86606 86606 86606 86606 86606 86607 86607 86864 86872 86872 86872 86872 86872 86872 86950 86951 86951 86951 86951 86952 86952 86952 86953 86954 86954 86955 86956 86960 86961 86961 86961 86961 86962 86962 86963 86963 86964 86965 86967 86967 86968 86969 86970 86970 86970 86978 87488 87489 87489 87489 87489 87489 87489 87489 87492 87494 87494 87494 87496 87496 87497 87497 87499 87500 87501 87501 87503 87503 87504 87504 87505 87506 87507 87507 87603 87604 87604 87604 87604 87604 87604 87604 87604 87605 87605 87605 87613 87613 87711 87712 87712 87712 87712 87713 87713 87713 87713 87713 87717 87717 87718 87718 87718 87718 87720 87720 87721 87721 87724 87724 87724 87725 87726 87726 87726 88527 88579 88579 88579 88579 88579 88579 88579 88632 88632 88632 88632 88847 88903 88903 88903 88903 88903 89101 89150 89269 89270 89270 89270 89270 89270 89270 89271 89271 89273 89273 89273 89274 89275 89275 89276 89277 89279 89279 89280 89281 89281 89282 89282 89283 89284 89284 89467 89511 89511 89511 89511 89512 89513 89513 89513 89513 89513 89514 89514 89514 89514 89514 89514 89514 89515 89515 89515 89515 89515 89515 89515 89516 89516 89516 89516 89516 89516 89516 89516 89517 89517 89524 89524 89750 89791 89791 89791 89791 89791 89791 89793 89793 89793 89793 89793 89793 89793 89794 89794 89794 89794 89794 89794 89794 89803 89803 89803 89803 89803 89803 90027 90072 90072 90072 90072 90072 90072 90073 90073 90073 90073 90073 90073 90073 90082 90082 90082 90082 90082 90082 90082 90082 90082 90082 90192 90194 90194 90194 90194 90194 90194 90194 90194 90195 90195 90196 90197 90198 90198 90199 90201 90201 90202 90203 90204 90205 90205 90206 90208 90208 90210 90210 90211 90213 90213 90213 90216 90217 90217 90217 90219 90221 90221 90221 90222 90223 90224 90224 90226 90226 90227 90228 90229 90230 90231 90231 90232 90233 90235 90235 90236 90238 90238 90239 90239 90240 90240 90241 90243 90244 90244 90245 90247 90247 90248 90248 90248 90256 90806 90807 90807 90807 90807 90807 90807 90808 90808 90808 90808 90808 90808 90990 90991 90991 90991 90991 90991 90991 90991 90992 90993 90993 90993 90994 90995 90995 90996 90997 90999 90999 90999 91001 91001 91002 91002 91003 91004 91005 91005 91010 91010 91010 91011 91012 91013 91013 91014 91014 91015 91015 91178 91178 91178 91178 91178 91179 91179 91179 91180 91180 91182 91182 91183 91184 91184 91185 91187 91187 91188 91189 91192 91192 91192 91193 91194 91194 91195 91196 91198 91198 91199 91199 91201 91201 91202 91203 91205 91205 91206 91206 91207 91208 91208 91209 91211 91211 91214 91214 91215 91216 91216 91216 91316 91317 91317 91317 91317 91317 91317 91317 91318 91318 91318 91319 91320 91322 91322 91322 91323 91324 91325 91325 91327 91328 91328 91329 91331 91331 91332 91332 91333 91334 91334 91337 91339 91339 91340 91340 91342 91342 91343 91344 91346 91346 91347 91347 91347 91348 91348 91964 91965 91965 91965 91965 91965 91965 91966 91966 91966 91966 91966 91967 91969 91969 91969 91971 91971 91972 91972 91974 91976 91976 91976 91976 91977 91977 92264 92307 92307 92308 92308 92308 92308 92309 92309 92309 92309 92309 92309 92309 92310 92310 92310 92310 92310 92310 92310 92311 92311 92311 92311 92311 92311 92311 92319 92319 92319 92319 92319 92319 92319 92319 92406 92413 92413 92513 92555 92555 92555 92555 92555 92555 92559 92559 92559 92560 92560 92560 92560 92568 92568 92568 92568 92568 92568 92568 92568 92929 92937 92937 92937 92937 93314 93315 93315 93315 93315 93315 93315 93315 93316 93317 93317 93317 93319 93319 93320 93320 93322 93323 93323 93323 93324 93324 93549 93550 93550 93550 93550 93550 93550 93550 93550 93552 93552 93552 93553 93553 93554 93554 93555 93563 94704 94704 94704 94704 94704 94705 94705 94705 94706 94709 94709 94709 94710 94711 94712 94712 94714 94714 94715 94716 94718 94718 94719 94719 94721 94722 94722 94723 94724 94725 94726 94726 94727 94729 94729 94730 94732 94732 94733 94733 94734 94735 94735 94736 94737 94738 94738 94739 94854 94855 94855 94855 94855 94855 94856 94856 94857 94858 94858 94859 94860 94861 94862 94862 94863 94864 94864 94963 94964 94964 94964 94964 94964 94965 94965 94966 94968 94968 94968 94969 94969 94971 94971 94972 94974 94974 94974 94976 94976 94977 94977 94978 94979 94980 94980 94981 94981 94981 95369 95378 95378 95378 95378 96195 96195 96195 96195 96300 96300 96300 96300 96302 96984 97034 97307 97308 97308 97308 97308 97308 97308 97308 97308 97308 97309 97309 97310 97671 97672 97672 97672 97673 97673 97673 97673 97673 97673 97673 97674 97675 97676 97676 97677 97678 97679 97680 97680 97682 97683 97683 97684 97685 97686 97687 97687 97689 97690 97691 97691 97692 97693 97694 97694 97699 97699 97699 97699 97701 97703 97703 97703 97704 97704 97705 97706 97707 97709 97709 97709 97713 97713 97713 97713 97714 97716 97716 97716 97717 97718 97718 97719 97721 97722 97722 97723 97725 97725 97725 97726 97727 97729 97729 97729 97730 97731 97732 97732 97734 97735 97735 97736 97738 97738 97738 97738 97747 97747 98130 98131 98131 98131 98131 98131 98131 98132 98133 98133 98133 98134 98135 98135 98136 98137 98139 98139 98140 98141 98142 98144 98144 98144 98145 98146 98147 98147 98148 98150 98150 98150 98152 98152 98153 98153 98155 98155 98156 98156 98158 98158 98158 98166 98478 98634 98635 98635 98635 98635 98635 98635 98635 98636 98637 98639 98639 98640 98641 98641 98642 98643 98644 98645 98645 98647 98648 98648 98649 98651 98651 98652 98652 98653 98654 98654 98655 98657 98657 98658 98659 98660 98661 98661 98662 98663 98663 98671 99171 99171 99171 99171 99173 99173 99174 99175 99176 99177 99177 99177 99179 99180 99181 99181 99182 99184 99184 99184 99187 99187 99187 99187 99189 99191 99191 99191 99192 99192 99193 99194 99195 99195 99196 99196 99197 99198 99198 99400 99401 99401 99401 99401 99401 99401 99401 99402 99402 99402 99402 99406 99406 99408 99408 99409 99410 99410 99411 99412 99413 99414 99414 99415 99417 99417 99417 99419 99419 99420 99421 99422 99422 99423 99424 99426 99426 99427 99427 99430 99430 99430 99430 99431 99432 99433 99433 99435 99435 99436 99436 99438 99438 99440 99440 99443 99443 99443 99443 99444 99444 99446 99446 99447 99449 99450 99451 99453 99453 99454 99454 99458 99458 99458 99458 99459 99459 99460 99460 99462 99462 99464 99464 99465 99467 99467 99467 99468 99469 99470 99470 99472 99474 99474 99474 99475 99475 99475 99476 99484 100705 100755 100755 100755 100755 100755 100755 100755 100842 100843 100843 100843 100843 100844 100844 100844 100844 100845 100845 100845 100846 100849 100849 100849 100850 100850 100852 100852 100853 100855 100855 100855 100857 100857 100859 100859 100862 100862 100863 100864 100865 100866 100867 100867 100869 100870 100870 100871 100872 100873 100874 100874 100876 100877 100878 100878 100879 100880 100881 100882 100883 100884 100884 100885 100886 100887 100888 100889 100889 100896 101214 101857 101859 101859 101859 101859 101859 101859 101859 101859 101859 101863 101863 101863 101863 101863 101863 101864 101864 101865 101865 101868 101868 101869 101869 101870 101872 101872 101872 101873 101874 101874 101875 101875 102061 102062 102062 102062 102062 102063 102063 102063 102063 102064 102064 102064 102065 102067 102067 102067 102070 102071 102071 102072 102074 102074 102076 102076 102077 102079 102079 102079 102080 102080 102081 102081 102306 102347 102347 102348 102348 102348 102348 102349 102349 102349 102349 102349 102349 102349 102350 102350 102350 102350 102350 102350 102350 102351 102351 102351 102351 102351 102351 102351 102359 102360 102360 102360 102360 102360 102360 102360 103002 103004 103004 103004 103004 103005 103005 103005 103005 103005 103005 103006 103007 103008 103008 103009 103009 103017 103356 103357 103357 103357 103357 103358 103358 103358 103358 103358 103359 103359 103360 103361 103362 103362 103363 103370 103944 103944 103944 103944 103945 103946 103946 103946 103946 103946 103947 103948 103949 103950 103951 103952 103953 103954 103954 103955 103957 103957 103959 103959 103960 103961 103961 103962 103963 103965 103965 103965 103967 103967 103968 103969 103970 103971 103971 103973 103974 103974 103976 103976 103979 103980 103980 103981 103982 103983 103983 103984 103985 103985 104048 104048 104048 104048 104048 104048 104049 104049 104051 104051 104052 104052 104054 104054 104055 104055 104057 104058 104058 104058 104066 104376 104377 104377 104377 104377 104377 104377 104377 104378 104378 104378 104378 104380 104380 104380 104381 104382 104530 104631 104631 104631 104631 104631 104631 104632 104632 104632 104632 104632 104632 104632 104633 104633 104633 104633 104633 104633 104633 104634 104634 104634 104634 104635 104635 104635 104635 104635 104635 104635 104642 104642 104642 104642 104643 104643 104643 104643 104643 104643 104643 104715 104722 104722 104722 104722 104722 104723 105171 105171 105171 105171 105172 105172 105173 105173 105174 105175 105176 105176 105178 105178 105179 105179 105180 105187 105272 105273 105273 105273 105273 105273 105273 105273 105273 105273 105274 105274 105275 105275 105276 105276 105278 105278 105279 105280 105282 105282 105283 105283 105284 105285 105285 105286 105288 105288 105289 105289 105290 105290 105737 105944 105995 105995 105995 105995 105995 105995 106487 106488 106488 106488 106488 106489 106489 106489 106493 106493 106493 106493 106494 106494 106495 106495 106498 106498 106498 106499 106501 106502 106502 106503 106505 106505 106505 106506 106507 106509 106509 106509 106510 106511 106512 106512 106514 106516 106516 106516 106517 106517 106517 106518 106978 106985 106985 107214 107224 107224 107224 107224 107224 107224 107224 107850 109081 109131 109131 109131 109131 109202 109209 109209 109246 109254 109254 109254 110424 110431 110431 110431 110431 110607 110616 110616 110616 110616 110616 110616 110930 110931 110931 110931 110931 110931 110931 110931 110932 110933 110933 110934 110936 110936 110937 110938 110939 110940 110941 110941 110943 110943 110944 110945 110946 110947 110948 110948 110950 110951 110951 110952 110953 110954 110955 110955 110956 110958 110958 110959 110960 110961 110962 110963 110963 110964 110965 110966 110967 110968 110968 110969 110969 112039 112046 112046 112046 112046 112908 112958 112958 113095 113138 113138 113139 113139 113147 113147 113147 113353 113353 113353 113353 113354 113355 113355 113355 113355 113357 113357 113357 113359 113359 113361 113361 113362 113364 113364 113364 113367 113367 113367 113367 113369 113371 113371 113371 113373 113373 113373 113374 113375 113377 113377 113377 113379 113379 113380 113380 113382 113384 113384 113384 113386 113386 113386 113387 113388 113389 113390 113390 113392 113392 113393 113394 113398 113398 113398 113399 113400 113401 113402 113402 113404 113404 113405 113406 113407 113408 113409 113409 113410 113411 113411 113412 113414 113414 113415 113415 113416 113417 113417 113719 113720 113720 113720 113720 113720 113720 113720 113721 113721 113721 113722 113724 113725 113725 113725 113727 113728 113728 113728 113729 113729 113729 113813 113821 113821 113821 113821 113821 113821 113821 114105 114105 114105 114105 114105 114105 114539 114547 114547 114547 114547 114547 114547 114547 114651 114658 114658 114658 114658 114658 114658 114794 114794 114794 114794 114794 114794 114795 114795 114795 114795 114796 114796 114798 114798 114799 114800 114802 114802 114803 114803 114804 114805 114805 114806 114808 114808 114810 114810 114811 114811 114812 114813 114814 114815 114815 114816 114818 114818 114819 114820 114821 114822 114822 114823 114825 114825 114825 114825 114833 115401 115450 115451 115451 115451 115451 115631 115632 115632 115632 115632 115632 115632 115632 115634 115634 115634 115635 115637 115638 115638 115639 115641 115641 115642 115642 115643 115645 115645 115645 115646 115647 115648 115648 115650 115651 115651 115651 115859 115866 115866 115866 115866 115866 115866 115866 115951 116003 116003 116003 116003 116003 116003 116092 116099 116099 116099 116939 116940 116940 116941 116941 116941 116941 116941 116941 116944 116944 116944 116947 116948 116949 116949 116950 116951 116951 117172 117173 117173 117173 117174 117174 117174 117174 117175 117175 117175 117175 117183 117183 117263 117271 117271 117271 117271 117389 117390 117390 117390 117390 117390 117390 117391 117391 117391 117392 117392 117393 117394 117394 117395 117397 117398 117398 117398 117399 117400 117400 117401 117403 117403 117405 117405 117406 117406 117407 117408 117409 117410 117410 117411 117412 117413 117413 117628 117678 117678 117678 117678 118484 118485 118485 118485 118485 118485 118486 118486 118487 118488 118488 118489 118491 118491 118492 118492 118493 118727 118727 118728 118728 118728 118728 118728 118728 118728 118728 118729 118729 118731 118733 118733 118733 118733 118736 118736 118736 118737 118738 118738 118738 118739 118876 118877 118878 118878 118878 118878 118878 118878 118878 118879 118879 118879 118881 118881 118883 118883 118884 118886 118886 118886 118887 118887 118887 118888 118928 119004 119004 119004 119161 119210 119210 119211 119211 119211 119581 119582 119582 119582 119582 119584 119584 119584 119587 119587 119588 119588 119590 119592 119592 119592 119593 119594 119595 119595 119597 119598 119598 119599 119601 119601 119603 119603 119604 119605 119605 119606 119608 119608 119609 119610 119611 119612 119612 119613 119615 119615 119616 119618 119619 119619 119620 119622 119622 119624 119624 119625 119626 119626 119627 119629 119629 119630 119631 119632 119635 119635 119636 119638 119639 119640 119640 119641 119642 119642 119643 119645 119645 119647 119647 119650 119650 119650 119650 119652 119653 119653 119653 119656 119656 119656 119657 119659 119661 119661 119661 119663 119663 119663 119664 119665 119666 119666 119666 119816 119866 119866 119866 120014 120014 120014 120014 120014 120015 120015 120015 120016 120018 120018 120018 120019 120023 120023 120024 120027 120027 120027 120027 120029 120030 120030 120030 120031 120184 120227 120227 120227 120227 120228 120228 120228 120228 120228 120228 120237 120237 120237 120237 120237 120237 120237 120237 120237 120237 120237 120238 120275 120282 120462 120464 120464 120464 120464 120464 120464 120464 120464 120464 120465 120466 120466 120467 120467 121033 121035 121035 121035 121035 121035 121035 121035 121035 121036 121036 121036 121038 121038 121038 121040 121041 121042 121042 121042 121044 121044 121046 121046 121047 121048 121048 121049 121051 121051 121053 121053 121054 121056 121056 121056 121057 121058 121060 121060 121061 121062 121062 121063 121065 121065 121066 121066 121222 121230 121230 121230 121230 121230 121230 121472 121480 121480 121480 121480 121480 121480 121480 121480 121480 122494 122496 122496 122496 122496 122496 122496 122497 122497 122497 122497 122497 122498 122498 122499 122500 122502 122502 122503 122503 122506 122507 122507 122508 122510 122510 122512 122512 122513 122513 122514 122515 122516 122517 122517 122518 122520 122520 122520 122674 122674 122674 122674 122674 122674 123736 123744 123744 123744 123744 123744 123744 123744 123844 123887 123887 123887 123887 123888 123888 123888 123888 123888 123888 123897 123897 123897 123897 123897 123897 123897 123897 123897 123897 123898 123898 124606 124607 124607 124607 124607 124607 124607 124608 124608 124608 124608 124609 124610 124610 124750 124751 124751 124751 124751 124751 124752 124752 124753 124755 124755 124755 124756 124757 124758 124758 124760 124761 124762 124762 124763 124763 124765 124765 124766 124768 124768 124768 124770 124770 124770 124778 125080 125087 125087 125087 125087 125467 125468 125468 125468 125468 125468 125468 125468 125468 125470 125470 125470 125471 125471 125473 125473 125474 125476 125476 125476 125478 125478 125480 125480 125481 125483 125483 125483 125485 125485 125487 125487 125488 125489 125489 125490 125492 125492 125494 125494 125495 125496 125496 125497 125499 125499 125500 125500 125501 125502 125503 125504 125507 125507 125509 125509 125510 125512 125512 125512 125514 125516 125516 125516 125517 125517 125518 125519 125520 125521 125522 125523 125524 125524 125525 125526 125527 125528 125528 125529 125682 125684 125684 125684 125684 125684 125684 125684 125685 125685 125685 125686 125688 125688 125689 125689 125690 125691 125691 125692 125694 125694 125695 125696 125697 125697 125698 125699 125700 125701 125701 125702 125702 125711 125711 125865 125866 125866 125866 125866 125866 125866 125866 125866 125867 125867 125867 125869 125869 125870 125870 125871 126042 126042 126042 126042 126043 126043 126043 126043 126044 126045 126045 126045 126047 126047 126049 126049 126050 126053 126053 126053 126054 126054 126055 126055 126056 126067 126067 126138 126139 126139 126139 126139 126139 126139 126139 126139 126139 126140 126140 126141 126141 126142 126142 126144 126144 126151 126151 126605 126655 126655 126655 126727 126729 126729 126729 126729 126729 126729 126729 126729 126736 126736 126736 126834 126841 126841 126841 127089 127090 127090 127090 127090 127090 127090 127090 127092 127092 127092 127097 127097 127097 127097 127097 127099 127099 127099 127100 127101 127102 127103 127103 127105 127105 127107 127107 127108 127110 127110 127110 127112 127112 127112 127113 127114 127115 127116 127116 127120 127120 127121 127121 127123 127124 127124 127125 127126 127126 127128 127128 127129 127130 127131 127131 127131 127132 127468 127518 127518 127518 127518 127518 127518 128643 128644 128644 128644 128644 128644 128644 128644 128644 128644 128645 128646 128649 128649 128649 128649 128651 128652 128652 128652 128655 128655 128655 128655 128657 128658 128658 128658 128660 128661 128662 128662 128663 128664 128664 128665 128667 128667 128667 128667 128675 128802 128804 128804 128804 128804 128804 128804 128804 128804 128913 129180 129223 129223 129223 129223 129224 129224 129224 129224 129224 129224 129224 129224 129224 129232 129232 129232 129300 129343 129343 129343 129343 129343 129343 129352 129352 129352 129352 129352 129352 129353 129353 129353 129353 129353 129610 129610 129610 129610 129611 129611 129611 129612 129614 129614 129614 129615 129617 129619 129619 129619 129620 129620 129622 129622 129623 129625 129625 129625 129626 129627 129628 129628 129629 129631 129631 129631 129975 129982 131650 131651 131651 131651 131651 131651 131651 131651 131651 131651 131652 131652 131653 131653 131654 131655 131656 131657 131658 131658 131660 131660 131661 131662 131663 131664 131664 131665 131667 131667 131669 131669 131670 131672 131672 131672 131673 131674 131675 131675 131675 131683 132381 132388 132388 132388 132388 132388 132388 132795 132796 132796 132796 132796 132796 132796 132796 132796 132796 132796 132797 132799 132801 132801 132801 132802 132803 132803 132804 132806 132807 132807 132808 132811 132812 132812 132812 132813 132814 132815 132815 133233 133240 133368 133368 133547 133547 133547 133548 133548 133548 133548 133548 133548 133548 133549 133553 133553 133553 133553 133554 133555 133556 133557 133557 133559 133559 133560 133561 133562 133564 133564 133565 133567 133567 133568 133568 133570 133570 133571 133572 133573 133573 133573 133796 133797 133797 133797 133797 133797 133797 133798 133798 133798 133799 133799 133800 133802 133802 133802 133803 133804 133805 133805 133807 133809 133809 133809 133812 133813 133814 133814 133816 133817 133817 133817 133819 133819 133821 133821 133822 133824 133824 133824 133827 133827 133827 133828 133829 133830 133830 133831 133833 133833 133835 133835 133836 133838 133838 133838 133839 133840 133841 133842 133843 133844 133844 133845 133847 133847 133849 133849 133850 133852 133852 133853 133855 133855 133856 133856 133857 133858 133858 133858 133866 134685 134735 134735 134735 134735 134735 134735 134735 134735 134735 134735 134856 134857 134857 134857 134857 134857 134857 134857 134859 134860 134860 134861 135077 135077 135077 135077 135077 135078 135078 135078 135078 135080 135080 135080 135082 135082 135083 135083 135091 135091 135162 135170 135170 135267 135267 135267 135267 136445 136445 136445 136445 136445 136445 136445 136628 136628 136628 136628 136628 136628 136628 136628 136629 136629 136629 136630 136632 136632 136639 136639 137187 137187 137187 137187 138398 138563 138564 138564 138564 138564 138564 138564 138564 138565 138565 138565 138566 138567 138567 138567 139016 139023 139023 139023 139023 139023 139023 139340 139340 139340 139382 139390 139390 139390 139390 139390 139390 139390 139702 139764 139771 139771 139771 139771 139771 139771 140222 140274 140275 140421 140421 140421 140421 140421 140422 140422 140422 140423 140423 140424 140424 140426 140426 140428 140428 140428 140430 140430 140430 140432 140432 140434 140434 140435 140436 140436 140437 140439 140439 140440 140440 140441 140442 140443 140443 140450 140782 140823 140823 140824 140824 140824 140824 140825 140825 140825 140825 140825 140825 140825 140826 140826 140826 140827 140827 140827 140827 140828 140828 140828 140828 140829 140829 140829 140830 140830 140830 140830 140830 140830 140830 140838 140838 140838 140838 140838 140838 140838 140838 140838 140838 140968 140976 140976 140976 140976 140976 140976 140977 140977 141086 141087 141087 141087 141087 141087 141088 141088 141088 141088 141089 141090 141091 141092 141093 141094 141099 141099 141101 141101 141103 141105 141105 141105 141107 141107 141107 141115 141739 141740 141740 141740 141740 141741 141741 141741 141741 141741 141742 141742 141745 141747 141747 141747 141748 141749 141750 141751 141752 141754 141754 141754 141755 141756 141757 141757 141758 141759 141760 141761 141762 141763 141764 141764 141765 141766 141767 141767 141769 141770 141770 141771 141773 141773 141774 141774 141776 141778 141778 141778 141779 141779 141781 141781 141782 141784 141784 141784 141785 141786 141787 141787 141789 141791 141791 141791 141795 141795 141797 141797 141798 141800 141800 141800 141801 141802 141803 141803 141805 141805 141806 141807 141808 141809 141810 141810 141812 141813 141813 141814 141816 141816 141817 141817 141819 141820 141820 141820 141821 141822 142157 142207 142207 142207 142207 142207 142311 142355 142355 142355 142355 142355 142355 142357 142357 142357 142357 142357 142357 142357 142358 142358 142358 142358 142358 142358 142358 142359 142359 142359 142359 142359 142359 142359 142367 142367 142367 142367 142367 142773 142773 142773 142773 142773 142773 142773 142773 142774 142774 142776 142776 142777 142787 142787 142787 142900 142900 142900 142900 142901 142901 142901 142901 142902 142903 142903 142904 142906 142906 142908 142908 142909 142909 142909 142917 143497 143498 143498 143498 143498 143499 143499 143499 143507 143507 143507 143507 143958 143958 143958 143958 144502 144941 144982 144982 144982 144982 144990 144990 145097 145139 145139 145139 145139 145139 145139 145144 145144 145144 145144 145144 145144 145144 145145 145145 145145 145145 145145 145145 145145 145146 145146 145146 145146 145147 145147 145147 145154 145154 145154 145154 145154 145154 145782 145783 145783 145783 145783 145784 145784 145784 145784 145785 145788 145788 145788 145789 145789 146082 146082 146082 146082 146083 146083 146084 146084 146085 146087 146087 146087 146088 146089 146090 146090 146092 146093 146093 146094 146098 146098 146098 146098 146098 146100 146100 146100 146100 146101 146101 146307 146398 146398 146398 146398 146497 146539 146539 146539 146539 146540 146540 146540 146540 146540 146540 146549 146549 146549 146549 146549 146549 146549 146549 146549 146779 146790 146790 146790 146790 146790 146790 146790 146790 146790 147009 147009 147009 147009 147369 147573 147574 147574 147574 147574 147574 147574 147574 147575 147575 147575 147582 147582 147708 147709 147709 147709 147709 147709 147709 147709 147710 147711 147711 147711 147712 147713 147713 147714 147715 147716 147716 147717 147721 147721 147721 147721 147958 147960 147960 147960 147960 147960 147960 147960 147960 147960 147963 147963 147963 147965 147965 147965 147968 147968 147968 147968 147970 147971 147971 147971 147974 147974 147975 147975 147976 147977 147977 147978 147980 147980 147982 147982 147983 147983 147984 147985 147987 147987 147988 147988 147989 147990 147990 147991 147993 147993 147994 147995 147997 147997 147998 147998 147999 148000 148001 148001 148003 148003 148011 148011 149260 149267 149330 149330 149330 149330 149330 149330 150524 150525 150525 150525 150525 150525 150526 150526 150526 150528 150528 150529 150531 150531 150532 150532 150533 150537 150538 150539 150540 150541 150542 150543 150544 150544 150546 150546 150547 150548 150549 150549 151044 151086 151086 151086 151086 151094 151094 151502 151550 151550 151550 151550 151642 151755 151757 151757 151757 151757 151758 151758 151758 151758 151758 151758 151758 151758 151758 151993 151993 151993 151993 151993 152499 152544 152544 152544 152544 152544 152544 152545 152545 152545 152545 152545 152545 152545 152546 152546 152546 152546 152546 152546 152546 152555 152555 152555 152555 152555 152555 152555 152555 152555 152555 153820 153871 153871 153871 153871 153871 153871 153871 154872 154880 154943 154943 154943 154943 155073 155271 155316 155316 155316 155316 155316 155316 155317 155317 155317 155317 155317 155317 155317 155318 155318 155318 155318 155318 155318 155318 155318 155318 155318 155318 155326 155326 155558 155566 155566 155566 155566 155714 155715 155715 155715 155715 155715 155716 155716 155716 155716 155717 155717 155718 155727 155727 155727 155727 155727 155727 155729 155729 155729 155729 155729 155729 155729 155730 155730 155732 155733 155733 155733 155736 155737 155738 155738 155739 155741 155741 155741 155742 155742 155743 156022 156022 156022 156022 156022 156025 156025 156025 156026 156027 156027 156027 156028 156029 156030 156031 156032 156033 156034 156034 156035 156037 156037 156038 156039 156041 156041 156042 156043 156044 156045 156045 156045 156046 156476 156484 156484 156484 156484 156484 156484 157268 157276 157276 157276 157276 157276 157276 157507 157507 157507 157507 157507 157508 157508 157508 157509 157510 157511 157511 157512 157512 157514 157514 157517 157519 157519 157519 157521 157521 157522 157522 157524 157526 157526 157526 157527 157528 157529 157529 157531 157533 157533 157533 157534 157534 157536 157536 157537 157538 157538 157538 157547 157852 157853 157853 157853 157853 157853 157853 157853 157853 157853 157853 157854 157854 157856 157856 157856 157856 157857 157858 157859 157860 157861 157861 157865 157865 157866 157867 157869 157869 157870 157872 157872 157873 157873 157874 157874 157874 158003 158123 158124 158124 158124 158124 158124 158124 158127 158128 158128 158128 158128 158129 158129 158130 158130 158132 158132 158133 158134 158135 158136 158136 158137 158138 158138 158140 158140 158141 158142 158142 158143 158145 158145 158146 158146 158148 158148 158149 158150 158151 158151 158152 158153 158154 158162 158162 158573 158574 158574 158574 158574 158574 158574 158574 158574 158574 158574 158575 158575 158583 158623 158674 158674 158805 158805 158805 158805 158805 158807 158807 158807 158808 158808 158810 158811 158814 158814 158814 158815 158816 158818 158818 158818 158821 158821 158821 158821 158823 158825 158825 158825 158826 158827 158828 158828 158830 158830 158831 158831 158832 158840 158840 158888 159063 159064 159064 159064 159064 159064 159064 159064 159065 159065 159067 159067 159068 159070 159070 159070 159071 159072 159073 159073 159074 159075 159076 159076 159078 159078 159080 159080 159081 159083 159083 159084 159084 159085 159086 159088 159088 159089 159089 159091 159091 159092 159093 159094 159095 159095 159095 159096 159197 159205 159205 159205 159205 159205 159205 159818 159825 159826 159826 159826 159826 159826 159826 159826 159826 159918 159918 159918 160114 160224 160267 160267 160267 160267 160267 160267 160276 160276 160276 160276 160276 160276 160276 160277 160277 160277 160381 160381 160381 160381 160381 160381 160382 160382 160389 160389 160389 160612 160612 160612 160612 160612 160613 160613 160613 160613 160614 160615 160616 160618 160618 160619 160619 160622 160622 160624 160624 160625 160627 160627 160627 160628 160628 160630 160630 160631 160632 160632 160633 160637 160637 160639 160639 160640 160642 160642 160642 160643 160644 160645 160645 160647 160648 160648 160649 160650 160650 160652 160652 160653 160654 160654 160655 160657 160657 160659 160659 160660 160661 160661 160662 160664 160666 160666 160666 160666 160667 160668 160669 160671 160671 160672 160672 160673 160674 160674 160675 160677 160677 160678 160678 160680 160680 160681 160682 160685 160685 160686 160686 160688 160688 160689 160689 161015 161016 161016 161016 161016 161016 161017 161017 161018 161018 161019 161019 161021 161022 161022 161023 161026 161026 161026 161026 161027 161029 161029 161030 161031 161031 161032 161032 161034 161034 161035 161035 161038 161039 161039 161040 161041 161042 161042 161043 161045 161045 161047 161047 161048 161049 161049 161050 161051 161052 161053 161053 161054 161055 161055 161056 161056 161176 161177 161177 161177 161177 161177 161177 161177 161179 161179 161181 161181 161182 161182 161186 161186 161186 161186 161187 161187 161189 161189 161190 161190 161191 161193 161193 161193 161196 161196 161196 161197 161198 161199 161199 161200 161202 161202 161202 161203 161204 161205 161205 161205 161561 161561 161561 161561 161709 161710 161710 161710 161710 161710 161710 161710 161711 161712 161712 161712 161716 161716 161717 161717 161718 161718 161720 161720 161721 161722 161722 161723 161724 161725 161726 161726 161728 161728 161729 161730 161731 161733 161733 161733 161735 161735 161735 161736 161738 161739 161739 161739 161741 161741 161742 161742 161744 161744 161745 161745 161746 161754 161754 162882 162923 162923 162923 162923 162923 162923 162924 162924 162924 162924 162924 162924 162925 162933 162933 162933 162933 162933 162933 162933 163029 163029 163029 163269 163312 163312 163312 163312 163312 163312 163313 163313 163313 163313 163313 163313 163313 163314 163314 163314 163314 163314 163314 163314 163322 163322 163322 163322 163322 163322 163322 163322 163365 163366 163366 163366 163601 163643 163643 163643 163643 163643 163643 163651 163651 163651 163651 163651 163651 163651 163652 163652 164024 164024 164024 164024 164025 164025 164025 164025 164027 164027 164028 164029 164031 164031 164031 164032 164034 164034 164035 164035 164037 164038 164038 164039 164042 164042 164044 164044 164045 164046 164046 164046 164208 164208 164208 164208 164208 164208 164208 164208 164208 164209 164209 164209 164210 164211 164213 164213 164213 164214 164215 164216 164217 164217 164219 164222 164222 164222 164223 164224 164225 164225 164227 164228 164228 164228 164229 164229 164340 164383 164383 164383 164383 164383 164383 164391 164391 164626 164771 164771 164771 164771 164771 164771 164771 164966 165007 165007 165007 165007 165008 165008 165008 165008 165008 165008 165017 165017 165017 165017 165017 165017 165017 165017 165017 165017 165568 165657 165658 165658 165658 165658 165658 165658 165658 165658 165658 165658 165659 165660 165662 165662 165662 165665 165665 165665 165666 165669 165670 165671 165671 165674 165674 165674 165675 165676 165677 165677 165678 165680 165680 165681 165681 165690 165690 166251 166253 166253 166253 166253 166253 166253 166253 166253 166253 166254 166254 166255 166256 166256 166257 166258 166259 166260 166260 166262 166262 166263 166264 166265 166268 166268 166268 166268 166269 166271 166271 166274 166274 166275 166276 166277 166278 166279 166279 166280 166281 166282 166283 166284 166285 166286 166287 166287 166288 166289 166290 166291 166292 166293 166293 166295 166295 166296 166297 166298 166299 166299 166300 166308 166308 166640 166642 166642 166642 166642 166642 166642 166643 166643 166643 166643 166700 166701 166701 166701 166701 166701 166701 166701 166701 166702 166702 166703 166704 166704 166704 166705 166759 166831 166831 166831 166831 166831 167553 167560 167682 167682 167682 167682 167682 167683 167683 167683 167683 167685 167685 167685 167687 167689 167689 167689 167692 167692 167692 167692 167694 167696 167696 167696 167697 167698 167699 167699 167701 167702 167702 167702 167704 167704 167706 167706 167707 167709 167709 167709 167711 167711 167712 167712 167714 167714 167715 167715 167717 167717 167719 167719 167720 167722 167722 167722 167724 167724 167726 167726 167727 167730 167730 167730 167732 167734 167734 167734 167735 167736 167736 167736 167737 168420 168422 168422 168422 168422 168422 168422 168422 168422 168429 168429 169999 169999 169999 169999 170303 170309 170309 170309 170309 171518 171519 171519 171519 171519 171519 171519 171519 171519 171519 171520 171520 171523 171523 171523 171523 171525 171525 171527 171527 171528 171528 171529 171530 171531 171532 171532 171533 171535 171535 171536 171536 171538 171538 171538 171539 171540 171540 172718 172725 172725 172725 172725 172725 172803 172810 172810 172810 172938 172938 172938 172939 172939 172939 172939 172939 172939 172939 172941 172941 172941 172942 172950 173047 173048 173048 173048 173048 173048 173048 173048 173049 173051 173051 173052 173056 173056 173056 173056 173057 173058 173059 173060 173061 173062 173062 173063 173066 173067 173067 173067 173069 173070 173070 173070 173073 173073 173074 173074 173075 173077 173077 173077 173078 173079 173079 173080 173080 173147 173148 173148 173148 173148 173148 173148 173149 173149 173149 173149 173149 173325 173326 173326 173326 173326 173326 173326 173326 173327 173327 173327 173327 173329 173331 173331 173331 173332 173333 173335 173335 173337 173339 173339 173339 173341 173341 173343 173343 173345 173345 173346 173347 173350 173350 173350 173351 173352 173353 173353 173354 173356 173356 173357 173357 173359 173361 173361 173363 173365 173365 173365 173365 173367 173368 173368 173369 173371 173371 173372 173372 173373 173375 173375 173376 173377 173379 173379 173379 173380 173381 173381 173382 173385 173385 173385 173385 173387 173387 173388 173389 173390 173391 173391 173391 175367 175419 175419 175419 175419 175419 175419 175419 175419 176684 176693 176694 176694 178140 178190 178190 178190 178190 178349 178350 178350 178350 178350 178350 178350 178351 178351 178351 178352 178352 178353 178353 178354 178355 178357 178357 178358 178358 178359 178360 178360 178361 178363 178363 178364 178365 178367 178367 178369 178369 178372 178372 178372 178372 178373 178373 178381 178950 178950 178950 178950 178951 178951 178951 178952 178952 178955 178955 178955 178956 178956 178958 178958 178959 178961 178961 178961 178963 178963 178965 178965 178966 178968 178968 178968 178969 178970 178971 178972 178973 178975 178975 178975 178975 178976 179101 179103 179103 179103 179103 179103 179103 179103 179103 179103 179103 179103 179105 179105 179107 179107 179108 179110 179110 179110 179111 179112 179113 179113 179115 179117 179117 179117 179118 179119 179119 179120 179122 179123 179123 179123 179124 179124 179263 179265 179265 179265 179265 179266 179266 179266 179266 179266 179266 179266 179267 179268 179269 179269 179271 179271 179272 179273 179275 179275 179276 179276 179278 179280 179280 179280 179281 179282 179283 179283 179285 179287 179287 179287 179288 179288 179290 179290 179291 179293 179293 179295 179297 179297 179299 179299 179300 179301 179301 179302 179303 179304 179305 179305 179307 179307 179308 179309 179310 179311 179312 179312 179314 179314 179315 179316 179317 179319 179319 179320 179322 179322 179323 179323 179324 179328 179328 179328 179329 179329 179330 179330 179331 179332 179332 179333 179335 179335 179335 179336 179338 179338 179339 179340 179342 179342 179345 179345 179346 179347 179347 179348 179350 179350 179352 179352 179353 179353 179354 179355 179356 179357 179357 179358 179360 179361 179361 179361 179362 179362 179744 179745 179745 179745 179745 179753 179753 179753 179753 179753 179753 179753 179818 179819 179819 179819 179819 179819 179819 179819 179819 179827 179827 179827 180319 180370 180370 180370 180370 180370 180370 181360 181403 181403 181403 181403 181403 181403 181405 181405 181405 181405 181405 181405 181405 181406 181406 181406 181406 181406 181406 181406 181407 181407 181407 181407 181407 181408 181408 181409 181409 181409 181409 181410 181410 181410 181410 181410 181410 181410 181411 181411 181411 181411 181411 181411 181411 181412 181412 181412 181412 181412 181412 181412 181419 181419 181419 181419 181419 181419 181419 181419 181419 181419 182472 182473 182473 182473 182473 182473 182473 182481 182481 182481 182481 182481 182481 183033 183034 183034 183034 183034 183034 183034 183034 183036 183036 183037 183037 183038 183040 183040 183040 183042 183043 183044 183044 183047 183048 183048 183049 183051 183051 183051 183052 183209 183259 183259 183259 183259 183259 183259 183259 183811 183818 183818 183818 183911 184144 184145 184145 184145 184145 184145 184145 184146 184146 184147 184147 184147 184149 184150 184150 184150 184151 184223 184275 184276 184276 184276 184276 184276 184793 184794 184794 184794 184795 184795 184795 184795 184795 184795 184796 184796 184797 184797 184798 184799 184801 184801 184802 184803 184804 184805 184806 184806 184808 184811 184811 184815 184815 184815 184815 184815 184816 186227 186479 186487 186488 186488 186488 186488 186488 186488 186488 186488 186683 186859 186860 186860 186860 186860 186860 186860 186860 186861 186869 186869 186869 187477 187478 187478 187478 187478 187478 187478 187478 187478 187478 187479 187479 187480 187480 187480 187620 187670 187670 187670 187670 187670 187670 187735 187743 187743 187743 187743 187743 187743 187743 187808 187879 187879 187879 187879 187879 187879 187879 187879;10541 10553 10553 10553 11147 11157 11157 11158 11443 13619 17247 17255 17256 17256 17256 17526 17569 17569 17569 17569 17569 17569 17571 17571 17571 17571 17572 17572 17572 17574 17574 17574 17574 17574 17574 17574 17576 17576 17576 17576 17576 17576 17576 17576 17576 17576 17580 17584 17584 17585 17588 17591 17591 17592 17594 17596 17597 17599 17602 17603 17604 17605 17607 17609 17609 17610 17611 17615 17615 17617 17618 17621 17621 17622 17624 17626 17628 17631 17632 17633 17636 17636 17637 17638 17639 18386 18396 18396 18396 18396 18396 18397 18854 18854 18854 18854 18854 18860 19037 19038 19038 19038 19038 19038 19038 19038 19039 19042 19042 19042 19045 19046 19047 19047 19050 19054 19054 19054 19056 19057 19059 19061 19062 19066 19066 19067 19069 19071 19073 19073 19075 19077 19078 19078 19081 19081 19150 19159 19159 19159 19366 19368 19368 19368 19368 19368 19368 19368 19370 19370 19372 19372 19374 19376 19376 19377 19379 19379 19381 19381 19389 19389 19390 19391 19392 19394 19394 20210 20212 20212 20212 20212 20212 20212 20212 20213 20214 20215 20215 20216 20216 20219 20219 20220 20222 20222 20222 20222 20223 20224 20225 20226 20226 20227 20230 20231 20232 20233 20233 20234 20236 20236 20237 20238 20238 20240 20240 20241 20241 20242 20243 20244 20245 20246 20246 20246 20247 20492 20536 20536 20536 20536 20536 20536 20538 20538 20538 20538 20538 20538 20538 20539 20540 20540 20540 20541 20541 20541 20541 20541 20541 20541 20542 20543 20543 20543 20543 20543 20543 20544 20544 20544 20546 20546 20546 20546 20546 20546 20546 20547 20547 20547 20547 20547 20547 20547 20550 20550 20550 20550 20550 20550 20550 20551 20551 20551 20551 20551 20551 20551 20553 20553 20553 20553 20553 20553 20553 20554 20554 20554 20554 20554 20554 20554 20563 20563 20563 20563 22221 22223 22223 22223 22223 22223 22223 22223 22223 22224 22224 22224 22228 22228 22228 22228 22238 22238 22238 22778 22786 22786 22786 22786 22786 22786 22922 22936 22936 22936 22936 22936 22936 22936 22936 22936 22936 23162 23164 23164 23164 23164 23164 23164 23164 23165 23165 23165 23165 23166 23166 23167 23167 23168 23170 23170 23170 23173 23173 23174 23174 23175 23177 23177 23177 23180 23180 23180 23181 23182 23182 23184 23184 23186 23186 23187 23187 23190 23191 23191 23191 23194 23194 23194 23195 23196 23198 23198 23198 23199 23200 23201 23201 23203 23207 23207 23207 23207 23208 23208 23208 23210 23210 23211 23212 23213 23214 23214 23215 23217 23217 23218 23219 23220 23221 23222 23223 23224 23226 23226 23226 23227 23228 23229 23229 23231 23231 23232 23233 23234 23235 23242 23242 23445 23446 23447 23447 23447 23448 23448 23448 23449 23449 23449 23449 23450 23452 23453 23453 23454 23454 23455 23456 23458 23460 23460 23460 23461 23462 23462 23463 23464 23464 23465 23465 23473 23826 23834 23834 23834 23834 23834 24277 24278 24278 24278 24278 24278 24278 24278 24279 24279 24280 24280 24282 24284 24284 24285 24289 24289 24289 24290 24292 24293 24293 24294 24296 24296 24297 24297 24298 24299 24299 24490 24491 24491 24491 24491 24491 24491 24491 24491 24492 24492 24492 24496 24496 24496 24496 24501 24503 24503 24503 24503 24930 24930 24930 24930 24930 24931 24931 24931 24932 24932 24932 24933 24934 24936 24936 24936 24937 24939 24939 24940 24952 24952 24952 24952 25175 25176 25176 25176 25176 25176 25176 25176 25177 25177 25177 25178 25180 25180 25181 25182 25183 25183 25185 25185 25186 25187 25187 25188 25190 25190 25192 25192 25193 25193 25194 25195 25196 25197 25197 25198 25200 25200 25201 25201 25203 25204 25204 25205 25207 25207 25208 25208 25209 25209 25209 25747 25800 25800 25800 25800 25801 25801 25928 25929 25929 25929 25929 25929 25929 25929 25929 25930 25930 25930 25932 25932 25933 25933 25935 25935 25936 25936 25937 25939 25939 25940 25942 25942 25943 25943 25944 25945 25946 25946 25947 25948 25949 25949 25952 25952 25953 25953 25956 25958 25958 25958 25961 25961 25961 25961 25963 25964 25965 25965 25967 25967 25967 25967 25976 26539 26542 26542 26542 26542 26543 26543 26543 26543 26543 26543 26544 26544 26544 26544 26544 26545 26545 26546 26546 26546 26546 26546 26546 26546 26554 26554 26554 26554 26554 26554 26554 26554 26554 26554 26555 26555 27568 27568 27680 27689 27689 27689 27689 27689 27988 27990 27990 27990 27990 27990 27990 27990 27992 27994 27994 27994 27996 27997 27997 27997 28006 28006 28773 28774 28774 28774 28774 28774 28775 28775 28775 28775 28776 28776 28777 28777 29050 29051 29051 29051 29051 29051 29051 29051 29052 29052 29052 29052 29055 29055 29056 29057 29059 29059 29059 29060 29061 29062 29062 29063 29065 29065 29066 29066 29067 29068 29068 29598 29606 29606 30502 30503 30503 30503 30503 30504 30504 30504 30505 30506 30507 30507 30509 30511 30511 30511 30512 30513 30515 30515 30516 30518 30518 30518 30520 30520 30522 30522 30523 30526 30526 30526 30529 30529 30529 30529 30530 30531 30531 30770 30892 30899 30899 30899 30899 30899 30899 31226 31228 31228 31228 31228 31228 31228 31228 31231 31231 31231 31231 31232 31232 31232 31233 31234 31236 31236 31236 31237 31237 31239 31239 31240 31241 31241 31244 31246 31246 31248 31248 31249 31250 31250 31251 31253 31255 31255 31255 31256 31258 31258 31258 31259 31260 31261 31261 31263 31265 31265 31265 31266 31267 31268 31268 31269 31270 31271 31271 31273 31273 31274 31275 31276 31277 31278 31278 31280 31282 31282 31282 31283 31284 31286 31286 31287 31289 31289 31290 31290 31293 31294 31294 31295 31297 31297 31298 31298 31299 31300 31301 31301 31303 31303 31305 31305 31306 31307 31307 31308 31310 31312 31312 31312 31313 31313 31315 31315 31316 31318 31318 31318 31320 31320 31321 31321 31323 31324 31324 31324 31324 31325 31973 32017 32017 32017 32017 32017 32017 32018 32018 32018 32018 32018 32018 32018 32020 32020 32020 32020 32020 32020 32020 32021 32021 32021 32021 32021 32021 32021 32023 32023 32023 32023 32023 32023 32023 32024 32024 32024 32024 32024 32024 32024 32026 32026 32026 32026 32026 32026 32026 32027 32027 32027 32027 32027 32027 32027 32028 32028 32028 32028 32028 32028 32028 32036 32036 32036 32036 32036 32036 32036 32126 32128 32128 32128 32128 32128 32128 32128 32128 32129 32129 32129 32131 32133 32133 32133 32134 32135 32135 32136 32137 32144 32144 32900 32901 32901 32901 32901 32901 32901 32901 32901 32902 32902 32902 32903 32905 32905 32905 32907 32908 32908 32908 32910 32910 32911 32911 32917 32917 32917 32917 32918 32919 32920 32920 32922 32922 32922 32923 32925 32925 32926 32927 32928 32928 32929 32930 32931 32932 32933 32934 32935 32936 32937 32937 32939 32939 32940 32941 32942 32943 32950 32950 34795 35071 35071 35071 35071 35071 35071 35071 35071 35072 35072 35073 35073 35075 35075 35076 35077 35080 35080 35080 35080 35084 35086 35086 35086 35089 35089 35089 35089 35091 35093 35093 35093 35096 35096 35096 35097 35098 35098 35099 35100 35102 35102 35104 35104 35105 35107 35107 35107 35108 35109 35110 35111 35112 35114 35114 35114 35117 35117 35117 35117 35119 35121 35121 35121 35123 35123 35123 35124 35125 35125 35133 35507 35551 35551 35551 35551 35553 35553 35553 35553 35553 35553 35554 35554 35554 35554 35554 35554 35554 35556 35556 35556 35556 35556 35556 35556 35557 35557 35557 35557 35557 35557 35557 35565 35565 35565 35565 35565 35565 35565 35565 35565 35565 35565 36270 36277 36278 36522 37713 37756 37756 37756 37756 37756 37756 37757 37757 37757 37757 37757 37757 37757 37766 37766 37766 37766 37766 37766 37766 37766 37766 37766 37766 38393 38401 38401 38401 38863 38863 38863 38863 38863 39362 39362 39528 39536 39536 39536 39536 39536 39536 39536 39536 39536 39747 39799 39799 41972 41973 41974 41974 41974 41974 41974 41974 41974 41975 41975 41975 41976 41977 41977 41978 41980 41982 41982 41982 41984 41984 41985 41985 41986 41987 41988 41988 41990 41990 41998 41998 42120 42170 42170 42170 42170 42267 42269 42269 42269 42269 42269 42269 42269 42269 42270 42270 42270 42271 42272 42274 42274 42276 42276 42277 42278 42281 42281 42281 42282 42283 42440 42441 42441 42441 42441 42441 42442 42442 42442 42442 42442 42443 42444 42445 42446 42446 42448 42448 42449 42449 42451 42453 42453 42453 42454 42455 42458 42458 42459 42461 42461 42461 42462 42463 42464 42464 42466 42468 42468 42468 42469 42470 42471 42471 42472 42474 42474 42474 42476 42476 42477 42477 42478 42486 42945 42988 42988 42988 42988 42988 42988 42989 42989 42989 42989 42989 42989 42989 42990 42991 42991 42991 42991 42991 42991 42992 42992 42992 42992 42992 42992 42992 42993 42993 42993 42993 42993 42993 42993 42994 42994 42994 42994 42994 42994 42995 43002 43002 43002 43002 43002 43002 43002 43002 43002 43282 43282 44703 44754 45409 45410 45410 45410 45410 45410 45410 45410 45411 45411 45411 45411 45412 45413 45414 45414 45417 45417 45417 45418 45419 45421 45422 45422 45423 45423 45424 45425 45426 45427 45427 45428 45429 45430 45430 46231 46239 46239 46239 46239 46572 46616 46616 46616 46616 46616 46616 46617 46617 46617 46617 46617 46617 46617 46618 46618 46618 46618 46618 46619 46619 46620 46620 46620 46620 46620 46620 46620 46628 46628 46628 46628 46628 46628 46628 46628 46628 46628 46628 46628 46897 46897 46898 46898 46899 46899 46899 46900 46901 46901 46903 46903 46904 46906 46906 46906 46907 46909 46909 46909 46911 46911 46912 46912 46914 46914 46915 46915 46922 47017 47461 47462 47462 47463 47463 47463 47463 47463 47463 47463 47466 47467 47467 47467 47467 47467 47468 47468 47469 47469 47471 47471 47472 47473 47475 47475 47476 47476 47477 47478 47478 47479 47480 47481 47482 47482 47484 47484 47486 47486 47488 47488 47488 47489 47491 47491 47491 47492 47493 47495 47495 47495 47498 47498 47499 47500 47501 47503 47503 47503 47505 47505 47507 47507 47508 47509 47509 47509 47625 47626 47626 47626 47626 47626 47626 47626 47626 47626 47627 47627 47628 47629 47629 47630 47632 47632 47633 47633 47634 47635 47635 47636 47637 47638 47638 47639 47643 47643 47650 47650 48015 48015 48015 48015 48106 48113 48308 48309 48309 48309 48309 48309 48309 48309 48310 48310 48311 48311 48312 48314 48314 48314 48316 48316 48316 48857 49018 49067 49067 49067 49067 49067 49235 49235 49235 49235 49236 49243 49243 49243 50123 50124 50124 50124 50124 50124 50124 50124 50125 50125 50126 50126 50127 50129 50129 50129 50130 50131 50132 50132 50134 50136 50136 50136 50137 50138 50138 50139 50140 50143 50143 50143 50144 50144 50145 50145 50147 50148 50148 50149 50153 50153 50154 50154 50155 50155 50426 50428 50428 50428 50428 50428 50428 50428 50428 50428 50430 50430 50431 50432 50432 50433 50434 50435 50436 50436 50439 50439 50439 50440 50441 50443 50443 50443 50445 50445 50445 50446 50447 50449 50449 50450 50451 50451 50453 50453 50454 50455 50455 50456 50458 50458 50466 50466 50986 50988 50988 50988 50988 50988 50988 50988 50989 50989 50990 50990 50991 50991 50993 50994 50996 50996 50996 50997 51004 51316 51317 51317 51317 51317 51317 51317 51318 51318 51321 51321 51321 51321 51580 51624 51624 51624 51624 51624 51624 51626 51626 51626 51626 51626 51626 51626 51627 51627 51627 51628 51628 51628 51628 51629 51629 51629 51629 51629 51629 51630 51631 51631 51631 51631 51631 51631 51631 51637 51637 51637 51638 51968 52011 52012 52012 52012 52012 52012 52021 52021 52021 52021 52021 52021 52152 52152 52152 52152 52310 52311 52311 52312 52312 52312 52312 52312 52318 52318 52318 52319 52708 52758 52929 52930 52930 52931 52931 52931 52931 52932 52932 52932 52932 52932 52932 52933 52934 52935 52936 52938 52938 52939 52939 52941 52943 52943 52943 52944 52945 52946 52946 52947 52948 52949 52950 52953 52953 52953 52953 52955 52956 52956 52956 52958 52958 52959 52959 52961 52961 52962 52963 52965 52965 52966 52966 52968 52969 52969 52969 52971 52971 52972 52972 52974 52975 52975 52976 52978 52978 52979 52979 52982 52983 52984 52984 52986 52986 52987 52988 52990 52991 52991 52991 52992 52993 52994 52994 52996 52997 52998 52998 52999 53000 53001 53001 53004 53004 53004 53004 53012 53012 53135 53137 53137 53137 53137 53137 53137 53138 53139 53140 53140 53140 53142 53142 53143 53143 53145 53145 53147 53147 53149 53149 53149 53150 53151 53158 53158 53664 53708 53708 53708 53708 53708 53708 53709 53709 53709 53709 53710 53710 53710 53717 53717 53718 53718 53718 53718 53718 53718 53718 53718 53718 53973 54016 54016 54016 54016 54016 54016 54017 54017 54017 54017 54018 54018 54018 54019 54019 54019 54019 54019 54019 54019 54021 54021 54021 54021 54021 54021 54021 54022 54022 54022 54023 54023 54023 54023 54024 54024 54024 54024 54026 54026 54026 54026 54026 54026 54026 54027 54027 54027 54027 54027 54027 54028 54029 54029 54029 54029 54029 54029 54029 54035 54036 54036 54036 54036 54036 54036 54036 54036 54036 54297 54347 54347 54347 54499 54500 54500 54500 54500 54500 54501 54501 54501 54502 54502 54502 54505 54505 54505 54505 54507 54508 54509 54509 54511 54511 54511 54512 54514 54514 54515 54516 54517 54517 54519 54519 54522 54523 54523 54524 54527 54527 54527 54532 54532 54532 54532 54539 54539 54976 55019 55019 55019 55019 55021 55021 55021 55021 55021 55021 55022 55022 55022 55022 55022 55022 55023 55024 55024 55024 55024 55024 55024 55024 55032 55032 55032 55032 55032 55032 55032 55032 55032 55032 55406 55407 55407 55407 55408 55408 55408 55408 55408 55408 55408 55408 55409 55409 55409 55409 55410 55410 55411 55411 55412 55413 55413 55414 55415 55416 55416 55417 55665 55665 55665 56518 56639 56640 56640 56640 56640 56640 56640 56640 56641 56641 56642 56642 56643 56645 56645 56645 56647 56647 56648 56648 56650 56652 56652 56652 56653 56654 56655 56655 56657 56658 56658 56659 56661 56661 56662 56662 56663 56784 56786 56786 56786 56786 56787 56788 56788 56788 56788 56788 56788 56790 56798 56798 58043 58095 58095 58095 58095 58095 58095 58180 58180 58180 58180 58333 58333 58333 58333 58333 58333 58334 58334 58336 58336 58337 58337 58339 58341 58341 58341 58341 58341 58343 58343 58343 58345 58346 58347 58347 58347 58349 58349 58350 58350 58352 58353 58353 58354 58354 58354 58355 58356 58356 58357 58359 58360 58360 58361 58363 58363 58364 58365 58366 58366 58367 58367 58368 58370 58370 58370 58372 58372 58373 58373 58374 58374 58375 58378 58378 58379 58380 58382 58382 58384 58384 58385 58386 58386 58386 58387 58389 58389 58391 58391 58392 58392 58393 58394 58395 58396 58397 58397 58399 58400 58400 58401 58402 58403 58404 58404 58406 58407 58407 58408 58409 58410 58418 58419 58659 58660 58660 58660 58660 58660 58660 58660 58661 58661 58662 58662 58663 58663 58664 58665 58666 58667 58667 58668 58672 58672 58672 58672 58776 58784 58784 58784 58784 58898 58907 58907 58907 58907 58907 58907 59238 59287 59287 59287 59287 59287 59287 59458 59466 59466 59466 59466 59466 59466 59543 59545 59545 59545 59545 59545 59545 59546 59548 59548 59549 59549 59550 59551 59551 59552 59552 59721 59770 59770 59770 61852 61902 61902 61902 61902 62160 62203 62203 62203 62203 62203 62203 62204 62205 62205 62205 62206 62206 62206 62206 62206 62206 62206 62207 62207 62207 62207 62207 62207 62207 62215 62215 62215 62215 62215 62215 62215 62215 62215 62215 62303 62787 62847 62895 62895 62895 62895 62896 62896 62904 62904 62904 62904 62904 62904 62904 62904 62904 62904 62904 62904 62904 62968 63352 63352 63352 63352 63352 63355 63619 63620 63620 63620 63620 63620 63620 63621 63621 63621 63621 63849 64276 64320 64320 64320 64320 64320 64320 64321 64321 64321 64321 64321 64321 64321 64329 64329 64329 64329 64330 64330 64330 64532 64533 64533 64533 64533 64533 64533 64533 64533 64533 64533 64534 64535 64535 64535 64536 64539 64539 64539 64539 64541 64543 64543 64543 64546 64546 64548 64548 64549 64551 64551 64551 64552 64553 64555 64555 64559 64559 64559 64561 64562 64563 64564 64564 64566 64566 64567 64568 64569 64569 64570 64570 64692 64700 64700 64700 64700 64700 64700 64700 64700 64745 64795 64795 64795 64795 64795 64795 65132 65132 65132 65132 65132 65132 65132 65132 65133 65401 65401 65401 65401 65401 65402 65402 65402 65403 65403 65403 65403 65405 65406 65406 65406 65414 66116 66118 66118 66118 66118 66118 66118 66118 66118 66118 66118 66118 66119 66120 66121 66121 66123 66124 66124 66126 66126 66127 66128 66129 66130 66131 66131 66132 66133 66134 66135 66136 66137 66137 66139 66140 66140 66141 66142 66143 66144 66145 66146 66146 66147 66148 66149 66150 66151 66152 66154 66155 66156 66157 66158 66159 66160 66161 66161 66162 66163 66164 66165 66166 66167 66168 66168 66169 66177 66177 67405 67405 67405 67405 67405 67405 67407 67407 67408 67409 67409 67410 67411 67412 67413 67413 68013 68014 68014 68014 68014 68016 68016 68016 68016 68016 68023 68023 68023 68177 68220 68220 68220 68220 68220 68220 68221 68221 68221 68221 68221 68221 68221 68222 68222 68222 68222 68222 68222 68222 68231 68231 68231 68231 68232 68232 68232 68232 68232 68298 68299 68299 68299 68299 68299 68299 68299 68300 68300 68300 68300 68302 68302 68303 68304 68306 68306 68307 68307 68309 68309 68310 68311 68314 68316 68316 68316 68328 68328 68328 68328 68662 68663 68663 68663 68663 68664 68665 68665 68665 68665 68665 69687 69687 69688 69688 69688 69688 69688 69865 69867 69867 69867 69867 69867 69867 69867 69867 69867 69868 69868 69868 69876 70579 70580 70580 70580 70580 70580 70580 70580 70580 70581 70581 70584 70585 70593 70593 71012 71106 71113 71114 71114 71114 71114 71114 71196 71204 71204 71204 71204 71204 71204 71205 71373 71374 71374 71374 71374 71376 71376 71376 71377 71377 71385 71386 71771 71780 71780 71780 71780 71780 71780 71781 71781 72143 72144 72144 72144 72144 72144 72144 72151 72299 72299 72299 72299 72562 72604 72604 72604 72604 72604 72604 72606 72606 72606 72606 72606 72606 72606 72607 72607 72607 72607 72607 72607 72607 72609 72609 72609 72609 72609 72609 72609 72610 72610 72610 72610 72610 72610 72610 72611 72611 72611 72611 72611 72611 72611 72612 72612 72612 72612 72613 72613 72613 72613 72614 72614 72614 72615 72615 72615 72615 72615 72615 72615 72616 72616 72616 72616 72616 72616 72616 72616 72616 72617 72618 72618 72620 72621 72622 72623 72625 72625 72626 72626 72627 72628 72629 72629 72630 72630 73044 73045 73045 73045 73045 73045 73045 73045 73046 73046 73046 73047 73048 73049 73050 73050 73052 73052 73053 73053 73054 73056 73056 73056 73057 73058 73060 73060 73063 73064 73064 73064 73076 73076 73076 73899 73900 73900 73900 73900 73900 73900 73900 73900 73900 73901 73902 73909 73909 76692 76692 76692 76693 76693 76700 78056 78057 78057 78057 78057 78057 78057 78058 78058 78058 78058 78058 78059 78060 78060 78060 78068 79529 79538 79538 79538 79538 79538 79538 79538 80035 80036 80036 80036 80036 80036 80036 80036 80038 80038 80039 80039 80041 80041 80042 80042 80043 80044 80045 80046 80047 80048 80049 80049 80051 80051 80052 80053 80054 80055 80055 80056 80056 80300 80301 80301 80301 80301 80301 80301 80302 80302 80303 80303 80303 80305 80305 80307 80307 80308 80310 80310 80310 80313 80313 80313 80314 80315 80315 80316 80317 80319 80319 80320 80320 80322 80324 80324 80324 80325 80327 80327 80327 80328 80329 80329 80330 80333 80333 80333 80333 80341 80341 81102 81109 81109 81109 81109 81109 81109 81268 81270 81270 81270 81270 81270 81270 81270 81271 81271 81272 81273 81275 81275 81277 81277 81279 81279 81279 81280 81282 81282 81283 81283 81285 81285 81286 81287 81288 81289 81292 81292 81294 81294 81296 81296 81297 81298 81299 81299 81300 81307 81698 81698 81698 81698 81698 81699 81700 81700 81700 81708 81832 81875 81875 81875 81875 81875 81875 81884 81884 81884 81884 81884 81884 82047 82055 82055 82055 82055 82349 82399 82399 82399 82462 82463 82463 82463 82463 82464 82464 82464 82464 82464 82464 82464 82465 82467 82467 82467 82468 82469 82470 82470 82471 82472 82473 82473 82474 82482 82482 82641 82683 82683 82683 82683 82683 82683 82692 82692 82692 82692 82692 82693 83009 83058 83058 83651 83652 83652 83652 83652 83652 83652 83652 83652 83652 83652 83653 83653 83654 83654 83654 83662 83875 83926 83926 83926 85542 85544 85544 85544 85544 85544 85544 85544 85545 85545 85546 85546 85546 85547 85551 85552 85552 85552 85552 85552 85553 85553 85554 85555 85557 85557 85557 85558 85560 85560 85562 85562 85563 85564 85564 85565 85567 85567 85568 85568 85569 85571 85571 85571 85573 85573 85574 85574 85576 85577 85577 85578 85579 85580 85580 85581 85583 85583 85584 85584 85589 85589 85589 85590 85590 85591 85591 85764 85765 85765 85765 85765 85765 85765 85766 85766 85766 85766 85767 85769 85769 85769 85770 85771 85772 85773 85773 85775 85775 85775 85776 85777 85778 85778 85779 85781 85781 85782 85782 85785 85787 85787 85787 85788 85789 85790 85790 85792 85794 85794 85794 85796 85796 85797 85797 85798 85799 85799 85800 85802 85802 85803 85803 85805 85806 85806 85807 85809 85809 85810 85810 85812 85812 85813 85814 85816 85816 85817 85817 85818 85819 85819 85820 85821 85842 85842 86545 86587 86587 86587 86587 86588 86588 86590 86590 86590 86590 86590 86590 86590 86591 86591 86591 86591 86591 86591 86591 86592 86592 86592 86592 86592 86593 86593 86594 86594 86594 86594 86594 86594 86594 86595 86595 86595 86595 86595 86595 86595 86596 86596 86596 86596 86596 86596 86596 86597 86598 86598 86598 86598 86598 86598 86599 86599 86599 86599 86599 86599 86599 86606 86606 86606 86606 86606 86607 86607 86864 86872 86872 86872 86872 86872 86872 86950 86951 86951 86951 86951 86952 86952 86952 86953 86954 86954 86955 86956 86960 86961 86961 86961 86961 86962 86962 86963 86963 86964 86965 86967 86967 86968 86969 86970 86970 86970 86978 87488 87489 87489 87489 87489 87489 87489 87489 87492 87494 87494 87494 87496 87496 87497 87497 87499 87500 87501 87501 87503 87503 87504 87504 87505 87506 87507 87507 87603 87604 87604 87604 87604 87604 87604 87604 87604 87605 87605 87605 87613 87613 87711 87712 87712 87712 87712 87713 87713 87713 87713 87713 87717 87717 87718 87718 87718 87718 87720 87720 87721 87721 87724 87724 87724 87725 87726 87726 87726 88527 88579 88579 88579 88579 88579 88579 88579 88632 88632 88632 88632 88847 88903 88903 88903 88903 88903 89101 89150 89269 89270 89270 89270 89270 89270 89270 89271 89271 89273 89273 89273 89274 89275 89275 89276 89277 89279 89279 89280 89281 89281 89282 89282 89283 89284 89284 89467 89511 89511 89511 89511 89512 89513 89513 89513 89513 89513 89514 89514 89514 89514 89514 89514 89514 89515 89515 89515 89515 89515 89515 89515 89516 89516 89516 89516 89516 89516 89516 89516 89517 89517 89524 89524 89750 89791 89791 89791 89791 89791 89791 89793 89793 89793 89793 89793 89793 89793 89794 89794 89794 89794 89794 89794 89794 89803 89803 89803 89803 89803 89803 90027 90072 90072 90072 90072 90072 90072 90073 90073 90073 90073 90073 90073 90073 90082 90082 90082 90082 90082 90082 90082 90082 90082 90082 90192 90194 90194 90194 90194 90194 90194 90194 90194 90195 90195 90196 90197 90198 90198 90199 90201 90201 90202 90203 90204 90205 90205 90206 90208 90208 90210 90210 90211 90213 90213 90213 90216 90217 90217 90217 90219 90221 90221 90221 90222 90223 90224 90224 90226 90226 90227 90228 90229 90230 90231 90231 90232 90233 90235 90235 90236 90238 90238 90239 90239 90240 90240 90241 90243 90244 90244 90245 90247 90247 90248 90248 90248 90256 90806 90807 90807 90807 90807 90807 90807 90808 90808 90808 90808 90808 90808 90990 90991 90991 90991 90991 90991 90991 90991 90992 90993 90993 90993 90994 90995 90995 90996 90997 90999 90999 90999 91001 91001 91002 91002 91003 91004 91005 91005 91010 91010 91010 91011 91012 91013 91013 91014 91014 91015 91015 91178 91178 91178 91178 91178 91179 91179 91179 91180 91180 91182 91182 91183 91184 91184 91185 91187 91187 91188 91189 91192 91192 91192 91193 91194 91194 91195 91196 91198 91198 91199 91199 91201 91201 91202 91203 91205 91205 91206 91206 91207 91208 91208 91209 91211 91211 91214 91214 91215 91216 91216 91216 91316 91317 91317 91317 91317 91317 91317 91317 91318 91318 91318 91319 91320 91322 91322 91322 91323 91324 91325 91325 91327 91328 91328 91329 91331 91331 91332 91332 91333 91334 91334 91337 91339 91339 91340 91340 91342 91342 91343 91344 91346 91346 91347 91347 91347 91348 91348 91964 91965 91965 91965 91965 91965 91965 91966 91966 91966 91966 91966 91967 91969 91969 91969 91971 91971 91972 91972 91974 91976 91976 91976 91976 91977 91977 92264 92307 92307 92308 92308 92308 92308 92309 92309 92309 92309 92309 92309 92309 92310 92310 92310 92310 92310 92310 92310 92311 92311 92311 92311 92311 92311 92311 92319 92319 92319 92319 92319 92319 92319 92319 92406 92413 92413 92513 92555 92555 92555 92555 92555 92555 92559 92559 92559 92560 92560 92560 92560 92568 92568 92568 92568 92568 92568 92568 92568 92929 92937 92937 92937 92937 93314 93315 93315 93315 93315 93315 93315 93315 93316 93317 93317 93317 93319 93319 93320 93320 93322 93323 93323 93323 93324 93324 93549 93550 93550 93550 93550 93550 93550 93550 93550 93552 93552 93552 93553 93553 93554 93554 93555 93563 94704 94704 94704 94704 94704 94705 94705 94705 94706 94709 94709 94709 94710 94711 94712 94712 94714 94714 94715 94716 94718 94718 94719 94719 94721 94722 94722 94723 94724 94725 94726 94726 94727 94729 94729 94730 94732 94732 94733 94733 94734 94735 94735 94736 94737 94738 94738 94739 94854 94855 94855 94855 94855 94855 94856 94856 94857 94858 94858 94859 94860 94861 94862 94862 94863 94864 94864 94963 94964 94964 94964 94964 94964 94965 94965 94966 94968 94968 94968 94969 94969 94971 94971 94972 94974 94974 94974 94976 94976 94977 94977 94978 94979 94980 94980 94981 94981 94981 95369 95378 95378 95378 95378 96195 96195 96195 96195 96300 96300 96300 96300 96302 96984 97034 97307 97308 97308 97308 97308 97308 97308 97308 97308 97308 97309 97309 97310 97671 97672 97672 97672 97673 97673 97673 97673 97673 97673 97673 97674 97675 97676 97676 97677 97678 97679 97680 97680 97682 97683 97683 97684 97685 97686 97687 97687 97689 97690 97691 97691 97692 97693 97694 97694 97699 97699 97699 97699 97701 97703 97703 97703 97704 97704 97705 97706 97707 97709 97709 97709 97713 97713 97713 97713 97714 97716 97716 97716 97717 97718 97718 97719 97721 97722 97722 97723 97725 97725 97725 97726 97727 97729 97729 97729 97730 97731 97732 97732 97734 97735 97735 97736 97738 97738 97738 97738 97747 97747 98130 98131 98131 98131 98131 98131 98131 98132 98133 98133 98133 98134 98135 98135 98136 98137 98139 98139 98140 98141 98142 98144 98144 98144 98145 98146 98147 98147 98148 98150 98150 98150 98152 98152 98153 98153 98155 98155 98156 98156 98158 98158 98158 98166 98478 98634 98635 98635 98635 98635 98635 98635 98635 98636 98637 98639 98639 98640 98641 98641 98642 98643 98644 98645 98645 98647 98648 98648 98649 98651 98651 98652 98652 98653 98654 98654 98655 98657 98657 98658 98659 98660 98661 98661 98662 98663 98663 98671 99171 99171 99171 99171 99173 99173 99174 99175 99176 99177 99177 99177 99179 99180 99181 99181 99182 99184 99184 99184 99187 99187 99187 99187 99189 99191 99191 99191 99192 99192 99193 99194 99195 99195 99196 99196 99197 99198 99198 99400 99401 99401 99401 99401 99401 99401 99401 99402 99402 99402 99402 99406 99406 99408 99408 99409 99410 99410 99411 99412 99413 99414 99414 99415 99417 99417 99417 99419 99419 99420 99421 99422 99422 99423 99424 99426 99426 99427 99427 99430 99430 99430 99430 99431 99432 99433 99433 99435 99435 99436 99436 99438 99438 99440 99440 99443 99443 99443 99443 99444 99444 99446 99446 99447 99449 99450 99451 99453 99453 99454 99454 99458 99458 99458 99458 99459 99459 99460 99460 99462 99462 99464 99464 99465 99467 99467 99467 99468 99469 99470 99470 99472 99474 99474 99474 99475 99475 99475 99476 99484 100705 100755 100755 100755 100755 100755 100755 100755 100842 100843 100843 100843 100843 100844 100844 100844 100844 100845 100845 100845 100846 100849 100849 100849 100850 100850 100852 100852 100853 100855 100855 100855 100857 100857 100859 100859 100862 100862 100863 100864 100865 100866 100867 100867 100869 100870 100870 100871 100872 100873 100874 100874 100876 100877 100878 100878 100879 100880 100881 100882 100883 100884 100884 100885 100886 100887 100888 100889 100889 100896 101214 101857 101859 101859 101859 101859 101859 101859 101859 101859 101859 101863 101863 101863 101863 101863 101863 101864 101864 101865 101865 101868 101868 101869 101869 101870 101872 101872 101872 101873 101874 101874 101875 101875 102061 102062 102062 102062 102062 102063 102063 102063 102063 102064 102064 102064 102065 102067 102067 102067 102070 102071 102071 102072 102074 102074 102076 102076 102077 102079 102079 102079 102080 102080 102081 102081 102306 102347 102347 102348 102348 102348 102348 102349 102349 102349 102349 102349 102349 102349 102350 102350 102350 102350 102350 102350 102350 102351 102351 102351 102351 102351 102351 102351 102359 102360 102360 102360 102360 102360 102360 102360 103002 103004 103004 103004 103004 103005 103005 103005 103005 103005 103005 103006 103007 103008 103008 103009 103009 103017 103356 103357 103357 103357 103357 103358 103358 103358 103358 103358 103359 103359 103360 103361 103362 103362 103363 103370 103944 103944 103944 103944 103945 103946 103946 103946 103946 103946 103947 103948 103949 103950 103951 103952 103953 103954 103954 103955 103957 103957 103959 103959 103960 103961 103961 103962 103963 103965 103965 103965 103967 103967 103968 103969 103970 103971 103971 103973 103974 103974 103976 103976 103979 103980 103980 103981 103982 103983 103983 103984 103985 103985 104048 104048 104048 104048 104048 104048 104049 104049 104051 104051 104052 104052 104054 104054 104055 104055 104057 104058 104058 104058 104066 104376 104377 104377 104377 104377 104377 104377 104377 104378 104378 104378 104378 104380 104380 104380 104381 104382 104530 104631 104631 104631 104631 104631 104631 104632 104632 104632 104632 104632 104632 104632 104633 104633 104633 104633 104633 104633 104633 104634 104634 104634 104634 104635 104635 104635 104635 104635 104635 104635 104642 104642 104642 104642 104643 104643 104643 104643 104643 104643 104643 104715 104722 104722 104722 104722 104722 104723 105171 105171 105171 105171 105172 105172 105173 105173 105174 105175 105176 105176 105178 105178 105179 105179 105180 105187 105272 105273 105273 105273 105273 105273 105273 105273 105273 105273 105274 105274 105275 105275 105276 105276 105278 105278 105279 105280 105282 105282 105283 105283 105284 105285 105285 105286 105288 105288 105289 105289 105290 105290 105737 105944 105995 105995 105995 105995 105995 105995 106487 106488 106488 106488 106488 106489 106489 106489 106493 106493 106493 106493 106494 106494 106495 106495 106498 106498 106498 106499 106501 106502 106502 106503 106505 106505 106505 106506 106507 106509 106509 106509 106510 106511 106512 106512 106514 106516 106516 106516 106517 106517 106517 106518 106978 106985 106985 107214 107224 107224 107224 107224 107224 107224 107224 107850 109081 109131 109131 109131 109131 109202 109209 109209 109246 109254 109254 109254 110424 110431 110431 110431 110431 110607 110616 110616 110616 110616 110616 110616 110930 110931 110931 110931 110931 110931 110931 110931 110932 110933 110933 110934 110936 110936 110937 110938 110939 110940 110941 110941 110943 110943 110944 110945 110946 110947 110948 110948 110950 110951 110951 110952 110953 110954 110955 110955 110956 110958 110958 110959 110960 110961 110962 110963 110963 110964 110965 110966 110967 110968 110968 110969 110969 112039 112046 112046 112046 112046 112908 112958 112958 113095 113138 113138 113139 113139 113147 113147 113147 113353 113353 113353 113353 113354 113355 113355 113355 113355 113357 113357 113357 113359 113359 113361 113361 113362 113364 113364 113364 113367 113367 113367 113367 113369 113371 113371 113371 113373 113373 113373 113374 113375 113377 113377 113377 113379 113379 113380 113380 113382 113384 113384 113384 113386 113386 113386 113387 113388 113389 113390 113390 113392 113392 113393 113394 113398 113398 113398 113399 113400 113401 113402 113402 113404 113404 113405 113406 113407 113408 113409 113409 113410 113411 113411 113412 113414 113414 113415 113415 113416 113417 113417 113719 113720 113720 113720 113720 113720 113720 113720 113721 113721 113721 113722 113724 113725 113725 113725 113727 113728 113728 113728 113729 113729 113729 113813 113821 113821 113821 113821 113821 113821 113821 114105 114105 114105 114105 114105 114105 114539 114547 114547 114547 114547 114547 114547 114547 114651 114658 114658 114658 114658 114658 114658 114794 114794 114794 114794 114794 114794 114795 114795 114795 114795 114796 114796 114798 114798 114799 114800 114802 114802 114803 114803 114804 114805 114805 114806 114808 114808 114810 114810 114811 114811 114812 114813 114814 114815 114815 114816 114818 114818 114819 114820 114821 114822 114822 114823 114825 114825 114825 114825 114833 115401 115450 115451 115451 115451 115451 115631 115632 115632 115632 115632 115632 115632 115632 115634 115634 115634 115635 115637 115638 115638 115639 115641 115641 115642 115642 115643 115645 115645 115645 115646 115647 115648 115648 115650 115651 115651 115651 115859 115866 115866 115866 115866 115866 115866 115866 115951 116003 116003 116003 116003 116003 116003 116092 116099 116099 116099 116939 116940 116940 116941 116941 116941 116941 116941 116941 116944 116944 116944 116947 116948 116949 116949 116950 116951 116951 117172 117173 117173 117173 117174 117174 117174 117174 117175 117175 117175 117175 117183 117183 117263 117271 117271 117271 117271 117389 117390 117390 117390 117390 117390 117390 117391 117391 117391 117392 117392 117393 117394 117394 117395 117397 117398 117398 117398 117399 117400 117400 117401 117403 117403 117405 117405 117406 117406 117407 117408 117409 117410 117410 117411 117412 117413 117413 117628 117678 117678 117678 117678 118484 118485 118485 118485 118485 118485 118486 118486 118487 118488 118488 118489 118491 118491 118492 118492 118493 118727 118727 118728 118728 118728 118728 118728 118728 118728 118728 118729 118729 118731 118733 118733 118733 118733 118736 118736 118736 118737 118738 118738 118738 118739 118876 118877 118878 118878 118878 118878 118878 118878 118878 118879 118879 118879 118881 118881 118883 118883 118884 118886 118886 118886 118887 118887 118887 118888 118928 119004 119004 119004 119161 119210 119210 119211 119211 119211 119581 119582 119582 119582 119582 119584 119584 119584 119587 119587 119588 119588 119590 119592 119592 119592 119593 119594 119595 119595 119597 119598 119598 119599 119601 119601 119603 119603 119604 119605 119605 119606 119608 119608 119609 119610 119611 119612 119612 119613 119615 119615 119616 119618 119619 119619 119620 119622 119622 119624 119624 119625 119626 119626 119627 119629 119629 119630 119631 119632 119635 119635 119636 119638 119639 119640 119640 119641 119642 119642 119643 119645 119645 119647 119647 119650 119650 119650 119650 119652 119653 119653 119653 119656 119656 119656 119657 119659 119661 119661 119661 119663 119663 119663 119664 119665 119666 119666 119666 119816 119866 119866 119866 120014 120014 120014 120014 120014 120015 120015 120015 120016 120018 120018 120018 120019 120023 120023 120024 120027 120027 120027 120027 120029 120030 120030 120030 120031 120184 120227 120227 120227 120227 120228 120228 120228 120228 120228 120228 120237 120237 120237 120237 120237 120237 120237 120237 120237 120237 120237 120238 120275 120282 120462 120464 120464 120464 120464 120464 120464 120464 120464 120464 120465 120466 120466 120467 120467 121033 121035 121035 121035 121035 121035 121035 121035 121035 121036 121036 121036 121038 121038 121038 121040 121041 121042 121042 121042 121044 121044 121046 121046 121047 121048 121048 121049 121051 121051 121053 121053 121054 121056 121056 121056 121057 121058 121060 121060 121061 121062 121062 121063 121065 121065 121066 121066 121222 121230 121230 121230 121230 121230 121230 121472 121480 121480 121480 121480 121480 121480 121480 121480 121480 122494 122496 122496 122496 122496 122496 122496 122497 122497 122497 122497 122497 122498 122498 122499 122500 122502 122502 122503 122503 122506 122507 122507 122508 122510 122510 122512 122512 122513 122513 122514 122515 122516 122517 122517 122518 122520 122520 122520 122674 122674 122674 122674 122674 122674 123736 123744 123744 123744 123744 123744 123744 123744 123844 123887 123887 123887 123887 123888 123888 123888 123888 123888 123888 123897 123897 123897 123897 123897 123897 123897 123897 123897 123897 123898 123898 124606 124607 124607 124607 124607 124607 124607 124608 124608 124608 124608 124609 124610 124610 124750 124751 124751 124751 124751 124751 124752 124752 124753 124755 124755 124755 124756 124757 124758 124758 124760 124761 124762 124762 124763 124763 124765 124765 124766 124768 124768 124768 124770 124770 124770 124778 125080 125087 125087 125087 125087 125467 125468 125468 125468 125468 125468 125468 125468 125468 125470 125470 125470 125471 125471 125473 125473 125474 125476 125476 125476 125478 125478 125480 125480 125481 125483 125483 125483 125485 125485 125487 125487 125488 125489 125489 125490 125492 125492 125494 125494 125495 125496 125496 125497 125499 125499 125500 125500 125501 125502 125503 125504 125507 125507 125509 125509 125510 125512 125512 125512 125514 125516 125516 125516 125517 125517 125518 125519 125520 125521 125522 125523 125524 125524 125525 125526 125527 125528 125528 125529 125682 125684 125684 125684 125684 125684 125684 125684 125685 125685 125685 125686 125688 125688 125689 125689 125690 125691 125691 125692 125694 125694 125695 125696 125697 125697 125698 125699 125700 125701 125701 125702 125702 125711 125711 125865 125866 125866 125866 125866 125866 125866 125866 125866 125867 125867 125867 125869 125869 125870 125870 125871 126042 126042 126042 126042 126043 126043 126043 126043 126044 126045 126045 126045 126047 126047 126049 126049 126050 126053 126053 126053 126054 126054 126055 126055 126056 126067 126067 126138 126139 126139 126139 126139 126139 126139 126139 126139 126139 126140 126140 126141 126141 126142 126142 126144 126144 126151 126151 126605 126655 126655 126655 126727 126729 126729 126729 126729 126729 126729 126729 126729 126736 126736 126736 126834 126841 126841 126841 127089 127090 127090 127090 127090 127090 127090 127090 127092 127092 127092 127097 127097 127097 127097 127097 127099 127099 127099 127100 127101 127102 127103 127103 127105 127105 127107 127107 127108 127110 127110 127110 127112 127112 127112 127113 127114 127115 127116 127116 127120 127120 127121 127121 127123 127124 127124 127125 127126 127126 127128 127128 127129 127130 127131 127131 127131 127132 127468 127518 127518 127518 127518 127518 127518 128643 128644 128644 128644 128644 128644 128644 128644 128644 128644 128645 128646 128649 128649 128649 128649 128651 128652 128652 128652 128655 128655 128655 128655 128657 128658 128658 128658 128660 128661 128662 128662 128663 128664 128664 128665 128667 128667 128667 128667 128675 128802 128804 128804 128804 128804 128804 128804 128804 128804 128913 129180 129223 129223 129223 129223 129224 129224 129224 129224 129224 129224 129224 129224 129224 129232 129232 129232 129300 129343 129343 129343 129343 129343 129343 129352 129352 129352 129352 129352 129352 129353 129353 129353 129353 129353 129610 129610 129610 129610 129611 129611 129611 129612 129614 129614 129614 129615 129617 129619 129619 129619 129620 129620 129622 129622 129623 129625 129625 129625 129626 129627 129628 129628 129629 129631 129631 129631 129975 129982 131650 131651 131651 131651 131651 131651 131651 131651 131651 131651 131652 131652 131653 131653 131654 131655 131656 131657 131658 131658 131660 131660 131661 131662 131663 131664 131664 131665 131667 131667 131669 131669 131670 131672 131672 131672 131673 131674 131675 131675 131675 131683 132381 132388 132388 132388 132388 132388 132388 132795 132796 132796 132796 132796 132796 132796 132796 132796 132796 132796 132797 132799 132801 132801 132801 132802 132803 132803 132804 132806 132807 132807 132808 132811 132812 132812 132812 132813 132814 132815 132815 133233 133240 133368 133368 133547 133547 133547 133548 133548 133548 133548 133548 133548 133548 133549 133553 133553 133553 133553 133554 133555 133556 133557 133557 133559 133559 133560 133561 133562 133564 133564 133565 133567 133567 133568 133568 133570 133570 133571 133572 133573 133573 133573 133796 133797 133797 133797 133797 133797 133797 133798 133798 133798 133799 133799 133800 133802 133802 133802 133803 133804 133805 133805 133807 133809 133809 133809 133812 133813 133814 133814 133816 133817 133817 133817 133819 133819 133821 133821 133822 133824 133824 133824 133827 133827 133827 133828 133829 133830 133830 133831 133833 133833 133835 133835 133836 133838 133838 133838 133839 133840 133841 133842 133843 133844 133844 133845 133847 133847 133849 133849 133850 133852 133852 133853 133855 133855 133856 133856 133857 133858 133858 133858 133866 134685 134735 134735 134735 134735 134735 134735 134735 134735 134735 134735 134856 134857 134857 134857 134857 134857 134857 134857 134859 134860 134860 134861 135077 135077 135077 135077 135077 135078 135078 135078 135078 135080 135080 135080 135082 135082 135083 135083 135091 135091 135162 135170 135170 135267 135267 135267 135267 136445 136445 136445 136445 136445 136445 136445 136628 136628 136628 136628 136628 136628 136628 136628 136629 136629 136629 136630 136632 136632 136639 136639 137187 137187 137187 137187 138398 138563 138564 138564 138564 138564 138564 138564 138564 138565 138565 138565 138566 138567 138567 138567 139016 139023 139023 139023 139023 139023 139023 139340 139340 139340 139382 139390 139390 139390 139390 139390 139390 139390 139702 139764 139771 139771 139771 139771 139771 139771 140222 140274 140275 140421 140421 140421 140421 140421 140422 140422 140422 140423 140423 140424 140424 140426 140426 140428 140428 140428 140430 140430 140430 140432 140432 140434 140434 140435 140436 140436 140437 140439 140439 140440 140440 140441 140442 140443 140443 140450 140782 140823 140823 140824 140824 140824 140824 140825 140825 140825 140825 140825 140825 140825 140826 140826 140826 140827 140827 140827 140827 140828 140828 140828 140828 140829 140829 140829 140830 140830 140830 140830 140830 140830 140830 140838 140838 140838 140838 140838 140838 140838 140838 140838 140838 140968 140976 140976 140976 140976 140976 140976 140977 140977 141086 141087 141087 141087 141087 141087 141088 141088 141088 141088 141089 141090 141091 141092 141093 141094 141099 141099 141101 141101 141103 141105 141105 141105 141107 141107 141107 141115 141739 141740 141740 141740 141740 141741 141741 141741 141741 141741 141742 141742 141745 141747 141747 141747 141748 141749 141750 141751 141752 141754 141754 141754 141755 141756 141757 141757 141758 141759 141760 141761 141762 141763 141764 141764 141765 141766 141767 141767 141769 141770 141770 141771 141773 141773 141774 141774 141776 141778 141778 141778 141779 141779 141781 141781 141782 141784 141784 141784 141785 141786 141787 141787 141789 141791 141791 141791 141795 141795 141797 141797 141798 141800 141800 141800 141801 141802 141803 141803 141805 141805 141806 141807 141808 141809 141810 141810 141812 141813 141813 141814 141816 141816 141817 141817 141819 141820 141820 141820 141821 141822 142157 142207 142207 142207 142207 142207 142311 142355 142355 142355 142355 142355 142355 142357 142357 142357 142357 142357 142357 142357 142358 142358 142358 142358 142358 142358 142358 142359 142359 142359 142359 142359 142359 142359 142367 142367 142367 142367 142367 142773 142773 142773 142773 142773 142773 142773 142773 142774 142774 142776 142776 142777 142787 142787 142787 142900 142900 142900 142900 142901 142901 142901 142901 142902 142903 142903 142904 142906 142906 142908 142908 142909 142909 142909 142917 143497 143498 143498 143498 143498 143499 143499 143499 143507 143507 143507 143507 143958 143958 143958 143958 144502 144941 144982 144982 144982 144982 144990 144990 145097 145139 145139 145139 145139 145139 145139 145144 145144 145144 145144 145144 145144 145144 145145 145145 145145 145145 145145 145145 145145 145146 145146 145146 145146 145147 145147 145147 145154 145154 145154 145154 145154 145154 145782 145783 145783 145783 145783 145784 145784 145784 145784 145785 145788 145788 145788 145789 145789 146082 146082 146082 146082 146083 146083 146084 146084 146085 146087 146087 146087 146088 146089 146090 146090 146092 146093 146093 146094 146098 146098 146098 146098 146098 146100 146100 146100 146100 146101 146101 146307 146398 146398 146398 146398 146497 146539 146539 146539 146539 146540 146540 146540 146540 146540 146540 146549 146549 146549 146549 146549 146549 146549 146549 146549 146779 146790 146790 146790 146790 146790 146790 146790 146790 146790 147009 147009 147009 147009 147369 147573 147574 147574 147574 147574 147574 147574 147574 147575 147575 147575 147582 147582 147708 147709 147709 147709 147709 147709 147709 147709 147710 147711 147711 147711 147712 147713 147713 147714 147715 147716 147716 147717 147721 147721 147721 147721 147958 147960 147960 147960 147960 147960 147960 147960 147960 147960 147963 147963 147963 147965 147965 147965 147968 147968 147968 147968 147970 147971 147971 147971 147974 147974 147975 147975 147976 147977 147977 147978 147980 147980 147982 147982 147983 147983 147984 147985 147987 147987 147988 147988 147989 147990 147990 147991 147993 147993 147994 147995 147997 147997 147998 147998 147999 148000 148001 148001 148003 148003 148011 148011 149260 149267 149330 149330 149330 149330 149330 149330 150524 150525 150525 150525 150525 150525 150526 150526 150526 150528 150528 150529 150531 150531 150532 150532 150533 150537 150538 150539 150540 150541 150542 150543 150544 150544 150546 150546 150547 150548 150549 150549 151044 151086 151086 151086 151086 151094 151094 151502 151550 151550 151550 151550 151642 151755 151757 151757 151757 151757 151758 151758 151758 151758 151758 151758 151758 151758 151758 151993 151993 151993 151993 151993 152499 152544 152544 152544 152544 152544 152544 152545 152545 152545 152545 152545 152545 152545 152546 152546 152546 152546 152546 152546 152546 152555 152555 152555 152555 152555 152555 152555 152555 152555 152555 153820 153871 153871 153871 153871 153871 153871 153871 154872 154880 154943 154943 154943 154943 155073 155271 155316 155316 155316 155316 155316 155316 155317 155317 155317 155317 155317 155317 155317 155318 155318 155318 155318 155318 155318 155318 155318 155318 155318 155318 155326 155326 155558 155566 155566 155566 155566 155714 155715 155715 155715 155715 155715 155716 155716 155716 155716 155717 155717 155718 155727 155727 155727 155727 155727 155727 155729 155729 155729 155729 155729 155729 155729 155730 155730 155732 155733 155733 155733 155736 155737 155738 155738 155739 155741 155741 155741 155742 155742 155743 156022 156022 156022 156022 156022 156025 156025 156025 156026 156027 156027 156027 156028 156029 156030 156031 156032 156033 156034 156034 156035 156037 156037 156038 156039 156041 156041 156042 156043 156044 156045 156045 156045 156046 156476 156484 156484 156484 156484 156484 156484 157268 157276 157276 157276 157276 157276 157276 157507 157507 157507 157507 157507 157508 157508 157508 157509 157510 157511 157511 157512 157512 157514 157514 157517 157519 157519 157519 157521 157521 157522 157522 157524 157526 157526 157526 157527 157528 157529 157529 157531 157533 157533 157533 157534 157534 157536 157536 157537 157538 157538 157538 157547 157852 157853 157853 157853 157853 157853 157853 157853 157853 157853 157853 157854 157854 157856 157856 157856 157856 157857 157858 157859 157860 157861 157861 157865 157865 157866 157867 157869 157869 157870 157872 157872 157873 157873 157874 157874 157874 158003 158123 158124 158124 158124 158124 158124 158124 158127 158128 158128 158128 158128 158129 158129 158130 158130 158132 158132 158133 158134 158135 158136 158136 158137 158138 158138 158140 158140 158141 158142 158142 158143 158145 158145 158146 158146 158148 158148 158149 158150 158151 158151 158152 158153 158154 158162 158162 158573 158574 158574 158574 158574 158574 158574 158574 158574 158574 158574 158575 158575 158583 158623 158674 158674 158805 158805 158805 158805 158805 158807 158807 158807 158808 158808 158810 158811 158814 158814 158814 158815 158816 158818 158818 158818 158821 158821 158821 158821 158823 158825 158825 158825 158826 158827 158828 158828 158830 158830 158831 158831 158832 158840 158840 158888 159063 159064 159064 159064 159064 159064 159064 159064 159065 159065 159067 159067 159068 159070 159070 159070 159071 159072 159073 159073 159074 159075 159076 159076 159078 159078 159080 159080 159081 159083 159083 159084 159084 159085 159086 159088 159088 159089 159089 159091 159091 159092 159093 159094 159095 159095 159095 159096 159197 159205 159205 159205 159205 159205 159205 159818 159825 159826 159826 159826 159826 159826 159826 159826 159826 159918 159918 159918 160114 160224 160267 160267 160267 160267 160267 160267 160276 160276 160276 160276 160276 160276 160276 160277 160277 160277 160381 160381 160381 160381 160381 160381 160382 160382 160389 160389 160389 160612 160612 160612 160612 160612 160613 160613 160613 160613 160614 160615 160616 160618 160618 160619 160619 160622 160622 160624 160624 160625 160627 160627 160627 160628 160628 160630 160630 160631 160632 160632 160633 160637 160637 160639 160639 160640 160642 160642 160642 160643 160644 160645 160645 160647 160648 160648 160649 160650 160650 160652 160652 160653 160654 160654 160655 160657 160657 160659 160659 160660 160661 160661 160662 160664 160666 160666 160666 160666 160667 160668 160669 160671 160671 160672 160672 160673 160674 160674 160675 160677 160677 160678 160678 160680 160680 160681 160682 160685 160685 160686 160686 160688 160688 160689 160689 161015 161016 161016 161016 161016 161016 161017 161017 161018 161018 161019 161019 161021 161022 161022 161023 161026 161026 161026 161026 161027 161029 161029 161030 161031 161031 161032 161032 161034 161034 161035 161035 161038 161039 161039 161040 161041 161042 161042 161043 161045 161045 161047 161047 161048 161049 161049 161050 161051 161052 161053 161053 161054 161055 161055 161056 161056 161176 161177 161177 161177 161177 161177 161177 161177 161179 161179 161181 161181 161182 161182 161186 161186 161186 161186 161187 161187 161189 161189 161190 161190 161191 161193 161193 161193 161196 161196 161196 161197 161198 161199 161199 161200 161202 161202 161202 161203 161204 161205 161205 161205 161561 161561 161561 161561 161709 161710 161710 161710 161710 161710 161710 161710 161711 161712 161712 161712 161716 161716 161717 161717 161718 161718 161720 161720 161721 161722 161722 161723 161724 161725 161726 161726 161728 161728 161729 161730 161731 161733 161733 161733 161735 161735 161735 161736 161738 161739 161739 161739 161741 161741 161742 161742 161744 161744 161745 161745 161746 161754 161754 162882 162923 162923 162923 162923 162923 162923 162924 162924 162924 162924 162924 162924 162925 162933 162933 162933 162933 162933 162933 162933 163029 163029 163029 163269 163312 163312 163312 163312 163312 163312 163313 163313 163313 163313 163313 163313 163313 163314 163314 163314 163314 163314 163314 163314 163322 163322 163322 163322 163322 163322 163322 163322 163365 163366 163366 163366 163601 163643 163643 163643 163643 163643 163643 163651 163651 163651 163651 163651 163651 163651 163652 163652 164024 164024 164024 164024 164025 164025 164025 164025 164027 164027 164028 164029 164031 164031 164031 164032 164034 164034 164035 164035 164037 164038 164038 164039 164042 164042 164044 164044 164045 164046 164046 164046 164208 164208 164208 164208 164208 164208 164208 164208 164208 164209 164209 164209 164210 164211 164213 164213 164213 164214 164215 164216 164217 164217 164219 164222 164222 164222 164223 164224 164225 164225 164227 164228 164228 164228 164229 164229 164340 164383 164383 164383 164383 164383 164383 164391 164391 164626 164771 164771 164771 164771 164771 164771 164771 164966 165007 165007 165007 165007 165008 165008 165008 165008 165008 165008 165017 165017 165017 165017 165017 165017 165017 165017 165017 165017 165568 165657 165658 165658 165658 165658 165658 165658 165658 165658 165658 165658 165659 165660 165662 165662 165662 165665 165665 165665 165666 165669 165670 165671 165671 165674 165674 165674 165675 165676 165677 165677 165678 165680 165680 165681 165681 165690 165690 166251 166253 166253 166253 166253 166253 166253 166253 166253 166253 166254 166254 166255 166256 166256 166257 166258 166259 166260 166260 166262 166262 166263 166264 166265 166268 166268 166268 166268 166269 166271 166271 166274 166274 166275 166276 166277 166278 166279 166279 166280 166281 166282 166283 166284 166285 166286 166287 166287 166288 166289 166290 166291 166292 166293 166293 166295 166295 166296 166297 166298 166299 166299 166300 166308 166308 166640 166642 166642 166642 166642 166642 166642 166643 166643 166643 166643 166700 166701 166701 166701 166701 166701 166701 166701 166701 166702 166702 166703 166704 166704 166704 166705 166759 166831 166831 166831 166831 166831 167553 167560 167682 167682 167682 167682 167682 167683 167683 167683 167683 167685 167685 167685 167687 167689 167689 167689 167692 167692 167692 167692 167694 167696 167696 167696 167697 167698 167699 167699 167701 167702 167702 167702 167704 167704 167706 167706 167707 167709 167709 167709 167711 167711 167712 167712 167714 167714 167715 167715 167717 167717 167719 167719 167720 167722 167722 167722 167724 167724 167726 167726 167727 167730 167730 167730 167732 167734 167734 167734 167735 167736 167736 167736 167737 168420 168422 168422 168422 168422 168422 168422 168422 168422 168429 168429 169999 169999 169999 169999 170303 170309 170309 170309 170309 171518 171519 171519 171519 171519 171519 171519 171519 171519 171519 171520 171520 171523 171523 171523 171523 171525 171525 171527 171527 171528 171528 171529 171530 171531 171532 171532 171533 171535 171535 171536 171536 171538 171538 171538 171539 171540 171540 172718 172725 172725 172725 172725 172725 172803 172810 172810 172810 172938 172938 172938 172939 172939 172939 172939 172939 172939 172939 172941 172941 172941 172942 172950 173047 173048 173048 173048 173048 173048 173048 173048 173049 173051 173051 173052 173056 173056 173056 173056 173057 173058 173059 173060 173061 173062 173062 173063 173066 173067 173067 173067 173069 173070 173070 173070 173073 173073 173074 173074 173075 173077 173077 173077 173078 173079 173079 173080 173080 173147 173148 173148 173148 173148 173148 173148 173149 173149 173149 173149 173149 173325 173326 173326 173326 173326 173326 173326 173326 173327 173327 173327 173327 173329 173331 173331 173331 173332 173333 173335 173335 173337 173339 173339 173339 173341 173341 173343 173343 173345 173345 173346 173347 173350 173350 173350 173351 173352 173353 173353 173354 173356 173356 173357 173357 173359 173361 173361 173363 173365 173365 173365 173365 173367 173368 173368 173369 173371 173371 173372 173372 173373 173375 173375 173376 173377 173379 173379 173379 173380 173381 173381 173382 173385 173385 173385 173385 173387 173387 173388 173389 173390 173391 173391 173391 175367 175419 175419 175419 175419 175419 175419 175419 175419 176684 176693 176694 176694 178140 178190 178190 178190 178190 178349 178350 178350 178350 178350 178350 178350 178351 178351 178351 178352 178352 178353 178353 178354 178355 178357 178357 178358 178358 178359 178360 178360 178361 178363 178363 178364 178365 178367 178367 178369 178369 178372 178372 178372 178372 178373 178373 178381 178950 178950 178950 178950 178951 178951 178951 178952 178952 178955 178955 178955 178956 178956 178958 178958 178959 178961 178961 178961 178963 178963 178965 178965 178966 178968 178968 178968 178969 178970 178971 178972 178973 178975 178975 178975 178975 178976 179101 179103 179103 179103 179103 179103 179103 179103 179103 179103 179103 179103 179105 179105 179107 179107 179108 179110 179110 179110 179111 179112 179113 179113 179115 179117 179117 179117 179118 179119 179119 179120 179122 179123 179123 179123 179124 179124 179263 179265 179265 179265 179265 179266 179266 179266 179266 179266 179266 179266 179267 179268 179269 179269 179271 179271 179272 179273 179275 179275 179276 179276 179278 179280 179280 179280 179281 179282 179283 179283 179285 179287 179287 179287 179288 179288 179290 179290 179291 179293 179293 179295 179297 179297 179299 179299 179300 179301 179301 179302 179303 179304 179305 179305 179307 179307 179308 179309 179310 179311 179312 179312 179314 179314 179315 179316 179317 179319 179319 179320 179322 179322 179323 179323 179324 179328 179328 179328 179329 179329 179330 179330 179331 179332 179332 179333 179335 179335 179335 179336 179338 179338 179339 179340 179342 179342 179345 179345 179346 179347 179347 179348 179350 179350 179352 179352 179353 179353 179354 179355 179356 179357 179357 179358 179360 179361 179361 179361 179362 179362 179744 179745 179745 179745 179745 179753 179753 179753 179753 179753 179753 179753 179818 179819 179819 179819 179819 179819 179819 179819 179819 179827 179827 179827 180319 180370 180370 180370 180370 180370 180370 181360 181403 181403 181403 181403 181403 181403 181405 181405 181405 181405 181405 181405 181405 181406 181406 181406 181406 181406 181406 181406 181407 181407 181407 181407 181407 181408 181408 181409 181409 181409 181409 181410 181410 181410 181410 181410 181410 181410 181411 181411 181411 181411 181411 181411 181411 181412 181412 181412 181412 181412 181412 181412 181419 181419 181419 181419 181419 181419 181419 181419 181419 181419 182472 182473 182473 182473 182473 182473 182473 182481 182481 182481 182481 182481 182481 183033 183034 183034 183034 183034 183034 183034 183034 183036 183036 183037 183037 183038 183040 183040 183040 183042 183043 183044 183044 183047 183048 183048 183049 183051 183051 183051 183052 183209 183259 183259 183259 183259 183259 183259 183259 183811 183818 183818 183818 183911 184144 184145 184145 184145 184145 184145 184145 184146 184146 184147 184147 184147 184149 184150 184150 184150 184151 184223 184275 184276 184276 184276 184276 184276 184793 184794 184794 184794 184795 184795 184795 184795 184795 184795 184796 184796 184797 184797 184798 184799 184801 184801 184802 184803 184804 184805 184806 184806 184808 184811 184811 184815 184815 184815 184815 184815 184816 186227 186479 186487 186488 186488 186488 186488 186488 186488 186488 186488 186683 186859 186860 186860 186860 186860 186860 186860 186860 186861 186869 186869 186869 187477 187478 187478 187478 187478 187478 187478 187478 187478 187478 187479 187479 187480 187480 187480 187620 187670 187670 187670 187670 187670 187670 187735 187743 187743 187743 187743 187743 187743 187743 187808 187879 187879 187879 187879 187879 187879 187879 187879;38326.686762910016 38281.80239574238 38281.80239574238 38281.80239574238 41573.6686457506 41570.74924350855 41570.74924350855 41570.37029209894 44142.75040768932 80969.68079609936 175136.50292716123 175134.79050973535 175134.37575378132 175134.37575378132 175134.37575378132 181451.5086193064 181434.95990023532 181434.95990023532 181434.95990023532 181434.95990023532 181434.95990023532 181434.95990023532 181482.1151910629 181482.1151910629 181482.1151910629 181482.1151910629 181485.73346378742 181485.73346378742 181485.73346378742 181484.91715168935 181484.91715168935 181484.91715168935 181484.91715168935 181487.33603263405 181487.33603263405 181487.33603263405 181487.32601663034 181487.32601663034 181487.32601663034 181487.32601663034 181487.32601663034 181487.32601663034 181487.32601663034 181580.87517198012 181581.27839620473 181581.27839620473 181579.62602548656 181579.98979757898 181579.98979757898 181579.57670827289 181579.96022016183 181578.72095840107 181578.72095840107 181578.30787171566 181577.481699197 181576.65552781467 181576.2424425496 181575.82935756864 181574.59010433027 181574.1770204857 181573.76393692516 181573.35085364874 181572.5246879482 181571.69852338405 181572.1214522391 181571.70836950955 181571.2952870641 181569.64296012334 181569.64296012334 181568.8167983576 181568.40371790095 181567.98079690887 181567.98079690887 181567.56771760999 181566.75139891542 181565.9252411274 181565.0990844759 181563.85985162968 181565.93508022244 181565.53184089393 181564.2926036578 181564.2926036578 181563.87952514735 181563.46644692105 181563.05336897887 208096.52812577147 208095.33451334803 208095.33451334803 208095.33451334803 208095.33451334803 208094.67515906206 208094.26865459053 223479.1456599226 223481.16355970586 223481.16355970586 223481.16355970586 223481.16355970586 223478.74208076257 229011.9855131313 229018.18439639726 229018.18439639726 229018.18439639726 229018.18439639726 229019.42655057795 229019.42655057795 229020.2427884681 229019.84060241494 229018.63404583963 229018.63404583963 229018.63404583963 229017.42749164067 229017.02530743575 229157.81635419338 229157.81635419338 229156.61004988608 229155.00164784145 229155.00164784145 229155.00164784145 229154.19744840421 229158.7529043276 229157.9487112667 229157.14451926266 229156.74242365686 229155.96231581862 229155.96231581862 229155.56022201743 229157.18064003336 229156.37645212203 229155.57226526746 229155.57226526746 229154.7680794697 229153.96389472877 229153.56180275462 229153.56180275462 229152.35552841745 229152.35552841745 231394.97434089234 231393.41212748474 231393.41212748474 231393.41212748474 239173.7123645118 239174.11222835598 239174.11222835598 239174.11222835598 239174.11222835598 239174.51209246076 239174.51209246076 239174.92823779743 239174.1285103108 239174.1285103108 239173.3287838666 239169.52780959924 239168.72785313905 239167.92789771978 239171.19198645608 239170.79200902066 239169.99205493057 239169.99205493057 239169.19210188143 239169.19210188143 239165.99230009457 239217.4709148328 239217.07096600684 239216.67101744114 239216.27106913575 239215.47117330573 239215.47117330573 264332.64863971854 264332.67273183534 264332.67273183534 264332.67273183534 264332.67273183534 264332.67273183534 264332.67273183534 264333.0684004557 264332.67273183534 264332.27706346335 264331.88139533985 264331.88139533985 264331.4857274647 264331.4857274647 264330.6943924598 264330.6943924598 264330.29872533004 264329.5073918158 264329.4592011181 264329.4592011181 264329.4592011181 264329.4832960477 264329.0876292068 264328.69196261436 264328.29629627033 264328.69196261436 264328.29629627033 264327.109298729 264326.71363337873 264326.31796827697 264325.92230342363 264325.92230342363 264325.92230342363 264325.1309744623 264325.1309744623 264324.7353103543 264324.33964649483 264324.33964649483 264323.5483195211 264325.5025393249 264325.5266388188 264325.5025393249 264325.10687451204 264324.71120994765 264324.3155456317 264323.91988156416 264323.5242177451 264323.5242177451 264323.5242177451 264550.66687540634 270971.9957207551 270955.0362579658 270955.0362579658 270955.0362579658 270955.0362579658 270955.45707120694 270955.45707120694 270954.6418572673 270955.06267071096 270955.06267071096 270955.06267071096 270955.06267071096 270955.4834843211 270955.4834843211 270955.06267071096 270954.66827046097 270954.66827046097 270954.66827046097 270954.6946844722 270954.6946844722 270954.6946844722 270954.66827046097 270954.66827046097 270954.66827046097 270954.66827046097 270954.6946844722 270954.3002849169 270954.3002849169 270954.2738704571 270954.2738704571 270954.2738704571 270954.2738704571 270954.3002849169 270954.3002849169 270954.721099301 270954.32670019416 270954.32670019416 270954.32670019416 270954.32670019416 270954.32670019416 270954.32670019416 270954.32670019416 270954.7475149474 270954.7475149474 270954.721099301 270954.721099301 270954.721099301 270954.721099301 270954.721099301 270954.7739314113 270954.7739314113 270954.7739314113 270954.7739314113 270954.721099301 270954.721099301 270954.721099301 271174.4355371444 271174.4355371444 271174.4355371444 271174.4355371444 271174.38232170005 271174.38232170005 271174.38232170005 271178.64456233766 271178.64456233766 271178.64456233766 271178.64456233766 271178.5913395246 271178.5913395246 271178.5913395246 271179.4597568186 271179.4597568186 271179.4597568186 271179.4597568186 271181.2981764537 271181.2981764537 271181.2981764537 271177.7495346303 271177.7495346303 271177.7495346303 271177.7495346303 337873.7231790731 337865.5809993081 337865.5809993081 337865.5809993081 337865.5809993081 337865.5809993081 337865.5809993081 337867.6345990476 337867.6345990476 337867.24668359844 337867.24668359844 337867.24668359844 337865.69502392516 337865.69502392516 337865.46698057203 337865.46698057203 337861.58782390296 337861.58782390296 337861.58782390296 362675.4903512995 362904.79331729235 362904.79331729235 362904.79331729235 362904.79331729235 362904.79331729235 362904.79331729235 368236.77741124964 368223.03163737897 368223.03163737897 368223.03163737897 368223.03163737897 368223.03163737897 368223.03163737897 368222.7348624139 368222.7348624139 368222.7348624139 368222.7348624139 373266.19637673534 373265.8114346933 373265.8114346933 373265.8114346933 373265.8114346933 373265.8114346933 373265.8114346933 373266.19637673534 373265.8114346933 373265.8114346933 373266.2395568194 373266.2395568194 373265.8546151195 373265.8546151195 373265.8546151195 373265.8546151195 373265.46967361803 373264.6997912101 373265.1279140159 373265.1279140159 373263.9730923233 373263.9299095957 373263.544969086 373263.544969086 373263.1600287747 373262.818272416 373262.818272416 373262.818272416 373261.6202695131 373261.6202695131 373262.04839346965 373261.66345429403 373261.7066396653 373261.7066396653 373260.93676259357 373260.8935765379 373260.1236995752 373260.1236995752 373259.6955748995 373260.1236995752 373258.9688856191 373258.5839480304 373258.5839480304 373258.5407605118 373257.3859479095 373257.3859479095 373258.2421990914 373257.8572622417 373257.4723255904 373257.5155153164 373257.5155153164 373257.5155153164 373257.1305792057 373256.74564329337 373256.3607075795 373256.3607075795 373256.4038989225 373254.86415941943 373254.86415941943 373254.86415941943 373254.86415941943 373254.47922503966 373254.4360319855 373453.6948708188 373452.9251318773 373452.8818266993 373452.49695718405 373449.9429758514 373449.55808634835 373449.17319704377 373450.88583908865 373450.5009505573 373449.7311740899 373449.7311740899 373449.30301299115 373448.91812491126 373448.53323702974 373448.36014754284 373447.9752584912 373447.59036963794 373447.205480983 373446.86386538163 373446.86386538163 373446.86386538163 373446.77732026135 373446.3924316611 373446.0075432592 373446.0075432592 373447.37857457536 373447.37857457536 373446.9936874873 373446.4357042683 373446.05081620853 373445.6226550556 373442.9284431855 373442.9284431855 381615.1308323901 381616.37227543927 381615.98791134986 381615.98791134986 381615.98791134986 381617.2293545225 381617.2293545225 381668.22628764313 381667.84194054856 381667.84194054856 381667.84194054856 381665.10235137935 381664.7179836716 381663.94924884144 381719.14299477654 381719.0987950287 381718.7144450158 381718.7144450158 381718.3300951981 381717.9457455756 381717.17704691604 381715.2816598605 381715.2816598605 381715.2816598605 381714.89728708373 381714.51291450206 381714.51291450206 381714.5570757756 381715.4583057327 381715.4583057327 381715.07393429807 381715.02977162896 381717.05306621495 399004.0462454262 399003.32758261554 399003.32758261554 399003.32758261554 399003.32758261554 399003.32758261554 417485.54287490674 417488.50801189727 417488.50801189727 417488.50801189727 417488.50801189727 417614.2528764501 417614.68352244934 417616.3568398899 417615.9754609756 417615.9754609756 417615.59408224525 417615.59408224525 417614.83132533607 417614.06856916216 417614.4499471572 417614.49921614974 417612.9737065169 417612.9737065169 417612.9737065169 417612.59232956835 417611.82957622263 417614.1671082957 417614.5977557138 417614.216378652 417613.45362507977 417613.45362507977 417613.07224856946 417613.02297728 417613.5028965844 417613.1215203852 417613.1215203852 426277.6641715533 426277.1819245731 426277.6132462141 426277.6132462141 426277.6132462141 426277.6132462141 426277.6132462141 426277.9427183891 426277.9427183891 426277.56232139014 426277.56232139014 426277.56232139014 426276.0407352129 426276.0407352129 426277.35862724663 426277.35862724663 426275.8879601593 426275.1271663251 426275.1271663251 426275.1271663251 426275.1271663251 445623.5614853516 445623.94102950377 445623.94102950377 445623.94102950377 445623.94102950377 445623.5614853516 445623.5614853516 445626.96433701384 445626.5847936913 445626.5847936913 445626.5847936913 445626.205250544 445625.8257075723 445625.0666221549 445627.396238407 445627.396238407 445627.0166952029 445626.257609321 445626.257609321 445625.8780666431 445621.7554715608 445621.7554715608 445621.7554715608 445621.7554715608 453467.9472578214 453468.8114944866 453468.8114944866 453468.8114944866 453468.8114944866 453468.8114944866 453468.8114944866 453469.1907160471 453468.8114944866 453468.8114944866 453468.8114944866 453468.432273099 453467.6738308427 453467.6738308427 453467.6738308427 453467.29460997396 453466.91538927803 453466.91538927803 453466.1569484051 453466.1569484051 453465.77772822796 453465.77772822796 453465.77772822796 453465.8306277209 453465.07218846405 453465.07218846405 453464.3137498988 453464.3137498988 453463.8287294809 453463.8287294809 453463.4495100521 453463.0702907962 453462.69107171317 453462.31185280316 453464.0403342058 453463.6082137377 453518.16186295735 453518.16186295735 453517.7826598056 453517.7826598056 453688.96559231216 453688.58643567393 453688.2154088741 453687.83625038434 453687.07793392375 453687.07793392375 453690.15606787073 453690.15606787073 453690.20907296054 453690.20907296054 453690.20907296054 471855.2978540019 471836.26609873894 471836.26609873894 471836.26609873894 471836.26609873894 471835.88765045087 471835.88765045087 475043.65834825 475034.0487588466 475034.0487588466 475034.0487588466 475034.0487588466 475034.0487588466 475034.0487588466 475034.10167575226 475034.10167575226 475033.72326347063 475033.72326347063 475033.72326347063 475032.9664394064 475032.9664394064 475032.9121912385 475033.3448513553 475032.5880276239 475032.5880276239 475032.2096160077 475032.2096160077 475031.83120455785 475031.4527932744 475031.4527932744 475031.0743821573 475030.31756042223 475030.31756042223 475029.9391498042 475029.9391498042 475029.9391498042 475029.5607393525 475029.1823290673 475029.1823290673 475028.80391894834 475028.4255089958 475028.04709920957 475029.23658046796 475028.1013514417 475028.1013514417 475027.722942099 475028.5340133674 475027.3987861706 475026.64196887123 475026.64196887123 475026.64196887123 475025.5067441701 475025.5067441701 475148.00582648866 475148.00582648866 475147.2490698717 475146.8706918127 475146.49231392023 475146.49231392023 475145.7355586342 475148.7643425185 475148.7643425185 475148.7643425185 475145.1417247857 482839.4251763899 482838.6689570567 482838.6689570567 482838.6689570567 482838.6689570567 482838.29084763635 482838.29084763635 482839.1018182627 482839.1018182627 482839.1018182627 482839.1018182627 482838.7237089512 482838.7237089512 482838.7237089512 482839.5346795409 482839.96754089126 482839.5894317974 482839.5894317974 482839.2113228677 482839.2113228677 482839.2113228677 482840.0222933287 482840.0222933287 482840.0222933287 482840.0222933287 482836.6689064395 482836.6689064395 482836.6689064395 482838.83321410214 482838.83321410214 482839.2660758512 482839.2660758512 482839.2660758512 482839.2113228677 482839.2113228677 482967.06749310443 482967.06749310443 530484.7596254664 530486.4939382423 535098.1996464657 535096.6923970118 535096.6923970118 535096.6923970118 535096.6354949357 535096.6354949357 548290.1600796992 548275.6728970078 548275.6728970078 548275.6728970078 548275.6728970078 548275.2667534398 548275.2667534398 548277.0033698498 548276.2511011721 548275.4988330837 548275.9329877207 548275.9329877207 548275.1807204116 548274.8045869779 548274.4564646027 548274.4564646027 548271.0712572346 548271.0712572346 584988.112086619 584990.3482772647 584990.2877497673 584990.2877497673 584990.2877497673 584990.2877497673 584989.9131443778 584989.610511351 584989.610511351 584989.610511351 584989.2359049581 584989.2359049581 584988.861298705 584988.861298705 594053.3134464168 594039.4440528901 594039.382934798 594039.382934798 594039.382934798 594039.382934798 594039.382934798 594039.7571784793 594039.8182963458 594039.8182963458 594039.8182963458 594039.8182963458 594038.6955663934 594038.6955663934 594038.6344478503 594038.2602045839 594037.5117184661 594037.5117184661 594037.5117184661 594037.1374756146 594036.7632329015 594038.199086183 594038.199086183 594037.8248428294 594037.076356537 594037.076356537 594036.6409946631 594036.6409946631 594036.2667516372 594035.8925087496 594035.8925087496 620062.1844817036 620058.9477312263 620058.9477312263 660349.8627931173 660349.8627931173 660350.2994998606 660350.2994998606 660350.2994998606 660349.8627931173 660349.8627931173 660350.2994998606 660349.9274192939 660349.555338854 660349.183258541 660349.1186319551 660348.3744713004 660347.6303111534 660348.0023911635 660348.0023911635 660347.6303111534 660347.25823127 660346.4494441956 660346.4494441956 660346.0773644883 660346.2066206046 660346.2066206046 660346.2066206046 660345.4624623893 660345.4624623893 660344.6536756393 660344.6536756393 660345.2685774819 660344.1523392682 660344.1523392682 660344.1523392682 660374.4791924251 660374.4791924251 660374.4791924251 660374.4791924251 660374.1071192567 660373.6704078987 660373.6704078987 671225.4435430436 675860.7863916947 675859.3440661716 675859.7811296857 675859.7811296857 675859.7811296857 675859.7811296857 675859.7811296857 686184.1396283912 686212.2028572664 686212.2028572664 686212.2028572664 686212.6403063574 686212.5737179891 686212.5737179891 686419.0546511819 686417.9421748499 686417.9421748499 686417.8755298327 686420.5003525333 686420.1295275851 686420.1295275851 686420.5003525333 686420.1295275851 686420.1961735165 686419.454524386 686419.3878780587 686419.3878780587 686419.0170534807 686419.2545863562 686418.512936532 686418.512936532 686418.142111805 686417.7712872014 686417.7712872014 686416.6588141314 686416.6588141314 686416.6588141314 686415.9171660349 686415.9171660349 686415.5463421718 686415.1755184322 686415.1755184322 686415.6129898432 686414.8713428831 686414.0630479535 686414.0630479535 686414.0630479535 686414.1296964164 686413.3880504436 686414.1963451967 686414.1963451967 686413.8255223464 686413.4546996196 686413.5213491127 686413.9588212543 686413.2171767155 686412.0756350048 686412.0089865043 686412.0089865043 686411.6381632817 686411.70481198 686411.3339890788 686411.3339890788 686410.8965172068 686410.5256943544 686410.1548716255 686410.1548716255 686410.6589932557 686410.6589932557 686410.2881709225 686464.0309314587 686463.6601182097 686463.7267828991 686463.3559699714 686463.3559699714 686462.6143444862 686461.8727194946 686462.5476792031 686462.5476792031 686462.1768664478 686461.8060538159 686461.0644289221 686461.0644289221 686460.6936166605 686462.4435302747 686462.4435302747 686462.0727184342 686462.0727184342 686511.2706416406 686510.8998388558 686510.8331577069 686565.8897911159 686565.1482038847 686565.1482038847 686564.7774104543 686564.7774104543 686564.4066171473 686564.0358239637 686565.7857836107 686565.7857836107 686565.0441982092 686565.0441982092 686564.1692179982 686564.1692179982 686563.7984253337 686565.6150844012 686565.6150844012 686565.2442923558 686564.5027086353 686563.7984253337 686563.7984253337 686563.7984253337 686563.2942379668 686563.2942379668 686562.5526524634 686562.5526524634 686562.6193501136 686561.8777654996 686561.8777654996 686561.4108858403 686560.66929895 686560.66929895 686560.29850569 686562.4859551305 686561.7443697252 686561.3735772078 686561.3735772078 686561.3735772078 686561.3735772078 686561.0027848136 711981.8468567549 711957.9108769157 711957.9108769157 711957.9108769157 711957.9108769157 711958.3485855522 711958.3485855522 711957.8435979666 711957.8435979666 711957.8435979666 711957.8435979666 711958.2813064884 711958.2813064884 711958.2813064884 711958.3485855522 711958.3485855522 711958.3485855522 711958.2813064884 711958.2813064884 711958.2813064884 711958.2813064884 711958.3485855522 711958.2813064884 711958.2813064884 711958.2813064884 711958.2813064884 711958.2813064884 711958.2813064884 711957.9781561706 711958.4158649218 711958.3485855522 711958.3485855522 711958.3485855522 711958.3485855522 711958.3485855522 711958.4158649218 711958.4158649218 711958.4158649218 711958.4158649218 711958.3485855522 711958.3485855522 711958.3485855522 711959.3585624581 711959.3585624581 711959.3585624581 711959.3585624581 711959.3585624581 711959.2912825533 711959.2912825533 712087.9795462231 712087.9795462231 712087.9795462231 712087.9795462231 712087.9795462231 712087.9795462231 712087.9795462231 712088.4845814848 712088.4845814848 712088.4845814848 712088.4845814848 712091.9863561636 712091.9863561636 712091.9863561636 712088.6192098721 712088.6192098721 712088.6192098721 712088.6192098721 712088.6192098721 712088.6192098721 712088.6192098721 715556.8203696724 715556.1125354803 715556.1125354803 715556.1125354803 715556.1125354803 715555.9775178708 715555.9775178708 715556.7180903427 715556.7180903427 715556.3478040473 715556.280295889 715556.280295889 715555.5397232745 715555.2369458745 715556.9533615056 715556.9533615056 715556.5830747109 715556.2127880349 715556.6505823747 715556.280295889 715555.9100095223 715553.3180082856 715553.3180082856 335448 335448 335448 335448 335448 335448 335448 335448.5 335448.5 335448 335448 335448 335447.5 335446.5 335447.5 335448 335447 335446.5 335446.5 335446.5 335445.5 335534 335533.5 335533.5 335530.5 335531.5 335531.5 335531.5 335531 335530.5 335530 335530 335530 335530 335530 335530 335529 335529 335528.5 335528 335527.5 335527.5 335527.5 335527 335526.5 335526 335525.5 335525 335524.5 335525.5 335525 335525 335524 335524 335523.5 335523 335522.5 335522 335518.5 335518.5 363370.5 366542 366543 366543 366543 366543 366543 366543 366543 366542.5 366542.5 366542 366542 366541.5 366541.5 366541 366540.5 366539 366539 366539.5 366539.5 366537.5 366536.5 366536.5 366536.5 366535 366535 366535.5 366535.5 366535.5 366534.5 366534.5 366534.5 366533 366533 366533 366532.5 366532 366532 366531.5 366531.5 366530.5 366530.5 366529.5 366529.5 366529 366528 366529.5 366529.5 366529 366528.5 366528 366527.5 366527 366528 366528 366528 366527 366527.5 366527.5 366527.5 366526.5 366525.5 366525.5 366525.5 366524.5 366524.5 366524.5 366528.5 366528 366528 366524 373038 373016.5 373016.5 373016.5 373016.5 373015.5 373015.5 373016 373016 373016 373016 373015.5 373015.5 373015.5 373016 373016 373016 373016 373015 373015 373015 373015.5 373015.5 373015.5 373015.5 373015 373015 373015 373015.5 373015.5 373015.5 373015.5 373011.5 373011.5 373011.5 373015.5 373015.5 373015.5 373015.5 373015.5 373015.5 373015.5 373015.5 386863.5 386862.5 386862 391172.5 409252.5 409321 409321 409321 409321 409321 409321 409322 409322 409322 409322 409322 409322 409322 409321 409321 409321 409321 409321 409321 409321 409321 409321 409321 409321 421702.5 421701.5 421701.5 421701.5 430074 430077.5 430077.5 430077.5 430077.5 439748.5 439750.5 442222 442249 442249 442249.5 442249.5 442249.5 442249.5 442338.5 442338.5 442338.5 446272 446246 446246 486401 486401 486400.5 486400.5 486400.5 486400.5 486400.5 486401 486401 486400.5 486400.5 486400.5 486400 486399.5 486400 486399.5 486398.5 486397.5 486397.5 486397.5 486396.5 486399.5 486399 486399 486398.5 486398 486397.5 486397.5 486396.5 486396.5 486392.5 486392.5 488190.5 488165.5 488165.5 488165.5 488165.5 489522.5 489644.5 489644.5 489644.5 489644.5 489644.5 489644.5 489648.5 489648.5 489648 489648 489648 489647.5 489647 489649 489649 489648 489648 489647.5 489647 489645.5 489645.5 489645.5 489645 489644.5 491745 491745 491745 491745 491745 491745 491744.5 491745.5 491745.5 491745.5 491745.5 491745 491744.5 491744 491744 491744 491743 491743 491742.5 491742.5 491741.5 491741 491741 491741 491740.5 491740 491738.5 491738.5 491738.5 491737.5 491737.5 491737.5 491737 491736.5 491736 491737 491736 491735 491735 491735 491734.5 491734 491734.5 491734.5 491734 491733 491733 491733 491732 491737.5 491737 491737 491736.5 491732.5 497268.5 497247.5 497247.5 497247.5 497247.5 497247.5 497247.5 497247.5 497247.5 497247.5 497247.5 497247.5 497247.5 497247.5 497247.5 497247 497247 497247 497247 497247 497247 497247 497247 497247 497247 497247 497247 497247 497247 497247 497247 497247 497247 497247 497247 497247 497247 497247 497247 497247 497247 497246.5 497245.5 497245.5 497245.5 497245.5 497245.5 497245.5 497245.5 497245.5 497245.5 502808 502813 531203.5 531183 542465 542465 542465 542465 542465 542465 542465 542465.5 542465 542465 542465 542465 542464.5 542464 542464 542464 542462.5 542462.5 542462.5 542462 542461.5 542461 542460.5 542460.5 542460 542460 542459.5 542459 542460.5 542460.5 542460.5 542460 542459.5 542459 542459 559069 559068.5 559068.5 559068.5 559068.5 565224 565233.5 565233.5 565233.5 565233.5 565237.5 565237.5 565237 565237 565237 565237 565359.5 565359.5 565359.5 565360 565360 565360 565360 565360 565359.5 565359.5 565359.5 565359.5 565359.5 565359.5 565359.5 565359.5 565359.5 565356 565356 565356 565356 565356 565356 565356 565359 565359 565359 565359 565359 570539 570539.5 570539 570539 570538.5 570538.5 570538.5 570538.5 570538 570538 570537 570537 570536.5 570535.5 570536 570536 570535.5 570534.5 570534.5 570534.5 570533.5 570537 570536.5 570536.5 570535.5 570535.5 570535 570535 570531.5 572557 579025 579025.5 579025.5 579025 579025 579025 579025 579025 579025 579025.5 579024 579023.5 579023.5 579023.5 579023.5 579023.5 579023 579023 579022.5 579023 579022 579022 579021.5 579021 579020 579020.5 579020 579020 579019.5 579019.5 579019.5 579019 579018.5 579018 579017.5 579017.5 579016.5 579016.5 579015.5 579015.5 579014.5 579015 579015 579014.5 579013.5 579013.5 579013.5 579013 579013 579012 579012 579012 579010.5 579010.5 579010 579009.5 579009.5 579008.5 579008.5 579008.5 579007.5 579007.5 579006.5 579008.5 579008 579007.5 579007.5 579007.5 580172 580172.5 580172.5 580172.5 580172.5 580172.5 580172.5 580203 580203 580203 580202.5 580202.5 580202 580201.5 580202 580201.5 580200.5 580200.5 580234 580234 580233.5 580233 580233 580232.5 580232 580235.5 580235.5 580235 580233 580233 580229.5 580229.5 586730 586733 586733 586733 588486.5 588483 592272 592334.5 592334.5 592334.5 592334.5 592334.5 592334.5 592336 592335.5 592335.5 592335 592335 592334.5 592333.5 592336.5 592336.5 592335.5 592335.5 592335.5 602751.5 605454.5 605432.5 605432.5 605432.5 605432.5 605432.5 608700.5 608701 608701 608701 608700.5 608697 608697 608697 624372.5 624372.5 624372.5 624372.5 624373 624373.5 624373.5 624373.5 624373 624373 624372.5 624373 624372.5 624371.5 624372 624372 624371.5 624371 624370.5 624370.5 624369.5 624368.5 624368.5 624368.5 624368 624368 624368 624367.5 624367 624365.5 624365.5 624365.5 624366 624366 624365.5 624365.5 624364.5 624364 624364 624368.5 624366.5 624366.5 624366 624366 624365.5 624365.5 628028 628027.5 628027.5 628027.5 628028 628028 628028 628031 628031 628031 628030 628030 628029.5 628029 628059.5 628059 628058.5 628058 628057.5 628057.5 628056 628056.5 628056.5 628056 628056 628055 628055 628055 628054.5 628054.5 628054.5 628054 628053.5 628052.5 628052.5 628084 628083.5 628083.5 628082.5 628085.5 628085 628084.5 628084.5 628084 628083 628083 628079 628079 631578.5 631579 631579 631579.5 631579.5 631579.5 631579.5 631580.5 631580 631580 631579.5 631579.5 631579 631579 631578 631577.5 631576.5 631576.5 631579 631578.5 631575 637539 637541 637541 637541 637541 637541 637541 637540.5 637540.5 637539 637539 637539 637539.5 642298.5 642309 642309 642309 642309 642310.5 642310.5 642309.5 642309.5 642309.5 642309.5 642310.5 642310.5 642310.5 642310.5 642310.5 642310.5 642310 642310 642310 642310 642310 642310 642310 642310 642310 642310 642309.5 642314 642314 642314 642314 642314 642314 642314 642311 642311 642311 642310.5 644116.5 644095.5 644095 644095 644095 644095 644095 644093.5 644093.5 644093.5 644093.5 644093.5 644093.5 645577.5 645579 645579 645579 648649 648651.5 648651.5 648651 648651 648651 648651 648651 648648 648648 648648 648767.5 656890 656867 658778 658777.5 658777.5 658777.5 658777.5 658777.5 658777.5 658777.5 658777.5 658777.5 658777.5 658777.5 658777.5 658777 658777 658776.5 658776 658775 658775 658774.5 658774.5 658774.5 658773.5 658773.5 658773.5 658802 658801.5 658801 658801 658800.5 658800 658799.5 658800 658798.5 658798.5 658832 658832 658831 658830.5 658830.5 658830.5 658829.5 658832.5 658832 658832 658831 658831 658830.5 658830 658830.5 658830.5 658830 658830 658829 658828.5 658828.5 658830.5 658829.5 658829.5 658829 658829 658828 658827.5 658828.5 658828 658827 658827 658827.5 658827.5 658826 658825.5 658825 658825 658824 658827 658826.5 658826 658825.5 658825 658825 658825 658825 658824.5 658824 658824.5 658823.5 658823 658822.5 658822.5 658822 658821.5 658825 658825 658823.5 658823.5 658823.5 658823.5 658819.5 658819.5 660654 660653.5 660653.5 660653.5 660654 660654 660654 660653.5 660653 660653 660653 660653 660652 660652 660651.5 660651.5 660650.5 660650.5 660650 660650 660649 660651.5 660651.5 660651 660650.5 660647 660647 666235 666213.5 666213.5 666213.5 666213.5 666213.5 666213.5 666213.5 666213.5 666213.5 666214 666344.5 666345 666345 666341.5 666341.5 666341 666341 666345 666345 666345 666345 666345 666345 666345 669730.5 669709.5 669709.5 669709.5 669709.5 669709.5 669709.5 669709.5 669709.5 669709.5 669709.5 669709 669709 669709 669709 669709 669709 669709 669709 669709 669709 669708.5 669708.5 669708.5 669708.5 669709 669709 669709 669708.5 669708.5 669708.5 669708 669708.5 669708.5 669708.5 669708 669708 669708 669708 669707.5 669707.5 669707.5 669707.5 669707.5 669707.5 669707.5 669707.5 669707.5 669707.5 669707.5 669707.5 669707.5 669707 669707 669707 669707 669707 669707 669707 669707 669707 669706.5 669706.5 669706.5 669706.5 669706.5 669706.5 669706.5 669706.5 669706.5 673559 673537.5 673537.5 673537.5 675158 675158.5 675158.5 675158.5 675158.5 675159 675158.5 675158.5 675158.5 675158 675158 675158.5 675157 675157 675157 675157 675156 675155.5 675155.5 675155.5 675154.5 675154.5 675154.5 675154 675153 675153.5 675153 675152.5 675152.5 675152.5 675151.5 675151.5 675150 675149.5 675149.5 675149 675147.5 675147.5 675147.5 675148 675148 675148 675148 675144.5 675144.5 677110.5 677089 677089 677089 677089 677088 677088 677088 677088.5 677088.5 677088.5 677088 677088 677088 677088.5 677088.5 677088.5 677088 677087.5 677087.5 677087.5 677087.5 677088 677088 677088 677084 677084 677084 677085 677085 677085 677085 677085.5 677085.5 677085.5 684067 684067 684067 684067 684066.5 684066.5 684066.5 684067 684067 684067 684067 684188.5 684188.5 684188.5 684188.5 684188.5 684188 684188 684191.5 684191.5 684191 684190.5 684190.5 684190 684189.5 684189 684189 684188.5 689410.5 689443 689443 706722 708085 708085.5 708085.5 708085.5 708085.5 708085.5 708085.5 708086 708085.5 708085.5 708085 708085 708084.5 708083.5 708084 708084 708083 708083 708082.5 708082.5 708081.5 708081 708081 708081 708080.5 708080 708079.5 708079.5 708083 708082.5 708082.5 708082 708081 708081 708080.5 708080.5 708080 709880 709879.5 709880 709880 709880 710001.5 710001 710001 710001 710001 710001 710001 710000 709996 709997 732222 732202.5 732202.5 732202.5 732202.5 732202.5 732202.5 733323.5 733323.5 733323.5 733323.5 734451 734451.5 734451.5 734451.5 734451.5 734451.5 734451 734451.5 734450.5 734450.5 734450 734450 734449 734448 734448.5 734448.5 734448.5 734448.5 734447.5 734447.5 734447.5 734447 734446.5 734446 734446 734446 734445 734445 734445 734445 734444 734444 734444 734443.5 734443.5 734443.5 734443 734442.5 734442.5 734442.5 734441.5 734441 734441 734440.5 734439.5 734440 734439.5 734439 734438.5 734438.5 734438.5 734438.5 734438 734438 734438 734438 734437 734437 734436.5 734436.5 734439 734439 734438.5 734438 734438 734437.5 734437 734436 734436 734435 734438.5 734438.5 734438 734438 734438 734437.5 734436.5 734437 734436 734436 734435.5 734436 734435.5 734435 734434.5 734434 734433.5 734433.5 734433 734432.5 734432.5 734432 734431.5 734431 734430.5 734433 734432 734431.5 734431.5 734431 734430.5 734430 734426 734425.5 738795 738795 738795 738795 738795 738795.5 738795.5 738795.5 738795 738795 738794.5 738795 738794.5 738794.5 738794 738793.5 738793 738792.5 738792.5 738792 738790 738792 738792 738792 740082.5 740078.5 740078.5 740078.5 740078.5 740831 740830 740830 740830 740830 740830 740830 746363.5 746341.5 746341.5 746341.5 746341.5 746342 746342 749366 749394 749394 749394 749394 749394 749394 750069 750069.5 750069.5 750069.5 750069.5 750069.5 750069.5 750072.5 750071.5 750071.5 750071 750071 750070.5 750070 750070 750069.5 750069.5 752972.5 752948.5 752948.5 752948.5 794020 794055 794055 794055 794055 798412 798391.5 798391.5 798391.5 798391.5 798512 798512 798512 798511.5 798511.5 798511.5 798511 798511 798511 798511.5 798511.5 798511.5 798511.5 798511 798511 798511 798511.5 798511.5 798511.5 798511.5 798507.5 798507.5 798507.5 798507.5 798507.5 798507.5 798507.5 798510.5 798510.5 798510.5 799829.5 807679.5 808537.5 808577 808577 808577 808577 808576.5 808576.5 808639.5 808639.5 808640 808640 808640 808640 808640 808643.5 808643.5 808643.5 808643.5 808643.5 808643.5 809874.5 817907.5 818027 818027 818027 818027 818025.5 823046.5 823046.5 823046.5 823046.5 823046.5 823050 823050 823049.5 823049.5 823049.5 823049.5 826482 835212.5 835191 835191 835191 835191 835191.5 835191.5 835191 835191 835191 835191 835194.5 835194.5 835194.5 835190.5 835190.5 835190.5 835190.5 835190 835190 835190 837606.5 837607 837607 837607 837607 837607.5 837607.5 837607.5 837607.5 837607.5 837607.5 837607.5 837607 837607 837607 837606.5 837605 837605 837606 837606 837605 837604 837604 837604 837602.5 837603.5 837602.5 837602.5 837603.5 837602.5 837602.5 837602.5 837602 837601.5 837600.5 837629.5 837627.5 837627.5 837627.5 837626.5 837626 837626 837628.5 837628.5 837628 837628 837627.5 837627 837626.5 837626.5 837626 837626 839429 839427 839427 839427 839427 839427 839427 839427 839427 840272 840254 840254 840254 840254 840254 840254 846840.5 846841 846841 846841 846841 846841 846841 846881.5 846881 850380 850380.5 850381 850381 850381 850380.5 850380.5 850382 850381.5 850381.5 850381.5 850381.5 850380.5 850380 850380 850380 850376 863298 863298 863298 863298 863298 863298 863298 863298.5 863298.5 863298.5 863298.5 863298.5 863298 863297.5 863297.5 863297.5 863296.5 863296 863296 863295 863295 863295 863294.5 863294 863293.5 863293.5 863293.5 863293 863292.5 863292 863291.5 863291 863291 863291 863290 863289.5 863289.5 863289 863288.5 863288.5 863288 863287.5 863287 863287 863286.5 863286 863288.5 863288 863287.5 863287 863286 863285.5 863285 863314.5 863314 863313.5 863317.5 863317 863317 863316.5 863316 863315.5 863315 863314.5 863314 863313.5 863313.5 863313 863309 863309 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0;NaN;"[[39999,40477,40477,40477,71718,71723,71723,71724,85143,203792,446070,446074,446074,446074,446074,461887,461890,461890,461890,461890,461890,461890,462009,462009,462009,462009,462019,462019,462019,462019,462019,462019,462019,462025,462025,462025,462027,462027,462027,462027,462027,462027,462027,462259,462260,462260,462260,462265,462265,462265,462269,462269,462269,462269,462269,462269,462269,462270,462270,462270,462270,462270,462270,462270,462271,462271,462271,462271,462271,462271,462271,462273,462273,462273,462273,462273,462273,462273,462279,462279,462279,462279,462279,462279,462279,528101,528108,528108,528108,528108,528108,528108,566160,566165,566165,566165,566165,566165,579822,579838,579838,579838,579838,579841,579841,579843,579843,579843,579843,579843,579843,579843,580184,580184,580184,580184,580184,580184,580184,580196,580196,580196,580196,580198,580198,580198,580204,580204,580204,580204,580204,580204,580204,580204,580204,580204,585714,585721,585721,585721,604870,604873,604873,604873,604873,604874,604874,604875,604875,604875,604875,604875,604875,604875,604883,604883,604883,604883,604883,604883,604883,605007,605007,605007,605007,605007,605007,666844,666846,666846,666846,666846,666846,666846,666847,666847,666847,666847,666847,666847,666847,666848,666848,666848,666848,666848,666848,666848,666849,666849,666849,666849,666850,666850,666850,666850,666850,666850,666850,666851,666851,666851,666851,666851,666851,666851,666856,666857,666857,666857,666857,666857,666857,666857,666857,666857,667399,683194,683195,683195,683195,683195,683196,683196,683196,683197,683197,683197,683197,683198,683198,683198,683198,683198,683198,683199,683199,683199,683199,683199,683199,683199,683200,683200,683200,683200,683200,683200,683200,683201,683201,683202,683203,683203,683203,683203,683203,683203,683203,683205,683205,683205,683205,683205,683205,683205,683208,683208,683208,683208,683208,683208,683208,683731,683731,683731,683731,683731,683731,683731,683743,683743,683743,683743,683743,683743,683743,683746,683746,683746,683746,683751,683751,683751,683751,683751,683751,683751,847124,847127,847127,847127,847127,847127,847127,847132,847132,847132,847132,847132,847132,847132,847132,847132,847132,847132,847132,907679,908223,908223,908223,908223,908223,908223,921234,921239,921239,921239,921239,921239,921239,921239,921239,921239,921239,933630,933631,933631,933631,933631,933631,933631,933632,933632,933632,933633,933633,933633,933633,933634,933634,933634,933634,933635,933635,933635,933635,933635,933635,933635,933636,933636,933636,933636,933636,933637,933637,933638,933638,933638,933638,933638,933638,933638,933639,933639,933639,933639,933639,933639,933639,933641,933641,933641,933643,933643,933643,933643,933643,933643,933643,933645,933645,933645,933645,933645,933645,933645,934111,934111,934111,934111,934112,934112,934112,934116,934116,934116,934116,934116,934116,934116,934117,934117,934117,934117,934118,934118,934118,934119,934119,934119,934119,934124,934124,934124,934124,934124,934124,934124,934124,954094,954098,954098,954098,954098,954102,954102,954221,954221,954221,954221,954221,954221,954221,954351,954351,954351,954351,954351,954351,954351,954356,954356,954356,954356,954356,954356,954357,954360,954360,954360,954360,954372,996335,996341,996341,996341,996341,996341,1041318,1041326,1041326,1041326,1041326,1041618,1041619,1041623,1041623,1041623,1041623,1041623,1041623,1041623,1041624,1041625,1041625,1041625,1041625,1041625,1041625,1041632,1041633,1041633,1041633,1041633,1041633,1041633,1041635,1041635,1041635,1062542,1062542,1062543,1062543,1062543,1062543,1062543,1062544,1062544,1062544,1062544,1062544,1062544,1062544,1062548,1062548,1062549,1062549,1062549,1062549,1062549,1109727,1109728,1109728,1109728,1109728,1109728,1109728,1109736,1109736,1109736,1109736,1109736,1109736,1109736,1109742,1109742,1109742,1109742,1109742,1109742,1109743,1109743,1109743,1109743,1128925,1128928,1128928,1128928,1128928,1128928,1128928,1128929,1128929,1128929,1128929,1128929,1128929,1128929,1128930,1128930,1128930,1128930,1128930,1128930,1128930,1128931,1128931,1128932,1128932,1128932,1128932,1128932,1128932,1128932,1128932,1128932,1128932,1128932,1128936,1128936,1129064,1129064,1129064,1129064,1129462,1129462,1129462,1129462,1129462,1129462,1129470,1129470,1129471,1129471,1129471,1173893,1173897,1173897,1173897,1173897,1173897,1173897,1181788,1181789,1181789,1181789,1181789,1181789,1181789,1181790,1181790,1181790,1181790,1181790,1181790,1181790,1181791,1181792,1181792,1181792,1181792,1181792,1181792,1181793,1181793,1181793,1181793,1181793,1181793,1181793,1181794,1181794,1181794,1181794,1181794,1181794,1181794,1181797,1181797,1181797,1181797,1181799,1181799,1181799,1181799,1181799,1181799,1181799,1182083,1182083,1182083,1182083,1182083,1182083,1182083,1182090,1182090,1182090,1182090,1201245,1201246,1201246,1201246,1201246,1201246,1201246,1201248,1201248,1201248,1201248,1201248,1201248,1201248,1201250,1201251,1201251,1201251,1201251,1201251,1201251,1201253,1201253,1201253,1201253,1201253,1201253,1201253,1201258,1201258,1201259,1201259,1201259,1201259,1201259,1201556,1201556,1317599,1317603,1328814,1328819,1328819,1328819,1328819,1328819,1360773,1360774,1360774,1360774,1360774,1360774,1360774,1360778,1360778,1360778,1360779,1360779,1360779,1360779,1360779,1360779,1360779,1360779,1449835,1449841,1449841,1449841,1449841,1449841,1449841,1449841,1449841,1449841,1449841,1449841,1449841,1449841,1471860,1471863,1471863,1471863,1471863,1471863,1471863,1471864,1471865,1471865,1471865,1471865,1471865,1471865,1471866,1471866,1471866,1471866,1471866,1471866,1471866,1471871,1471871,1471871,1471871,1471871,1471871,1471871,1471871,1471871,1471871,1534838,1534838,1534838,1632750,1632751,1632752,1632752,1632752,1632752,1632752,1632753,1632753,1632753,1632753,1632753,1632753,1632753,1632754,1632754,1632754,1632754,1632754,1632754,1632754,1632756,1632756,1632756,1632756,1632756,1632756,1632756,1632759,1632759,1632759,1632759,1632831,1632831,1632831,1632831,1632831,1632831,1632831,1659046,1670314,1670318,1670319,1670319,1670319,1670319,1670319,1695178,1695244,1695244,1695244,1695245,1695245,1695245,1695717,1695717,1695717,1695717,1695723,1695723,1695723,1695724,1695724,1695725,1695725,1695725,1695725,1695725,1695726,1695726,1695726,1695726,1695726,1695726,1695726,1695728,1695728,1695728,1695728,1695728,1695728,1695728,1695730,1695730,1695730,1695730,1695730,1695731,1695731,1695733,1695733,1695733,1695733,1695734,1695735,1695735,1695735,1695735,1695735,1695735,1695736,1695736,1695736,1695736,1695736,1695736,1695736,1695739,1695739,1695739,1695863,1695863,1695864,1695864,1695864,1695864,1695864,1695866,1695866,1695866,1695866,1695866,1695866,1695866,1695872,1695872,1695872,1695872,1695987,1695987,1695987,1696114,1696114,1696114,1696114,1696114,1696114,1696114,1696119,1696119,1696119,1696119,1696119,1696119,1696119,1696124,1696124,1696124,1696124,1696125,1696125,1696125,1696125,1696125,1696125,1696125,1696126,1696126,1696126,1696126,1696126,1696126,1696126,1696131,1696131,1696131,1696131,1696131,1696131,1696131,1758097,1758098,1758098,1758098,1758098,1758099,1758099,1758099,1758099,1758099,1758099,1758100,1758100,1758100,1758102,1758102,1758102,1758102,1758102,1758102,1758102,1758103,1758103,1758103,1758103,1758103,1758103,1758103,1758104,1758105,1758105,1758105,1758105,1758105,1758105,1758106,1758106,1758106,1758106,1758106,1758106,1758106,1758110,1758110,1758110,1758110,1758110,1758110,1758110,1758405,1758405,1758405,1758405,1758405,1758405,1758405,1758407,1758407,1758407,1758407,1758415,1758415,1758415,1758415,1758415,1758415,1758415,1758415,1758415,1758415,1766808,1766809,1766809,1766809,1766809,1766809,1766809,1766811,1766811,1766811,1766811,1766811,1766811,1766812,1766817,1766817,1766817,1766817,1766818,1766818,1766818,1766818,1766818],[10541,10553,10553,10553,11147,11157,11157,11158,11443,13619,17247,17255,17256,17256,17256,17526,17569,17569,17569,17569,17569,17569,17571,17571,17571,17571,17572,17572,17572,17574,17574,17574,17574,17574,17574,17574,17576,17576,17576,17576,17576,17576,17576,17576,17576,17576,17580,17584,17584,17585,17588,17591,17591,17592,17594,17596,17597,17599,17602,17603,17604,17605,17607,17609,17609,17610,17611,17615,17615,17617,17618,17621,17621,17622,17624,17626,17628,17631,17632,17633,17636,17636,17637,17638,17639,18386,18396,18396,18396,18396,18396,18397,18854,18854,18854,18854,18854,18860,19037,19038,19038,19038,19038,19038,19038,19038,19039,19042,19042,19042,19045,19046,19047,19047,19050,19054,19054,19054,19056,19057,19059,19061,19062,19066,19066,19067,19069,19071,19073,19073,19075,19077,19078,19078,19081,19081,19150,19159,19159,19159,19366,19368,19368,19368,19368,19368,19368,19368,19370,19370,19372,19372,19374,19376,19376,19377,19379,19379,19381,19381,19389,19389,19390,19391,19392,19394,19394,20210,20212,20212,20212,20212,20212,20212,20212,20213,20214,20215,20215,20216,20216,20219,20219,20220,20222,20222,20222,20222,20223,20224,20225,20226,20226,20227,20230,20231,20232,20233,20233,20234,20236,20236,20237,20238,20238,20240,20240,20241,20241,20242,20243,20244,20245,20246,20246,20246,20247,20492,20536,20536,20536,20536,20536,20536,20538,20538,20538,20538,20538,20538,20538,20539,20540,20540,20540,20541,20541,20541,20541,20541,20541,20541,20542,20543,20543,20543,20543,20543,20543,20544,20544,20544,20546,20546,20546,20546,20546,20546,20546,20547,20547,20547,20547,20547,20547,20547,20550,20550,20550,20550,20550,20550,20550,20551,20551,20551,20551,20551,20551,20551,20553,20553,20553,20553,20553,20553,20553,20554,20554,20554,20554,20554,20554,20554,20563,20563,20563,20563,22221,22223,22223,22223,22223,22223,22223,22223,22223,22224,22224,22224,22228,22228,22228,22228,22238,22238,22238,22778,22786,22786,22786,22786,22786,22786,22922,22936,22936,22936,22936,22936,22936,22936,22936,22936,22936,23162,23164,23164,23164,23164,23164,23164,23164,23165,23165,23165,23165,23166,23166,23167,23167,23168,23170,23170,23170,23173,23173,23174,23174,23175,23177,23177,23177,23180,23180,23180,23181,23182,23182,23184,23184,23186,23186,23187,23187,23190,23191,23191,23191,23194,23194,23194,23195,23196,23198,23198,23198,23199,23200,23201,23201,23203,23207,23207,23207,23207,23208,23208,23208,23210,23210,23211,23212,23213,23214,23214,23215,23217,23217,23218,23219,23220,23221,23222,23223,23224,23226,23226,23226,23227,23228,23229,23229,23231,23231,23232,23233,23234,23235,23242,23242,23445,23446,23447,23447,23447,23448,23448,23448,23449,23449,23449,23449,23450,23452,23453,23453,23454,23454,23455,23456,23458,23460,23460,23460,23461,23462,23462,23463,23464,23464,23465,23465,23473,23826,23834,23834,23834,23834,23834,24277,24278,24278,24278,24278,24278,24278,24278,24279,24279,24280,24280,24282,24284,24284,24285,24289,24289,24289,24290,24292,24293,24293,24294,24296,24296,24297,24297,24298,24299,24299,24490,24491,24491,24491,24491,24491,24491,24491,24491,24492,24492,24492,24496,24496,24496,24496,24501,24503,24503,24503,24503,24930,24930,24930,24930,24930,24931,24931,24931,24932,24932,24932,24933,24934,24936,24936,24936,24937,24939,24939,24940,24952,24952,24952,24952,25175,25176,25176,25176,25176,25176,25176,25176,25177,25177,25177,25178,25180,25180,25181,25182,25183,25183,25185,25185,25186,25187,25187,25188,25190,25190,25192,25192,25193,25193,25194,25195,25196,25197,25197,25198,25200,25200,25201,25201,25203,25204,25204,25205,25207,25207,25208,25208,25209,25209,25209,25747,25800,25800,25800,25800,25801,25801,25928,25929,25929,25929,25929,25929,25929,25929,25929,25930,25930,25930,25932,25932,25933,25933,25935,25935,25936,25936,25937,25939,25939,25940,25942,25942,25943,25943,25944,25945,25946,25946,25947,25948,25949,25949,25952,25952,25953,25953,25956,25958,25958,25958,25961,25961,25961,25961,25963,25964,25965,25965,25967,25967,25967,25967,25976,26539,26542,26542,26542,26542,26543,26543,26543,26543,26543,26543,26544,26544,26544,26544,26544,26545,26545,26546,26546,26546,26546,26546,26546,26546,26554,26554,26554,26554,26554,26554,26554,26554,26554,26554,26555,26555,27568,27568,27680,27689,27689,27689,27689,27689,27988,27990,27990,27990,27990,27990,27990,27990,27992,27994,27994,27994,27996,27997,27997,27997,28006,28006,28773,28774,28774,28774,28774,28774,28775,28775,28775,28775,28776,28776,28777,28777,29050,29051,29051,29051,29051,29051,29051,29051,29052,29052,29052,29052,29055,29055,29056,29057,29059,29059,29059,29060,29061,29062,29062,29063,29065,29065,29066,29066,29067,29068,29068,29598,29606,29606,30502,30503,30503,30503,30503,30504,30504,30504,30505,30506,30507,30507,30509,30511,30511,30511,30512,30513,30515,30515,30516,30518,30518,30518,30520,30520,30522,30522,30523,30526,30526,30526,30529,30529,30529,30529,30530,30531,30531,30770,30892,30899,30899,30899,30899,30899,30899,31226,31228,31228,31228,31228,31228,31228,31228,31231,31231,31231,31231,31232,31232,31232,31233,31234,31236,31236,31236,31237,31237,31239,31239,31240,31241,31241,31244,31246,31246,31248,31248,31249,31250,31250,31251,31253,31255,31255,31255,31256,31258,31258,31258,31259,31260,31261,31261,31263,31265,31265,31265,31266,31267,31268,31268,31269,31270,31271,31271,31273,31273,31274,31275,31276,31277,31278,31278,31280,31282,31282,31282,31283,31284,31286,31286,31287,31289,31289,31290,31290,31293,31294,31294,31295,31297,31297,31298,31298,31299,31300,31301,31301,31303,31303,31305,31305,31306,31307,31307,31308,31310,31312,31312,31312,31313,31313,31315,31315,31316,31318,31318,31318,31320,31320,31321,31321,31323,31324,31324,31324,31324,31325,31973,32017,32017,32017,32017,32017,32017,32018,32018,32018,32018,32018,32018,32018,32020,32020,32020,32020,32020,32020,32020,32021,32021,32021,32021,32021,32021,32021,32023,32023,32023,32023,32023,32023,32023,32024,32024,32024,32024,32024,32024,32024,32026,32026,32026,32026,32026,32026,32026,32027,32027,32027,32027,32027,32027,32027,32028,32028,32028,32028,32028,32028,32028,32036,32036,32036,32036,32036,32036,32036,32126,32128,32128,32128,32128,32128,32128,32128,32128,32129,32129,32129,32131,32133,32133,32133,32134,32135,32135,32136,32137,32144,32144,32900,32901,32901,32901,32901,32901,32901,32901,32901,32902,32902,32902,32903,32905,32905,32905,32907,32908,32908,32908,32910,32910,32911,32911,32917,32917,32917,32917,32918,32919,32920,32920,32922,32922,32922,32923,32925,32925,32926,32927,32928,32928,32929,32930,32931,32932,32933,32934,32935,32936,32937,32937,32939,32939,32940,32941,32942,32943,32950,32950,34795,35071,35071,35071,35071,35071,35071,35071,35071,35072,35072,35073,35073,35075,35075,35076,35077,35080,35080,35080,35080,35084,35086,35086,35086,35089,35089,35089,35089,35091,35093,35093,35093,35096,35096,35096,35097,35098,35098,35099,35100,35102,35102,35104,35104,35105,35107,35107,35107,35108,35109,35110,35111,35112,35114,35114,35114,35117,35117,35117,35117,35119,35121,35121,35121,35123,35123,35123,35124,35125,35125,35133,35507,35551,35551,35551,35551,35553,35553,35553,35553,35553,35553,35554,35554,35554,35554,35554,35554,35554,35556,35556,35556,35556,35556,35556,35556,35557,35557,35557,35557,35557,35557,35557,35565,35565,35565,35565,35565,35565,35565,35565,35565,35565,35565,36270,36277,36278,36522,37713,37756,37756,37756,37756,37756,37756,37757,37757,37757,37757,37757,37757,37757,37766,37766,37766,37766,37766,37766,37766,37766,37766,37766,37766,38393,38401,38401,38401,38863,38863,38863,38863,38863,39362,39362,39528,39536,39536,39536,39536,39536,39536,39536,39536,39536,39747,39799,39799,41972,41973,41974,41974,41974,41974,41974,41974,41974,41975,41975,41975,41976,41977,41977,41978,41980,41982,41982,41982,41984,41984,41985,41985,41986,41987,41988,41988,41990,41990,41998,41998,42120,42170,42170,42170,42170,42267,42269,42269,42269,42269,42269,42269,42269,42269,42270,42270,42270,42271,42272,42274,42274,42276,42276,42277,42278,42281,42281,42281,42282,42283,42440,42441,42441,42441,42441,42441,42442,42442,42442,42442,42442,42443,42444,42445,42446,42446,42448,42448,42449,42449,42451,42453,42453,42453,42454,42455,42458,42458,42459,42461,42461,42461,42462,42463,42464,42464,42466,42468,42468,42468,42469,42470,42471,42471,42472,42474,42474,42474,42476,42476,42477,42477,42478,42486,42945,42988,42988,42988,42988,42988,42988,42989,42989,42989,42989,42989,42989,42989,42990,42991,42991,42991,42991,42991,42991,42992,42992,42992,42992,42992,42992,42992,42993,42993,42993,42993,42993,42993,42993,42994,42994,42994,42994,42994,42994,42995,43002,43002,43002,43002,43002,43002,43002,43002,43002,43282,43282,44703,44754,45409,45410,45410,45410,45410,45410,45410,45410,45411,45411,45411,45411,45412,45413,45414,45414,45417,45417,45417,45418,45419,45421,45422,45422,45423,45423,45424,45425,45426,45427,45427,45428,45429,45430,45430,46231,46239,46239,46239,46239,46572,46616,46616,46616,46616,46616,46616,46617,46617,46617,46617,46617,46617,46617,46618,46618,46618,46618,46618,46619,46619,46620,46620,46620,46620,46620,46620,46620,46628,46628,46628,46628,46628,46628,46628,46628,46628,46628,46628,46628,46897,46897,46898,46898,46899,46899,46899,46900,46901,46901,46903,46903,46904,46906,46906,46906,46907,46909,46909,46909,46911,46911,46912,46912,46914,46914,46915,46915,46922,47017,47461,47462,47462,47463,47463,47463,47463,47463,47463,47463,47466,47467,47467,47467,47467,47467,47468,47468,47469,47469,47471,47471,47472,47473,47475,47475,47476,47476,47477,47478,47478,47479,47480,47481,47482,47482,47484,47484,47486,47486,47488,47488,47488,47489,47491,47491,47491,47492,47493,47495,47495,47495,47498,47498,47499,47500,47501,47503,47503,47503,47505,47505,47507,47507,47508,47509,47509,47509,47625,47626,47626,47626,47626,47626,47626,47626,47626,47626,47627,47627,47628,47629,47629,47630,47632,47632,47633,47633,47634,47635,47635,47636,47637,47638,47638,47639,47643,47643,47650,47650,48015,48015,48015,48015,48106,48113,48308,48309,48309,48309,48309,48309,48309,48309,48310,48310,48311,48311,48312,48314,48314,48314,48316,48316,48316,48857,49018,49067,49067,49067,49067,49067,49235,49235,49235,49235,49236,49243,49243,49243,50123,50124,50124,50124,50124,50124,50124,50124,50125,50125,50126,50126,50127,50129,50129,50129,50130,50131,50132,50132,50134,50136,50136,50136,50137,50138,50138,50139,50140,50143,50143,50143,50144,50144,50145,50145,50147,50148,50148,50149,50153,50153,50154,50154,50155,50155,50426,50428,50428,50428,50428,50428,50428,50428,50428,50428,50430,50430,50431,50432,50432,50433,50434,50435,50436,50436,50439,50439,50439,50440,50441,50443,50443,50443,50445,50445,50445,50446,50447,50449,50449,50450,50451,50451,50453,50453,50454,50455,50455,50456,50458,50458,50466,50466,50986,50988,50988,50988,50988,50988,50988,50988,50989,50989,50990,50990,50991,50991,50993,50994,50996,50996,50996,50997,51004,51316,51317,51317,51317,51317,51317,51317,51318,51318,51321,51321,51321,51321,51580,51624,51624,51624,51624,51624,51624,51626,51626,51626,51626,51626,51626,51626,51627,51627,51627,51628,51628,51628,51628,51629,51629,51629,51629,51629,51629,51630,51631,51631,51631,51631,51631,51631,51631,51637,51637,51637,51638,51968,52011,52012,52012,52012,52012,52012,52021,52021,52021,52021,52021,52021,52152,52152,52152,52152,52310,52311,52311,52312,52312,52312,52312,52312,52318,52318,52318,52319,52708,52758,52929,52930,52930,52931,52931,52931,52931,52932,52932,52932,52932,52932,52932,52933,52934,52935,52936,52938,52938,52939,52939,52941,52943,52943,52943,52944,52945,52946,52946,52947,52948,52949,52950,52953,52953,52953,52953,52955,52956,52956,52956,52958,52958,52959,52959,52961,52961,52962,52963,52965,52965,52966,52966,52968,52969,52969,52969,52971,52971,52972,52972,52974,52975,52975,52976,52978,52978,52979,52979,52982,52983,52984,52984,52986,52986,52987,52988,52990,52991,52991,52991,52992,52993,52994,52994,52996,52997,52998,52998,52999,53000,53001,53001,53004,53004,53004,53004,53012,53012,53135,53137,53137,53137,53137,53137,53137,53138,53139,53140,53140,53140,53142,53142,53143,53143,53145,53145,53147,53147,53149,53149,53149,53150,53151,53158,53158,53664,53708,53708,53708,53708,53708,53708,53709,53709,53709,53709,53710,53710,53710,53717,53717,53718,53718,53718,53718,53718,53718,53718,53718,53718,53973,54016,54016,54016,54016,54016,54016,54017,54017,54017,54017,54018,54018,54018,54019,54019,54019,54019,54019,54019,54019,54021,54021,54021,54021,54021,54021,54021,54022,54022,54022,54023,54023,54023,54023,54024,54024,54024,54024,54026,54026,54026,54026,54026,54026,54026,54027,54027,54027,54027,54027,54027,54028,54029,54029,54029,54029,54029,54029,54029,54035,54036,54036,54036,54036,54036,54036,54036,54036,54036,54297,54347,54347,54347,54499,54500,54500,54500,54500,54500,54501,54501,54501,54502,54502,54502,54505,54505,54505,54505,54507,54508,54509,54509,54511,54511,54511,54512,54514,54514,54515,54516,54517,54517,54519,54519,54522,54523,54523,54524,54527,54527,54527,54532,54532,54532,54532,54539,54539,54976,55019,55019,55019,55019,55021,55021,55021,55021,55021,55021,55022,55022,55022,55022,55022,55022,55023,55024,55024,55024,55024,55024,55024,55024,55032,55032,55032,55032,55032,55032,55032,55032,55032,55032,55406,55407,55407,55407,55408,55408,55408,55408,55408,55408,55408,55408,55409,55409,55409,55409,55410,55410,55411,55411,55412,55413,55413,55414,55415,55416,55416,55417,55665,55665,55665,56518,56639,56640,56640,56640,56640,56640,56640,56640,56641,56641,56642,56642,56643,56645,56645,56645,56647,56647,56648,56648,56650,56652,56652,56652,56653,56654,56655,56655,56657,56658,56658,56659,56661,56661,56662,56662,56663,56784,56786,56786,56786,56786,56787,56788,56788,56788,56788,56788,56788,56790,56798,56798,58043,58095,58095,58095,58095,58095,58095,58180,58180,58180,58180,58333,58333,58333,58333,58333,58333,58334,58334,58336,58336,58337,58337,58339,58341,58341,58341,58341,58341,58343,58343,58343,58345,58346,58347,58347,58347,58349,58349,58350,58350,58352,58353,58353,58354,58354,58354,58355,58356,58356,58357,58359,58360,58360,58361,58363,58363,58364,58365,58366,58366,58367,58367,58368,58370,58370,58370,58372,58372,58373,58373,58374,58374,58375,58378,58378,58379,58380,58382,58382,58384,58384,58385,58386,58386,58386,58387,58389,58389,58391,58391,58392,58392,58393,58394,58395,58396,58397,58397,58399,58400,58400,58401,58402,58403,58404,58404,58406,58407,58407,58408,58409,58410,58418,58419,58659,58660,58660,58660,58660,58660,58660,58660,58661,58661,58662,58662,58663,58663,58664,58665,58666,58667,58667,58668,58672,58672,58672,58672,58776,58784,58784,58784,58784,58898,58907,58907,58907,58907,58907,58907,59238,59287,59287,59287,59287,59287,59287,59458,59466,59466,59466,59466,59466,59466,59543,59545,59545,59545,59545,59545,59545,59546,59548,59548,59549,59549,59550,59551,59551,59552,59552,59721,59770,59770,59770,61852,61902,61902,61902,61902,62160,62203,62203,62203,62203,62203,62203,62204,62205,62205,62205,62206,62206,62206,62206,62206,62206,62206,62207,62207,62207,62207,62207,62207,62207,62215,62215,62215,62215,62215,62215,62215,62215,62215,62215,62303,62787,62847,62895,62895,62895,62895,62896,62896,62904,62904,62904,62904,62904,62904,62904,62904,62904,62904,62904,62904,62904,62968,63352,63352,63352,63352,63352,63355,63619,63620,63620,63620,63620,63620,63620,63621,63621,63621,63621,63849,64276,64320,64320,64320,64320,64320,64320,64321,64321,64321,64321,64321,64321,64321,64329,64329,64329,64329,64330,64330,64330,64532,64533,64533,64533,64533,64533,64533,64533,64533,64533,64533,64534,64535,64535,64535,64536,64539,64539,64539,64539,64541,64543,64543,64543,64546,64546,64548,64548,64549,64551,64551,64551,64552,64553,64555,64555,64559,64559,64559,64561,64562,64563,64564,64564,64566,64566,64567,64568,64569,64569,64570,64570,64692,64700,64700,64700,64700,64700,64700,64700,64700,64745,64795,64795,64795,64795,64795,64795,65132,65132,65132,65132,65132,65132,65132,65132,65133,65401,65401,65401,65401,65401,65402,65402,65402,65403,65403,65403,65403,65405,65406,65406,65406,65414,66116,66118,66118,66118,66118,66118,66118,66118,66118,66118,66118,66118,66119,66120,66121,66121,66123,66124,66124,66126,66126,66127,66128,66129,66130,66131,66131,66132,66133,66134,66135,66136,66137,66137,66139,66140,66140,66141,66142,66143,66144,66145,66146,66146,66147,66148,66149,66150,66151,66152,66154,66155,66156,66157,66158,66159,66160,66161,66161,66162,66163,66164,66165,66166,66167,66168,66168,66169,66177,66177,67405,67405,67405,67405,67405,67405,67407,67407,67408,67409,67409,67410,67411,67412,67413,67413,68013,68014,68014,68014,68014,68016,68016,68016,68016,68016,68023,68023,68023,68177,68220,68220,68220,68220,68220,68220,68221,68221,68221,68221,68221,68221,68221,68222,68222,68222,68222,68222,68222,68222,68231,68231,68231,68231,68232,68232,68232,68232,68232,68298,68299,68299,68299,68299,68299,68299,68299,68300,68300,68300,68300,68302,68302,68303,68304,68306,68306,68307,68307,68309,68309,68310,68311,68314,68316,68316,68316,68328,68328,68328,68328,68662,68663,68663,68663,68663,68664,68665,68665,68665,68665,68665,69687,69687,69688,69688,69688,69688,69688,69865,69867,69867,69867,69867,69867,69867,69867,69867,69867,69868,69868,69868,69876,70579,70580,70580,70580,70580,70580,70580,70580,70580,70581,70581,70584,70585,70593,70593,71012,71106,71113,71114,71114,71114,71114,71114,71196,71204,71204,71204,71204,71204,71204,71205,71373,71374,71374,71374,71374,71376,71376,71376,71377,71377,71385,71386,71771,71780,71780,71780,71780,71780,71780,71781,71781,72143,72144,72144,72144,72144,72144,72144,72151,72299,72299,72299,72299,72562,72604,72604,72604,72604,72604,72604,72606,72606,72606,72606,72606,72606,72606,72607,72607,72607,72607,72607,72607,72607,72609,72609,72609,72609,72609,72609,72609,72610,72610,72610,72610,72610,72610,72610,72611,72611,72611,72611,72611,72611,72611,72612,72612,72612,72612,72613,72613,72613,72613,72614,72614,72614,72615,72615,72615,72615,72615,72615,72615,72616,72616,72616,72616,72616,72616,72616,72616,72616,72617,72618,72618,72620,72621,72622,72623,72625,72625,72626,72626,72627,72628,72629,72629,72630,72630,73044,73045,73045,73045,73045,73045,73045,73045,73046,73046,73046,73047,73048,73049,73050,73050,73052,73052,73053,73053,73054,73056,73056,73056,73057,73058,73060,73060,73063,73064,73064,73064,73076,73076,73076,73899,73900,73900,73900,73900,73900,73900,73900,73900,73900,73901,73902,73909,73909,76692,76692,76692,76693,76693,76700,78056,78057,78057,78057,78057,78057,78057,78058,78058,78058,78058,78058,78059,78060,78060,78060,78068,79529,79538,79538,79538,79538,79538,79538,79538,80035,80036,80036,80036,80036,80036,80036,80036,80038,80038,80039,80039,80041,80041,80042,80042,80043,80044,80045,80046,80047,80048,80049,80049,80051,80051,80052,80053,80054,80055,80055,80056,80056,80300,80301,80301,80301,80301,80301,80301,80302,80302,80303,80303,80303,80305,80305,80307,80307,80308,80310,80310,80310,80313,80313,80313,80314,80315,80315,80316,80317,80319,80319,80320,80320,80322,80324,80324,80324,80325,80327,80327,80327,80328,80329,80329,80330,80333,80333,80333,80333,80341,80341,81102,81109,81109,81109,81109,81109,81109,81268,81270,81270,81270,81270,81270,81270,81270,81271,81271,81272,81273,81275,81275,81277,81277,81279,81279,81279,81280,81282,81282,81283,81283,81285,81285,81286,81287,81288,81289,81292,81292,81294,81294,81296,81296,81297,81298,81299,81299,81300,81307,81698,81698,81698,81698,81698,81699,81700,81700,81700,81708,81832,81875,81875,81875,81875,81875,81875,81884,81884,81884,81884,81884,81884,82047,82055,82055,82055,82055,82349,82399,82399,82399,82462,82463,82463,82463,82463,82464,82464,82464,82464,82464,82464,82464,82465,82467,82467,82467,82468,82469,82470,82470,82471,82472,82473,82473,82474,82482,82482,82641,82683,82683,82683,82683,82683,82683,82692,82692,82692,82692,82692,82693,83009,83058,83058,83651,83652,83652,83652,83652,83652,83652,83652,83652,83652,83652,83653,83653,83654,83654,83654,83662,83875,83926,83926,83926,85542,85544,85544,85544,85544,85544,85544,85544,85545,85545,85546,85546,85546,85547,85551,85552,85552,85552,85552,85552,85553,85553,85554,85555,85557,85557,85557,85558,85560,85560,85562,85562,85563,85564,85564,85565,85567,85567,85568,85568,85569,85571,85571,85571,85573,85573,85574,85574,85576,85577,85577,85578,85579,85580,85580,85581,85583,85583,85584,85584,85589,85589,85589,85590,85590,85591,85591,85764,85765,85765,85765,85765,85765,85765,85766,85766,85766,85766,85767,85769,85769,85769,85770,85771,85772,85773,85773,85775,85775,85775,85776,85777,85778,85778,85779,85781,85781,85782,85782,85785,85787,85787,85787,85788,85789,85790,85790,85792,85794,85794,85794,85796,85796,85797,85797,85798,85799,85799,85800,85802,85802,85803,85803,85805,85806,85806,85807,85809,85809,85810,85810,85812,85812,85813,85814,85816,85816,85817,85817,85818,85819,85819,85820,85821,85842,85842,86545,86587,86587,86587,86587,86588,86588,86590,86590,86590,86590,86590,86590,86590,86591,86591,86591,86591,86591,86591,86591,86592,86592,86592,86592,86592,86593,86593,86594,86594,86594,86594,86594,86594,86594,86595,86595,86595,86595,86595,86595,86595,86596,86596,86596,86596,86596,86596,86596,86597,86598,86598,86598,86598,86598,86598,86599,86599,86599,86599,86599,86599,86599,86606,86606,86606,86606,86606,86607,86607,86864,86872,86872,86872,86872,86872,86872,86950,86951,86951,86951,86951,86952,86952,86952,86953,86954,86954,86955,86956,86960,86961,86961,86961,86961,86962,86962,86963,86963,86964,86965,86967,86967,86968,86969,86970,86970,86970,86978,87488,87489,87489,87489,87489,87489,87489,87489,87492,87494,87494,87494,87496,87496,87497,87497,87499,87500,87501,87501,87503,87503,87504,87504,87505,87506,87507,87507,87603,87604,87604,87604,87604,87604,87604,87604,87604,87605,87605,87605,87613,87613,87711,87712,87712,87712,87712,87713,87713,87713,87713,87713,87717,87717,87718,87718,87718,87718,87720,87720,87721,87721,87724,87724,87724,87725,87726,87726,87726,88527,88579,88579,88579,88579,88579,88579,88579,88632,88632,88632,88632,88847,88903,88903,88903,88903,88903,89101,89150,89269,89270,89270,89270,89270,89270,89270,89271,89271,89273,89273,89273,89274,89275,89275,89276,89277,89279,89279,89280,89281,89281,89282,89282,89283,89284,89284,89467,89511,89511,89511,89511,89512,89513,89513,89513,89513,89513,89514,89514,89514,89514,89514,89514,89514,89515,89515,89515,89515,89515,89515,89515,89516,89516,89516,89516,89516,89516,89516,89516,89517,89517,89524,89524,89750,89791,89791,89791,89791,89791,89791,89793,89793,89793,89793,89793,89793,89793,89794,89794,89794,89794,89794,89794,89794,89803,89803,89803,89803,89803,89803,90027,90072,90072,90072,90072,90072,90072,90073,90073,90073,90073,90073,90073,90073,90082,90082,90082,90082,90082,90082,90082,90082,90082,90082,90192,90194,90194,90194,90194,90194,90194,90194,90194,90195,90195,90196,90197,90198,90198,90199,90201,90201,90202,90203,90204,90205,90205,90206,90208,90208,90210,90210,90211,90213,90213,90213,90216,90217,90217,90217,90219,90221,90221,90221,90222,90223,90224,90224,90226,90226,90227,90228,90229,90230,90231,90231,90232,90233,90235,90235,90236,90238,90238,90239,90239,90240,90240,90241,90243,90244,90244,90245,90247,90247,90248,90248,90248,90256,90806,90807,90807,90807,90807,90807,90807,90808,90808,90808,90808,90808,90808,90990,90991,90991,90991,90991,90991,90991,90991,90992,90993,90993,90993,90994,90995,90995,90996,90997,90999,90999,90999,91001,91001,91002,91002,91003,91004,91005,91005,91010,91010,91010,91011,91012,91013,91013,91014,91014,91015,91015,91178,91178,91178,91178,91178,91179,91179,91179,91180,91180,91182,91182,91183,91184,91184,91185,91187,91187,91188,91189,91192,91192,91192,91193,91194,91194,91195,91196,91198,91198,91199,91199,91201,91201,91202,91203,91205,91205,91206,91206,91207,91208,91208,91209,91211,91211,91214,91214,91215,91216,91216,91216,91316,91317,91317,91317,91317,91317,91317,91317,91318,91318,91318,91319,91320,91322,91322,91322,91323,91324,91325,91325,91327,91328,91328,91329,91331,91331,91332,91332,91333,91334,91334,91337,91339,91339,91340,91340,91342,91342,91343,91344,91346,91346,91347,91347,91347,91348,91348,91964,91965,91965,91965,91965,91965,91965,91966,91966,91966,91966,91966,91967,91969,91969,91969,91971,91971,91972,91972,91974,91976,91976,91976,91976,91977,91977,92264,92307,92307,92308,92308,92308,92308,92309,92309,92309,92309,92309,92309,92309,92310,92310,92310,92310,92310,92310,92310,92311,92311,92311,92311,92311,92311,92311,92319,92319,92319,92319,92319,92319,92319,92319,92406,92413,92413,92513,92555,92555,92555,92555,92555,92555,92559,92559,92559,92560,92560,92560,92560,92568,92568,92568,92568,92568,92568,92568,92568,92929,92937,92937,92937,92937,93314,93315,93315,93315,93315,93315,93315,93315,93316,93317,93317,93317,93319,93319,93320,93320,93322,93323,93323,93323,93324,93324,93549,93550,93550,93550,93550,93550,93550,93550,93550,93552,93552,93552,93553,93553,93554,93554,93555,93563,94704,94704,94704,94704,94704,94705,94705,94705,94706,94709,94709,94709,94710,94711,94712,94712,94714,94714,94715,94716,94718,94718,94719,94719,94721,94722,94722,94723,94724,94725,94726,94726,94727,94729,94729,94730,94732,94732,94733,94733,94734,94735,94735,94736,94737,94738,94738,94739,94854,94855,94855,94855,94855,94855,94856,94856,94857,94858,94858,94859,94860,94861,94862,94862,94863,94864,94864,94963,94964,94964,94964,94964,94964,94965,94965,94966,94968,94968,94968,94969,94969,94971,94971,94972,94974,94974,94974,94976,94976,94977,94977,94978,94979,94980,94980,94981,94981,94981,95369,95378,95378,95378,95378,96195,96195,96195,96195,96300,96300,96300,96300,96302,96984,97034,97307,97308,97308,97308,97308,97308,97308,97308,97308,97308,97309,97309,97310,97671,97672,97672,97672,97673,97673,97673,97673,97673,97673,97673,97674,97675,97676,97676,97677,97678,97679,97680,97680,97682,97683,97683,97684,97685,97686,97687,97687,97689,97690,97691,97691,97692,97693,97694,97694,97699,97699,97699,97699,97701,97703,97703,97703,97704,97704,97705,97706,97707,97709,97709,97709,97713,97713,97713,97713,97714,97716,97716,97716,97717,97718,97718,97719,97721,97722,97722,97723,97725,97725,97725,97726,97727,97729,97729,97729,97730,97731,97732,97732,97734,97735,97735,97736,97738,97738,97738,97738,97747,97747,98130,98131,98131,98131,98131,98131,98131,98132,98133,98133,98133,98134,98135,98135,98136,98137,98139,98139,98140,98141,98142,98144,98144,98144,98145,98146,98147,98147,98148,98150,98150,98150,98152,98152,98153,98153,98155,98155,98156,98156,98158,98158,98158,98166,98478,98634,98635,98635,98635,98635,98635,98635,98635,98636,98637,98639,98639,98640,98641,98641,98642,98643,98644,98645,98645,98647,98648,98648,98649,98651,98651,98652,98652,98653,98654,98654,98655,98657,98657,98658,98659,98660,98661,98661,98662,98663,98663,98671,99171,99171,99171,99171,99173,99173,99174,99175,99176,99177,99177,99177,99179,99180,99181,99181,99182,99184,99184,99184,99187,99187,99187,99187,99189,99191,99191,99191,99192,99192,99193,99194,99195,99195,99196,99196,99197,99198,99198,99400,99401,99401,99401,99401,99401,99401,99401,99402,99402,99402,99402,99406,99406,99408,99408,99409,99410,99410,99411,99412,99413,99414,99414,99415,99417,99417,99417,99419,99419,99420,99421,99422,99422,99423,99424,99426,99426,99427,99427,99430,99430,99430,99430,99431,99432,99433,99433,99435,99435,99436,99436,99438,99438,99440,99440,99443,99443,99443,99443,99444,99444,99446,99446,99447,99449,99450,99451,99453,99453,99454,99454,99458,99458,99458,99458,99459,99459,99460,99460,99462,99462,99464,99464,99465,99467,99467,99467,99468,99469,99470,99470,99472,99474,99474,99474,99475,99475,99475,99476,99484,100705,100755,100755,100755,100755,100755,100755,100755,100842,100843,100843,100843,100843,100844,100844,100844,100844,100845,100845,100845,100846,100849,100849,100849,100850,100850,100852,100852,100853,100855,100855,100855,100857,100857,100859,100859,100862,100862,100863,100864,100865,100866,100867,100867,100869,100870,100870,100871,100872,100873,100874,100874,100876,100877,100878,100878,100879,100880,100881,100882,100883,100884,100884,100885,100886,100887,100888,100889,100889,100896,101214,101857,101859,101859,101859,101859,101859,101859,101859,101859,101859,101863,101863,101863,101863,101863,101863,101864,101864,101865,101865,101868,101868,101869,101869,101870,101872,101872,101872,101873,101874,101874,101875,101875,102061,102062,102062,102062,102062,102063,102063,102063,102063,102064,102064,102064,102065,102067,102067,102067,102070,102071,102071,102072,102074,102074,102076,102076,102077,102079,102079,102079,102080,102080,102081,102081,102306,102347,102347,102348,102348,102348,102348,102349,102349,102349,102349,102349,102349,102349,102350,102350,102350,102350,102350,102350,102350,102351,102351,102351,102351,102351,102351,102351,102359,102360,102360,102360,102360,102360,102360,102360,103002,103004,103004,103004,103004,103005,103005,103005,103005,103005,103005,103006,103007,103008,103008,103009,103009,103017,103356,103357,103357,103357,103357,103358,103358,103358,103358,103358,103359,103359,103360,103361,103362,103362,103363,103370,103944,103944,103944,103944,103945,103946,103946,103946,103946,103946,103947,103948,103949,103950,103951,103952,103953,103954,103954,103955,103957,103957,103959,103959,103960,103961,103961,103962,103963,103965,103965,103965,103967,103967,103968,103969,103970,103971,103971,103973,103974,103974,103976,103976,103979,103980,103980,103981,103982,103983,103983,103984,103985,103985,104048,104048,104048,104048,104048,104048,104049,104049,104051,104051,104052,104052,104054,104054,104055,104055,104057,104058,104058,104058,104066,104376,104377,104377,104377,104377,104377,104377,104377,104378,104378,104378,104378,104380,104380,104380,104381,104382,104530,104631,104631,104631,104631,104631,104631,104632,104632,104632,104632,104632,104632,104632,104633,104633,104633,104633,104633,104633,104633,104634,104634,104634,104634,104635,104635,104635,104635,104635,104635,104635,104642,104642,104642,104642,104643,104643,104643,104643,104643,104643,104643,104715,104722,104722,104722,104722,104722,104723,105171,105171,105171,105171,105172,105172,105173,105173,105174,105175,105176,105176,105178,105178,105179,105179,105180,105187,105272,105273,105273,105273,105273,105273,105273,105273,105273,105273,105274,105274,105275,105275,105276,105276,105278,105278,105279,105280,105282,105282,105283,105283,105284,105285,105285,105286,105288,105288,105289,105289,105290,105290,105737,105944,105995,105995,105995,105995,105995,105995,106487,106488,106488,106488,106488,106489,106489,106489,106493,106493,106493,106493,106494,106494,106495,106495,106498,106498,106498,106499,106501,106502,106502,106503,106505,106505,106505,106506,106507,106509,106509,106509,106510,106511,106512,106512,106514,106516,106516,106516,106517,106517,106517,106518,106978,106985,106985,107214,107224,107224,107224,107224,107224,107224,107224,107850,109081,109131,109131,109131,109131,109202,109209,109209,109246,109254,109254,109254,110424,110431,110431,110431,110431,110607,110616,110616,110616,110616,110616,110616,110930,110931,110931,110931,110931,110931,110931,110931,110932,110933,110933,110934,110936,110936,110937,110938,110939,110940,110941,110941,110943,110943,110944,110945,110946,110947,110948,110948,110950,110951,110951,110952,110953,110954,110955,110955,110956,110958,110958,110959,110960,110961,110962,110963,110963,110964,110965,110966,110967,110968,110968,110969,110969,112039,112046,112046,112046,112046,112908,112958,112958,113095,113138,113138,113139,113139,113147,113147,113147,113353,113353,113353,113353,113354,113355,113355,113355,113355,113357,113357,113357,113359,113359,113361,113361,113362,113364,113364,113364,113367,113367,113367,113367,113369,113371,113371,113371,113373,113373,113373,113374,113375,113377,113377,113377,113379,113379,113380,113380,113382,113384,113384,113384,113386,113386,113386,113387,113388,113389,113390,113390,113392,113392,113393,113394,113398,113398,113398,113399,113400,113401,113402,113402,113404,113404,113405,113406,113407,113408,113409,113409,113410,113411,113411,113412,113414,113414,113415,113415,113416,113417,113417,113719,113720,113720,113720,113720,113720,113720,113720,113721,113721,113721,113722,113724,113725,113725,113725,113727,113728,113728,113728,113729,113729,113729,113813,113821,113821,113821,113821,113821,113821,113821,114105,114105,114105,114105,114105,114105,114539,114547,114547,114547,114547,114547,114547,114547,114651,114658,114658,114658,114658,114658,114658,114794,114794,114794,114794,114794,114794,114795,114795,114795,114795,114796,114796,114798,114798,114799,114800,114802,114802,114803,114803,114804,114805,114805,114806,114808,114808,114810,114810,114811,114811,114812,114813,114814,114815,114815,114816,114818,114818,114819,114820,114821,114822,114822,114823,114825,114825,114825,114825,114833,115401,115450,115451,115451,115451,115451,115631,115632,115632,115632,115632,115632,115632,115632,115634,115634,115634,115635,115637,115638,115638,115639,115641,115641,115642,115642,115643,115645,115645,115645,115646,115647,115648,115648,115650,115651,115651,115651,115859,115866,115866,115866,115866,115866,115866,115866,115951,116003,116003,116003,116003,116003,116003,116092,116099,116099,116099,116939,116940,116940,116941,116941,116941,116941,116941,116941,116944,116944,116944,116947,116948,116949,116949,116950,116951,116951,117172,117173,117173,117173,117174,117174,117174,117174,117175,117175,117175,117175,117183,117183,117263,117271,117271,117271,117271,117389,117390,117390,117390,117390,117390,117390,117391,117391,117391,117392,117392,117393,117394,117394,117395,117397,117398,117398,117398,117399,117400,117400,117401,117403,117403,117405,117405,117406,117406,117407,117408,117409,117410,117410,117411,117412,117413,117413,117628,117678,117678,117678,117678,118484,118485,118485,118485,118485,118485,118486,118486,118487,118488,118488,118489,118491,118491,118492,118492,118493,118727,118727,118728,118728,118728,118728,118728,118728,118728,118728,118729,118729,118731,118733,118733,118733,118733,118736,118736,118736,118737,118738,118738,118738,118739,118876,118877,118878,118878,118878,118878,118878,118878,118878,118879,118879,118879,118881,118881,118883,118883,118884,118886,118886,118886,118887,118887,118887,118888,118928,119004,119004,119004,119161,119210,119210,119211,119211,119211,119581,119582,119582,119582,119582,119584,119584,119584,119587,119587,119588,119588,119590,119592,119592,119592,119593,119594,119595,119595,119597,119598,119598,119599,119601,119601,119603,119603,119604,119605,119605,119606,119608,119608,119609,119610,119611,119612,119612,119613,119615,119615,119616,119618,119619,119619,119620,119622,119622,119624,119624,119625,119626,119626,119627,119629,119629,119630,119631,119632,119635,119635,119636,119638,119639,119640,119640,119641,119642,119642,119643,119645,119645,119647,119647,119650,119650,119650,119650,119652,119653,119653,119653,119656,119656,119656,119657,119659,119661,119661,119661,119663,119663,119663,119664,119665,119666,119666,119666,119816,119866,119866,119866,120014,120014,120014,120014,120014,120015,120015,120015,120016,120018,120018,120018,120019,120023,120023,120024,120027,120027,120027,120027,120029,120030,120030,120030,120031,120184,120227,120227,120227,120227,120228,120228,120228,120228,120228,120228,120237,120237,120237,120237,120237,120237,120237,120237,120237,120237,120237,120238,120275,120282,120462,120464,120464,120464,120464,120464,120464,120464,120464,120464,120465,120466,120466,120467,120467,121033,121035,121035,121035,121035,121035,121035,121035,121035,121036,121036,121036,121038,121038,121038,121040,121041,121042,121042,121042,121044,121044,121046,121046,121047,121048,121048,121049,121051,121051,121053,121053,121054,121056,121056,121056,121057,121058,121060,121060,121061,121062,121062,121063,121065,121065,121066,121066,121222,121230,121230,121230,121230,121230,121230,121472,121480,121480,121480,121480,121480,121480,121480,121480,121480,122494,122496,122496,122496,122496,122496,122496,122497,122497,122497,122497,122497,122498,122498,122499,122500,122502,122502,122503,122503,122506,122507,122507,122508,122510,122510,122512,122512,122513,122513,122514,122515,122516,122517,122517,122518,122520,122520,122520,122674,122674,122674,122674,122674,122674,123736,123744,123744,123744,123744,123744,123744,123744,123844,123887,123887,123887,123887,123888,123888,123888,123888,123888,123888,123897,123897,123897,123897,123897,123897,123897,123897,123897,123897,123898,123898,124606,124607,124607,124607,124607,124607,124607,124608,124608,124608,124608,124609,124610,124610,124750,124751,124751,124751,124751,124751,124752,124752,124753,124755,124755,124755,124756,124757,124758,124758,124760,124761,124762,124762,124763,124763,124765,124765,124766,124768,124768,124768,124770,124770,124770,124778,125080,125087,125087,125087,125087,125467,125468,125468,125468,125468,125468,125468,125468,125468,125470,125470,125470,125471,125471,125473,125473,125474,125476,125476,125476,125478,125478,125480,125480,125481,125483,125483,125483,125485,125485,125487,125487,125488,125489,125489,125490,125492,125492,125494,125494,125495,125496,125496,125497,125499,125499,125500,125500,125501,125502,125503,125504,125507,125507,125509,125509,125510,125512,125512,125512,125514,125516,125516,125516,125517,125517,125518,125519,125520,125521,125522,125523,125524,125524,125525,125526,125527,125528,125528,125529,125682,125684,125684,125684,125684,125684,125684,125684,125685,125685,125685,125686,125688,125688,125689,125689,125690,125691,125691,125692,125694,125694,125695,125696,125697,125697,125698,125699,125700,125701,125701,125702,125702,125711,125711,125865,125866,125866,125866,125866,125866,125866,125866,125866,125867,125867,125867,125869,125869,125870,125870,125871,126042,126042,126042,126042,126043,126043,126043,126043,126044,126045,126045,126045,126047,126047,126049,126049,126050,126053,126053,126053,126054,126054,126055,126055,126056,126067,126067,126138,126139,126139,126139,126139,126139,126139,126139,126139,126139,126140,126140,126141,126141,126142,126142,126144,126144,126151,126151,126605,126655,126655,126655,126727,126729,126729,126729,126729,126729,126729,126729,126729,126736,126736,126736,126834,126841,126841,126841,127089,127090,127090,127090,127090,127090,127090,127090,127092,127092,127092,127097,127097,127097,127097,127097,127099,127099,127099,127100,127101,127102,127103,127103,127105,127105,127107,127107,127108,127110,127110,127110,127112,127112,127112,127113,127114,127115,127116,127116,127120,127120,127121,127121,127123,127124,127124,127125,127126,127126,127128,127128,127129,127130,127131,127131,127131,127132,127468,127518,127518,127518,127518,127518,127518,128643,128644,128644,128644,128644,128644,128644,128644,128644,128644,128645,128646,128649,128649,128649,128649,128651,128652,128652,128652,128655,128655,128655,128655,128657,128658,128658,128658,128660,128661,128662,128662,128663,128664,128664,128665,128667,128667,128667,128667,128675,128802,128804,128804,128804,128804,128804,128804,128804,128804,128913,129180,129223,129223,129223,129223,129224,129224,129224,129224,129224,129224,129224,129224,129224,129232,129232,129232,129300,129343,129343,129343,129343,129343,129343,129352,129352,129352,129352,129352,129352,129353,129353,129353,129353,129353,129610,129610,129610,129610,129611,129611,129611,129612,129614,129614,129614,129615,129617,129619,129619,129619,129620,129620,129622,129622,129623,129625,129625,129625,129626,129627,129628,129628,129629,129631,129631,129631,129975,129982,131650,131651,131651,131651,131651,131651,131651,131651,131651,131651,131652,131652,131653,131653,131654,131655,131656,131657,131658,131658,131660,131660,131661,131662,131663,131664,131664,131665,131667,131667,131669,131669,131670,131672,131672,131672,131673,131674,131675,131675,131675,131683,132381,132388,132388,132388,132388,132388,132388,132795,132796,132796,132796,132796,132796,132796,132796,132796,132796,132796,132797,132799,132801,132801,132801,132802,132803,132803,132804,132806,132807,132807,132808,132811,132812,132812,132812,132813,132814,132815,132815,133233,133240,133368,133368,133547,133547,133547,133548,133548,133548,133548,133548,133548,133548,133549,133553,133553,133553,133553,133554,133555,133556,133557,133557,133559,133559,133560,133561,133562,133564,133564,133565,133567,133567,133568,133568,133570,133570,133571,133572,133573,133573,133573,133796,133797,133797,133797,133797,133797,133797,133798,133798,133798,133799,133799,133800,133802,133802,133802,133803,133804,133805,133805,133807,133809,133809,133809,133812,133813,133814,133814,133816,133817,133817,133817,133819,133819,133821,133821,133822,133824,133824,133824,133827,133827,133827,133828,133829,133830,133830,133831,133833,133833,133835,133835,133836,133838,133838,133838,133839,133840,133841,133842,133843,133844,133844,133845,133847,133847,133849,133849,133850,133852,133852,133853,133855,133855,133856,133856,133857,133858,133858,133858,133866,134685,134735,134735,134735,134735,134735,134735,134735,134735,134735,134735,134856,134857,134857,134857,134857,134857,134857,134857,134859,134860,134860,134861,135077,135077,135077,135077,135077,135078,135078,135078,135078,135080,135080,135080,135082,135082,135083,135083,135091,135091,135162,135170,135170,135267,135267,135267,135267,136445,136445,136445,136445,136445,136445,136445,136628,136628,136628,136628,136628,136628,136628,136628,136629,136629,136629,136630,136632,136632,136639,136639,137187,137187,137187,137187,138398,138563,138564,138564,138564,138564,138564,138564,138564,138565,138565,138565,138566,138567,138567,138567,139016,139023,139023,139023,139023,139023,139023,139340,139340,139340,139382,139390,139390,139390,139390,139390,139390,139390,139702,139764,139771,139771,139771,139771,139771,139771,140222,140274,140275,140421,140421,140421,140421,140421,140422,140422,140422,140423,140423,140424,140424,140426,140426,140428,140428,140428,140430,140430,140430,140432,140432,140434,140434,140435,140436,140436,140437,140439,140439,140440,140440,140441,140442,140443,140443,140450,140782,140823,140823,140824,140824,140824,140824,140825,140825,140825,140825,140825,140825,140825,140826,140826,140826,140827,140827,140827,140827,140828,140828,140828,140828,140829,140829,140829,140830,140830,140830,140830,140830,140830,140830,140838,140838,140838,140838,140838,140838,140838,140838,140838,140838,140968,140976,140976,140976,140976,140976,140976,140977,140977,141086,141087,141087,141087,141087,141087,141088,141088,141088,141088,141089,141090,141091,141092,141093,141094,141099,141099,141101,141101,141103,141105,141105,141105,141107,141107,141107,141115,141739,141740,141740,141740,141740,141741,141741,141741,141741,141741,141742,141742,141745,141747,141747,141747,141748,141749,141750,141751,141752,141754,141754,141754,141755,141756,141757,141757,141758,141759,141760,141761,141762,141763,141764,141764,141765,141766,141767,141767,141769,141770,141770,141771,141773,141773,141774,141774,141776,141778,141778,141778,141779,141779,141781,141781,141782,141784,141784,141784,141785,141786,141787,141787,141789,141791,141791,141791,141795,141795,141797,141797,141798,141800,141800,141800,141801,141802,141803,141803,141805,141805,141806,141807,141808,141809,141810,141810,141812,141813,141813,141814,141816,141816,141817,141817,141819,141820,141820,141820,141821,141822,142157,142207,142207,142207,142207,142207,142311,142355,142355,142355,142355,142355,142355,142357,142357,142357,142357,142357,142357,142357,142358,142358,142358,142358,142358,142358,142358,142359,142359,142359,142359,142359,142359,142359,142367,142367,142367,142367,142367,142773,142773,142773,142773,142773,142773,142773,142773,142774,142774,142776,142776,142777,142787,142787,142787,142900,142900,142900,142900,142901,142901,142901,142901,142902,142903,142903,142904,142906,142906,142908,142908,142909,142909,142909,142917,143497,143498,143498,143498,143498,143499,143499,143499,143507,143507,143507,143507,143958,143958,143958,143958,144502,144941,144982,144982,144982,144982,144990,144990,145097,145139,145139,145139,145139,145139,145139,145144,145144,145144,145144,145144,145144,145144,145145,145145,145145,145145,145145,145145,145145,145146,145146,145146,145146,145147,145147,145147,145154,145154,145154,145154,145154,145154,145782,145783,145783,145783,145783,145784,145784,145784,145784,145785,145788,145788,145788,145789,145789,146082,146082,146082,146082,146083,146083,146084,146084,146085,146087,146087,146087,146088,146089,146090,146090,146092,146093,146093,146094,146098,146098,146098,146098,146098,146100,146100,146100,146100,146101,146101,146307,146398,146398,146398,146398,146497,146539,146539,146539,146539,146540,146540,146540,146540,146540,146540,146549,146549,146549,146549,146549,146549,146549,146549,146549,146779,146790,146790,146790,146790,146790,146790,146790,146790,146790,147009,147009,147009,147009,147369,147573,147574,147574,147574,147574,147574,147574,147574,147575,147575,147575,147582,147582,147708,147709,147709,147709,147709,147709,147709,147709,147710,147711,147711,147711,147712,147713,147713,147714,147715,147716,147716,147717,147721,147721,147721,147721,147958,147960,147960,147960,147960,147960,147960,147960,147960,147960,147963,147963,147963,147965,147965,147965,147968,147968,147968,147968,147970,147971,147971,147971,147974,147974,147975,147975,147976,147977,147977,147978,147980,147980,147982,147982,147983,147983,147984,147985,147987,147987,147988,147988,147989,147990,147990,147991,147993,147993,147994,147995,147997,147997,147998,147998,147999,148000,148001,148001,148003,148003,148011,148011,149260,149267,149330,149330,149330,149330,149330,149330,150524,150525,150525,150525,150525,150525,150526,150526,150526,150528,150528,150529,150531,150531,150532,150532,150533,150537,150538,150539,150540,150541,150542,150543,150544,150544,150546,150546,150547,150548,150549,150549,151044,151086,151086,151086,151086,151094,151094,151502,151550,151550,151550,151550,151642,151755,151757,151757,151757,151757,151758,151758,151758,151758,151758,151758,151758,151758,151758,151993,151993,151993,151993,151993,152499,152544,152544,152544,152544,152544,152544,152545,152545,152545,152545,152545,152545,152545,152546,152546,152546,152546,152546,152546,152546,152555,152555,152555,152555,152555,152555,152555,152555,152555,152555,153820,153871,153871,153871,153871,153871,153871,153871,154872,154880,154943,154943,154943,154943,155073,155271,155316,155316,155316,155316,155316,155316,155317,155317,155317,155317,155317,155317,155317,155318,155318,155318,155318,155318,155318,155318,155318,155318,155318,155318,155326,155326,155558,155566,155566,155566,155566,155714,155715,155715,155715,155715,155715,155716,155716,155716,155716,155717,155717,155718,155727,155727,155727,155727,155727,155727,155729,155729,155729,155729,155729,155729,155729,155730,155730,155732,155733,155733,155733,155736,155737,155738,155738,155739,155741,155741,155741,155742,155742,155743,156022,156022,156022,156022,156022,156025,156025,156025,156026,156027,156027,156027,156028,156029,156030,156031,156032,156033,156034,156034,156035,156037,156037,156038,156039,156041,156041,156042,156043,156044,156045,156045,156045,156046,156476,156484,156484,156484,156484,156484,156484,157268,157276,157276,157276,157276,157276,157276,157507,157507,157507,157507,157507,157508,157508,157508,157509,157510,157511,157511,157512,157512,157514,157514,157517,157519,157519,157519,157521,157521,157522,157522,157524,157526,157526,157526,157527,157528,157529,157529,157531,157533,157533,157533,157534,157534,157536,157536,157537,157538,157538,157538,157547,157852,157853,157853,157853,157853,157853,157853,157853,157853,157853,157853,157854,157854,157856,157856,157856,157856,157857,157858,157859,157860,157861,157861,157865,157865,157866,157867,157869,157869,157870,157872,157872,157873,157873,157874,157874,157874,158003,158123,158124,158124,158124,158124,158124,158124,158127,158128,158128,158128,158128,158129,158129,158130,158130,158132,158132,158133,158134,158135,158136,158136,158137,158138,158138,158140,158140,158141,158142,158142,158143,158145,158145,158146,158146,158148,158148,158149,158150,158151,158151,158152,158153,158154,158162,158162,158573,158574,158574,158574,158574,158574,158574,158574,158574,158574,158574,158575,158575,158583,158623,158674,158674,158805,158805,158805,158805,158805,158807,158807,158807,158808,158808,158810,158811,158814,158814,158814,158815,158816,158818,158818,158818,158821,158821,158821,158821,158823,158825,158825,158825,158826,158827,158828,158828,158830,158830,158831,158831,158832,158840,158840,158888,159063,159064,159064,159064,159064,159064,159064,159064,159065,159065,159067,159067,159068,159070,159070,159070,159071,159072,159073,159073,159074,159075,159076,159076,159078,159078,159080,159080,159081,159083,159083,159084,159084,159085,159086,159088,159088,159089,159089,159091,159091,159092,159093,159094,159095,159095,159095,159096,159197,159205,159205,159205,159205,159205,159205,159818,159825,159826,159826,159826,159826,159826,159826,159826,159826,159918,159918,159918,160114,160224,160267,160267,160267,160267,160267,160267,160276,160276,160276,160276,160276,160276,160276,160277,160277,160277,160381,160381,160381,160381,160381,160381,160382,160382,160389,160389,160389,160612,160612,160612,160612,160612,160613,160613,160613,160613,160614,160615,160616,160618,160618,160619,160619,160622,160622,160624,160624,160625,160627,160627,160627,160628,160628,160630,160630,160631,160632,160632,160633,160637,160637,160639,160639,160640,160642,160642,160642,160643,160644,160645,160645,160647,160648,160648,160649,160650,160650,160652,160652,160653,160654,160654,160655,160657,160657,160659,160659,160660,160661,160661,160662,160664,160666,160666,160666,160666,160667,160668,160669,160671,160671,160672,160672,160673,160674,160674,160675,160677,160677,160678,160678,160680,160680,160681,160682,160685,160685,160686,160686,160688,160688,160689,160689,161015,161016,161016,161016,161016,161016,161017,161017,161018,161018,161019,161019,161021,161022,161022,161023,161026,161026,161026,161026,161027,161029,161029,161030,161031,161031,161032,161032,161034,161034,161035,161035,161038,161039,161039,161040,161041,161042,161042,161043,161045,161045,161047,161047,161048,161049,161049,161050,161051,161052,161053,161053,161054,161055,161055,161056,161056,161176,161177,161177,161177,161177,161177,161177,161177,161179,161179,161181,161181,161182,161182,161186,161186,161186,161186,161187,161187,161189,161189,161190,161190,161191,161193,161193,161193,161196,161196,161196,161197,161198,161199,161199,161200,161202,161202,161202,161203,161204,161205,161205,161205,161561,161561,161561,161561,161709,161710,161710,161710,161710,161710,161710,161710,161711,161712,161712,161712,161716,161716,161717,161717,161718,161718,161720,161720,161721,161722,161722,161723,161724,161725,161726,161726,161728,161728,161729,161730,161731,161733,161733,161733,161735,161735,161735,161736,161738,161739,161739,161739,161741,161741,161742,161742,161744,161744,161745,161745,161746,161754,161754,162882,162923,162923,162923,162923,162923,162923,162924,162924,162924,162924,162924,162924,162925,162933,162933,162933,162933,162933,162933,162933,163029,163029,163029,163269,163312,163312,163312,163312,163312,163312,163313,163313,163313,163313,163313,163313,163313,163314,163314,163314,163314,163314,163314,163314,163322,163322,163322,163322,163322,163322,163322,163322,163365,163366,163366,163366,163601,163643,163643,163643,163643,163643,163643,163651,163651,163651,163651,163651,163651,163651,163652,163652,164024,164024,164024,164024,164025,164025,164025,164025,164027,164027,164028,164029,164031,164031,164031,164032,164034,164034,164035,164035,164037,164038,164038,164039,164042,164042,164044,164044,164045,164046,164046,164046,164208,164208,164208,164208,164208,164208,164208,164208,164208,164209,164209,164209,164210,164211,164213,164213,164213,164214,164215,164216,164217,164217,164219,164222,164222,164222,164223,164224,164225,164225,164227,164228,164228,164228,164229,164229,164340,164383,164383,164383,164383,164383,164383,164391,164391,164626,164771,164771,164771,164771,164771,164771,164771,164966,165007,165007,165007,165007,165008,165008,165008,165008,165008,165008,165017,165017,165017,165017,165017,165017,165017,165017,165017,165017,165568,165657,165658,165658,165658,165658,165658,165658,165658,165658,165658,165658,165659,165660,165662,165662,165662,165665,165665,165665,165666,165669,165670,165671,165671,165674,165674,165674,165675,165676,165677,165677,165678,165680,165680,165681,165681,165690,165690,166251,166253,166253,166253,166253,166253,166253,166253,166253,166253,166254,166254,166255,166256,166256,166257,166258,166259,166260,166260,166262,166262,166263,166264,166265,166268,166268,166268,166268,166269,166271,166271,166274,166274,166275,166276,166277,166278,166279,166279,166280,166281,166282,166283,166284,166285,166286,166287,166287,166288,166289,166290,166291,166292,166293,166293,166295,166295,166296,166297,166298,166299,166299,166300,166308,166308,166640,166642,166642,166642,166642,166642,166642,166643,166643,166643,166643,166700,166701,166701,166701,166701,166701,166701,166701,166701,166702,166702,166703,166704,166704,166704,166705,166759,166831,166831,166831,166831,166831,167553,167560,167682,167682,167682,167682,167682,167683,167683,167683,167683,167685,167685,167685,167687,167689,167689,167689,167692,167692,167692,167692,167694,167696,167696,167696,167697,167698,167699,167699,167701,167702,167702,167702,167704,167704,167706,167706,167707,167709,167709,167709,167711,167711,167712,167712,167714,167714,167715,167715,167717,167717,167719,167719,167720,167722,167722,167722,167724,167724,167726,167726,167727,167730,167730,167730,167732,167734,167734,167734,167735,167736,167736,167736,167737,168420,168422,168422,168422,168422,168422,168422,168422,168422,168429,168429,169999,169999,169999,169999,170303,170309,170309,170309,170309,171518,171519,171519,171519,171519,171519,171519,171519,171519,171519,171520,171520,171523,171523,171523,171523,171525,171525,171527,171527,171528,171528,171529,171530,171531,171532,171532,171533,171535,171535,171536,171536,171538,171538,171538,171539,171540,171540,172718,172725,172725,172725,172725,172725,172803,172810,172810,172810,172938,172938,172938,172939,172939,172939,172939,172939,172939,172939,172941,172941,172941,172942,172950,173047,173048,173048,173048,173048,173048,173048,173048,173049,173051,173051,173052,173056,173056,173056,173056,173057,173058,173059,173060,173061,173062,173062,173063,173066,173067,173067,173067,173069,173070,173070,173070,173073,173073,173074,173074,173075,173077,173077,173077,173078,173079,173079,173080,173080,173147,173148,173148,173148,173148,173148,173148,173149,173149,173149,173149,173149,173325,173326,173326,173326,173326,173326,173326,173326,173327,173327,173327,173327,173329,173331,173331,173331,173332,173333,173335,173335,173337,173339,173339,173339,173341,173341,173343,173343,173345,173345,173346,173347,173350,173350,173350,173351,173352,173353,173353,173354,173356,173356,173357,173357,173359,173361,173361,173363,173365,173365,173365,173365,173367,173368,173368,173369,173371,173371,173372,173372,173373,173375,173375,173376,173377,173379,173379,173379,173380,173381,173381,173382,173385,173385,173385,173385,173387,173387,173388,173389,173390,173391,173391,173391,175367,175419,175419,175419,175419,175419,175419,175419,175419,176684,176693,176694,176694,178140,178190,178190,178190,178190,178349,178350,178350,178350,178350,178350,178350,178351,178351,178351,178352,178352,178353,178353,178354,178355,178357,178357,178358,178358,178359,178360,178360,178361,178363,178363,178364,178365,178367,178367,178369,178369,178372,178372,178372,178372,178373,178373,178381,178950,178950,178950,178950,178951,178951,178951,178952,178952,178955,178955,178955,178956,178956,178958,178958,178959,178961,178961,178961,178963,178963,178965,178965,178966,178968,178968,178968,178969,178970,178971,178972,178973,178975,178975,178975,178975,178976,179101,179103,179103,179103,179103,179103,179103,179103,179103,179103,179103,179103,179105,179105,179107,179107,179108,179110,179110,179110,179111,179112,179113,179113,179115,179117,179117,179117,179118,179119,179119,179120,179122,179123,179123,179123,179124,179124,179263,179265,179265,179265,179265,179266,179266,179266,179266,179266,179266,179266,179267,179268,179269,179269,179271,179271,179272,179273,179275,179275,179276,179276,179278,179280,179280,179280,179281,179282,179283,179283,179285,179287,179287,179287,179288,179288,179290,179290,179291,179293,179293,179295,179297,179297,179299,179299,179300,179301,179301,179302,179303,179304,179305,179305,179307,179307,179308,179309,179310,179311,179312,179312,179314,179314,179315,179316,179317,179319,179319,179320,179322,179322,179323,179323,179324,179328,179328,179328,179329,179329,179330,179330,179331,179332,179332,179333,179335,179335,179335,179336,179338,179338,179339,179340,179342,179342,179345,179345,179346,179347,179347,179348,179350,179350,179352,179352,179353,179353,179354,179355,179356,179357,179357,179358,179360,179361,179361,179361,179362,179362,179744,179745,179745,179745,179745,179753,179753,179753,179753,179753,179753,179753,179818,179819,179819,179819,179819,179819,179819,179819,179819,179827,179827,179827,180319,180370,180370,180370,180370,180370,180370,181360,181403,181403,181403,181403,181403,181403,181405,181405,181405,181405,181405,181405,181405,181406,181406,181406,181406,181406,181406,181406,181407,181407,181407,181407,181407,181408,181408,181409,181409,181409,181409,181410,181410,181410,181410,181410,181410,181410,181411,181411,181411,181411,181411,181411,181411,181412,181412,181412,181412,181412,181412,181412,181419,181419,181419,181419,181419,181419,181419,181419,181419,181419,182472,182473,182473,182473,182473,182473,182473,182481,182481,182481,182481,182481,182481,183033,183034,183034,183034,183034,183034,183034,183034,183036,183036,183037,183037,183038,183040,183040,183040,183042,183043,183044,183044,183047,183048,183048,183049,183051,183051,183051,183052,183209,183259,183259,183259,183259,183259,183259,183259,183811,183818,183818,183818,183911,184144,184145,184145,184145,184145,184145,184145,184146,184146,184147,184147,184147,184149,184150,184150,184150,184151,184223,184275,184276,184276,184276,184276,184276,184793,184794,184794,184794,184795,184795,184795,184795,184795,184795,184796,184796,184797,184797,184798,184799,184801,184801,184802,184803,184804,184805,184806,184806,184808,184811,184811,184815,184815,184815,184815,184815,184816,186227,186479,186487,186488,186488,186488,186488,186488,186488,186488,186488,186683,186859,186860,186860,186860,186860,186860,186860,186860,186861,186869,186869,186869,187477,187478,187478,187478,187478,187478,187478,187478,187478,187478,187479,187479,187480,187480,187480,187620,187670,187670,187670,187670,187670,187670,187735,187743,187743,187743,187743,187743,187743,187743,187808,187879,187879,187879,187879,187879,187879,187879,187879],[102467,102477,102477,102477,112327,112330,112330,112330,116812,157471,242180,242180,242180,242180,242180,247977,247978,247978,247978,247978,247978,247978,247979,247979,247979,247979,247979,247979,247979,247980,247980,247980,247980,247980,247980,247980,247981,247981,247981,247981,247981,247981,247981,247982,247982,247982,247982,247982,247982,247982,247983,247983,247983,247983,247983,247983,247983,247984,247984,247984,247984,247984,247984,247984,247986,247986,247986,247986,247986,247986,247986,247987,247987,247987,247988,247988,247988,247988,247995,247996,247996,247996,247996,247996,247996,269822,269822,269822,269822,269822,270007,270007,283272,283277,283277,283277,283277,283277,287209,287211,287211,287211,287211,287211,287211,287212,287212,287212,287212,287212,287212,287212,287213,287213,287213,287213,287213,287213,287213,287214,287214,287214,287214,287214,287214,287214,287219,287219,287219,287219,287219,287219,287219,287219,287219,287219,288280,288343,288343,288343,294594,294597,294597,294597,294597,294598,294598,294598,294598,294598,294598,294833,294833,294833,294837,294837,294837,294837,294837,294837,294837,294844,294844,294844,294844,294844,294844,314870,314871,314871,314871,314871,314871,314871,314872,314872,314872,314872,314872,314872,314872,314873,314873,314873,314873,314875,314875,314875,314875,314875,314875,314875,314876,314876,314876,314876,314876,314876,314876,314877,314877,314877,314877,314877,314877,314877,314883,314883,314884,314884,314884,314884,314884,314884,314884,314884,314884,319660,319661,319661,319661,319661,319661,319661,319662,319662,319662,319662,319662,319662,319662,319663,319663,319663,319663,319663,319663,319663,319664,319664,319664,319664,319664,319664,319664,319665,319665,319665,319665,319665,319665,319665,319666,319666,319666,319666,319666,319666,319666,319667,319667,319668,319668,319668,319668,319668,319669,319669,319669,319669,319671,319671,319671,319671,319671,319671,319671,319673,319673,319673,319673,319673,319673,319673,319675,319675,319675,319675,319675,319675,319675,319685,319685,319685,319685,319685,319685,319685,376662,376889,376889,376889,376889,376889,376889,376891,376891,376891,376891,376891,376891,376891,376897,376897,376897,376897,376897,397306,397310,397310,397310,397310,397310,397310,401586,401833,401833,401833,401833,401833,401833,401840,401840,401840,401840,405867,405868,405868,405868,405868,405868,405868,405869,405869,405869,405869,405869,405869,405869,405870,405870,405870,405870,405870,405870,405870,405871,405871,405871,405871,405871,405871,405871,405872,405872,405872,405872,405872,405872,405872,405873,405873,405873,405874,405874,405874,405874,405874,405875,405875,405875,405875,405875,405875,405876,405876,405876,405876,405876,405876,405876,405877,405877,405877,405877,405877,405877,405878,405884,405884,405885,405885,405945,405945,405945,405945,405945,405945,405945,405946,405946,405946,405951,405951,405951,405951,405951,405951,405951,405954,405954,405954,405954,405954,405954,405954,405958,405958,405959,405959,405959,412909,412911,412911,412911,412911,412913,412913,412913,412913,412913,412913,412975,412975,412975,412978,412979,412979,412979,412979,412979,412979,413053,413053,413053,413053,413053,413053,413053,413053,413053,413053,413054,413055,425886,425891,425891,425891,425891,425891,440361,440363,440363,440363,440363,440363,440363,440364,440364,440364,440364,440364,440364,440364,440365,440365,440365,440365,440365,440365,440365,440371,440371,440371,440371,440371,440371,440372,440372,440372,440372,445828,445830,445830,445830,445830,445830,445830,445832,445832,445832,445832,445832,445832,445832,445840,445840,445840,445840,445840,445840,445840,462337,462338,462338,462338,462338,462338,462338,462339,462339,462339,462339,462339,462339,462339,462344,462344,462344,462344,462344,462344,462344,462344,462344,462344,469109,469110,469110,469110,469110,469110,469110,469111,469111,469111,469111,469111,469111,469111,469112,469112,469112,469112,469112,469112,469112,469113,469113,469113,469113,469113,469113,469113,469115,469115,469115,469115,469115,469115,469115,469116,469116,469116,469116,469116,469117,469117,469124,469124,469124,469124,469124,469124,469124,469124,469124,484781,484794,484794,484794,484794,484794,484794,487712,487890,487890,487890,487890,487890,487890,487897,487897,487897,487897,487897,487897,487897,487899,487899,487899,487899,487899,487899,487899,487900,487900,487900,487900,487900,487900,487900,487901,487901,487901,487901,487901,487901,487901,487903,487903,487903,487903,487904,487904,487904,487904,487904,487904,487904,487911,487911,487911,487911,487911,487911,487911,487911,487911,487911,487915,494930,494931,494931,494931,494931,494931,494931,494932,494932,494932,494932,494932,494932,494932,494933,494933,494933,494933,494933,494933,494933,494934,494934,494934,494934,494940,494940,494940,494940,494940,494940,494940,494940,494941,494941,494947,494947,537571,537571,541232,541237,541237,541237,541238,541238,550984,551228,551228,551228,551228,551235,551235,551235,551235,551235,551235,551235,551235,551235,551241,551241,551241,551241,579971,579971,579972,579972,579972,579972,579972,579977,579977,579977,579977,579977,579977,579977,586835,587077,587078,587078,587078,587078,587078,587079,587079,587079,587079,587079,587079,587079,587081,587081,587081,587081,587081,587081,587081,587087,587087,587087,587087,587087,587088,587088,587088,587088,587088,606615,606619,606619,639585,639586,639586,639586,639586,639587,639587,639587,639587,639587,639587,639588,639588,639588,639589,639589,639589,639589,639590,639590,639590,639590,639590,639590,639590,639590,639591,639591,639596,639596,639596,639596,639596,639596,639596,639596,639596,639597,639597,647464,651187,651196,651196,651196,651196,651196,651196,657613,657614,657614,657614,657614,657615,657615,657615,657615,657615,657616,657616,657616,657616,657617,657617,657617,657617,657618,657618,657618,657621,657621,657621,657621,657621,657621,657621,657623,657623,657623,657623,657623,657623,657623,657624,657624,657625,657625,657625,657625,657625,657626,657626,657626,657626,657626,657626,657626,657632,657633,657633,657633,657633,657633,657633,657634,657634,657634,657634,657635,657635,657635,657637,657637,657637,657637,657637,657637,657637,657640,657640,657640,657640,657640,657640,657640,657642,657642,657642,657642,657642,657642,657643,657645,657645,657645,657645,657645,657645,657645,657646,657646,657646,657646,657648,657648,657648,657648,657648,657648,657648,657654,657654,657654,657656,657656,657656,657656,657656,657656,657656,657663,657663,657663,657663,657663,657663,657663,657663,657663,657663,657663,679388,679508,679508,679508,679508,679508,679508,679510,679510,679510,679510,679510,679510,679510,679511,679511,679511,679512,679512,679512,679512,679512,679513,679513,679513,679513,679513,679513,679513,679513,679514,679514,679514,679514,679514,679514,679514,679514,679514,679515,679515,679515,679515,679515,679515,679515,679515,679516,679516,679517,679517,679517,679517,679517,679517,679517,679517,679517,679517,679517,679517,679517,679517,679523,679523,679523,679523,679523,679523,679523,682083,682089,682089,682089,682089,682091,682091,682093,682093,682093,682094,682094,682094,682094,682101,682101,682101,682101,682101,682101,682101,682101,682101,703796,703797,703797,703797,703797,703797,703797,703798,703798,703798,703798,703798,703798,703798,703800,703801,703801,703801,703801,703801,703801,703978,703978,703978,703978,703980,703980,703980,703980,703980,703980,703980,703982,703982,703982,703983,703983,703983,703983,703983,703983,703983,703984,703984,703984,703984,703984,703984,703984,703987,703987,703987,703987,703987,703987,703987,703987,703987,703987,703987,761536,768155,768157,768157,768157,768157,768157,768157,768157,768157,768157,768157,768157,768158,768158,768158,768158,768158,768158,768159,768159,768159,768159,768159,768159,768159,768159,768160,768160,768162,768162,768162,768162,768162,768162,768162,768162,768162,768162,768162,768163,768163,768163,768163,768163,768163,768163,768166,768166,768166,768166,768166,768166,768166,768170,768170,768170,768171,768172,768172,768172,768172,768172,768172,768172,768172,768172,768172,768181,768181,768181,768181,781583,781584,781584,781584,781584,781584,781584,781585,781585,781585,781585,781585,781585,781585,781586,781586,781586,781586,781586,781586,781586,781587,781587,781587,781587,781587,781587,781587,781588,781588,781588,781588,781588,781588,781588,781596,781596,781596,781596,781596,781596,781596,781596,809997,810002,810002,818867,856218,856398,856398,856398,856398,856398,856398,856401,856401,856401,856401,856401,856401,856401,856408,856408,856408,856408,856408,856408,856408,856408,856408,856408,856408,881798,881804,881804,881804,899011,899018,899018,899018,899018,918859,918863,923972,924034,924034,924035,924035,924035,924035,924213,924213,924213,932291,932291,932291,1014774,1014775,1014775,1014775,1014775,1014775,1014775,1014776,1014776,1014776,1014776,1014776,1014776,1014776,1014777,1014777,1014777,1014777,1014777,1014777,1014777,1014783,1014783,1014783,1014783,1014783,1014783,1014783,1014783,1014783,1014783,1014783,1018501,1018501,1018501,1018501,1018501,1021312,1021558,1021558,1021558,1021558,1021558,1021558,1021566,1021566,1021566,1021566,1021566,1021566,1021566,1021572,1021572,1021572,1021572,1021572,1021572,1021572,1021572,1021572,1021572,1021572,1025930,1025931,1025931,1025931,1025931,1025931,1025931,1025933,1025933,1025933,1025933,1025933,1025933,1025933,1025934,1025934,1025934,1025934,1025934,1025934,1025934,1025935,1025935,1025935,1025935,1025935,1025935,1025935,1025936,1025936,1025936,1025936,1025936,1025936,1025936,1025938,1025938,1025938,1025938,1025938,1025938,1025938,1025940,1025940,1025940,1025940,1025940,1025940,1025940,1025951,1025951,1025951,1025951,1025951,1037482,1037483,1037483,1037483,1037483,1037483,1037483,1037484,1037484,1037484,1037484,1037484,1037484,1037484,1037485,1037485,1037485,1037485,1037485,1037485,1037485,1037486,1037486,1037486,1037486,1037486,1037486,1037486,1037487,1037487,1037487,1037487,1037487,1037487,1037487,1037488,1037488,1037488,1037488,1037488,1037488,1037488,1037493,1037493,1037493,1037493,1037493,1037493,1037493,1037493,1037493,1048898,1048908,1107110,1107120,1130339,1130340,1130340,1130340,1130340,1130340,1130340,1130341,1130341,1130341,1130341,1130341,1130341,1130341,1130342,1130342,1130342,1130342,1130342,1130342,1130342,1130343,1130343,1130343,1130343,1130343,1130343,1130343,1130347,1130348,1130348,1130348,1130348,1130348,1130348,1164369,1164376,1164376,1164376,1164376,1177020,1177083,1177083,1177083,1177083,1177091,1177091,1177091,1177091,1177091,1177091,1177336,1177336,1177336,1177338,1177338,1177338,1177338,1177338,1177338,1177338,1177339,1177339,1177339,1177339,1177339,1177339,1177339,1177340,1177340,1177340,1177340,1177340,1177340,1177340,1177346,1177346,1177346,1177346,1177346,1187975,1187976,1187976,1187976,1187976,1187976,1187976,1187977,1187977,1187977,1187977,1187977,1187977,1187977,1187978,1187978,1187978,1187978,1187978,1187978,1187978,1187985,1187985,1187985,1187985,1187985,1187985,1187985,1187985,1192131,1205511,1205513,1205513,1205513,1205513,1205513,1205513,1205513,1205513,1205514,1205514,1205514,1205514,1205514,1205514,1205514,1205514,1205514,1205514,1205515,1205515,1205515,1205515,1205515,1205515,1205516,1205516,1205516,1205516,1205517,1205517,1205517,1205517,1205517,1205517,1205517,1205517,1205517,1205517,1205517,1205517,1205518,1205518,1205518,1205518,1205518,1205518,1205518,1205519,1205519,1205519,1205519,1205519,1205519,1205519,1205519,1205520,1205520,1205520,1205520,1205520,1205520,1205520,1205524,1205524,1205524,1205524,1205524,1207969,1207971,1207971,1207971,1207971,1207971,1207971,1208032,1208032,1208032,1208032,1208032,1208032,1208032,1208033,1208033,1208033,1208033,1208101,1208101,1208101,1208101,1208101,1208101,1208101,1208109,1208109,1208109,1208109,1208109,1208109,1208109,1221475,1221481,1221481,1221481,1225079,1225079,1232852,1232978,1232978,1232978,1232978,1232978,1232978,1232981,1232981,1232981,1232981,1232981,1232981,1232981,1232987,1232987,1232987,1232987,1232987,1254360,1259927,1259932,1259932,1259932,1259932,1259932,1266636,1266637,1266637,1266637,1266637,1266637,1266637,1266637,1298868,1298869,1298869,1298869,1298870,1298871,1298871,1298871,1298871,1298871,1298871,1298872,1298872,1298872,1298873,1298873,1298873,1298873,1298873,1298873,1298873,1298873,1298873,1298873,1298873,1298874,1298874,1298874,1298874,1298874,1298874,1298874,1298876,1298876,1298876,1298876,1298876,1298876,1298876,1298886,1298886,1298886,1298886,1298886,1298886,1298886,1306482,1306483,1306483,1306483,1306484,1306484,1306484,1306490,1306490,1306490,1306490,1306490,1306490,1306490,1306551,1306551,1306551,1306551,1306551,1306551,1306551,1306552,1306552,1306552,1306553,1306553,1306553,1306553,1306554,1306554,1306554,1306554,1306554,1306554,1306554,1306618,1306618,1306618,1306618,1306624,1306624,1306624,1306624,1306624,1306624,1306624,1306624,1306624,1314143,1314146,1314146,1314147,1314147,1314147,1314147,1314149,1314149,1314149,1314149,1314149,1314149,1314149,1314149,1314149,1314149,1314149,1314154,1314154,1314154,1326394,1326399,1326399,1326399,1326399,1326399,1326399,1326399,1326399,1326399,1326399,1326399,1326400,1336177,1336242,1336242,1336242,1336242,1336245,1336245,1336245,1336245,1336245,1336245,1336247,1336247,1336247,1336248,1336248,1336248,1336248,1336248,1336248,1336248,1336249,1336249,1336249,1336249,1336249,1336249,1336249,1336259,1336259,1336259,1336259,1336259,1336259,1336259,1336259,1336259,1336259,1336259,1340201,1340202,1340202,1340202,1340202,1340202,1340202,1340208,1340208,1340208,1340208,1340208,1340208,1343307,1343310,1343310,1343310,1349608,1349614,1349614,1349614,1349614,1349614,1349614,1349614,1349614,1349614,1349614,1349854,1366488,1366492,1370485,1370485,1370485,1370486,1370486,1370486,1370486,1370487,1370487,1370487,1370487,1370487,1370487,1370487,1370488,1370488,1370488,1370488,1370488,1370488,1370488,1370490,1370490,1370490,1370490,1370548,1370548,1370548,1370548,1370548,1370548,1370548,1370550,1370550,1370550,1370617,1370617,1370617,1370617,1370617,1370617,1370617,1370623,1370623,1370623,1370623,1370623,1370623,1370623,1370626,1370626,1370626,1370626,1370626,1370626,1370626,1370630,1370630,1370630,1370630,1370630,1370630,1370630,1370632,1370632,1370632,1370632,1370634,1370634,1370634,1370634,1370634,1370634,1370634,1370640,1370640,1370640,1370641,1370641,1370641,1370641,1370642,1370642,1370642,1370643,1370643,1370643,1370643,1370643,1370643,1370643,1370651,1370651,1370651,1370651,1370651,1370651,1370651,1370651,1374443,1374444,1374444,1374444,1374445,1374445,1374445,1374445,1374445,1374446,1374446,1374446,1374446,1374446,1374446,1374446,1374446,1374446,1374447,1374447,1374447,1374452,1374452,1374452,1374452,1374452,1374452,1386134,1386135,1386135,1386135,1386135,1386135,1386135,1386136,1386136,1386136,1386137,1386399,1386400,1386400,1386400,1386400,1386400,1386400,1386408,1386408,1386408,1386408,1386408,1386408,1386408,1393434,1393435,1393435,1393435,1393435,1393435,1393435,1393436,1393436,1393436,1393436,1393436,1393436,1393436,1393437,1393437,1393437,1393437,1393437,1393437,1393437,1393438,1393438,1393438,1393438,1393439,1393439,1393439,1393439,1393439,1393439,1393439,1393440,1393440,1393440,1393440,1393440,1393440,1393440,1393441,1393441,1393441,1393441,1393441,1393441,1393441,1393442,1393442,1393442,1393442,1393442,1393442,1393442,1393443,1393443,1393443,1393443,1393443,1393443,1393443,1393449,1393449,1393449,1393449,1393449,1393449,1393449,1393449,1393449,1393449,1401415,1401422,1401422,1401422,1404815,1404817,1404817,1404817,1404817,1404818,1404818,1404818,1404818,1404818,1404818,1404819,1404819,1404819,1404819,1404819,1404819,1404819,1404820,1404820,1404820,1404820,1404820,1404820,1404820,1404821,1404821,1404821,1404822,1404822,1404822,1404822,1404822,1404822,1404822,1404822,1404822,1404822,1404822,1404828,1404828,1404828,1404828,1404828,1404828,1409197,1409197,1409197,1409197,1409197,1409197,1409197,1409197,1409198,1409198,1409198,1409198,1409198,1409198,1409199,1409199,1409199,1409199,1409199,1409199,1409199,1409199,1409200,1409200,1409200,1409200,1409200,1409200,1409202,1409202,1409202,1409202,1409203,1409203,1409203,1423540,1423541,1423541,1423541,1423541,1423541,1423541,1423542,1423542,1423542,1423542,1423785,1423786,1423786,1423786,1423786,1423786,1423786,1423794,1423794,1423794,1423794,1423794,1423794,1423794,1423794,1423794,1423794,1434486,1434551,1434551,1469962,1472809,1472811,1472811,1472811,1472811,1472811,1472811,1472812,1472812,1472812,1472812,1472812,1472812,1472812,1472813,1472813,1472813,1472813,1472813,1472813,1472813,1472814,1472814,1472814,1472814,1472814,1472814,1472814,1472823,1472823,1472823,1472823,1472823,1472823,1472823,1472823,1472823,1476544,1476545,1476546,1476546,1476546,1476790,1476790,1476790,1476790,1476790,1476790,1476790,1476790,1476790,1476792,1522487,1522500,1522500,1522500,1522500,1522500,1522500,1524827,1524827,1524827,1524827,1527235,1527236,1527236,1527236,1527236,1527236,1527236,1527237,1527237,1527237,1527237,1527237,1527237,1527237,1527238,1527238,1527238,1527238,1527238,1527238,1527238,1527239,1527239,1527239,1527239,1527239,1527239,1527239,1527240,1527240,1527240,1527241,1527241,1527241,1527241,1527241,1527241,1527241,1527241,1527242,1527242,1527242,1527242,1527242,1527242,1527243,1527243,1527243,1527243,1527243,1527244,1527244,1527244,1527246,1527246,1527246,1527246,1527246,1527246,1527246,1527252,1527252,1527252,1527254,1527254,1527254,1527254,1527254,1527254,1527254,1527261,1527262,1527262,1527262,1527262,1527262,1527262,1527263,1527263,1527263,1527263,1527264,1527264,1527264,1527264,1527264,1527264,1527264,1527265,1527265,1527265,1527265,1527265,1527265,1527265,1527270,1527270,1527270,1527270,1527270,1527270,1527270,1527270,1527270,1536249,1536250,1536250,1536250,1536250,1536251,1536251,1536251,1536251,1536251,1536251,1536252,1536252,1536252,1536252,1536252,1536252,1536252,1536252,1536252,1536252,1536256,1536256,1536256,1538941,1538941,1538941,1538941,1538941,1540560,1540567,1540567,1540567,1540567,1540567,1540567,1551965,1551970,1551970,1551970,1551970,1551971,1551971,1558190,1558254,1558254,1558254,1558254,1558254,1558254,1559681,1559684,1559684,1559684,1559684,1559684,1559684,1559691,1559691,1559691,1559691,1559691,1559691,1559691,1559691,1559691,1559691,1565666,1565667,1565667,1565667,1649892,1650012,1650012,1650012,1650012,1658984,1658986,1658986,1658986,1658986,1659227,1659227,1659228,1659228,1659228,1659228,1659228,1659228,1659228,1659229,1659229,1659229,1659229,1659229,1659229,1659229,1659230,1659230,1659230,1659230,1659230,1659230,1659230,1659230,1659230,1659230,1659230,1659236,1659236,1659236,1661962,1678146,1679922,1680049,1680049,1680049,1680049,1680049,1680049,1680183,1680183,1680184,1680184,1680184,1680184,1680184,1680191,1680191,1680191,1680191,1680191,1680191,1682717,1699167,1699406,1699406,1699406,1699406,1699406,1709712,1709713,1709713,1709713,1709713,1709720,1709720,1709720,1709720,1709720,1709720,1716813,1734701,1734702,1734702,1734702,1734702,1734703,1734703,1734703,1734703,1734703,1734703,1734710,1734710,1734710,1734710,1734710,1734710,1734710,1734710,1734710,1734710,1739745,1739747,1739747,1739747,1739747,1739748,1739748,1739748,1739748,1739748,1739748,1739749,1739749,1739749,1739749,1739749,1739749,1739749,1739751,1739751,1739751,1739751,1739751,1739751,1739751,1739753,1739753,1739753,1739756,1739756,1739756,1739756,1739756,1739756,1739756,1739814,1739814,1739814,1739814,1739814,1739814,1739815,1739821,1739821,1739822,1739822,1739822,1739822,1739822,1739822,1739822,1739822,1743550,1743554,1743554,1743554,1743554,1743554,1743554,1743554,1743554,1745289,1745303,1745303,1745303,1745303,1745303,1745303,1758813,1758814,1758814,1758814,1758814,1758814,1758814,1758895,1758895,1766161,1766162,1766163,1766163,1766163,1766163,1766163,1766166,1766166,1766166,1766166,1766166,1766166,1766166,1766166,1766166,1766166,1792712,1792714,1792714,1792714,1792714,1792714,1792714,1792715,1792715,1792715,1792715,1792715,1792715,1792715,1792716,1792716,1792716,1792716,1792716,1792716,1792716,1792717,1792717,1792717,1792717,1792718,1792718,1792718,1792718,1792718,1792718,1792718,1792719,1792719,1792719,1792719,1792719,1792719,1792719,1792720,1792720,1792720,1792720,1792720,1792720,1792720,1792726,1792726,1792726,1792726,1792726,1792726,1792726,1792786,1792786,1792786,1792795,1792795,1792795,1792795,1792795,1792795,1792795,1792795,1792795,1792795,1792795,1792795,1792795,1792795]]"
S11;0;false;;0;4320469e2bb366e77c04ffa192e23365;234.66666666666666;346;123;91.03967389123393;3;3;3;3;20530;44051;8407;44051 8407 9132;20525.333333333332 20528.333333333332 20528.333333333332;44043 44048 44048;8403 8406 8406;16632.149917821476 16633.549357314638 16633.549357314638;16634.492017091074;"[[44043,44048,44048],[8403,8406,8406],[9130,9131,9131]]"
S12;0;true;terminated;3;;;;;;3;0;0;0;0;0;0;NaN NaN NaN;;;;;NaN;
S13;0;true;terminated;3;;;;;;3;0;0;0;0;0;0;NaN NaN NaN;209913;350351;69475;140438;NaN;"[[69475],[350351]]"
S14;0;true;Unexpected "!" at position 0 in state STOP;2;5725590f9c9287dc982f374b389c61c5;7518;7518;7518;0;3;1620;1620;1620;87337;87337;87337;NaN NaN 87337;191995 207031.5 207812 209222 210661.5 211677 213240 219958 223009.5 223782 225786 227799.5 229279.5 230065 233673.5 235510.5 236585 239825.5 240680.5 243226 243991.5 245374 246998 254992.5 257285.5 262849.5 266477.5 268820 274656.5 277021.5 280522.5 281342.5 283808.5 297201.5 300929 307628.5 311620 331565 334199 338324.5 348587.5 355884 358014 362147 370226 378367.5 381702 385127.5 387964.5 391447 397830 408441 409299 417138.5 421652.5 431911 433037 438209 446609.5 450840 491168.5 493727 497392 498916 508503 510496 512814 516524 550477.5 560875.5 635370.5 643768 650247 654330 660342 663698.5 669809.5 681674 682514 686243.5 687316.5 689256.5 690323 693497 696622 702955 705853.5 710189 713118 716499.5 731070.5 734076 735053.5 736495 739266.5 739942.5 740900 747879.5 751678 767206.5 37787 37792 37802 37802 37810 37810 37841 37841 37959 37973 38004 38026 38133 38134 38165 38172 38177 38177 38212 38306 38349 38358 38381 38386 38494 38494 38543 38543 38551 38551 38563 38685 38729 38747 38751 38761 38765 38910 38915 38938 38940 38953 38953 38978 39063 39069 39084 39091 39109 39141 39142 39263 39263 39265 39270 39272 39276 39304 39304 39432 39446 39471 39474 39499 39499 39629 39634 39659 39668 39693 39699 39846 39875 39879 40064 40064 40065 40065 40144 40144 40225 40225 40320 40321 40335 40335 40358 40363 40453 40544 40546 40563 40563 40674 40674 40681 40723 40725 40759 40760 40871 40878 40878 40878 40952 40952 41038 41055 41055 41115 41163 41163 41192 41197 41199 41199 41269 41289 41362 41365 41365 41369 41454 41459 41472 41528 41531 41536 41543 41615 41627 41631 41691 41692 41707 41774 41777 41853 41858 41864 41928 41928 41931 41935 42006 42009 42080 42143 42168 42170 42233 42233 42241 42322 42326 42333 42398 42406 42406 42489 42489 42495 42501 42562 42577 42664 42686 42686 42737 42743 42746 42754 42838 42838 42877 42881 42924 42950 42955 43035 43036 43073 43074 43112 43145 43145 43230 43261 43400 43400 43430 43430 43462 43467 43481 43587 43587 43616 43626 43627 43750 43763 43813 43847 43847 43950 43950 43964 43965 44016 44016 44033 44034 44118 44145 44145 44189 44217 44217 44280 44285 44358 44358 44402 44409 44425 44425 44497 44559 44561 44601 44614 44614 44688 44688 44770 44771 44797 44797 44822 44822 44901 44922 45008 45008 45014 45097 45108 45199 45200 45211 45211 45288 45288 45307 45307 45370 45370 45451 45451 45464 45464 45479 45479 45526 45526 45614 45618 45626 45626 45690 45767 45772 45782 45782 45784 45807 45844 45848 45925 45931 45932 45959 46004 46009 46082 46082 46084 46086 46112 46180 46181 46236 46264 46320 46325 46390 46390 46470 46478 46492 46499 46585 46589 46630 46675 46675 46721 46725 46765 46788 46844 46844 46887 46887 46931 46936 46971 47027 47027 47073 47073 47100 47103 47149 47149 47201 47204 47245 47286 47286 47337 47416 47419 47433 47433 47470 47471 47529 47534 47617 47618 47622 47629 47704 47773 47819 47819 47823 47823 47871 47879 47933 47984 47989 48032 48142 48220 48221 48245 48245 48250 48351 48402 48436 48451 48451 48524 48545 48560 48613 48628 48714 48714 48748 48802 48839 48839 48913 48913 48944 48944 48996 49056 49142 49165 49165 49192 49262 49263 49344 49345 49376 49376 49379 49379 49487 49487 49586 49604 49604 49620 49620 49668 49668 49737 49741 49810 49810 49811 49811 49850 49850 49903 49903 49984 49984 49987 50047 50047 50065 50065 50147 50147 50148 50214 50218 50223 50223 50300 50317 50317 50382 50382 50388 50388 50463 50482 50482 50537 50543 50551 50611 50614 50619 50620 50697 50700 50704 50771 50775 50780 50838 50838 50849 50853 50925 50930 50933 50933 50996 50996 51003 51086 51086 51099 51106 51157 51164 51269 51276 51276 51338 51338 51354 51354 51431 51448 51452 51525 51526 51532 51532 51605 51605 51638 51638 51703 51703 51726 51726 51781 51817 51918 51980 51980 52005 52010 52062 52066 52071 52178 52196 52213 52214 52256 52256 52281 52281 52355 52385 52407 52410 52444 52446 52522 52539 52583 52583 52618 52623 52734 52743 52743 52793 52793 52808 52808 52909 52918 52935 52960 52960 52981 52981 53104 53114 53135 53140 53142 53181 53311 53316 53316 53334 53334 53358 53486 53489 53500 53521 53521 53537 53537 53686 53703 53709 53709 53733 53733 53854 53873 53886 53886 53900 54026 54042 54042 54069 54069 54081 54081 54184 54191 54196 54196 54233 54241 54241 54350 54354 54378 54393 54508 54508 54522 54532 54532 54544 54674 54674 54676 54681 54683 54684 54699 54831 54835 54836 54849 54853 54860 54860 54972 54973 55007 55007 55009 55013 55013 55013 55170 55182 55183 55184 55184 55188 55188 55335 55335 55376 55376 55385 55385 55394 55518 55518 55549 55554 55558 55565 55587 55683 55710 55725 55725 55749 55851 55881 55881 55888 55921 56017 56021 56051 56052 56066 56093 56199 56199 56217 56217 56250 56250 56332 56337 56372 56373 56391 56391 56536 56538 56564 56564 56581 56581 56663 56663 56693 56740 56769 56769 56851 56911 56912 56953 56954 56962 56970 57042 57042 57104 57109 57111 57111 57127 57199 57199 57272 57283 57291 57292 57324 57396 57400 57460 57485 57485 57491 57491 57582 57660 57660 57667 57687 57778 57844 57865 57865 57882 57996 57996 58038 58043 58048 58048 58077 58161 58211 58230 58230 58238 58240 58353 58353 58387 58415 58424 58424 58524 58527 58555 58565 58583 58683 58691 58704 58716 58749 58749 58840 58859 58859 58870 58905 58906 58995 58999 59010 59010 59027 59031 59048 59134 59135 59164 59165 59192 59211 59211 59288 59293 59320 59320 59342 59356 59357 59443 59447 59451 59453 59475 59615 59622 59628 59634 59731 59731 59791 59799 59799 59943 59960 59960 59962 59962 59969 59970 60119 60123 60142 60320 60358 60358 60479 60481 60490 60596 60596 60629 60629 60631 60631 60745 60747 60760 60760 60771 60775 60775 60898 60913 60914 60931 60932 60932 61080 61080 61080 61093 61219 61264 61264 61288 61288 61447 61450 61470 61476 61503 61503 61658 61658 61669 61670 61829 61829 61848 61848 61884 61884 62020 62060 62078 62078 62094 62094 62221 62221 62235 62257 62286 62386 62386 62402 62426 62552 62552 62569 62579 62719 62730 62749 62752 62882 62883 62888 62888 62901 62902 62911 63042 63043 63052 63062 63065 63068 63071 63194 63223 63355 63365 63365 63373 63373 63522 63534 63560 63654 63812 63981 64005 64005 64152 64158 64180 64180 64364 64377 64553 64682 64707 64721 64970 65119 65281 65610 65621 65625 65990 66078 66158 66176 66192 66193 66257 66344 66348 66351 66363 66436 66436 66476 66476 66529 66538 66538 66594 66594 66644 66684 66684 66710 66711 66762 66762 66800 66801 66837 66862 66862 66914 66914 66942 66943 66971 66972 67000 67055 67055 67100 67119 67142 67150 67215 67218 67264 67264 67318 67318 67376 67452 67474 67474 67527 67527 67542 67542 67592 67592 67627 67684 67699 67713 67713 67768 67859 67859 67861 67861 67872 67930 67947 67999 68016 68023 68030 68031 68031 68095 68095 68177 68177 68185 68194 68194 68254 68254 68326 68348 68356 68417 68484 68518 68543 68551 68598 68730 68730 68762 68778 68784 68894 68923 68973 69066 69066 69083 69111 69140 69144 69223 69250 69281 69302 69428 69428 69455 69477 69477 69490 69590 69635 69659 69659 69664 69668 69798 69815 69843 69852 70018 70045 70061 70069 70069 70221 70242 70295 70295 70300 70412 70481 70490 70550 70605 70613 70644 70657 70709 70794 70804 70872 70877 70877 70957 70963 70963 71023 71023 71037 71037 71167 71194 71233 71321 71368 71377 71390 71488 71488 71526 71529 71536 71548 71552 71633 71635 71693 71821 71821 71834 71848 71851 71851 71965 71966 71979 71990 71996 72109 72129 72149 72156 72156 72293 72314 72463 72471 72480 72485 72648 72680 72685 72687 72693 72833 72834 72862 72862 72867 72872 73000 73015 73015 73021 73073 73167 73184 73184 73189 73339 73339 73361 73361 73362 73362 73372 73532 73541 73555 73699 73699 73736 73744 73744 73852 73858 73931 73943 73943 73958 73966 74100 74101 74107 74135 74135 74276 74331 74331 74348 74474 74474 74495 74495 74543 74543 74667 74671 74678 74694 74725 74831 74831 74869 74869 74882 74882 74989 74993 75039 75040 75051 75051 75058 75164 75167 75196 75197 75205 75308 75315 75343 75350 75355 75501 75522 75529 75530 75530 75539 75660 75693 75694 75700 75714 75714 75817 75817 75847 75855 75855 75877 75985 75989 75991 75991 76027 76027 76039 76039 76138 76145 76207 76306 76339 76339 76339 76378 76378 76506 76515 76519 76550 76551 76674 76684 76685 76691 76691 76852 76867 76874 76884 76884 77039 77039 77056 77064 77067 77067 77218 77234 77234 77248 77248 77249 77363 77363 77391 77391 77415 77415 77416 77525 77525 77590 77590 77602 77603 77606 77714 77717 77760 77810 77810 77912 77943 77970 78110 78117 78118 78118 78159 78159 78335 78366 78366 78496 78536 78537 78560 78560 78574 78574 78707 78743 78743 78764 78764 78779 78779 78906 78910 78927 78931 78973 78973 79055 79122 79122 79129 79154 79249 79249 79290 79312 79314 79421 79454 79476 79480 79579 79579 79604 79640 79643 79746 79748 79755 79755 79907 79915 79915 79916 80071 80082 80094 80098 80216 80216 80240 80252 80252 80258 80383 80392 80427 80436 80437 80555 80555 80599 80599 80599 80749 80778 80779 80779 80779 80821 80917 80919 80946 81008 81012 81085 81085 81098 81138 81138 81186 81187 81260 81272 81276 81309 81351 81352 81406 81412 81416 81444 81444 81488 81488 81573 81577 81618 81618 81671 81671 81686 81686 81727 81785 81834 81849 81966 82004 82050 82151 82216 82317 82370 82483 82514 82517 82530 82658 82659 82690 82692 82706 82806 82848 82863 82864 83034 83034 83049 83049 83055 83055 83183 83206 83239 83239 83351 83359 83380 83528 83535 83538 83544 83668 83672 83675 83688 83833 83833 83857 83868 83995 84015 84044 84161 84176 84176 84185 84201 84305 84325 84348 84355 84464 84464 84493 84496 84512 84512 84649 84649 84677 84677 84685 84685 84805 84837 84838 84974 84974 84996 85031 85152 85166 85200 85342 85350 85357 85369 85477 85495 85503 85646 85655 85669 85779 85779 85801 85802 85811 85811 85931 85996 86006 86006 86137 86174 86190 86196 86317 86359 86366 86381 86550 86568 86698 86724 86724 86861 86893 87019 87019 87140 87310 87330 87330 87336;349442 379504 380883 383663 386542 388402 391528 404954 411017 412561 416560 420587 423415 424980 432193 435837 437979 444448 446158 451113 452644 455382 458605 474591 479168 490187 497418 502103 513742 518472 525467 527107 531911 558697 566137 579536 587503 627357 632625 640730 661209 675802 680053 688319 704468 720749 727237 734088 739748 746707 759473 780554 782193 797872 806895 827412 829663 839887 856688 865092 945749 950847 958172 961220 980283 984234 988870 996272 1064179 1084965 1233954 1250628 1263558 1271713 1283737 1290333 1302552 1326273 1327953 1335386 1337532 1341409 1343537 1349738 1355987 1368637 1374416 1383087 1388816 1395578 1424712 1430694 1432638 1435520 1440910 1442259 1444173 1458118 1465689 1496746 37787 37792 37802 37802 37810 37810 37841 37841 37959 37973 38004 38026 38133 38134 38165 38172 38177 38177 38212 38306 38349 38358 38381 38386 38494 38494 38543 38543 38551 38551 38563 38685 38729 38747 38751 38761 38765 38910 38915 38938 38940 38953 38953 38978 39063 39069 39084 39091 39109 39141 39142 39263 39263 39265 39270 39272 39276 39304 39304 39432 39446 39471 39474 39499 39499 39629 39634 39659 39668 39693 39699 39846 39875 39879 40064 40064 40065 40065 40144 40144 40225 40225 40320 40321 40335 40335 40358 40363 40453 40544 40546 40563 40563 40674 40674 40681 40723 40725 40759 40760 40871 40878 40878 40878 40952 40952 41038 41055 41055 41115 41163 41163 41192 41197 41199 41199 41269 41289 41362 41365 41365 41369 41454 41459 41472 41528 41531 41536 41543 41615 41627 41631 41691 41692 41707 41774 41777 41853 41858 41864 41928 41928 41931 41935 42006 42009 42080 42143 42168 42170 42233 42233 42241 42322 42326 42333 42398 42406 42406 42489 42489 42495 42501 42562 42577 42664 42686 42686 42737 42743 42746 42754 42838 42838 42877 42881 42924 42950 42955 43035 43036 43073 43074 43112 43145 43145 43230 43261 43400 43400 43430 43430 43462 43467 43481 43587 43587 43616 43626 43627 43750 43763 43813 43847 43847 43950 43950 43964 43965 44016 44016 44033 44034 44118 44145 44145 44189 44217 44217 44280 44285 44358 44358 44402 44409 44425 44425 44497 44559 44561 44601 44614 44614 44688 44688 44770 44771 44797 44797 44822 44822 44901 44922 45008 45008 45014 45097 45108 45199 45200 45211 45211 45288 45288 45307 45307 45370 45370 45451 45451 45464 45464 45479 45479 45526 45526 45614 45618 45626 45626 45690 45767 45772 45782 45782 45784 45807 45844 45848 45925 45931 45932 45959 46004 46009 46082 46082 46084 46086 46112 46180 46181 46236 46264 46320 46325 46390 46390 46470 46478 46492 46499 46585 46589 46630 46675 46675 46721 46725 46765 46788 46844 46844 46887 46887 46931 46936 46971 47027 47027 47073 47073 47100 47103 47149 47149 47201 47204 47245 47286 47286 47337 47416 47419 47433 47433 47470 47471 47529 47534 47617 47618 47622 47629 47704 47773 47819 47819 47823 47823 47871 47879 47933 47984 47989 48032 48142 48220 48221 48245 48245 48250 48351 48402 48436 48451 48451 48524 48545 48560 48613 48628 48714 48714 48748 48802 48839 48839 48913 48913 48944 48944 48996 49056 49142 49165 49165 49192 49262 49263 49344 49345 49376 49376 49379 49379 49487 49487 49586 49604 49604 49620 49620 49668 49668 49737 49741 49810 49810 49811 49811 49850 49850 49903 49903 49984 49984 49987 50047 50047 50065 50065 50147 50147 50148 50214 50218 50223 50223 50300 50317 50317 50382 50382 50388 50388 50463 50482 50482 50537 50543 50551 50611 50614 50619 50620 50697 50700 50704 50771 50775 50780 50838 50838 50849 50853 50925 50930 50933 50933 50996 50996 51003 51086 51086 51099 51106 51157 51164 51269 51276 51276 51338 51338 51354 51354 51431 51448 51452 51525 51526 51532 51532 51605 51605 51638 51638 51703 51703 51726 51726 51781 51817 51918 51980 51980 52005 52010 52062 52066 52071 52178 52196 52213 52214 52256 52256 52281 52281 52355 52385 52407 52410 52444 52446 52522 52539 52583 52583 52618 52623 52734 52743 52743 52793 52793 52808 52808 52909 52918 52935 52960 52960 52981 52981 53104 53114 53135 53140 53142 53181 53311 53316 53316 53334 53334 53358 53486 53489 53500 53521 53521 53537 53537 53686 53703 53709 53709 53733 53733 53854 53873 53886 53886 53900 54026 54042 54042 54069 54069 54081 54081 54184 54191 54196 54196 54233 54241 54241 54350 54354 54378 54393 54508 54508 54522 54532 54532 54544 54674 54674 54676 54681 54683 54684 54699 54831 54835 54836 54849 54853 54860 54860 54972 54973 55007 55007 55009 55013 55013 55013 55170 55182 55183 55184 55184 55188 55188 55335 55335 55376 55376 55385 55385 55394 55518 55518 55549 55554 55558 55565 55587 55683 55710 55725 55725 55749 55851 55881 55881 55888 55921 56017 56021 56051 56052 56066 56093 56199 56199 56217 56217 56250 56250 56332 56337 56372 56373 56391 56391 56536 56538 56564 56564 56581 56581 56663 56663 56693 56740 56769 56769 56851 56911 56912 56953 56954 56962 56970 57042 57042 57104 57109 57111 57111 57127 57199 57199 57272 57283 57291 57292 57324 57396 57400 57460 57485 57485 57491 57491 57582 57660 57660 57667 57687 57778 57844 57865 57865 57882 57996 57996 58038 58043 58048 58048 58077 58161 58211 58230 58230 58238 58240 58353 58353 58387 58415 58424 58424 58524 58527 58555 58565 58583 58683 58691 58704 58716 58749 58749 58840 58859 58859 58870 58905 58906 58995 58999 59010 59010 59027 59031 59048 59134 59135 59164 59165 59192 59211 59211 59288 59293 59320 59320 59342 59356 59357 59443 59447 59451 59453 59475 59615 59622 59628 59634 59731 59731 59791 59799 59799 59943 59960 59960 59962 59962 59969 59970 60119 60123 60142 60320 60358 60358 60479 60481 60490 60596 60596 60629 60629 60631 60631 60745 60747 60760 60760 60771 60775 60775 60898 60913 60914 60931 60932 60932 61080 61080 61080 61093 61219 61264 61264 61288 61288 61447 61450 61470 61476 61503 61503 61658 61658 61669 61670 61829 61829 61848 61848 61884 61884 62020 62060 62078 62078 62094 62094 62221 62221 62235 62257 62286 62386 62386 62402 62426 62552 62552 62569 62579 62719 62730 62749 62752 62882 62883 62888 62888 62901 62902 62911 63042 63043 63052 63062 63065 63068 63071 63194 63223 63355 63365 63365 63373 63373 63522 63534 63560 63654 63812 63981 64005 64005 64152 64158 64180 64180 64364 64377 64553 64682 64707 64721 64970 65119 65281 65610 65621 65625 65990 66078 66158 66176 66192 66193 66257 66344 66348 66351 66363 66436 66436 66476 66476 66529 66538 66538 66594 66594 66644 66684 66684 66710 66711 66762 66762 66800 66801 66837 66862 66862 66914 66914 66942 66943 66971 66972 67000 67055 67055 67100 67119 67142 67150 67215 67218 67264 67264 67318 67318 67376 67452 67474 67474 67527 67527 67542 67542 67592 67592 67627 67684 67699 67713 67713 67768 67859 67859 67861 67861 67872 67930 67947 67999 68016 68023 68030 68031 68031 68095 68095 68177 68177 68185 68194 68194 68254 68254 68326 68348 68356 68417 68484 68518 68543 68551 68598 68730 68730 68762 68778 68784 68894 68923 68973 69066 69066 69083 69111 69140 69144 69223 69250 69281 69302 69428 69428 69455 69477 69477 69490 69590 69635 69659 69659 69664 69668 69798 69815 69843 69852 70018 70045 70061 70069 70069 70221 70242 70295 70295 70300 70412 70481 70490 70550 70605 70613 70644 70657 70709 70794 70804 70872 70877 70877 70957 70963 70963 71023 71023 71037 71037 71167 71194 71233 71321 71368 71377 71390 71488 71488 71526 71529 71536 71548 71552 71633 71635 71693 71821 71821 71834 71848 71851 71851 71965 71966 71979 71990 71996 72109 72129 72149 72156 72156 72293 72314 72463 72471 72480 72485 72648 72680 72685 72687 72693 72833 72834 72862 72862 72867 72872 73000 73015 73015 73021 73073 73167 73184 73184 73189 73339 73339 73361 73361 73362 73362 73372 73532 73541 73555 73699 73699 73736 73744 73744 73852 73858 73931 73943 73943 73958 73966 74100 74101 74107 74135 74135 74276 74331 74331 74348 74474 74474 74495 74495 74543 74543 74667 74671 74678 74694 74725 74831 74831 74869 74869 74882 74882 74989 74993 75039 75040 75051 75051 75058 75164 75167 75196 75197 75205 75308 75315 75343 75350 75355 75501 75522 75529 75530 75530 75539 75660 75693 75694 75700 75714 75714 75817 75817 75847 75855 75855 75877 75985 75989 75991 75991 76027 76027 76039 76039 76138 76145 76207 76306 76339 76339 76339 76378 76378 76506 76515 76519 76550 76551 76674 76684 76685 76691 76691 76852 76867 76874 76884 76884 77039 77039 77056 77064 77067 77067 77218 77234 77234 77248 77248 77249 77363 77363 77391 77391 77415 77415 77416 77525 77525 77590 77590 77602 77603 77606 77714 77717 77760 77810 77810 77912 77943 77970 78110 78117 78118 78118 78159 78159 78335 78366 78366 78496 78536 78537 78560 78560 78574 78574 78707 78743 78743 78764 78764 78779 78779 78906 78910 78927 78931 78973 78973 79055 79122 79122 79129 79154 79249 79249 79290 79312 79314 79421 79454 79476 79480 79579 79579 79604 79640 79643 79746 79748 79755 79755 79907 79915 79915 79916 80071 80082 80094 80098 80216 80216 80240 80252 80252 80258 80383 80392 80427 80436 80437 80555 80555 80599 80599 80599 80749 80778 80779 80779 80779 80821 80917 80919 80946 81008 81012 81085 81085 81098 81138 81138 81186 81187 81260 81272 81276 81309 81351 81352 81406 81412 81416 81444 81444 81488 81488 81573 81577 81618 81618 81671 81671 81686 81686 81727 81785 81834 81849 81966 82004 82050 82151 82216 82317 82370 82483 82514 82517 82530 82658 82659 82690 82692 82706 82806 82848 82863 82864 83034 83034 83049 83049 83055 83055 83183 83206 83239 83239 83351 83359 83380 83528 83535 83538 83544 83668 83672 83675 83688 83833 83833 83857 83868 83995 84015 84044 84161 84176 84176 84185 84201 84305 84325 84348 84355 84464 84464 84493 84496 84512 84512 84649 84649 84677 84677 84685 84685 84805 84837 84838 84974 84974 84996 85031 85152 85166 85200 85342 85350 85357 85369 85477 85495 85503 85646 85655 85669 85779 85779 85801 85802 85811 85811 85931 85996 86006 86006 86137 86174 86190 86196 86317 86359 86366 86381 86550 86568 86698 86724 86724 86861 86893 87019 87019 87140 87310 87330 87330 87336;34548 34559 34741 34781 34781 34952 34952 34962 35002 35003 35012 35012 35144 35150 35154 35184 35191 35203 35203 35339 35339 35366 35391 35394 35403 35512 35537 35537 35571 35571 35578 35578 35706 35706 35721 35721 35737 35773 35773 35919 35966 35966 35975 35975 35984 35986 36167 36167 36181 36187 36187 36328 36405 36405 36410 36410 36411 36531 36531 36588 36588 36607 36612 36612 36723 36758 36758 36776 36776 36786 36787 36908 36936 36947 36947 37064 37067 37075 37075 37101 37101 37104 37109 37256 37257 37273 37291 37291 37420 37421 37429 37458 37469 37470 37623 37626 37627 37641 37667 37667 37787 37792 37802 37802 37810 37810 37841 37841 37959 37973 38004 38026 38133 38134 38165 38172 38177 38177 38212 38306 38349 38358 38381 38386 38494 38494 38543 38543 38551 38551 38563 38685 38729 38747 38751 38761 38765 38910 38915 38938 38940 38953 38953 38978 39063 39069 39084 39091 39109 39141 39142 39263 39263 39265 39270 39272 39276 39304 39304 39432 39446 39471 39474 39499 39499 39629 39634 39659 39668 39693 39699 39846 39875 39879 40064 40064 40065 40065 40144 40144 40225 40225 40320 40321 40335 40335 40358 40363 40453 40544 40546 40563 40563 40674 40674 40681 40723 40725 40759 40760 40871 40878 40878 40878 40952 40952 41038 41055 41055 41115 41163 41163 41192 41197 41199 41199 41269 41289 41362 41365 41365 41369 41454 41459 41472 41528 41531 41536 41543 41615 41627 41631 41691 41692 41707 41774 41777 41853 41858 41864 41928 41928 41931 41935 42006 42009 42080 42143 42168 42170 42233 42233 42241 42322 42326 42333 42398 42406 42406 42489 42489 42495 42501 42562 42577 42664 42686 42686 42737 42743 42746 42754 42838 42838 42877 42881 42924 42950 42955 43035 43036 43073 43074 43112 43145 43145 43230 43261 43400 43400 43430 43430 43462 43467 43481 43587 43587 43616 43626 43627 43750 43763 43813 43847 43847 43950 43950 43964 43965 44016 44016 44033 44034 44118 44145 44145 44189 44217 44217 44280 44285 44358 44358 44402 44409 44425 44425 44497 44559 44561 44601 44614 44614 44688 44688 44770 44771 44797 44797 44822 44822 44901 44922 45008 45008 45014 45097 45108 45199 45200 45211 45211 45288 45288 45307 45307 45370 45370 45451 45451 45464 45464 45479 45479 45526 45526 45614 45618 45626 45626 45690 45767 45772 45782 45782 45784 45807 45844 45848 45925 45931 45932 45959 46004 46009 46082 46082 46084 46086 46112 46180 46181 46236 46264 46320 46325 46390 46390 46470 46478 46492 46499 46585 46589 46630 46675 46675 46721 46725 46765 46788 46844 46844 46887 46887 46931 46936 46971 47027 47027 47073 47073 47100 47103 47149 47149 47201 47204 47245 47286 47286 47337 47416 47419 47433 47433 47470 47471 47529 47534 47617 47618 47622 47629 47704 47773 47819 47819 47823 47823 47871 47879 47933 47984 47989 48032 48142 48220 48221 48245 48245 48250 48351 48402 48436 48451 48451 48524 48545 48560 48613 48628 48714 48714 48748 48802 48839 48839 48913 48913 48944 48944 48996 49056 49142 49165 49165 49192 49262 49263 49344 49345 49376 49376 49379 49379 49487 49487 49586 49604 49604 49620 49620 49668 49668 49737 49741 49810 49810 49811 49811 49850 49850 49903 49903 49984 49984 49987 50047 50047 50065 50065 50147 50147 50148 50214 50218 50223 50223 50300 50317 50317 50382 50382 50388 50388 50463 50482 50482 50537 50543 50551 50611 50614 50619 50620 50697 50700 50704 50771 50775 50780 50838 50838 50849 50853 50925 50930 50933 50933 50996 50996 51003 51086 51086 51099 51106 51157 51164 51269 51276 51276 51338 51338 51354 51354 51431 51448 51452 51525 51526 51532 51532 51605 51605 51638 51638 51703 51703 51726 51726 51781 51817 51918 51980 51980 52005 52010 52062 52066 52071 52178 52196 52213 52214 52256 52256 52281 52281 52355 52385 52407 52410 52444 52446 52522 52539 52583 52583 52618 52623 52734 52743 52743 52793 52793 52808 52808 52909 52918 52935 52960 52960 52981 52981 53104 53114 53135 53140 53142 53181 53311 53316 53316 53334 53334 53358 53486 53489 53500 53521 53521 53537 53537 53686 53703 53709 53709 53733 53733 53854 53873 53886 53886 53900 54026 54042 54042 54069 54069 54081 54081 54184 54191 54196 54196 54233 54241 54241 54350 54354 54378 54393 54508 54508 54522 54532 54532 54544 54674 54674 54676 54681 54683 54684 54699 54831 54835 54836 54849 54853 54860 54860 54972 54973 55007 55007 55009 55013 55013 55013 55170 55182 55183 55184 55184 55188 55188 55335 55335 55376 55376 55385 55385 55394 55518 55518 55549 55554 55558 55565 55587 55683 55710 55725 55725 55749 55851 55881 55881 55888 55921 56017 56021 56051 56052 56066 56093 56199 56199 56217 56217 56250 56250 56332 56337 56372 56373 56391 56391 56536 56538 56564 56564 56581 56581 56663 56663 56693 56740 56769 56769 56851 56911 56912 56953 56954 56962 56970 57042 57042 57104 57109 57111 57111 57127 57199 57199 57272 57283 57291 57292 57324 57396 57400 57460 57485 57485 57491 57491 57582 57660 57660 57667 57687 57778 57844 57865 57865 57882 57996 57996 58038 58043 58048 58048 58077 58161 58211 58230 58230 58238 58240 58353 58353 58387 58415 58424 58424 58524 58527 58555 58565 58583 58683 58691 58704 58716 58749 58749 58840 58859 58859 58870 58905 58906 58995 58999 59010 59010 59027 59031 59048 59134 59135 59164 59165 59192 59211 59211 59288 59293 59320 59320 59342 59356 59357 59443 59447 59451 59453 59475 59615 59622 59628 59634 59731 59731 59791 59799 59799 59943 59960 59960 59962 59962 59969 59970 60119 60123 60142 60320 60358 60358 60479 60481 60490 60596 60596 60629 60629 60631 60631 60745 60747 60760 60760 60771 60775 60775 60898 60913 60914 60931 60932 60932 61080 61080 61080 61093 61219 61264 61264 61288 61288 61447 61450 61470 61476 61503 61503 61658 61658 61669 61670 61829 61829 61848 61848 61884 61884 62020 62060 62078 62078 62094 62094 62221 62221 62235 62257 62286 62386 62386 62402 62426 62552 62552 62569 62579 62719 62730 62749 62752 62882 62883 62888 62888 62901 62902 62911 63042 63043 63052 63062 63065 63068 63071 63194 63223 63355 63365 63365 63373 63373 63522 63534 63560 63654 63812 63981 64005 64005 64152 64158 64180 64180 64364 64377 64553 64682 64707 64721 64970 65119 65281 65610 65621 65625 65990 66078 66158 66176 66192 66193 66257 66344 66348 66351 66363 66436 66436 66476 66476 66529 66538 66538 66594 66594 66644 66684 66684 66710 66711 66762 66762 66800 66801 66837 66862 66862 66914 66914 66942 66943 66971 66972 67000 67055 67055 67100 67119 67142 67150 67215 67218 67264 67264 67318 67318 67376 67452 67474 67474 67527 67527 67542 67542 67592 67592 67627 67684 67699 67713 67713 67768 67859 67859 67861 67861 67872 67930 67947 67999 68016 68023 68030 68031 68031 68095 68095 68177 68177 68185 68194 68194 68254 68254 68326 68348 68356 68417 68484 68518 68543 68551 68598 68730 68730 68762 68778 68784 68894 68923 68973 69066 69066 69083 69111 69140 69144 69223 69250 69281 69302 69428 69428 69455 69477 69477 69490 69590 69635 69659 69659 69664 69668 69798 69815 69843 69852 70018 70045 70061 70069 70069 70221 70242 70295 70295 70300 70412 70481 70490 70550 70605 70613 70644 70657 70709 70794 70804 70872 70877 70877 70957 70963 70963 71023 71023 71037 71037 71167 71194 71233 71321 71368 71377 71390 71488 71488 71526 71529 71536 71548 71552 71633 71635 71693 71821 71821 71834 71848 71851 71851 71965 71966 71979 71990 71996 72109 72129 72149 72156 72156 72293 72314 72463 72471 72480 72485 72648 72680 72685 72687 72693 72833 72834 72862 72862 72867 72872 73000 73015 73015 73021 73073 73167 73184 73184 73189 73339 73339 73361 73361 73362 73362 73372 73532 73541 73555 73699 73699 73736 73744 73744 73852 73858 73931 73943 73943 73958 73966 74100 74101 74107 74135 74135 74276 74331 74331 74348 74474 74474 74495 74495 74543 74543 74667 74671 74678 74694 74725 74831 74831 74869 74869 74882 74882 74989 74993 75039 75040 75051 75051 75058 75164 75167 75196 75197 75205 75308 75315 75343 75350 75355 75501 75522 75529 75530 75530 75539 75660 75693 75694 75700 75714 75714 75817 75817 75847 75855 75855 75877 75985 75989 75991 75991 76027 76027 76039 76039 76138 76145 76207 76306 76339 76339 76339 76378 76378 76506 76515 76519 76550 76551 76674 76684 76685 76691 76691 76852 76867 76874 76884 76884 77039 77039 77056 77064 77067 77067 77218 77234 77234 77248 77248 77249 77363 77363 77391 77391 77415 77415 77416 77525 77525 77590 77590 77602 77603 77606 77714 77717 77760 77810 77810 77912 77943 77970 78110 78117 78118 78118 78159 78159 78335 78366 78366 78496 78536 78537 78560 78560 78574 78574 78707 78743 78743 78764 78764 78779 78779 78906 78910 78927 78931 78973 78973 79055 79122 79122 79129 79154 79249 79249 79290 79312 79314 79421 79454 79476 79480 79579 79579 79604 79640 79643 79746 79748 79755 79755 79907 79915 79915 79916 80071 80082 80094 80098 80216 80216 80240 80252 80252 80258 80383 80392 80427 80436 80437 80555 80555 80599 80599 80599 80749 80778 80779 80779 80779 80821 80917 80919 80946 81008 81012 81085 81085 81098 81138 81138 81186 81187 81260 81272 81276 81309 81351 81352 81406 81412 81416 81444 81444 81488 81488 81573 81577 81618 81618 81671 81671 81686 81686 81727 81785 81834 81849 81966 82004 82050 82151 82216 82317 82370 82483 82514 82517 82530 82658 82659 82690 82692 82706 82806 82848 82863 82864 83034 83034 83049 83049 83055 83055 83183 83206 83239 83239 83351 83359 83380 83528 83535 83538 83544 83668 83672 83675 83688 83833 83833 83857 83868 83995 84015 84044 84161 84176 84176 84185 84201 84305 84325 84348 84355 84464 84464 84493 84496 84512 84512 84649 84649 84677 84677 84685 84685 84805 84837 84838 84974 84974 84996 85031 85152 85166 85200 85342 85350 85357 85369 85477 85495 85503 85646 85655 85669 85779 85779 85801 85802 85811 85811 85931 85996 86006 86006 86137 86174 86190 86196 86317 86359 86366 86381 86550 86568 86698 86724 86724 86861 86893 87019 87019 87140 87310 87330 87330 87336;157447 172472.5 173071 174441 175880.5 176725 178288 184996 188007.5 188779 190774 192787.5 194135.5 194915 198519.5 200326.5 201394 204622.5 205477.5 207887 208652.5 210008 211607 219598.5 221882.5 227337.5 230940.5 233283 239085.5 241450.5 244944.5 245764.5 248102.5 261495.5 265208 271907.5 275883 295792 298426 302405.5 312621.5 319918 322039 326172 334242 342381.5 345535 348960.5 351783.5 355260 361643 372113 372894 380733.5 385242.5 395501 396626 401678 410078.5 414252 454580.5 457120 460780 462304 471780 473738 476056 479748 513701.5 524089.5 598583.5 606860 613311 617383 623395 626634.5 632742.5 644599 645439 649142.5 650215.5 652152.5 653214 656241 659365 665682 668562.5 672898 675698 679078.5 693641.5 696618 697584.5 699025 701643.5 702316.5 703273 710238.5 714011 729539.5 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0;0;"[[349442,379504,380883,383663,386542,388402,391528,404954,411017,412561,416560,420587,423415,424980,432193,435837,437979,444448,446158,451113,452644,455382,458605,474591,479168,490187,497418,502103,513742,518472,525467,527107,531911,558697,566137,579536,587503,627357,632625,640730,661209,675802,680053,688319,704468,720749,727237,734088,739748,746707,759473,780554,782193,797872,806895,827412,829663,839887,856688,865092,945749,950847,958172,961220,980283,984234,988870,996272,1064179,1084965,1233954,1250628,1263558,1271713,1283737,1290333,1302552,1326273,1327953,1335386,1337532,1341409,1343537,1349738,1355987,1368637,1374416,1383087,1388816,1395578,1424712,1430694,1432638,1435520,1440910,1442259,1444173,1458118,1465689,1496746],[34548,34559,34741,34781,34781,34952,34952,34962,35002,35003,35012,35012,35144,35150,35154,35184,35191,35203,35203,35339,35339,35366,35391,35394,35403,35512,35537,35537,35571,35571,35578,35578,35706,35706,35721,35721,35737,35773,35773,35919,35966,35966,35975,35975,35984,35986,36167,36167,36181,36187,36187,36328,36405,36405,36410,36410,36411,36531,36531,36588,36588,36607,36612,36612,36723,36758,36758,36776,36776,36786,36787,36908,36936,36947,36947,37064,37067,37075,37075,37101,37101,37104,37109,37256,37257,37273,37291,37291,37420,37421,37429,37458,37469,37470,37623,37626,37627,37641,37667,37667,37787,37792,37802,37802,37810,37810,37841,37841,37959,37973,38004,38026,38133,38134,38165,38172,38177,38177,38212,38306,38349,38358,38381,38386,38494,38494,38543,38543,38551,38551,38563,38685,38729,38747,38751,38761,38765,38910,38915,38938,38940,38953,38953,38978,39063,39069,39084,39091,39109,39141,39142,39263,39263,39265,39270,39272,39276,39304,39304,39432,39446,39471,39474,39499,39499,39629,39634,39659,39668,39693,39699,39846,39875,39879,40064,40064,40065,40065,40144,40144,40225,40225,40320,40321,40335,40335,40358,40363,40453,40544,40546,40563,40563,40674,40674,40681,40723,40725,40759,40760,40871,40878,40878,40878,40952,40952,41038,41055,41055,41115,41163,41163,41192,41197,41199,41199,41269,41289,41362,41365,41365,41369,41454,41459,41472,41528,41531,41536,41543,41615,41627,41631,41691,41692,41707,41774,41777,41853,41858,41864,41928,41928,41931,41935,42006,42009,42080,42143,42168,42170,42233,42233,42241,42322,42326,42333,42398,42406,42406,42489,42489,42495,42501,42562,42577,42664,42686,42686,42737,42743,42746,42754,42838,42838,42877,42881,42924,42950,42955,43035,43036,43073,43074,43112,43145,43145,43230,43261,43400,43400,43430,43430,43462,43467,43481,43587,43587,43616,43626,43627,43750,43763,43813,43847,43847,43950,43950,43964,43965,44016,44016,44033,44034,44118,44145,44145,44189,44217,44217,44280,44285,44358,44358,44402,44409,44425,44425,44497,44559,44561,44601,44614,44614,44688,44688,44770,44771,44797,44797,44822,44822,44901,44922,45008,45008,45014,45097,45108,45199,45200,45211,45211,45288,45288,45307,45307,45370,45370,45451,45451,45464,45464,45479,45479,45526,45526,45614,45618,45626,45626,45690,45767,45772,45782,45782,45784,45807,45844,45848,45925,45931,45932,45959,46004,46009,46082,46082,46084,46086,46112,46180,46181,46236,46264,46320,46325,46390,46390,46470,46478,46492,46499,46585,46589,46630,46675,46675,46721,46725,46765,46788,46844,46844,46887,46887,46931,46936,46971,47027,47027,47073,47073,47100,47103,47149,47149,47201,47204,47245,47286,47286,47337,47416,47419,47433,47433,47470,47471,47529,47534,47617,47618,47622,47629,47704,47773,47819,47819,47823,47823,47871,47879,47933,47984,47989,48032,48142,48220,48221,48245,48245,48250,48351,48402,48436,48451,48451,48524,48545,48560,48613,48628,48714,48714,48748,48802,48839,48839,48913,48913,48944,48944,48996,49056,49142,49165,49165,49192,49262,49263,49344,49345,49376,49376,49379,49379,49487,49487,49586,49604,49604,49620,49620,49668,49668,49737,49741,49810,49810,49811,49811,49850,49850,49903,49903,49984,49984,49987,50047,50047,50065,50065,50147,50147,50148,50214,50218,50223,50223,50300,50317,50317,50382,50382,50388,50388,50463,50482,50482,50537,50543,50551,50611,50614,50619,50620,50697,50700,50704,50771,50775,50780,50838,50838,50849,50853,50925,50930,50933,50933,50996,50996,51003,51086,51086,51099,51106,51157,51164,51269,51276,51276,51338,51338,51354,51354,51431,51448,51452,51525,51526,51532,51532,51605,51605,51638,51638,51703,51703,51726,51726,51781,51817,51918,51980,51980,52005,52010,52062,52066,52071,52178,52196,52213,52214,52256,52256,52281,52281,52355,52385,52407,52410,52444,52446,52522,52539,52583,52583,52618,52623,52734,52743,52743,52793,52793,52808,52808,52909,52918,52935,52960,52960,52981,52981,53104,53114,53135,53140,53142,53181,53311,53316,53316,53334,53334,53358,53486,53489,53500,53521,53521,53537,53537,53686,53703,53709,53709,53733,53733,53854,53873,53886,53886,53900,54026,54042,54042,54069,54069,54081,54081,54184,54191,54196,54196,54233,54241,54241,54350,54354,54378,54393,54508,54508,54522,54532,54532,54544,54674,54674,54676,54681,54683,54684,54699,54831,54835,54836,54849,54853,54860,54860,54972,54973,55007,55007,55009,55013,55013,55013,55170,55182,55183,55184,55184,55188,55188,55335,55335,55376,55376,55385,55385,55394,55518,55518,55549,55554,55558,55565,55587,55683,55710,55725,55725,55749,55851,55881,55881,55888,55921,56017,56021,56051,56052,56066,56093,56199,56199,56217,56217,56250,56250,56332,56337,56372,56373,56391,56391,56536,56538,56564,56564,56581,56581,56663,56663,56693,56740,56769,56769,56851,56911,56912,56953,56954,56962,56970,57042,57042,57104,57109,57111,57111,57127,57199,57199,57272,57283,57291,57292,57324,57396,57400,57460,57485,57485,57491,57491,57582,57660,57660,57667,57687,57778,57844,57865,57865,57882,57996,57996,58038,58043,58048,58048,58077,58161,58211,58230,58230,58238,58240,58353,58353,58387,58415,58424,58424,58524,58527,58555,58565,58583,58683,58691,58704,58716,58749,58749,58840,58859,58859,58870,58905,58906,58995,58999,59010,59010,59027,59031,59048,59134,59135,59164,59165,59192,59211,59211,59288,59293,59320,59320,59342,59356,59357,59443,59447,59451,59453,59475,59615,59622,59628,59634,59731,59731,59791,59799,59799,59943,59960,59960,59962,59962,59969,59970,60119,60123,60142,60320,60358,60358,60479,60481,60490,60596,60596,60629,60629,60631,60631,60745,60747,60760,60760,60771,60775,60775,60898,60913,60914,60931,60932,60932,61080,61080,61080,61093,61219,61264,61264,61288,61288,61447,61450,61470,61476,61503,61503,61658,61658,61669,61670,61829,61829,61848,61848,61884,61884,62020,62060,62078,62078,62094,62094,62221,62221,62235,62257,62286,62386,62386,62402,62426,62552,62552,62569,62579,62719,62730,62749,62752,62882,62883,62888,62888,62901,62902,62911,63042,63043,63052,63062,63065,63068,63071,63194,63223,63355,63365,63365,63373,63373,63522,63534,63560,63654,63812,63981,64005,64005,64152,64158,64180,64180,64364,64377,64553,64682,64707,64721,64970,65119,65281,65610,65621,65625,65990,66078,66158,66176,66192,66193,66257,66344,66348,66351,66363,66436,66436,66476,66476,66529,66538,66538,66594,66594,66644,66684,66684,66710,66711,66762,66762,66800,66801,66837,66862,66862,66914,66914,66942,66943,66971,66972,67000,67055,67055,67100,67119,67142,67150,67215,67218,67264,67264,67318,67318,67376,67452,67474,67474,67527,67527,67542,67542,67592,67592,67627,67684,67699,67713,67713,67768,67859,67859,67861,67861,67872,67930,67947,67999,68016,68023,68030,68031,68031,68095,68095,68177,68177,68185,68194,68194,68254,68254,68326,68348,68356,68417,68484,68518,68543,68551,68598,68730,68730,68762,68778,68784,68894,68923,68973,69066,69066,69083,69111,69140,69144,69223,69250,69281,69302,69428,69428,69455,69477,69477,69490,69590,69635,69659,69659,69664,69668,69798,69815,69843,69852,70018,70045,70061,70069,70069,70221,70242,70295,70295,70300,70412,70481,70490,70550,70605,70613,70644,70657,70709,70794,70804,70872,70877,70877,70957,70963,70963,71023,71023,71037,71037,71167,71194,71233,71321,71368,71377,71390,71488,71488,71526,71529,71536,71548,71552,71633,71635,71693,71821,71821,71834,71848,71851,71851,71965,71966,71979,71990,71996,72109,72129,72149,72156,72156,72293,72314,72463,72471,72480,72485,72648,72680,72685,72687,72693,72833,72834,72862,72862,72867,72872,73000,73015,73015,73021,73073,73167,73184,73184,73189,73339,73339,73361,73361,73362,73362,73372,73532,73541,73555,73699,73699,73736,73744,73744,73852,73858,73931,73943,73943,73958,73966,74100,74101,74107,74135,74135,74276,74331,74331,74348,74474,74474,74495,74495,74543,74543,74667,74671,74678,74694,74725,74831,74831,74869,74869,74882,74882,74989,74993,75039,75040,75051,75051,75058,75164,75167,75196,75197,75205,75308,75315,75343,75350,75355,75501,75522,75529,75530,75530,75539,75660,75693,75694,75700,75714,75714,75817,75817,75847,75855,75855,75877,75985,75989,75991,75991,76027,76027,76039,76039,76138,76145,76207,76306,76339,76339,76339,76378,76378,76506,76515,76519,76550,76551,76674,76684,76685,76691,76691,76852,76867,76874,76884,76884,77039,77039,77056,77064,77067,77067,77218,77234,77234,77248,77248,77249,77363,77363,77391,77391,77415,77415,77416,77525,77525,77590,77590,77602,77603,77606,77714,77717,77760,77810,77810,77912,77943,77970,78110,78117,78118,78118,78159,78159,78335,78366,78366,78496,78536,78537,78560,78560,78574,78574,78707,78743,78743,78764,78764,78779,78779,78906,78910,78927,78931,78973,78973,79055,79122,79122,79129,79154,79249,79249,79290,79312,79314,79421,79454,79476,79480,79579,79579,79604,79640,79643,79746,79748,79755,79755,79907,79915,79915,79916,80071,80082,80094,80098,80216,80216,80240,80252,80252,80258,80383,80392,80427,80436,80437,80555,80555,80599,80599,80599,80749,80778,80779,80779,80779,80821,80917,80919,80946,81008,81012,81085,81085,81098,81138,81138,81186,81187,81260,81272,81276,81309,81351,81352,81406,81412,81416,81444,81444,81488,81488,81573,81577,81618,81618,81671,81671,81686,81686,81727,81785,81834,81849,81966,82004,82050,82151,82216,82317,82370,82483,82514,82517,82530,82658,82659,82690,82692,82706,82806,82848,82863,82864,83034,83034,83049,83049,83055,83055,83183,83206,83239,83239,83351,83359,83380,83528,83535,83538,83544,83668,83672,83675,83688,83833,83833,83857,83868,83995,84015,84044,84161,84176,84176,84185,84201,84305,84325,84348,84355,84464,84464,84493,84496,84512,84512,84649,84649,84677,84677,84685,84685,84805,84837,84838,84974,84974,84996,85031,85152,85166,85200,85342,85350,85357,85369,85477,85495,85503,85646,85655,85669,85779,85779,85801,85802,85811,85811,85931,85996,86006,86006,86137,86174,86190,86196,86317,86359,86366,86381,86550,86568,86698,86724,86724,86861,86893,87019,87019,87140,87310,87330,87330,87336]]"
S2;0;false;;0;88d6ed6b8e8979f45e7338dc2d5585a6;7634;7682;7586;39.191835884530846;3;1;1;1;4712.666666666667;11165;1471;11165 1502 1471;4711.666666666667;11164;1470;4562.5062069973;4562.5062069973;"[[11164],[1501],[1470]]"
S3;0;true;terminated;2;a52091407d871ab205ccf17b43f490ad;13199;13199;13199;0;3;2;2;2;286578;286578;286578;NaN NaN 286578;77658.66666666667 212201.5;140424 284934;17840 139469;50088.06509428058 72732.5;0;"[[17840],[74712,139469],[140424,284934]]"
S4;0;true;fetch failed;3;;;;;;3;0;0;0;0;0;0;NaN NaN NaN;;;;;NaN;
S5;0;true;fetch failed;3;;;;;;3;0;0;0;0;0;0;NaN NaN NaN;;;;;NaN;
S6;0;true;terminated;3;;;;;;3;0;0;0;0;0;0;NaN NaN NaN;;;;;NaN;
S7;0;true;terminated;3;;;;;;3;0;0;0;0;0;0;NaN NaN NaN;;;;;NaN;
S8;0;false;;0;ec47b1abbe36582a980effec6671602c;5876.666666666667;5910;5842;27.776888874666213;3;1159;1159;1159;36529.333333333336;107371;1012;107371 1205 1012;36386 36386 36386 36386 36386 36386 36386.333333333336 36386.666666666664 36386.666666666664 36387 36387 36387 36387 36387 36387.333333333336 36389.333333333336 36389.333333333336 36389.333333333336 36389.666666666664 36390.666666666664 36390.666666666664 36390.666666666664 36390.666666666664 36392.333333333336 36392.333333333336 36392.333333333336 36392.333333333336 36392.333333333336 36392.333333333336 36393 36393 36393.333333333336 36393.333333333336 36394 36394 36395.333333333336 36395.333333333336 36395.333333333336 36395.333333333336 36395.333333333336 36395.333333333336 36395.666666666664 36395.666666666664 36395.666666666664 36395.666666666664 36395.666666666664 36395.666666666664 36396 36396.333333333336 36397 36397.333333333336 36397.333333333336 36397.333333333336 36397.333333333336 36397.333333333336 36397.666666666664 36397.666666666664 36397.666666666664 36397.666666666664 36398 36398.333333333336 36398.333333333336 36398.333333333336 36399 36399 36399 36399 36399 36399 36400 36400 36400 36400 36400.666666666664 36400.666666666664 36401 36401 36401 36401 36401 36401 36401.666666666664 36401.666666666664 36401.666666666664 36402 36402 36402 36402.333333333336 36402.333333333336 36403 36403 36403 36403 36403 36403 36403.333333333336 36403.666666666664 36403.666666666664 36403.666666666664 36404.333333333336 36404.333333333336 36404.333333333336 36404.333333333336 36405 36405 36405 36405 36405 36405 36406 36406 36406 36406 36406.666666666664 36406.666666666664 36407.666666666664 36407.666666666664 36407.666666666664 36408 36408 36408 36408.333333333336 36408.333333333336 36408.333333333336 36408.666666666664 36408.666666666664 36408.666666666664 36409 36409 36409.666666666664 36409.666666666664 36409.666666666664 36409.666666666664 36409.666666666664 36409.666666666664 36410 36410 36410.333333333336 36410.333333333336 36411 36411 36411 36411 36412 36412 36412 36412 36412 36412 36412.333333333336 36412.333333333336 36412.333333333336 36412.333333333336 36412.666666666664 36412.666666666664 36413.666666666664 36413.666666666664 36413.666666666664 36413.666666666664 36413.666666666664 36413.666666666664 36414 36414.333333333336 36414.333333333336 36414.666666666664 36414.666666666664 36414.666666666664 36415 36415 36415.333333333336 36415.333333333336 36415.333333333336 36415.333333333336 36415.333333333336 36415.333333333336 36416 36416 36416 36416.333333333336 36416.666666666664 36416.666666666664 36416.666666666664 36416.666666666664 36417 36417 36417 36417 36417 36417 36417.333333333336 36417.333333333336 36417.333333333336 36417.333333333336 36418 36418.333333333336 36418.666666666664 36418.666666666664 36419 36419 36419 36419 36419.333333333336 36419.666666666664 36419.666666666664 36419.666666666664 36419.666666666664 36419.666666666664 36420 36420 36420.333333333336 36420.333333333336 36420.333333333336 36420.333333333336 36420.333333333336 36420.333333333336 36421 36421 36421 36421 36421.333333333336 36421.333333333336 36421.333333333336 36421.666666666664 36422.333333333336 36422.333333333336 36422.333333333336 36422.333333333336 36422.333333333336 36422.333333333336 36422.666666666664 36422.666666666664 36422.666666666664 36422.666666666664 36426.333333333336 36426.333333333336 36430.333333333336 36430.333333333336 36430.333333333336 36430.333333333336 36430.666666666664 36430.666666666664 36431 36431 36431 36431 36431 36431 36431.333333333336 36431.333333333336 36432 36432 36432 36432 36432 36432 36432.333333333336 36432.333333333336 36432.333333333336 36432.333333333336 36432.666666666664 36432.666666666664 36433 36433 36433.666666666664 36433.666666666664 36433.666666666664 36433.666666666664 36433.666666666664 36433.666666666664 36434 36434 36434 36434 36434.333333333336 36434.333333333336 36434.666666666664 36435 36435 36435 36435 36435.333333333336 36435.666666666664 36435.666666666664 36435.666666666664 36435.666666666664 36435.666666666664 36435.666666666664 36436 36436 36436.333333333336 36436.333333333336 36436.333333333336 36436.333333333336 36436.333333333336 36436.666666666664 36437 36437 36437 36437 36437.666666666664 36437.666666666664 36437.666666666664 36437.666666666664 36438 36438 36438.333333333336 36438.333333333336 36438.333333333336 36438.333333333336 36438.333333333336 36438.333333333336 36438.666666666664 36438.666666666664 36439 36439 36439.666666666664 36439.666666666664 36439.666666666664 36439.666666666664 36439.666666666664 36439.666666666664 36440 36440 36440 36440 36440 36440.333333333336 36440.666666666664 36440.666666666664 36441 36441 36441 36441 36441 36441 36444.333333333336 36444.333333333336 36444.333333333336 36444.333333333336 36444.666666666664 36444.666666666664 36444.666666666664 36444.666666666664 36445.333333333336 36445.333333333336 36445.333333333336 36445.333333333336 36445.333333333336 36445.333333333336 36445.666666666664 36446 36446 36446 36446.333333333336 36446.666666666664 36447 36447 36447 36447 36447 36447 36447.333333333336 36447.333333333336 36447.333333333336 36447.333333333336 36447.333333333336 36447.333333333336 36447.666666666664 36447.666666666664 36448.666666666664 36448.666666666664 36448.666666666664 36448.666666666664 36448.666666666664 36449 36449.333333333336 36449.333333333336 36449.333333333336 36449.333333333336 36449.666666666664 36449.666666666664 36449.666666666664 36449.666666666664 36450 36450.333333333336 36450.333333333336 36450.333333333336 36450.333333333336 36450.333333333336 36450.666666666664 36450.666666666664 36450.666666666664 36450.666666666664 36451 36451 36451.666666666664 36451.666666666664 36451.666666666664 36451.666666666664 36452 36452 36452.333333333336 36452.333333333336 36452.333333333336 36452.333333333336 36452.333333333336 36452.333333333336 36452.333333333336 36452.666666666664 36453 36453.333333333336 36453.333333333336 36453.333333333336 36453.666666666664 36453.666666666664 36453.666666666664 36453.666666666664 36454 36454 36454.333333333336 36454.333333333336 36454.333333333336 36454.333333333336 36454.666666666664 36454.666666666664 36454.666666666664 36454.666666666664 36454.666666666664 36454.666666666664 36455 36455 36455 36455 36455.333333333336 36455.666666666664 36456 36456 36456 36456 36456 36456 36456.333333333336 36456.333333333336 36456.333333333336 36456.333333333336 36456.333333333336 36456.666666666664 36457 36457 36457.333333333336 36457.333333333336 36457.333333333336 36457.333333333336 36457.333333333336 36457.666666666664 36458.666666666664 36458.666666666664 36458.666666666664 36458.666666666664 36459 36459 36459 36459 36459.333333333336 36459.333333333336 36459.333333333336 36459.333333333336 36459.333333333336 36459.333333333336 36459.333333333336 36459.333333333336 36459.333333333336 36459.333333333336 36459.666666666664 36459.666666666664 36460.333333333336 36460.333333333336 36460.333333333336 36460.333333333336 36460.333333333336 36460.333333333336 36460.666666666664 36460.666666666664 36460.666666666664 36460.666666666664 36460.666666666664 36460.666666666664 36461 36461 36461.333333333336 36461.333333333336 36461.333333333336 36461.333333333336 36461.666666666664 36462 36462.333333333336 36462.333333333336 36462.333333333336 36462.333333333336 36462.666666666664 36462.666666666664 36462.666666666664 36462.666666666664 36463 36463 36463 36463 36463 36463 36463.333333333336 36463.333333333336 36463.333333333336 36463.333333333336 36463.666666666664 36463.666666666664 36464.333333333336 36464.333333333336 36464.333333333336 36464.333333333336 36464.333333333336 36464.333333333336 36464.666666666664 36464.666666666664 36464.666666666664 36464.666666666664 36464.666666666664 36464.666666666664 36465.333333333336 36465.333333333336 36466 36466 36466 36466 36466 36466 36466.333333333336 36466.333333333336 36466.333333333336 36466.333333333336 36466.666666666664 36466.666666666664 36466.666666666664 36466.666666666664 36467 36467.333333333336 36467.333333333336 36467.333333333336 36467.333333333336 36467.333333333336 36467.666666666664 36467.666666666664 36467.666666666664 36467.666666666664 36468 36468 36468.333333333336 36468.333333333336 36468.333333333336 36468.333333333336 36468.333333333336 36469 36469.333333333336 36469.333333333336 36469.333333333336 36469.333333333336 36469.333333333336 36469.333333333336 36469.666666666664 36469.666666666664 36470 36470 36470 36470 36470 36470 36470.333333333336 36470.666666666664 36470.666666666664 36470.666666666664 36471 36471 36471 36471 36471.333333333336 36471.333333333336 36471.333333333336 36471.333333333336 36471.333333333336 36471.333333333336 36471.666666666664 36471.666666666664 36471.666666666664 36471.666666666664 36472 36472 36472.666666666664 36472.666666666664 36472.666666666664 36472.666666666664 36472.666666666664 36472.666666666664 36473.333333333336 36473.333333333336 36473.333333333336 36473.333333333336 36473.333333333336 36473.333333333336 36473.666666666664 36473.666666666664 36474.333333333336 36474.333333333336 36474.333333333336 36474.333333333336 36474.333333333336 36474.333333333336 36474.666666666664 36474.666666666664 36474.666666666664 36474.666666666664 36475 36475 36475 36475 36475.666666666664 36475.666666666664 36475.666666666664 36475.666666666664 36475.666666666664 36475.666666666664 36476 36476 36476 36476 36476.333333333336 36476.333333333336 36477 36477 36477 36477 36477 36477 36477.333333333336 36477.666666666664 36477.666666666664 36477.666666666664 36477.666666666664 36477.666666666664 36477.666666666664 36478 36478.333333333336 36478.333333333336 36478.333333333336 36478.333333333336 36478.333333333336 36478.333333333336 36478.666666666664 36478.666666666664 36478.666666666664 36479 36479.333333333336 36479.333333333336 36479.333333333336 36479.333333333336 36479.666666666664 36479.666666666664 36479.666666666664 36479.666666666664 36479.666666666664 36479.666666666664 36480 36480 36480 36480 36480.333333333336 36480.333333333336 36480.666666666664 36480.666666666664 36480.666666666664 36480.666666666664 36480.666666666664 36480.666666666664 36481.333333333336 36481.666666666664 36481.666666666664 36481.666666666664 36481.666666666664 36481.666666666664 36482 36482 36482.333333333336 36482.333333333336 36482.333333333336 36482.333333333336 36482.333333333336 36482.333333333336 36482.666666666664 36482.666666666664 36482.666666666664 36482.666666666664 36483 36483 36483 36483 36483.666666666664 36483.666666666664 36483.666666666664 36483.666666666664 36483.666666666664 36483.666666666664 36484 36484 36484 36484 36484.333333333336 36484.333333333336 36484.666666666664 36484.666666666664 36484.666666666664 36484.666666666664 36484.666666666664 36484.666666666664 36485 36485 36485 36485.333333333336 36485.666666666664 36485.666666666664 36486 36486 36486.333333333336 36486.333333333336 36486.333333333336 36486.333333333336 36486.333333333336 36486.333333333336 36486.666666666664 36486.666666666664 36486.666666666664 36486.666666666664 36487.333333333336 36487.333333333336 36487.333333333336 36487.333333333336 36487.666666666664 36487.666666666664 36487.666666666664 36487.666666666664 36487.666666666664 36487.666666666664 36488 36488.333333333336 36488.333333333336 36488.333333333336 36488.666666666664 36488.666666666664 36489 36489 36489 36489 36489 36489 36489.333333333336 36489.333333333336 36489.333333333336 36489.333333333336 36489.333333333336 36489.333333333336 36490 36490 36490.333333333336 36490.666666666664 36490.666666666664 36490.666666666664 36490.666666666664 36490.666666666664 36491 36491 36491 36491 36491.333333333336 36491.333333333336 36491.333333333336 36491.333333333336 36491.666666666664 36491.666666666664 36491.666666666664 36491.666666666664 36491.666666666664 36491.666666666664 36492.333333333336 36492.333333333336 36492.333333333336 36492.333333333336 36493.666666666664 36493.666666666664 36494 36494 36494 36494 36494 36494 36494 36494.333333333336 36494.333333333336 36494.666666666664 36494.666666666664 36494.666666666664 36495 36495 36495.333333333336 36495.333333333336 36495.333333333336 36495.333333333336 36495.333333333336 36495.333333333336 36495.333333333336 36495.666666666664 36495.666666666664 36496 36496 36496 36496.333333333336 36496.333333333336 36497 36497 36497 36497 36497 36497 36497 36497 36497 36497 36497.333333333336 36497.333333333336 36497.666666666664 36497.666666666664 36497.666666666664 36497.666666666664 36497.666666666664 36497.666666666664 36498 36498 36498.333333333336 36498.333333333336 36498.333333333336 36498.333333333336 36498.666666666664 36498.666666666664 36499.333333333336 36499.333333333336 36499.333333333336 36499.333333333336 36499.333333333336 36499.666666666664 36499.666666666664 36499.666666666664 36500 36500 36500.333333333336 36500.333333333336 36500.333333333336 36500.333333333336 36500.666666666664 36500.666666666664 36500.666666666664 36500.666666666664 36501 36501 36501 36501 36501 36501 36501.333333333336 36501.333333333336 36501.666666666664 36502 36502 36502 36502 36502 36502.333333333336 36502.333333333336 36502.333333333336 36502.333333333336 36502.333333333336 36502.333333333336 36502.666666666664 36502.666666666664 36503 36503 36503.333333333336 36503.333333333336 36503.333333333336 36503.333333333336 36504 36504 36504 36504 36504.333333333336 36504.333333333336 36504.666666666664 36504.666666666664 36505 36505 36505 36505 36505 36505 36505 36505 36505 36505 36505.333333333336 36505.333333333336 36505.666666666664 36506 36506 36506 36506.333333333336 36506.333333333336 36506.333333333336 36506.666666666664 36506.666666666664 36506.666666666664 36506.666666666664 36506.666666666664 36507 36507 36507.333333333336 36507.333333333336 36507.333333333336 36507.333333333336 36507.333333333336 36507.333333333336 36507.333333333336 36507.666666666664 36507.666666666664 36507.666666666664 36508 36508 36508.333333333336 36508.333333333336 36508.666666666664 36508.666666666664 36508.666666666664 36508.666666666664 36508.666666666664 36508.666666666664 36508.666666666664 36508.666666666664 36508.666666666664 36508.666666666664 36509 36509.333333333336 36509.666666666664 36509.666666666664 36509.666666666664 36509.666666666664 36509.666666666664 36509.666666666664 36510 36510 36510 36510 36510 36510 36510.333333333336 36510.333333333336 36510.666666666664 36510.666666666664 36510.666666666664 36510.666666666664 36511 36511 36511.333333333336 36511.666666666664 36511.666666666664 36511.666666666664 36511.666666666664 36512 36512 36512 36512.333333333336 36512.333333333336 36512.333333333336 36512.333333333336 36512.333333333336 36512.333333333336 36512.666666666664 36512.666666666664 36512.666666666664 36512.666666666664 36513 36513 36513.666666666664 36513.666666666664 36513.666666666664 36513.666666666664 36513.666666666664 36513.666666666664 36514.666666666664 36514.666666666664 36514.666666666664 36514.666666666664 36514.666666666664 36514.666666666664 36515 36515 36515.333333333336 36515.333333333336 36515.333333333336 36515.333333333336 36515.333333333336 36515.333333333336 36515.666666666664 36515.666666666664 36516 36516 36516 36516.333333333336 36516.666666666664 36516.666666666664 36516.666666666664 36517 36517 36517 36517 36517 36517.333333333336 36517.333333333336 36517.333333333336 36517.333333333336 36517.666666666664 36517.666666666664 36518 36518 36518 36518 36518 36518 36518.333333333336 36518.333333333336 36518.333333333336 36518.333333333336 36518.333333333336 36518.333333333336 36518.666666666664 36518.666666666664 36519 36519.333333333336 36519.333333333336 36519.333333333336 36519.333333333336 36519.333333333336 36519.333333333336 36519.333333333336 36519.333333333336 36519.333333333336 36519.666666666664 36519.666666666664 36520 36520 36520.666666666664 36520.666666666664 36520.666666666664 36520.666666666664 36520.666666666664 36520.666666666664 36520.666666666664 36520.666666666664 36520.666666666664 36520.666666666664 36521 36521 36521.333333333336 36521.333333333336 36521.333333333336 36521.333333333336 36521.333333333336 36521.333333333336 36521.666666666664 36522 36522 36522 36522 36522 36522.333333333336 36522.333333333336 36522.666666666664 36522.666666666664 36522.666666666664 36522.666666666664 36522.666666666664 36522.666666666664 36523 36523 36523 36523.333333333336 36523.333333333336 36523.333333333336 36523.666666666664 36524 36524 36524 36524.333333333336 36524.333333333336 36524.333333333336 36524.333333333336 36524.666666666664 36524.666666666664 36524.666666666664 36524.666666666664 36525 36525 36525.333333333336 36525.333333333336 36525.333333333336 36525.333333333336 36525.333333333336 36525.333333333336 36525.333333333336 36525.666666666664 36525.666666666664 36525.666666666664 36525.666666666664 36525.666666666664 36526 36526 36526.333333333336 36526.333333333336 36526.333333333336 36526.333333333336 36526.333333333336 36526.333333333336 36526.666666666664 36526.666666666664 36526.666666666664 36527 36527 36527 36527 36527.333333333336 36527.666666666664 36527.666666666664 36527.666666666664 36528 36528 36528 36528 36528 36528 36528 36528 36528 36528.666666666664 36528.666666666664 36528.666666666664 36529;107199 107199 107199 107199 107199 107199 107200 107200 107200 107201 107201 107201 107201 107201 107201 107201 107201 107201 107202 107202 107202 107202 107202 107207 107207 107207 107207 107207 107207 107207 107207 107207 107207 107207 107207 107211 107211 107211 107211 107211 107211 107211 107211 107211 107211 107211 107211 107211 107211 107213 107213 107213 107213 107213 107213 107213 107213 107213 107213 107213 107213 107213 107213 107215 107215 107215 107215 107215 107215 107216 107216 107216 107216 107216 107216 107217 107217 107217 107217 107217 107217 107218 107218 107218 107218 107218 107218 107218 107218 107220 107220 107220 107220 107220 107220 107220 107220 107220 107220 107220 107220 107220 107220 107222 107222 107222 107222 107222 107222 107222 107222 107222 107222 107222 107222 107224 107224 107224 107224 107224 107224 107224 107224 107224 107225 107225 107225 107225 107225 107227 107227 107227 107227 107227 107227 107227 107227 107227 107227 107227 107227 107227 107227 107230 107230 107230 107230 107230 107230 107230 107230 107230 107230 107230 107230 107232 107232 107232 107232 107232 107232 107232 107233 107233 107233 107233 107233 107233 107233 107234 107234 107234 107234 107234 107234 107235 107235 107235 107235 107235 107235 107235 107235 107236 107236 107236 107236 107236 107236 107236 107236 107236 107236 107237 107237 107238 107238 107238 107238 107238 107238 107238 107239 107239 107239 107239 107239 107239 107239 107240 107240 107240 107240 107240 107240 107240 107240 107240 107240 107240 107240 107240 107240 107242 107242 107242 107242 107242 107242 107242 107242 107242 107242 107242 107242 107254 107254 107254 107254 107255 107255 107255 107255 107255 107255 107255 107255 107255 107255 107256 107256 107256 107256 107256 107256 107256 107256 107256 107256 107256 107256 107257 107257 107258 107258 107258 107258 107258 107258 107258 107258 107258 107258 107258 107258 107259 107260 107260 107260 107260 107260 107260 107260 107260 107260 107260 107260 107260 107260 107261 107261 107261 107261 107261 107261 107261 107261 107261 107261 107262 107262 107262 107262 107263 107263 107263 107263 107263 107263 107263 107263 107263 107263 107263 107263 107265 107265 107265 107265 107265 107265 107265 107265 107265 107265 107265 107265 107265 107265 107266 107266 107266 107266 107266 107266 107267 107267 107267 107267 107267 107267 107267 107267 107269 107269 107269 107269 107269 107269 107269 107269 107269 107269 107269 107270 107271 107271 107271 107271 107271 107271 107271 107271 107271 107271 107271 107271 107271 107271 107273 107273 107273 107273 107273 107273 107273 107273 107273 107273 107273 107273 107273 107273 107274 107275 107275 107275 107275 107275 107275 107275 107275 107275 107275 107275 107276 107276 107276 107276 107277 107277 107277 107277 107277 107277 107277 107277 107277 107277 107278 107278 107278 107278 107279 107279 107279 107279 107279 107279 107279 107279 107279 107279 107280 107280 107280 107280 107280 107280 107280 107280 107280 107280 107280 107281 107282 107282 107282 107282 107282 107282 107282 107282 107282 107282 107282 107282 107282 107282 107283 107283 107283 107283 107283 107284 107284 107284 107284 107284 107284 107284 107284 107284 107285 107285 107285 107285 107285 107285 107285 107285 107285 107285 107285 107285 107287 107287 107287 107287 107287 107287 107287 107287 107287 107287 107287 107287 107287 107287 107288 107288 107288 107288 107288 107289 107289 107289 107289 107289 107289 107289 107289 107289 107290 107290 107290 107290 107290 107290 107290 107290 107290 107290 107290 107290 107292 107292 107292 107292 107292 107292 107292 107292 107292 107292 107292 107292 107292 107292 107294 107294 107294 107294 107294 107294 107294 107294 107294 107294 107294 107294 107294 107294 107295 107296 107296 107296 107296 107296 107296 107296 107296 107296 107296 107296 107297 107297 107297 107297 107297 107298 107298 107298 107298 107298 107298 107298 107298 107298 107299 107299 107299 107299 107299 107299 107299 107300 107300 107300 107300 107300 107300 107300 107301 107301 107301 107301 107301 107301 107301 107301 107301 107301 107301 107301 107303 107303 107303 107303 107303 107303 107303 107303 107303 107303 107303 107303 107303 107303 107305 107305 107305 107305 107305 107305 107305 107305 107305 107305 107305 107305 107305 107305 107307 107307 107307 107307 107307 107307 107307 107307 107307 107307 107307 107307 107309 107309 107309 107309 107309 107309 107309 107309 107309 107309 107309 107309 107309 107309 107310 107310 107310 107310 107310 107310 107310 107310 107310 107311 107311 107311 107311 107311 107312 107312 107312 107312 107312 107312 107312 107312 107312 107312 107312 107312 107313 107313 107313 107313 107313 107313 107313 107314 107314 107314 107314 107314 107314 107314 107315 107315 107315 107315 107315 107315 107315 107315 107315 107315 107315 107315 107315 107315 107317 107317 107317 107317 107317 107317 107317 107317 107317 107317 107317 107317 107318 107318 107318 107318 107318 107318 107318 107318 107318 107318 107319 107319 107319 107319 107320 107320 107320 107320 107320 107320 107320 107320 107320 107320 107320 107320 107320 107320 107321 107321 107321 107321 107321 107321 107321 107322 107322 107322 107322 107322 107323 107323 107323 107323 107323 107323 107323 107323 107323 107323 107323 107323 107323 107323 107324 107325 107325 107325 107325 107325 107325 107325 107325 107325 107325 107325 107325 107325 107326 107326 107326 107326 107326 107326 107327 107327 107327 107327 107327 107327 107328 107328 107328 107328 107328 107328 107328 107328 107328 107329 107329 107329 107329 107329 107330 107330 107330 107330 107330 107330 107330 107330 107330 107330 107330 107330 107330 107330 107332 107332 107332 107332 107332 107332 107332 107332 107332 107332 107332 107332 107333 107333 107333 107333 107333 107333 107333 107333 107334 107334 107334 107334 107334 107334 107335 107335 107335 107335 107335 107335 107335 107335 107336 107336 107336 107336 107336 107336 107337 107337 107337 107337 107337 107337 107337 107337 107337 107337 107337 107337 107338 107339 107339 107339 107339 107339 107339 107339 107339 107339 107339 107339 107339 107339 107340 107340 107340 107340 107340 107340 107340 107340 107340 107340 107340 107340 107341 107341 107342 107342 107342 107342 107342 107342 107342 107342 107342 107342 107342 107342 107343 107343 107343 107343 107344 107344 107344 107344 107344 107344 107344 107344 107344 107344 107345 107345 107345 107345 107345 107345 107345 107345 107345 107345 107345 107345 107346 107346 107347 107347 107347 107347 107347 107347 107347 107347 107347 107347 107347 107347 107348 107348 107348 107348 107348 107348 107348 107348 107348 107348 107348 107348 107348 107348 107349 107349 107349 107349 107350 107350 107350 107350 107350 107350 107350 107350 107350 107350 107351 107351 107351 107351 107351 107351 107351 107351 107351 107351 107351 107351 107353 107353 107353 107353 107353 107353 107353 107353 107353 107353 107353 107353 107353 107353 107354 107354 107354 107354 107354 107354 107354 107354 107354 107354 107354 107354 107355 107355 107355 107356 107356 107356 107356 107356 107356 107356 107356 107356 107356 107356 107357 107357 107357 107357 107357 107357 107357 107357 107357 107357 107357 107357 107357 107357 107358 107359 107359 107359 107359 107359 107359 107359 107359 107359 107359 107359 107359 107359 107360 107360 107360 107360 107360 107360 107360 107360 107360 107360 107360 107360 107361 107361 107361 107361 107361 107361 107361 107362 107362 107362 107362 107362 107362 107362 107363 107363 107363 107363 107363 107363 107363 107363 107363 107363 107363 107363 107364 107364 107364 107364 107365 107365 107365 107365 107365 107365 107365 107365 107365 107365 107366 107366 107366 107366 107366 107366 107366 107366 107366 107366 107366 107366 107366 107366 107367 107367 107367 107367 107367 107367 107368 107368 107368 107368 107368 107368 107368 107368 107369 107369 107369 107369 107369 107369 107369 107369 107369 107369 107369 107369 107371 107371 107371 107371;897 897 897 897 897 897 897 897 897 897 897 897 897 897 897 903 903 903 903 903 903 903 903 903 903 903 903 903 903 905 905 906 906 906 906 906 906 906 906 906 906 907 907 907 907 907 907 907 907 907 908 908 908 908 908 909 909 909 909 909 909 909 909 909 909 909 909 909 909 911 911 911 911 911 911 911 911 911 911 911 911 912 912 912 912 912 912 912 912 912 912 912 912 912 912 913 914 914 914 914 914 914 914 914 914 914 914 914 914 917 917 917 917 917 917 917 917 917 918 918 918 919 919 919 919 919 919 919 919 919 919 919 919 919 919 920 920 920 920 921 921 921 921 921 921 921 921 921 921 922 922 922 922 922 922 922 922 922 922 922 922 923 923 923 924 924 924 924 924 924 924 924 924 924 924 925 925 925 925 925 925 925 925 925 925 925 925 925 925 926 926 926 926 926 926 926 926 927 927 927 927 928 928 928 928 928 928 928 928 928 928 928 928 928 928 929 929 929 929 929 929 929 930 930 930 930 930 930 930 931 931 931 931 931 931 931 931 931 931 931 931 932 932 932 932 932 932 932 932 932 932 932 932 932 932 933 933 933 933 933 933 933 933 934 934 934 934 934 934 935 935 935 935 935 935 935 935 935 935 935 935 936 936 936 936 936 936 936 936 936 936 936 936 936 936 937 937 937 937 937 937 937 937 937 937 938 938 938 938 938 938 939 939 939 939 939 939 939 939 939 939 940 940 940 940 940 940 940 940 940 940 940 940 940 940 949 949 949 949 949 949 949 949 949 949 949 949 949 949 950 950 950 950 950 950 950 950 950 950 950 950 951 951 951 951 951 951 951 951 952 952 952 952 952 952 953 953 953 953 953 953 953 953 953 953 953 953 953 953 954 954 954 954 954 954 954 954 954 954 954 954 955 955 955 955 955 955 955 955 955 956 956 956 956 956 956 956 957 957 957 957 957 957 957 957 957 957 957 957 958 958 958 958 958 958 958 958 958 958 958 958 959 959 959 959 959 960 960 960 960 960 960 960 960 960 962 962 962 962 962 962 962 962 962 962 962 962 962 962 962 962 962 962 962 962 962 962 962 962 962 962 963 963 963 963 963 963 963 963 963 963 963 963 963 963 964 964 964 964 964 964 964 964 964 964 964 964 964 964 965 965 965 965 965 965 965 965 965 965 965 965 966 966 966 966 966 966 966 966 966 966 966 966 966 966 967 967 967 967 967 967 967 967 967 967 967 967 967 967 968 968 968 968 968 968 968 968 968 968 968 968 969 969 969 969 969 969 969 969 969 969 969 969 969 969 970 970 970 970 970 970 970 970 970 970 970 970 970 970 971 971 971 971 971 971 971 971 971 971 971 971 972 972 972 972 972 972 972 972 972 972 972 972 972 972 973 973 973 973 973 973 973 973 973 973 973 973 973 973 974 974 974 974 974 974 974 974 974 974 974 974 975 975 975 975 975 975 975 975 975 975 975 975 975 975 976 976 976 976 976 976 976 976 976 976 976 976 976 976 977 977 977 977 977 977 977 977 977 977 977 977 978 978 978 978 978 978 978 978 978 978 978 978 978 978 979 979 979 979 979 979 979 979 979 979 979 979 979 979 980 980 980 980 980 980 980 980 980 980 980 980 981 981 981 981 981 981 981 981 981 981 981 981 981 981 982 982 982 982 982 982 982 982 982 982 982 982 982 982 983 983 983 983 983 983 983 983 983 983 983 983 984 984 984 984 984 984 984 984 984 984 984 984 984 984 985 985 985 985 985 985 985 985 985 985 985 985 985 985 986 986 986 986 986 986 986 986 986 986 986 986 986 987 987 987 987 987 987 987 987 987 987 987 987 987 987 988 988 988 988 988 988 988 988 988 988 988 988 988 988 988 988 988 988 988 988 988 988 988 988 988 989 989 989 989 989 989 989 989 990 990 990 990 990 990 990 990 990 990 990 990 990 990 990 990 990 990 991 991 991 991 991 991 991 991 991 991 991 991 991 991 992 992 992 992 992 992 992 992 992 992 992 992 992 992 994 994 994 994 994 994 994 994 994 994 994 994 994 994 994 994 994 994 994 994 994 995 995 995 995 995 995 995 995 995 995 995 995 995 995 995 995 995 995 995 995 996 996 996 996 996 996 996 996 996 996 996 996 996 996 996 996 996 996 996 996 996 996 996 996 996 997 997 997 997 997 997 997 997 997 997 997 997 997 997 998 998 998 998 998 998 998 998 998 998 998 998 998 998 999 999 999 999 999 999 999 999 999 999 999 999 1002 1002 1002 1002 1002 1002 1002 1002 1002 1002 1002 1002 1002 1002 1003 1003 1003 1003 1003 1003 1003 1003 1003 1003 1003 1003 1003 1003 1004 1004 1004 1004 1004 1004 1004 1004 1004 1004 1004 1004 1005 1005 1005 1005 1005 1005 1005 1005 1005 1005 1005 1005 1005 1005 1005 1005 1005 1005 1005 1005 1005 1005 1006 1006 1006 1006 1006 1006 1006 1006 1006 1006 1006 1006 1006 1006 1006 1006 1006 1006 1007 1007 1007 1007 1007 1007 1007 1007 1007 1007 1007 1007 1007 1007 1008 1008 1008 1008 1008 1008 1008 1008 1008 1008 1008 1008 1008 1008 1009 1009 1009 1009 1009 1009 1009 1009 1009 1009 1009 1009 1009 1010 1010 1010 1010 1010 1010 1010 1010 1010 1010 1010 1010 1010 1010 1010 1010 1010 1010 1010 1010 1010 1010 1010 1010 1011 1011 1011 1011 1011 1011 1011 1011 1011 1011 1011 1011 1011;50072.39780557748 50072.39780557748 50072.39780557748 50072.39780557748 50072.39780557748 50072.39780557748 50072.869209671706 50072.63405849103 50072.63405849103 50073.105462580075 50073.105462580075 50073.105462580075 50073.105462580075 50073.105462580075 50072.870314727865 50071.45282715713 50071.45282715713 50071.45282715713 50071.92423127179 50071.21874778853 50071.21874778853 50071.21874778853 50071.21874778853 50073.57576828543 50073.57576828543 50073.57576828543 50073.57576828543 50073.57576828543 50073.57576828543 50073.10327910584 50073.10327910584 50072.8670395011 50072.8670395011 50072.396713824935 50072.396713824935 50074.28233024302 50074.28233024302 50074.28233024302 50074.28233024302 50074.28233024302 50074.28233024302 50074.04608732508 50074.04608732508 50074.04608732508 50074.04608732508 50074.04608732508 50074.04608732508 50073.81092613849 50073.57576828543 50074.51857648425 50074.28233024302 50074.28233024302 50074.28233024302 50074.28233024302 50074.28233024302 50074.04608732508 50074.04608732508 50074.04608732508 50074.04608732508 50073.81092613849 50073.57576828543 50073.57576828543 50073.57576828543 50074.51857648425 50074.51857648425 50074.51857648425 50074.51857648425 50074.51857648425 50074.51857648425 50074.5174914347 50074.5174914347 50074.5174914347 50074.5174914347 50074.047172384846 50074.047172384846 50074.51857648425 50074.51857648425 50074.51857648425 50074.51857648425 50074.51857648425 50074.51857648425 50074.75373434757 50074.75373434757 50074.75373434757 50074.51857648425 50074.51857648425 50074.51857648425 50074.28342195444 50074.28342195444 50075.22623014299 50075.22623014299 50075.22623014299 50075.22623014299 50075.22623014299 50075.22623014299 50074.989980583676 50074.75373434757 50074.75373434757 50074.75373434757 50074.28342195444 50074.28342195444 50074.28342195444 50074.28342195444 50075.22623014299 50075.22623014299 50075.22623014299 50075.22623014299 50075.22623014299 50075.22623014299 50074.5174914347 50074.5174914347 50074.5174914347 50074.5174914347 50074.047172384846 50074.047172384846 50074.75482604872 50074.75482604872 50074.75482604872 50074.51857648425 50074.51857648425 50074.51857648425 50074.28233024302 50074.28233024302 50074.28233024302 50074.75373434757 50074.75373434757 50074.75373434757 50074.51857648425 50074.51857648425 50075.46138468311 50075.46138468311 50075.46138468311 50075.46138468311 50075.46138468311 50075.46138468311 50075.225138452115 50075.225138452115 50074.989980583676 50074.989980583676 50074.51857648425 50074.51857648425 50074.51857648425 50074.51857648425 50075.93278878254 50075.93278878254 50075.93278878254 50075.93278878254 50075.93278878254 50075.93278878254 50075.69654255667 50075.69654255667 50075.69654255667 50075.69654255667 50075.46138468311 50075.46138468311 50076.16903833156 50076.16903833156 50076.16903833156 50076.16903833156 50076.16903833156 50076.16903833156 50075.93278878254 50076.404192881986 50076.404192881986 50076.16794666124 50076.16794666124 50076.16794666124 50075.93278878254 50075.93278878254 50076.404192881986 50076.404192881986 50076.404192881986 50076.404192881986 50076.404192881986 50076.404192881986 50076.63935076581 50076.63935076581 50076.63935076581 50076.404192881986 50076.16903833156 50076.16903833156 50076.16903833156 50076.16903833156 50076.64044242585 50076.64044242585 50076.64044242585 50076.64044242585 50076.64044242585 50076.64044242585 50076.404192881986 50076.404192881986 50076.404192881986 50076.404192881986 50076.64044242585 50076.40529120364 50076.87669529277 50076.87669529277 50076.64044242585 50076.64044242585 50076.64044242585 50076.64044242585 50076.404192881986 50076.875596981445 50076.875596981445 50076.875596981445 50076.875596981445 50076.875596981445 50076.64044242585 50076.64044242585 50077.11184652015 50077.11184652015 50077.11184652015 50077.11184652015 50077.11184652015 50077.11184652015 50076.64044242585 50076.64044242585 50076.64044242585 50076.64044242585 50076.40529120364 50076.40529120364 50076.40529120364 50076.16903833156 50077.11184652015 50077.11184652015 50077.11184652015 50077.11184652015 50077.11184652015 50077.11184652015 50076.875596981445 50076.875596981445 50076.875596981445 50076.875596981445 50074.28908021449 50074.28908021449 50079.94592870705 50079.94592870705 50079.94592870705 50079.94592870705 50080.41733274816 50080.41733274816 50080.18104999222 50080.18104999222 50080.18104999222 50080.18104999222 50080.18104999222 50080.18104999222 50079.94592870705 50079.94592870705 50080.18221479098 50080.18221479098 50080.18221479098 50080.18221479098 50080.18221479098 50080.18221479098 50079.94592870705 50079.94592870705 50079.94592870705 50079.94592870705 50079.71081075538 50079.71081075538 50080.18221479098 50080.18221479098 50080.41733274816 50080.41733274816 50080.41733274816 50080.41733274816 50080.41733274816 50080.41733274816 50080.18104999222 50080.18104999222 50080.18104999222 50080.18104999222 50079.94592870705 50079.94592870705 50080.41733274816 50080.888736789275 50080.888736789275 50080.888736789275 50080.888736789275 50080.65361882658 50080.41733274816 50080.41733274816 50080.41733274816 50080.41733274816 50080.41733274816 50080.41733274816 50080.18221479098 50080.18221479098 50080.65361882658 50080.65361882658 50080.65361882658 50080.65361882658 50080.65361882658 50080.41850419738 50080.18221479098 50080.18221479098 50080.18221479098 50080.18221479098 50080.41850419738 50080.41850419738 50080.41850419738 50080.41850419738 50080.88990822747 50080.88990822747 50080.65361882658 50080.65361882658 50080.65361882658 50080.65361882658 50080.65361882658 50080.65361882658 50080.41733274816 50080.41733274816 50080.18221479098 50080.18221479098 50081.125022862216 50081.125022862216 50081.125022862216 50081.125022862216 50081.125022862216 50081.125022862216 50080.888736789275 50080.888736789275 50080.888736789275 50080.888736789275 50080.888736789275 50080.65361882658 50080.41850419738 50080.41850419738 50080.88990822747 50080.88990822747 50080.88990822747 50080.88990822747 50080.88990822747 50080.88990822747 50079.2348273103 50079.2348273103 50079.2348273103 50079.2348273103 50078.9996860516 50078.9996860516 50078.9996860516 50078.9996860516 50079.94249419843 50079.94249419843 50079.94249419843 50079.94249419843 50079.94249419843 50079.94249419843 50079.706231389 50079.47109012501 50079.47109012501 50079.47109012501 50079.23595219435 50079.70735626247 50080.178760330586 50080.178760330586 50080.178760330586 50080.178760330586 50080.178760330586 50080.178760330586 50079.94249419843 50079.94249419843 50079.94249419843 50079.94249419843 50079.94249419843 50079.94249419843 50079.70735626247 50079.70735626247 50080.41389827187 50080.41389827187 50080.41389827187 50080.41389827187 50080.41389827187 50080.178760330586 50079.94249419843 50079.94249419843 50079.94249419843 50079.94249419843 50079.70735626247 50079.70735626247 50079.70735626247 50079.70735626247 50080.178760330586 50080.65016439871 50080.65016439871 50080.65016439871 50080.65016439871 50080.65016439871 50080.41389827187 50080.41389827187 50080.41389827187 50080.41389827187 50080.178760330586 50080.178760330586 50080.41502978541 50080.41502978541 50080.41502978541 50080.41502978541 50080.886433848194 50080.886433848194 50080.65016439871 50080.65016439871 50080.65016439871 50080.65016439871 50080.65016439871 50080.65016439871 50080.65016439871 50080.41502978541 50080.886433848194 50080.65016439871 50080.65016439871 50080.65016439871 50081.12156846685 50081.12156846685 50081.12156846685 50081.12156846685 50080.88530234531 50080.88530234531 50080.65016439871 50080.65016439871 50080.65016439871 50080.65016439871 50081.12156846685 50081.12156846685 50081.12156846685 50081.12156846685 50081.12156846685 50081.12156846685 50080.88530234531 50080.88530234531 50080.88530234531 50080.88530234531 50080.65016439871 50081.12156846685 50081.59297253499 50081.59297253499 50081.59297253499 50081.59297253499 50081.59297253499 50081.59297253499 50081.35670641876 50081.35670641876 50081.35670641876 50081.35670641876 50081.35670641876 50081.12044362515 50080.88530234531 50080.88530234531 50081.35670641876 50081.35670641876 50081.35670641876 50081.35670641876 50081.35670641876 50081.82811049222 50081.12044362515 50081.12044362515 50081.12044362515 50081.12044362515 50080.88530234531 50080.88530234531 50080.88530234531 50080.88530234531 50081.35670641876 50081.35670641876 50081.35670641876 50081.35670641876 50081.35670641876 50081.35670641876 50081.35670641876 50081.35670641876 50081.35670641876 50081.35670641876 50081.12156846685 50081.12156846685 50082.06437660314 50082.06437660314 50082.06437660314 50082.06437660314 50082.06437660314 50082.06437660314 50081.82811049222 50081.82811049222 50081.82811049222 50081.82811049222 50081.82811049222 50081.82811049222 50081.59297253499 50081.59297253499 50082.06437660314 50082.06437660314 50082.06437660314 50082.06437660314 50081.829241973806 50082.300646036616 50082.06437660314 50082.06437660314 50082.06437660314 50082.06437660314 50081.829241973806 50081.829241973806 50081.829241973806 50081.829241973806 50082.300646036616 50082.300646036616 50082.300646036616 50082.300646036616 50082.300646036616 50082.300646036616 50082.06437660314 50082.06437660314 50082.06437660314 50082.06437660314 50081.829241973806 50081.829241973806 50082.77205009944 50082.77205009944 50082.77205009944 50082.77205009944 50082.77205009944 50082.77205009944 50082.535780671315 50082.535780671315 50082.535780671315 50082.535780671315 50082.535780671315 50082.535780671315 50082.06551473513 50082.06551473513 50083.008322850044 50083.008322850044 50083.008322850044 50083.008322850044 50083.008322850044 50083.008322850044 50082.77205009944 50082.77205009944 50082.77205009944 50082.77205009944 50082.53691879259 50082.53691879259 50082.53691879259 50082.53691879259 50083.008322850044 50083.479726907506 50083.479726907506 50083.479726907506 50083.479726907506 50083.479726907506 50083.243454162286 50083.243454162286 50083.243454162286 50083.243454162286 50083.008322850044 50083.008322850044 50083.479726907506 50083.479726907506 50083.479726907506 50083.479726907506 50083.479726907506 50083.716002975125 50083.479726907506 50083.479726907506 50083.479726907506 50083.479726907506 50083.479726907506 50083.479726907506 50083.24459892306 50083.24459892306 50083.716002975125 50083.716002975125 50083.716002975125 50083.716002975125 50083.716002975125 50083.716002975125 50083.479726907506 50083.95113096498 50083.95113096498 50083.95113096498 50083.716002975125 50083.716002975125 50083.716002975125 50083.716002975125 50084.1874070272 50084.1874070272 50084.1874070272 50084.1874070272 50084.1874070272 50084.1874070272 50083.95113096498 50083.95113096498 50083.95113096498 50083.95113096498 50083.716002975125 50083.716002975125 50084.658811079295 50084.658811079295 50084.658811079295 50084.658811079295 50084.658811079295 50084.658811079295 50084.1874070272 50084.1874070272 50084.1874070272 50084.1874070272 50084.1874070272 50084.1874070272 50083.95228236508 50083.95228236508 50084.895090458376 50084.895090458376 50084.895090458376 50084.895090458376 50084.895090458376 50084.895090458376 50084.658811079295 50084.658811079295 50084.658811079295 50084.658811079295 50084.42368641173 50084.42368641173 50084.42368641173 50084.42368641173 50085.366494505055 50085.366494505055 50085.366494505055 50085.366494505055 50085.366494505055 50085.366494505055 50085.13021513138 50085.13021513138 50085.13021513138 50085.13021513138 50084.895090458376 50084.895090458376 50085.83789855172 50085.83789855172 50085.83789855172 50085.83789855172 50085.83789855172 50085.83789855172 50085.601619183486 50085.366494505055 50085.366494505055 50085.366494505055 50085.366494505055 50085.366494505055 50085.366494505055 50085.131373159704 50085.602777200904 50085.602777200904 50085.602777200904 50085.602777200904 50085.602777200904 50085.602777200904 50085.366494505055 50085.366494505055 50085.366494505055 50085.83789855172 50085.602777200904 50085.602777200904 50085.602777200904 50085.602777200904 50086.074181242126 50086.074181242126 50086.074181242126 50086.074181242126 50086.074181242126 50086.074181242126 50085.83789855172 50085.83789855172 50085.83789855172 50085.83789855172 50085.602777200904 50085.602777200904 50086.074181242126 50086.074181242126 50086.074181242126 50086.074181242126 50086.074181242126 50086.074181242126 50085.602777200904 50086.074181242126 50086.074181242126 50086.074181242126 50086.074181242126 50086.074181242126 50085.83906321892 50085.83906321892 50086.31046725464 50086.31046725464 50086.31046725464 50086.31046725464 50086.31046725464 50086.31046725464 50086.074181242126 50086.074181242126 50086.074181242126 50086.074181242126 50085.83906321892 50085.83906321892 50085.83906321892 50085.83906321892 50086.78187129038 50086.78187129038 50086.78187129038 50086.78187129038 50086.78187129038 50086.78187129038 50086.54558528335 50086.54558528335 50086.54558528335 50086.54558528335 50086.31046725464 50086.31046725464 50086.78187129038 50086.78187129038 50086.78187129038 50086.78187129038 50086.78187129038 50086.78187129038 50086.54558528335 50086.54558528335 50086.54558528335 50086.31046725464 50086.78187129038 50086.78187129038 50086.54675658924 50086.54675658924 50087.018160619446 50087.018160619446 50087.018160619446 50087.018160619446 50087.018160619446 50087.018160619446 50086.78187129038 50086.78187129038 50086.78187129038 50086.78187129038 50086.31164522121 50086.31164522121 50086.31164522121 50086.31164522121 50086.78304924587 50086.78304924587 50086.78304924587 50086.78304924587 50086.78304924587 50086.78304924587 50086.54675658924 50087.018160619446 50087.018160619446 50087.018160619446 50086.78304924587 50086.78304924587 50087.25445327051 50087.25445327051 50087.25445327051 50087.25445327051 50087.25445327051 50087.25445327051 50087.018160619446 50087.018160619446 50087.018160619446 50087.018160619446 50087.018160619446 50087.018160619446 50086.5479412054 50086.5479412054 50087.01934522445 50087.49074924352 50087.49074924352 50087.49074924352 50087.49074924352 50087.49074924352 50087.25445327051 50087.25445327051 50087.25445327051 50087.25445327051 50087.01934522445 50087.01934522445 50087.01934522445 50087.01934522445 50087.49074924352 50087.49074924352 50087.49074924352 50087.49074924352 50087.49074924352 50087.49074924352 50087.72585729517 50087.72585729517 50087.72585729517 50087.72585729517 50086.78544508744 50086.78544508744 50087.256849089536 50087.256849089536 50087.256849089536 50087.256849089536 50087.256849089536 50087.256849089536 50087.256849089536 50087.0205431396 50087.0205431396 50087.4919471474 50087.4919471474 50087.4919471474 50087.256849089536 50087.256849089536 50087.72825309165 50087.72825309165 50087.72825309165 50087.72825309165 50087.72825309165 50087.72825309165 50087.72825309165 50087.4919471474 50087.4919471474 50087.256849089536 50087.256849089536 50087.256849089536 50087.02175436489 50087.02175436489 50087.964562357694 50087.964562357694 50087.964562357694 50087.964562357694 50087.964562357694 50087.964562357694 50087.964562357694 50087.964562357694 50087.964562357694 50087.964562357694 50087.72947095481 50087.72947095481 50088.200874945476 50088.200874945476 50088.200874945476 50088.200874945476 50088.200874945476 50088.200874945476 50087.964562357694 50087.964562357694 50088.435966354096 50088.435966354096 50088.435966354096 50088.435966354096 50088.200874945476 50088.200874945476 50088.435966354096 50088.435966354096 50088.435966354096 50088.435966354096 50088.435966354096 50088.200874945476 50088.200874945476 50088.200874945476 50088.672278936145 50088.672278936145 50088.43719085496 50088.43719085496 50088.43719085496 50088.43719085496 50088.908594839864 50088.908594839864 50088.908594839864 50088.908594839864 50088.672278936145 50088.672278936145 50088.672278936145 50088.672278936145 50088.672278936145 50088.672278936145 50088.43719085496 50088.43719085496 50088.908594839864 50089.37999882476 50089.37999882476 50089.37999882476 50089.37999882476 50089.37999882476 50089.14368292683 50089.14368292683 50089.14368292683 50089.14368292683 50089.14368292683 50089.14368292683 50088.908594839864 50088.908594839864 50089.37999882476 50089.37999882476 50089.14491406518 50089.14491406518 50089.14491406518 50089.14491406518 50088.672278936145 50088.672278936145 50088.672278936145 50088.672278936145 50088.43719085496 50088.43719085496 50088.908594839864 50088.908594839864 50089.37999882476 50089.37999882476 50089.37999882476 50089.37999882476 50089.37999882476 50089.37999882476 50089.37999882476 50089.37999882476 50089.37999882476 50089.37999882476 50089.14491406518 50089.14491406518 50089.616318044296 50089.37999882476 50089.37999882476 50089.37999882476 50089.85140280968 50089.85140280968 50089.85140280968 50089.616318044296 50089.616318044296 50089.616318044296 50089.616318044296 50089.616318044296 50089.381236612084 50089.381236612084 50089.85264058535 50089.85264058535 50089.85264058535 50089.85264058535 50089.85264058535 50089.85264058535 50089.85264058535 50089.616318044296 50089.616318044296 50089.616318044296 50089.381236612084 50089.381236612084 50089.85264058535 50089.85264058535 50090.324044558634 50090.324044558634 50090.324044558634 50090.324044558634 50090.324044558634 50090.324044558634 50090.324044558634 50090.324044558634 50090.324044558634 50090.324044558634 50090.08896644791 50089.853891670406 50090.32529563191 50090.32529563191 50090.32529563191 50090.32529563191 50090.32529563191 50090.32529563191 50090.08896644791 50090.08896644791 50090.08896644791 50090.08896644791 50090.08896644791 50090.08896644791 50089.853891670406 50089.853891670406 50090.32529563191 50090.32529563191 50090.32529563191 50090.32529563191 50090.79669959343 50090.79669959343 50090.56037041532 50090.32529563191 50090.32529563191 50090.32529563191 50090.32529563191 50090.09022418173 50090.09022418173 50090.09022418173 50090.56162813731 50090.56162813731 50090.56162813731 50090.56162813731 50090.56162813731 50090.56162813731 50090.32529563191 50090.32529563191 50090.32529563191 50090.32529563191 50090.09022418173 50090.09022418173 50091.033032092906 50091.033032092906 50091.033032092906 50091.033032092906 50091.033032092906 50091.033032092906 50090.324044558634 50090.324044558634 50090.324044558634 50090.324044558634 50090.324044558634 50090.324044558634 50090.08896644791 50090.08896644791 50090.56037041532 50090.56037041532 50090.56037041532 50090.56037041532 50090.56037041532 50090.56037041532 50090.324044558634 50090.324044558634 50090.08896644791 50090.08896644791 50090.08896644791 50089.853891670406 50090.32529563191 50090.32529563191 50090.32529563191 50090.79669959343 50090.79669959343 50090.79669959343 50090.79669959343 50090.79669959343 50090.56037041532 50090.56037041532 50090.56037041532 50090.56037041532 50090.32529563191 50090.32529563191 50090.79669959343 50090.79669959343 50090.79669959343 50090.79669959343 50090.79669959343 50090.79669959343 50090.56037041532 50090.56037041532 50090.56037041532 50090.56037041532 50090.56037041532 50090.56037041532 50090.32529563191 50090.32529563191 50090.79669959343 50091.268103554954 50091.268103554954 50091.268103554954 50091.268103554954 50091.268103554954 50091.268103554954 50091.268103554954 50091.268103554954 50091.268103554954 50091.033032092906 50091.033032092906 50090.79796396406 50090.79796396406 50091.033032092906 50091.033032092906 50091.033032092906 50091.033032092906 50091.033032092906 50091.033032092906 50091.033032092906 50091.033032092906 50091.033032092906 50091.033032092906 50090.79796396406 50090.79796396406 50091.26936791369 50091.26936791369 50091.26936791369 50091.26936791369 50091.26936791369 50091.26936791369 50091.033032092906 50091.5044360485 50091.5044360485 50091.5044360485 50091.5044360485 50091.5044360485 50091.26936791369 50091.26936791369 50091.74077186334 50091.74077186334 50091.74077186334 50091.74077186334 50091.74077186334 50091.74077186334 50091.5044360485 50091.5044360485 50091.5044360485 50091.26936791369 50091.26936791369 50091.26936791369 50091.74077186334 50091.50570705576 50091.50570705576 50091.50570705576 50091.97711099941 50091.97711099941 50091.97711099941 50091.97711099941 50091.74077186334 50091.74077186334 50091.74077186334 50091.74077186334 50091.50570705576 50091.50570705576 50091.97711099941 50091.97711099941 50091.97711099941 50091.97711099941 50091.97711099941 50091.97711099941 50091.97711099941 50091.74077186334 50091.74077186334 50091.74077186334 50091.74077186334 50091.74077186334 50091.50570705576 50091.50570705576 50091.97711099941 50091.97711099941 50091.97711099941 50091.97711099941 50091.97711099941 50091.97711099941 50092.44851494307 50092.44851494307 50092.44851494307 50092.21345345668 50092.21345345668 50092.21345345668 50092.21345345668 50091.97839530353 50092.44979923511 50092.44979923511 50092.44979923511 50092.21345345668 50092.21345345668 50092.21345345668 50092.21345345668 50092.21345345668 50092.21345345668 50092.21345345668 50092.21345345668 50092.21345345668 50093.15626133198 50093.15626133198 50093.15626133198 50092.92120316668;50092.68485739431;"[[107199,107199,107199,107199,107199,107199,107200,107200,107200,107201,107201,107201,107201,107201,107201,107201,107201,107201,107202,107202,107202,107202,107202,107207,107207,107207,107207,107207,107207,107207,107207,107207,107207,107207,107207,107211,107211,107211,107211,107211,107211,107211,107211,107211,107211,107211,107211,107211,107211,107213,107213,107213,107213,107213,107213,107213,107213,107213,107213,107213,107213,107213,107213,107215,107215,107215,107215,107215,107215,107216,107216,107216,107216,107216,107216,107217,107217,107217,107217,107217,107217,107218,107218,107218,107218,107218,107218,107218,107218,107220,107220,107220,107220,107220,107220,107220,107220,107220,107220,107220,107220,107220,107220,107222,107222,107222,107222,107222,107222,107222,107222,107222,107222,107222,107222,107224,107224,107224,107224,107224,107224,107224,107224,107224,107225,107225,107225,107225,107225,107227,107227,107227,107227,107227,107227,107227,107227,107227,107227,107227,107227,107227,107227,107230,107230,107230,107230,107230,107230,107230,107230,107230,107230,107230,107230,107232,107232,107232,107232,107232,107232,107232,107233,107233,107233,107233,107233,107233,107233,107234,107234,107234,107234,107234,107234,107235,107235,107235,107235,107235,107235,107235,107235,107236,107236,107236,107236,107236,107236,107236,107236,107236,107236,107237,107237,107238,107238,107238,107238,107238,107238,107238,107239,107239,107239,107239,107239,107239,107239,107240,107240,107240,107240,107240,107240,107240,107240,107240,107240,107240,107240,107240,107240,107242,107242,107242,107242,107242,107242,107242,107242,107242,107242,107242,107242,107254,107254,107254,107254,107255,107255,107255,107255,107255,107255,107255,107255,107255,107255,107256,107256,107256,107256,107256,107256,107256,107256,107256,107256,107256,107256,107257,107257,107258,107258,107258,107258,107258,107258,107258,107258,107258,107258,107258,107258,107259,107260,107260,107260,107260,107260,107260,107260,107260,107260,107260,107260,107260,107260,107261,107261,107261,107261,107261,107261,107261,107261,107261,107261,107262,107262,107262,107262,107263,107263,107263,107263,107263,107263,107263,107263,107263,107263,107263,107263,107265,107265,107265,107265,107265,107265,107265,107265,107265,107265,107265,107265,107265,107265,107266,107266,107266,107266,107266,107266,107267,107267,107267,107267,107267,107267,107267,107267,107269,107269,107269,107269,107269,107269,107269,107269,107269,107269,107269,107270,107271,107271,107271,107271,107271,107271,107271,107271,107271,107271,107271,107271,107271,107271,107273,107273,107273,107273,107273,107273,107273,107273,107273,107273,107273,107273,107273,107273,107274,107275,107275,107275,107275,107275,107275,107275,107275,107275,107275,107275,107276,107276,107276,107276,107277,107277,107277,107277,107277,107277,107277,107277,107277,107277,107278,107278,107278,107278,107279,107279,107279,107279,107279,107279,107279,107279,107279,107279,107280,107280,107280,107280,107280,107280,107280,107280,107280,107280,107280,107281,107282,107282,107282,107282,107282,107282,107282,107282,107282,107282,107282,107282,107282,107282,107283,107283,107283,107283,107283,107284,107284,107284,107284,107284,107284,107284,107284,107284,107285,107285,107285,107285,107285,107285,107285,107285,107285,107285,107285,107285,107287,107287,107287,107287,107287,107287,107287,107287,107287,107287,107287,107287,107287,107287,107288,107288,107288,107288,107288,107289,107289,107289,107289,107289,107289,107289,107289,107289,107290,107290,107290,107290,107290,107290,107290,107290,107290,107290,107290,107290,107292,107292,107292,107292,107292,107292,107292,107292,107292,107292,107292,107292,107292,107292,107294,107294,107294,107294,107294,107294,107294,107294,107294,107294,107294,107294,107294,107294,107295,107296,107296,107296,107296,107296,107296,107296,107296,107296,107296,107296,107297,107297,107297,107297,107297,107298,107298,107298,107298,107298,107298,107298,107298,107298,107299,107299,107299,107299,107299,107299,107299,107300,107300,107300,107300,107300,107300,107300,107301,107301,107301,107301,107301,107301,107301,107301,107301,107301,107301,107301,107303,107303,107303,107303,107303,107303,107303,107303,107303,107303,107303,107303,107303,107303,107305,107305,107305,107305,107305,107305,107305,107305,107305,107305,107305,107305,107305,107305,107307,107307,107307,107307,107307,107307,107307,107307,107307,107307,107307,107307,107309,107309,107309,107309,107309,107309,107309,107309,107309,107309,107309,107309,107309,107309,107310,107310,107310,107310,107310,107310,107310,107310,107310,107311,107311,107311,107311,107311,107312,107312,107312,107312,107312,107312,107312,107312,107312,107312,107312,107312,107313,107313,107313,107313,107313,107313,107313,107314,107314,107314,107314,107314,107314,107314,107315,107315,107315,107315,107315,107315,107315,107315,107315,107315,107315,107315,107315,107315,107317,107317,107317,107317,107317,107317,107317,107317,107317,107317,107317,107317,107318,107318,107318,107318,107318,107318,107318,107318,107318,107318,107319,107319,107319,107319,107320,107320,107320,107320,107320,107320,107320,107320,107320,107320,107320,107320,107320,107320,107321,107321,107321,107321,107321,107321,107321,107322,107322,107322,107322,107322,107323,107323,107323,107323,107323,107323,107323,107323,107323,107323,107323,107323,107323,107323,107324,107325,107325,107325,107325,107325,107325,107325,107325,107325,107325,107325,107325,107325,107326,107326,107326,107326,107326,107326,107327,107327,107327,107327,107327,107327,107328,107328,107328,107328,107328,107328,107328,107328,107328,107329,107329,107329,107329,107329,107330,107330,107330,107330,107330,107330,107330,107330,107330,107330,107330,107330,107330,107330,107332,107332,107332,107332,107332,107332,107332,107332,107332,107332,107332,107332,107333,107333,107333,107333,107333,107333,107333,107333,107334,107334,107334,107334,107334,107334,107335,107335,107335,107335,107335,107335,107335,107335,107336,107336,107336,107336,107336,107336,107337,107337,107337,107337,107337,107337,107337,107337,107337,107337,107337,107337,107338,107339,107339,107339,107339,107339,107339,107339,107339,107339,107339,107339,107339,107339,107340,107340,107340,107340,107340,107340,107340,107340,107340,107340,107340,107340,107341,107341,107342,107342,107342,107342,107342,107342,107342,107342,107342,107342,107342,107342,107343,107343,107343,107343,107344,107344,107344,107344,107344,107344,107344,107344,107344,107344,107345,107345,107345,107345,107345,107345,107345,107345,107345,107345,107345,107345,107346,107346,107347,107347,107347,107347,107347,107347,107347,107347,107347,107347,107347,107347,107348,107348,107348,107348,107348,107348,107348,107348,107348,107348,107348,107348,107348,107348,107349,107349,107349,107349,107350,107350,107350,107350,107350,107350,107350,107350,107350,107350,107351,107351,107351,107351,107351,107351,107351,107351,107351,107351,107351,107351,107353,107353,107353,107353,107353,107353,107353,107353,107353,107353,107353,107353,107353,107353,107354,107354,107354,107354,107354,107354,107354,107354,107354,107354,107354,107354,107355,107355,107355,107356,107356,107356,107356,107356,107356,107356,107356,107356,107356,107356,107357,107357,107357,107357,107357,107357,107357,107357,107357,107357,107357,107357,107357,107357,107358,107359,107359,107359,107359,107359,107359,107359,107359,107359,107359,107359,107359,107359,107360,107360,107360,107360,107360,107360,107360,107360,107360,107360,107360,107360,107361,107361,107361,107361,107361,107361,107361,107362,107362,107362,107362,107362,107362,107362,107363,107363,107363,107363,107363,107363,107363,107363,107363,107363,107363,107363,107364,107364,107364,107364,107365,107365,107365,107365,107365,107365,107365,107365,107365,107365,107366,107366,107366,107366,107366,107366,107366,107366,107366,107366,107366,107366,107366,107366,107367,107367,107367,107367,107367,107367,107368,107368,107368,107368,107368,107368,107368,107368,107369,107369,107369,107369,107369,107369,107369,107369,107369,107369,107369,107369,107371,107371,107371,107371],[1062,1062,1062,1062,1062,1062,1062,1063,1063,1063,1063,1063,1063,1063,1064,1064,1064,1064,1064,1067,1067,1067,1067,1067,1067,1067,1067,1067,1067,1067,1067,1067,1067,1069,1069,1069,1069,1069,1069,1069,1069,1069,1069,1069,1069,1069,1069,1070,1071,1071,1071,1071,1071,1071,1071,1071,1071,1071,1071,1072,1073,1073,1073,1073,1073,1073,1073,1073,1073,1073,1073,1073,1073,1075,1075,1075,1075,1075,1075,1075,1075,1075,1075,1075,1076,1076,1076,1077,1077,1077,1077,1077,1077,1077,1077,1077,1077,1077,1077,1079,1079,1079,1079,1079,1079,1079,1079,1079,1079,1079,1079,1079,1079,1081,1081,1082,1082,1082,1082,1082,1082,1082,1082,1082,1082,1082,1082,1083,1083,1083,1083,1083,1083,1083,1083,1083,1083,1084,1084,1085,1085,1085,1085,1085,1085,1085,1085,1085,1085,1085,1085,1085,1085,1086,1086,1087,1087,1087,1087,1087,1087,1087,1087,1087,1087,1087,1087,1088,1088,1088,1088,1088,1088,1088,1088,1088,1088,1088,1089,1090,1090,1090,1090,1090,1090,1090,1090,1090,1090,1090,1090,1090,1090,1091,1092,1092,1092,1092,1092,1092,1092,1092,1092,1092,1092,1092,1092,1093,1093,1093,1093,1093,1093,1093,1093,1094,1094,1094,1094,1095,1095,1095,1095,1095,1095,1095,1095,1095,1095,1095,1095,1095,1095,1106,1106,1106,1106,1106,1106,1106,1106,1106,1106,1106,1106,1106,1106,1107,1107,1108,1108,1108,1108,1108,1108,1108,1108,1108,1108,1109,1109,1109,1109,1109,1109,1109,1109,1109,1109,1109,1109,1109,1109,1110,1110,1110,1110,1110,1110,1110,1111,1111,1111,1111,1111,1111,1111,1112,1112,1112,1112,1112,1112,1112,1113,1113,1113,1113,1113,1114,1114,1114,1114,1114,1114,1114,1114,1114,1114,1114,1114,1114,1114,1115,1115,1115,1115,1115,1115,1115,1115,1115,1115,1115,1115,1115,1116,1117,1117,1117,1117,1117,1117,1117,1117,1117,1117,1117,1117,1118,1118,1118,1118,1118,1118,1118,1118,1118,1118,1118,1119,1119,1119,1120,1120,1120,1120,1120,1120,1120,1120,1120,1120,1120,1120,1120,1120,1121,1121,1121,1121,1121,1121,1121,1122,1122,1122,1122,1122,1123,1123,1123,1123,1123,1123,1123,1123,1123,1123,1123,1123,1123,1123,1124,1124,1125,1125,1125,1125,1125,1125,1125,1125,1125,1125,1125,1125,1125,1126,1126,1126,1126,1126,1126,1126,1126,1126,1126,1126,1127,1127,1127,1127,1127,1127,1127,1127,1127,1127,1127,1127,1127,1127,1128,1128,1128,1128,1128,1128,1128,1128,1128,1128,1128,1128,1128,1128,1129,1129,1129,1129,1129,1129,1129,1129,1130,1130,1130,1130,1131,1131,1131,1131,1131,1131,1131,1131,1131,1131,1131,1131,1131,1131,1132,1132,1132,1132,1132,1132,1132,1132,1132,1132,1132,1132,1132,1132,1133,1133,1133,1133,1133,1133,1134,1134,1134,1134,1134,1134,1135,1135,1135,1135,1135,1135,1135,1135,1135,1135,1135,1135,1135,1135,1136,1136,1136,1136,1136,1136,1136,1136,1136,1136,1136,1136,1136,1136,1138,1138,1138,1138,1138,1138,1138,1138,1138,1138,1138,1138,1139,1139,1139,1139,1139,1139,1139,1139,1139,1139,1139,1139,1139,1139,1140,1140,1140,1140,1140,1140,1140,1141,1141,1141,1141,1141,1141,1141,1142,1142,1142,1142,1142,1142,1142,1142,1142,1142,1142,1142,1143,1143,1143,1143,1143,1143,1143,1143,1143,1143,1143,1143,1143,1143,1144,1144,1144,1144,1144,1144,1144,1144,1145,1145,1145,1145,1145,1145,1146,1146,1146,1146,1146,1146,1146,1146,1146,1146,1146,1146,1147,1147,1147,1147,1147,1147,1147,1147,1147,1147,1147,1147,1147,1147,1148,1148,1148,1148,1148,1148,1148,1148,1148,1149,1149,1149,1149,1149,1149,1150,1150,1150,1150,1150,1150,1150,1150,1150,1150,1150,1151,1151,1151,1151,1151,1151,1151,1151,1151,1151,1151,1151,1151,1151,1152,1152,1152,1152,1152,1152,1152,1152,1153,1153,1153,1153,1153,1153,1154,1154,1154,1154,1154,1154,1154,1154,1154,1154,1154,1154,1155,1155,1155,1155,1155,1155,1155,1155,1155,1155,1155,1155,1155,1155,1156,1156,1156,1156,1156,1156,1156,1156,1156,1156,1156,1157,1157,1157,1158,1158,1158,1158,1158,1158,1158,1158,1158,1158,1158,1158,1160,1160,1160,1160,1160,1160,1160,1160,1160,1160,1160,1160,1160,1160,1161,1161,1161,1161,1161,1161,1161,1161,1161,1161,1161,1161,1161,1161,1163,1163,1163,1163,1163,1163,1163,1163,1163,1163,1163,1163,1164,1164,1164,1164,1164,1164,1164,1164,1164,1164,1164,1164,1164,1164,1168,1168,1168,1168,1168,1168,1168,1168,1168,1168,1168,1168,1168,1168,1169,1169,1169,1169,1169,1169,1169,1169,1169,1169,1169,1170,1170,1170,1171,1171,1171,1171,1171,1171,1171,1171,1171,1171,1171,1171,1172,1172,1172,1172,1172,1172,1172,1172,1172,1172,1172,1172,1172,1172,1173,1173,1173,1173,1173,1173,1173,1174,1174,1174,1174,1174,1175,1175,1175,1175,1175,1175,1175,1175,1175,1175,1175,1175,1175,1175,1176,1176,1176,1176,1176,1176,1176,1176,1176,1176,1176,1176,1176,1176,1177,1177,1177,1177,1178,1178,1178,1178,1178,1178,1178,1178,1179,1179,1179,1179,1179,1179,1179,1179,1179,1179,1179,1179,1179,1179,1180,1180,1180,1180,1180,1180,1180,1180,1180,1181,1181,1181,1181,1181,1182,1182,1182,1182,1182,1182,1182,1182,1182,1182,1182,1182,1183,1183,1183,1183,1183,1183,1183,1183,1183,1183,1183,1183,1183,1183,1184,1185,1185,1185,1185,1185,1185,1185,1185,1185,1185,1185,1185,1185,1186,1186,1186,1186,1186,1186,1186,1186,1186,1187,1187,1187,1187,1188,1188,1188,1188,1188,1188,1188,1188,1188,1188,1188,1188,1188,1189,1189,1189,1189,1189,1189,1189,1189,1189,1189,1189,1189,1189,1189,1190,1190,1190,1190,1190,1190,1190,1190,1190,1190,1191,1191,1191,1192,1192,1192,1192,1192,1192,1192,1192,1192,1192,1192,1192,1192,1193,1193,1193,1193,1193,1193,1193,1193,1193,1193,1193,1193,1193,1193,1194,1194,1194,1194,1194,1194,1194,1194,1194,1194,1194,1194,1195,1195,1196,1196,1196,1196,1196,1196,1196,1196,1196,1196,1196,1196,1197,1197,1197,1197,1197,1197,1197,1197,1197,1197,1197,1197,1197,1197,1198,1198,1198,1198,1198,1198,1198,1198,1198,1198,1198,1199,1199,1199,1199,1200,1200,1200,1200,1200,1200,1200,1200,1200,1200,1200,1201,1201,1201,1201,1201,1201,1201,1201,1201,1201,1201,1201,1201,1201,1202,1202,1202,1202,1202,1202,1202,1202,1202,1202,1202,1203,1203,1203,1203,1204,1204,1204,1204,1204,1204,1204,1204,1204,1204,1204,1204,1204,1204,1204,1204,1205],[897,897,897,897,897,897,897,897,897,897,897,897,897,897,897,903,903,903,903,903,903,903,903,903,903,903,903,903,903,905,905,906,906,906,906,906,906,906,906,906,906,907,907,907,907,907,907,907,907,907,908,908,908,908,908,909,909,909,909,909,909,909,909,909,909,909,909,909,909,911,911,911,911,911,911,911,911,911,911,911,911,912,912,912,912,912,912,912,912,912,912,912,912,912,912,913,914,914,914,914,914,914,914,914,914,914,914,914,914,917,917,917,917,917,917,917,917,917,918,918,918,919,919,919,919,919,919,919,919,919,919,919,919,919,919,920,920,920,920,921,921,921,921,921,921,921,921,921,921,922,922,922,922,922,922,922,922,922,922,922,922,923,923,923,924,924,924,924,924,924,924,924,924,924,924,925,925,925,925,925,925,925,925,925,925,925,925,925,925,926,926,926,926,926,926,926,926,927,927,927,927,928,928,928,928,928,928,928,928,928,928,928,928,928,928,929,929,929,929,929,929,929,930,930,930,930,930,930,930,931,931,931,931,931,931,931,931,931,931,931,931,932,932,932,932,932,932,932,932,932,932,932,932,932,932,933,933,933,933,933,933,933,933,934,934,934,934,934,934,935,935,935,935,935,935,935,935,935,935,935,935,936,936,936,936,936,936,936,936,936,936,936,936,936,936,937,937,937,937,937,937,937,937,937,937,938,938,938,938,938,938,939,939,939,939,939,939,939,939,939,939,940,940,940,940,940,940,940,940,940,940,940,940,940,940,949,949,949,949,949,949,949,949,949,949,949,949,949,949,950,950,950,950,950,950,950,950,950,950,950,950,951,951,951,951,951,951,951,951,952,952,952,952,952,952,953,953,953,953,953,953,953,953,953,953,953,953,953,953,954,954,954,954,954,954,954,954,954,954,954,954,955,955,955,955,955,955,955,955,955,956,956,956,956,956,956,956,957,957,957,957,957,957,957,957,957,957,957,957,958,958,958,958,958,958,958,958,958,958,958,958,959,959,959,959,959,960,960,960,960,960,960,960,960,960,962,962,962,962,962,962,962,962,962,962,962,962,962,962,962,962,962,962,962,962,962,962,962,962,962,962,963,963,963,963,963,963,963,963,963,963,963,963,963,963,964,964,964,964,964,964,964,964,964,964,964,964,964,964,965,965,965,965,965,965,965,965,965,965,965,965,966,966,966,966,966,966,966,966,966,966,966,966,966,966,967,967,967,967,967,967,967,967,967,967,967,967,967,967,968,968,968,968,968,968,968,968,968,968,968,968,969,969,969,969,969,969,969,969,969,969,969,969,969,969,970,970,970,970,970,970,970,970,970,970,970,970,970,970,971,971,971,971,971,971,971,971,971,971,971,971,972,972,972,972,972,972,972,972,972,972,972,972,972,972,973,973,973,973,973,973,973,973,973,973,973,973,973,973,974,974,974,974,974,974,974,974,974,974,974,974,975,975,975,975,975,975,975,975,975,975,975,975,975,975,976,976,976,976,976,976,976,976,976,976,976,976,976,976,977,977,977,977,977,977,977,977,977,977,977,977,978,978,978,978,978,978,978,978,978,978,978,978,978,978,979,979,979,979,979,979,979,979,979,979,979,979,979,979,980,980,980,980,980,980,980,980,980,980,980,980,981,981,981,981,981,981,981,981,981,981,981,981,981,981,982,982,982,982,982,982,982,982,982,982,982,982,982,982,983,983,983,983,983,983,983,983,983,983,983,983,984,984,984,984,984,984,984,984,984,984,984,984,984,984,985,985,985,985,985,985,985,985,985,985,985,985,985,985,986,986,986,986,986,986,986,986,986,986,986,986,986,987,987,987,987,987,987,987,987,987,987,987,987,987,987,988,988,988,988,988,988,988,988,988,988,988,988,988,988,988,988,988,988,988,988,988,988,988,988,988,989,989,989,989,989,989,989,989,990,990,990,990,990,990,990,990,990,990,990,990,990,990,990,990,990,990,991,991,991,991,991,991,991,991,991,991,991,991,991,991,992,992,992,992,992,992,992,992,992,992,992,992,992,992,994,994,994,994,994,994,994,994,994,994,994,994,994,994,994,994,994,994,994,994,994,995,995,995,995,995,995,995,995,995,995,995,995,995,995,995,995,995,995,995,995,996,996,996,996,996,996,996,996,996,996,996,996,996,996,996,996,996,996,996,996,996,996,996,996,996,997,997,997,997,997,997,997,997,997,997,997,997,997,997,998,998,998,998,998,998,998,998,998,998,998,998,998,998,999,999,999,999,999,999,999,999,999,999,999,999,1002,1002,1002,1002,1002,1002,1002,1002,1002,1002,1002,1002,1002,1002,1003,1003,1003,1003,1003,1003,1003,1003,1003,1003,1003,1003,1003,1003,1004,1004,1004,1004,1004,1004,1004,1004,1004,1004,1004,1004,1005,1005,1005,1005,1005,1005,1005,1005,1005,1005,1005,1005,1005,1005,1005,1005,1005,1005,1005,1005,1005,1005,1006,1006,1006,1006,1006,1006,1006,1006,1006,1006,1006,1006,1006,1006,1006,1006,1006,1006,1007,1007,1007,1007,1007,1007,1007,1007,1007,1007,1007,1007,1007,1007,1008,1008,1008,1008,1008,1008,1008,1008,1008,1008,1008,1008,1008,1008,1009,1009,1009,1009,1009,1009,1009,1009,1009,1009,1009,1009,1009,1010,1010,1010,1010,1010,1010,1010,1010,1010,1010,1010,1010,1010,1010,1010,1010,1010,1010,1010,1010,1010,1010,1010,1010,1011,1011,1011,1011,1011,1011,1011,1011,1011,1011,1011,1011,1011]]"
S9;0;false;;0;62fcebb06528b4f9dd9564b7ab472e5a;8946.333333333334;10539;7404;1280.3531630851787;3;333;333;333;80164.33333333333;90685;71326;90685 78482 71326;31638.666666666668 31638.666666666668 31638.666666666668 31638.666666666668 31638.666666666668 31638.666666666668 31638.666666666668 31642 31642 31642 31642 31642 31642 31642 31643.333333333332 31643.333333333332 31643.333333333332 31643.333333333332 31643.333333333332 31643.333333333332 31643.333333333332 31643.333333333332 31643.333333333332 31643.333333333332 31643.333333333332 31835.666666666668 31835.666666666668 31835.666666666668 31835.666666666668 31835.666666666668 31835.666666666668 31835.666666666668 31835.666666666668 31835.666666666668 31835.666666666668 32081.333333333332 32081.333333333332 32081.333333333332 32081.333333333332 32119.333333333332 32119.333333333332 32119.333333333332 32130.333333333332 32130.333333333332 32130.333333333332 32130.333333333332 32135.666666666668 32135.666666666668 32135.666666666668 32218.333333333332 32218.666666666668 32218.666666666668 32218.666666666668 32225.666666666668 32225.666666666668 32225.666666666668 32362.333333333332 32362.333333333332 32362.333333333332 32362.333333333332 32386 32386 32386 32403 32403 32403 32403 32403 32403 32403 32494.666666666668 32494.666666666668 32494.666666666668 32494.666666666668 32500 32500 32500 32585 32585 32585 32585 32587 32587 32587 32587.333333333332 32587.666666666668 32587.666666666668 32587.666666666668 32587.666666666668 32587.666666666668 32587.666666666668 33002.666666666664 33002.666666666664 33002.666666666664 33002.666666666664 33014 33014 33014 33091 33091 33091 33091 33094.666666666664 33094.666666666664 33094.666666666664 33102 33102 33102 33102 33114 33114 33114 33216.666666666664 33216.666666666664 33216.666666666664 33216.666666666664 33251.333333333336 33251.333333333336 33251.333333333336 33254 33254.333333333336 33254.333333333336 33254.333333333336 33260 33260 33260 33261 33261 33261 33261 33262.666666666664 33262.666666666664 33263 33263.333333333336 33263.333333333336 33263.333333333336 33263.333333333336 33264 33264 33264 33284 33284.333333333336 33284.333333333336 33284.333333333336 33284.333333333336 33284.333333333336 33284.333333333336 33284.666666666664 33284.666666666664 33284.666666666664 33285 33287.666666666664 33287.666666666664 33287.666666666664 33287.666666666664 33287.666666666664 33287.666666666664 33287.666666666664 33287.666666666664 33287.666666666664 33287.666666666664 33288.666666666664 33288.666666666664 33288.666666666664 33288.666666666664 33289.666666666664 33289.666666666664 33289.666666666664 33290 33290 33290 33290 33290.333333333336 33290.333333333336 33290.333333333336 33292.333333333336 33292.666666666664 33293 33293 33293 33293 33293 33293.333333333336 33293.333333333336 33293.333333333336 33293.333333333336 33293.666666666664 33293.666666666664 33293.666666666664 33294.333333333336 33294.333333333336 33294.333333333336 33294.333333333336 33295 33295 33295 33295 33295 33295 33295 33295 33295 33295 33296 33296 33296 33296 33296.333333333336 33296.333333333336 33296.333333333336 33296.333333333336 33296.333333333336 33296.333333333336 33296.333333333336 33296.666666666664 33296.666666666664 33296.666666666664 33318 33318 33318 33318 33318 33318 33318 33318 33318 33318 33318 33318 33318 33318 33323.333333333336 33323.333333333336 33323.333333333336 33323.333333333336 33323.333333333336 33323.333333333336 33323.333333333336 33323.666666666664 33324 33324 33324 33324 33324 33324 33343.666666666664 33343.666666666664 33343.666666666664 33343.666666666664 33344.666666666664 33344.666666666664 33344.666666666664 33344.666666666664 33344.666666666664 33344.666666666664 33344.666666666664 33344.666666666664 33344.666666666664 33344.666666666664 33345 33345 33345 33345 33346.666666666664 33346.666666666664 33346.666666666664 33346.666666666664 33346.666666666664 33346.666666666664 33346.666666666664 33346.666666666664 33346.666666666664 33346.666666666664 33346.666666666664 33346.666666666664 33346.666666666664 33346.666666666664 33366 33366 33366 33366.333333333336 33366.333333333336 33366.666666666664 33366.666666666664 33366.666666666664 33366.666666666664 33366.666666666664 33366.666666666664 33366.666666666664 33366.666666666664 33366.666666666664 33366.666666666664 33366.666666666664 33366.666666666664 33368 33368 33368 33368.333333333336 33368.333333333336 33368.333333333336 33368.333333333336 33368.333333333336 33368.333333333336 33368.333333333336 33368.333333333336 33368.333333333336 33368.333333333336 33368.333333333336 33369.666666666664 33369.666666666664 33370 33370 33370 33370 33370 33370 33370 33370 33370 60848 60848.333333333336 60848.333333333336 60848.333333333336 60848.333333333336 60848.333333333336 60848.333333333336 60848.333333333336 60848.333333333336 60848.333333333336 60848.333333333336 60848.333333333336 60848.333333333336 60848.333333333336;52889 52889 52889 52889 52889 52889 52889 52891 52891 52891 52891 52891 52891 52891 52891 52891 52891 52891 52891 52891 52891 52891 52891 52891 52891 52970 52970 52970 52970 52970 52970 52970 52970 52970 52970 52975 52975 52975 52975 52987 52987 52987 52987 52987 52987 52987 52987 52987 52987 52987 52987 52987 52987 52987 52987 52987 53275 53275 53275 53275 53342 53342 53342 53385 53385 53385 53385 53385 53385 53385 53426 53426 53426 53426 53442 53442 53442 53469 53469 53469 53469 53472 53472 53472 53473 53474 53474 53474 53474 53474 53474 53475 53475 53475 53475 53475 53475 53475 53475 53475 53475 53475 53475 53475 53475 53476 53476 53476 53476 53476 53476 53476 53476 53476 53476 53476 53476 53476 53476 53477 53478 53478 53478 53478 53478 53478 53478 53478 53478 53478 53478 53478 53478 53479 53479 53479 53479 53479 53479 53479 53479 53479 53479 53479 53479 53479 53479 53479 53479 53479 53479 53480 53480 53480 53480 53480 53480 53480 53480 53480 53480 53480 53480 53480 53480 53480 53480 53480 53481 53481 53481 53481 53481 53481 53481 53481 53481 53482 53482 53482 53482 53482 53483 53483 53483 53483 53483 53483 53483 53483 53483 53483 53483 53484 53484 53484 53484 53484 53484 53484 53484 53484 53484 53484 53484 53484 53484 53484 53484 53484 53484 53484 53484 53484 53485 53485 53485 53485 53485 53485 53485 53485 53485 53485 53485 53485 53485 53485 53485 53485 53485 53486 53486 53486 53486 53486 53486 53486 53486 53487 53487 53487 53487 53487 53487 53488 53488 53488 53488 53488 53488 53488 53488 53488 53488 53488 53488 53488 53488 53489 53489 53489 53489 53489 53489 53489 53489 53489 53489 53489 53489 53489 53489 53489 53489 53489 53489 53490 53490 53490 53490 53490 53491 53491 53491 53491 53491 53491 53491 53491 53491 53491 53491 53491 53492 53492 53492 53492 53492 53492 53492 53492 53492 53492 53492 53492 53492 53492 53493 53493 53493 53493 53493 53493 53493 53493 53493 53493 53493 82004 82004 82004 82004 82004 82004 82004 82004 82004 82004 82004 82004 82004 82004;16027 16027 16027 16027 16027 16027 16027 16033 16033 16033 16033 16033 16033 16033 16037 16037 16037 16037 16037 16037 16037 16037 16037 16037 16037 16505 16505 16505 16505 16505 16505 16505 16505 16505 16505 17235 17235 17235 17235 17334 17334 17334 17367 17367 17367 17367 17383 17383 17383 17631 17632 17632 17632 17653 17653 17653 17773 17773 17773 17773 17777 17777 17777 17785 17785 17785 17785 17785 17785 17785 18019 18019 18019 18019 18019 18019 18019 18019 18019 18019 18019 18022 18022 18022 18022 18022 18022 18022 18022 18022 18022 18318 18318 18318 18318 18318 18318 18318 18502 18502 18502 18502 18502 18502 18502 18502 18502 18502 18502 18510 18510 18510 18517 18517 18517 18517 18517 18517 18517 18517 18517 18517 18517 18534 18534 18534 18534 18534 18534 18534 18539 18539 18539 18539 18539 18539 18539 18541 18541 18541 18541 18541 18541 18541 18541 18541 18541 18542 18542 18542 18543 18543 18543 18543 18543 18543 18543 18543 18543 18543 18543 18543 18543 18543 18543 18546 18546 18546 18546 18546 18546 18546 18546 18546 18546 18552 18552 18552 18552 18552 18552 18552 18552 18552 18552 18552 18552 18552 18552 18554 18554 18554 18554 18554 18554 18554 18554 18554 18554 18554 18554 18554 18554 18556 18556 18556 18556 18556 18556 18556 18556 18556 18556 18556 18556 18556 18556 18558 18558 18558 18558 18558 18558 18558 18558 18558 18558 18558 18558 18558 18558 18568 18568 18568 18568 18568 18568 18568 18568 18568 18568 18568 18568 18568 18568 18568 18568 18568 18568 18571 18571 18571 18571 18571 18571 18571 18571 18571 18571 18571 18571 18571 18571 18573 18573 18573 18573 18573 18573 18573 18573 18573 18573 18573 18573 18573 18573 18573 18573 18573 18574 18574 18574 18574 18574 18574 18574 18574 18574 18574 18574 18574 18574 18574 18576 18576 18576 18576 18576 18576 18576 18576 18576 18576 18576 18576 18576 18576 18578 18578 18578 18578 18578 18578 18578 18578 18578 18578 18578 39837 39838 39838 39838 39838 39838 39838 39838 39838 39838 39838 39838 39838 39838;15568.080214193256 15568.080214193256 15568.080214193256 15568.080214193256 15568.080214193256 15568.080214193256 15568.080214193256 15566.743204665516 15566.743204665516 15566.743204665516 15566.743204665516 15566.743204665516 15566.743204665516 15566.743204665516 15565.406308720489 15565.406308720489 15565.406308720489 15565.406308720489 15565.406308720489 15565.406308720489 15565.406308720489 15565.406308720489 15565.406308720489 15565.406308720489 15565.406308720489 15442.063038625665 15442.063038625665 15442.063038625665 15442.063038625665 15442.063038625665 15442.063038625665 15442.063038625665 15442.063038625665 15442.063038625665 15442.063038625665 15204.485748912684 15204.485748912684 15204.485748912684 15204.485748912684 15177.399564996487 15177.399564996487 15177.399564996487 15166.687912073032 15166.687912073032 15166.687912073032 15166.687912073032 15161.497404793352 15161.497404793352 15161.497404793352 15081.298470475132 15080.976058892506 15080.976058892506 15080.976058892506 15074.207228095132 15074.207228095132 15074.207228095132 15167.649990101374 15167.649990101374 15167.649990101374 15167.649990101374 15197.162300903416 15197.162300903416 15197.162300903416 15214.365404664983 15214.365404664983 15214.365404664983 15214.365404664983 15214.365404664983 15214.365404664983 15214.365404664983 15158.509960488274 15158.509960488274 15158.509960488274 15158.509960488274 15165.874477479585 15165.874477479585 15165.874477479585 15146.252957965104 15146.252957965104 15146.252957965104 15146.252957965104 15146.670151114622 15146.670151114622 15146.670151114622 15147.129768448616 15147.589386507088 15147.589386507088 15147.589386507088 15147.589386507088 15147.589386507088 15147.589386507088 14924.844529247943 14924.844529247943 14924.844529247943 14924.844529247943 14920.45756671021 14920.45756671021 14920.45756671021 14854.049975231223 14854.049975231223 14854.049975231223 14854.049975231223 14852.620337465334 14852.620337465334 14852.620337465334 14850.352992437587 14850.352992437587 14850.352992437587 14850.352992437587 14844.105721351712 14844.105721351712 14844.105721351712 14803.498242720274 14803.498242720274 14803.498242720274 14803.498242720274 14790.554200419792 14790.554200419792 14790.554200419792 14790.144173288732 14790.599950268715 14790.599950268715 14790.599950268715 14784.95478518619 14784.95478518619 14784.95478518619 14784.583389463498 14784.583389463498 14784.583389463498 14784.583389463498 14782.92330885727 14782.92330885727 14782.799486790946 14783.255309827926 14783.255309827926 14783.255309827926 14783.255309827926 14782.591315462929 14782.591315462929 14782.591315462929 14775.186157879703 14775.063165873626 14775.063165873626 14775.063165873626 14775.063165873626 14775.063165873626 14775.063165873626 14774.730552158604 14774.730552158604 14774.730552158604 14774.397945996536 14773.9928327525 14773.9928327525 14773.9928327525 14773.9928327525 14773.9928327525 14773.9928327525 14773.9928327525 14773.9928327525 14773.9928327525 14773.9928327525 14773.624162299813 14773.624162299813 14773.624162299813 14773.624162299813 14772.626088666684 14772.626088666684 14772.626088666684 14773.081669035746 14773.081669035746 14773.081669035746 14773.081669035746 14772.958772327527 14772.958772327527 14772.958772327527 14770.962783635858 14770.839839208722 14771.295429537202 14771.295429537202 14771.295429537202 14771.295429537202 14771.295429537202 14771.751020858097 14771.751020858097 14771.751020858097 14771.751020858097 14771.62808299147 14771.62808299147 14771.62808299147 14770.962783635858 14770.962783635858 14770.962783635858 14770.962783635858 14771.295429537202 14771.295429537202 14771.295429537202 14771.295429537202 14771.295429537202 14771.295429537202 14771.295429537202 14771.295429537202 14771.295429537202 14771.295429537202 14770.507190569546 14770.507190569546 14770.507190569546 14770.507190569546 14770.384249872748 14770.384249872748 14770.384249872748 14770.384249872748 14770.384249872748 14770.384249872748 14770.384249872748 14770.839839208722 14770.839839208722 14770.839839208722 14762.578117207937 14762.578117207937 14762.578117207937 14762.578117207937 14762.578117207937 14762.578117207937 14762.578117207937 14762.578117207937 14762.578117207937 14762.578117207937 14762.578117207937 14762.578117207937 14762.578117207937 14762.578117207937 14759.09033631665 14759.09033631665 14759.09033631665 14759.09033631665 14759.09033631665 14759.09033631665 14759.09033631665 14758.968218980921 14759.423588564245 14759.423588564245 14759.423588564245 14759.423588564245 14759.423588564245 14759.423588564245 14752.819760604712 14752.819760604712 14752.819760604712 14752.819760604712 14751.81824574705 14751.81824574705 14751.81824574705 14751.81824574705 14751.81824574705 14751.81824574705 14751.81824574705 14751.81824574705 14751.81824574705 14751.81824574705 14752.273406721646 14752.273406721646 14752.273406721646 14752.273406721646 14751.241763172196 14751.241763172196 14751.241763172196 14751.241763172196 14751.241763172196 14751.241763172196 14751.241763172196 14751.241763172196 14751.241763172196 14751.241763172196 14751.241763172196 14751.241763172196 14751.241763172196 14751.241763172196 14744.804576527964 14744.804576527964 14744.804576527964 14744.470157391965 14744.470157391965 14744.925100597231 14744.925100597231 14744.925100597231 14744.925100597231 14744.925100597231 14744.925100597231 14744.925100597231 14744.925100597231 14744.925100597231 14744.925100597231 14744.925100597231 14744.925100597231 14744.590691730533 14744.590691730533 14744.590691730533 14744.470157391965 14744.470157391965 14744.470157391965 14744.470157391965 14744.470157391965 14744.470157391965 14744.470157391965 14744.470157391965 14744.470157391965 14744.470157391965 14744.470157391965 14744.135745742742 14744.135745742742 14744.015215220943 14744.015215220943 14744.015215220943 14744.015215220943 14744.015215220943 14744.015215220943 14744.015215220943 14744.015215220943 14744.015215220943 17214.91099793045 17214.504162349713 17214.504162349713 17214.504162349713 17214.504162349713 17214.504162349713 17214.504162349713 17214.504162349713 17214.504162349713 17214.504162349713 17214.504162349713 17214.504162349713 17214.504162349713 17214.504162349713;7992.304812894853;"[[52889,52889,52889,52889,52889,52889,52889,52891,52891,52891,52891,52891,52891,52891,52891,52891,52891,52891,52891,52891,52891,52891,52891,52891,52891,52970,52970,52970,52970,52970,52970,52970,52970,52970,52970,52975,52975,52975,52975,52987,52987,52987,52987,52987,52987,52987,52987,52987,52987,52987,52987,52987,52987,52987,52987,52987,53275,53275,53275,53275,53342,53342,53342,53385,53385,53385,53385,53385,53385,53385,53426,53426,53426,53426,53442,53442,53442,53469,53469,53469,53469,53472,53472,53472,53473,53474,53474,53474,53474,53474,53474,53475,53475,53475,53475,53475,53475,53475,53475,53475,53475,53475,53475,53475,53475,53476,53476,53476,53476,53476,53476,53476,53476,53476,53476,53476,53476,53476,53476,53477,53478,53478,53478,53478,53478,53478,53478,53478,53478,53478,53478,53478,53478,53479,53479,53479,53479,53479,53479,53479,53479,53479,53479,53479,53479,53479,53479,53479,53479,53479,53479,53480,53480,53480,53480,53480,53480,53480,53480,53480,53480,53480,53480,53480,53480,53480,53480,53480,53481,53481,53481,53481,53481,53481,53481,53481,53481,53482,53482,53482,53482,53482,53483,53483,53483,53483,53483,53483,53483,53483,53483,53483,53483,53484,53484,53484,53484,53484,53484,53484,53484,53484,53484,53484,53484,53484,53484,53484,53484,53484,53484,53484,53484,53484,53485,53485,53485,53485,53485,53485,53485,53485,53485,53485,53485,53485,53485,53485,53485,53485,53485,53486,53486,53486,53486,53486,53486,53486,53486,53487,53487,53487,53487,53487,53487,53488,53488,53488,53488,53488,53488,53488,53488,53488,53488,53488,53488,53488,53488,53489,53489,53489,53489,53489,53489,53489,53489,53489,53489,53489,53489,53489,53489,53489,53489,53489,53489,53490,53490,53490,53490,53490,53491,53491,53491,53491,53491,53491,53491,53491,53491,53491,53491,53491,53492,53492,53492,53492,53492,53492,53492,53492,53492,53492,53492,53492,53492,53492,53493,53493,53493,53493,53493,53493,53493,53493,53493,53493,53493,82004,82004,82004,82004,82004,82004,82004,82004,82004,82004,82004,82004,82004,82004],[26000,26000,26000,26000,26000,26000,26000,26002,26002,26002,26002,26002,26002,26002,26002,26002,26002,26002,26002,26002,26002,26002,26002,26002,26002,26032,26032,26032,26032,26032,26032,26032,26032,26032,26032,26034,26034,26034,26034,26037,26037,26037,26037,26037,26037,26037,26037,26037,26037,26037,26037,26037,26037,26037,26037,26037,26039,26039,26039,26039,26039,26039,26039,26039,26039,26039,26039,26039,26039,26039,26039,26039,26039,26039,26039,26039,26039,26267,26267,26267,26267,26267,26267,26267,26267,26267,26267,26267,26267,26267,26267,27215,27215,27215,27215,27249,27249,27249,27296,27296,27296,27296,27307,27307,27307,27328,27328,27328,27328,27356,27356,27356,27657,27657,27657,27657,27761,27761,27761,27768,27768,27768,27768,27768,27768,27768,27771,27771,27771,27771,27771,27771,27772,27772,27772,27772,27772,27772,27772,27772,27832,27833,27833,27833,27833,27833,27833,27833,27833,27833,27833,27840,27840,27840,27840,27840,27840,27840,27840,27840,27840,27843,27843,27843,27843,27843,27843,27843,27843,27843,27843,27843,27844,27844,27844,27844,27845,27845,27845,27845,27845,27845,27845,27845,27845,27845,27846,27846,27846,27846,27846,27846,27846,27847,27847,27847,27847,27847,27847,27847,27847,27847,27847,27848,27848,27848,27848,27849,27849,27849,27849,27849,27849,27849,27849,27849,27849,27911,27911,27911,27911,27911,27911,27911,27911,27911,27911,27911,27911,27911,27911,27916,27916,27916,27916,27916,27916,27916,27917,27917,27917,27917,27917,27917,27917,27975,27975,27975,27975,27975,27975,27975,27975,27975,27975,27975,27975,27975,27975,27975,27975,27975,27975,27978,27978,27978,27978,27978,27978,27978,27978,27978,27978,27978,27978,27978,27978,28035,28035,28035,28035,28035,28035,28035,28035,28035,28035,28035,28035,28035,28035,28035,28035,28035,28036,28036,28036,28037,28037,28037,28037,28037,28037,28037,28037,28037,28037,28037,28038,28038,28039,28039,28039,28039,28039,28039,28039,28039,28039,60703,60703,60703,60703,60703,60703,60703,60703,60703,60703,60703,60703,60703,60703],[16027,16027,16027,16027,16027,16027,16027,16033,16033,16033,16033,16033,16033,16033,16037,16037,16037,16037,16037,16037,16037,16037,16037,16037,16037,16505,16505,16505,16505,16505,16505,16505,16505,16505,16505,17235,17235,17235,17235,17334,17334,17334,17367,17367,17367,17367,17383,17383,17383,17631,17632,17632,17632,17653,17653,17653,17773,17773,17773,17773,17777,17777,17777,17785,17785,17785,17785,17785,17785,17785,18019,18019,18019,18019,18019,18019,18019,18019,18019,18019,18019,18022,18022,18022,18022,18022,18022,18022,18022,18022,18022,18318,18318,18318,18318,18318,18318,18318,18502,18502,18502,18502,18502,18502,18502,18502,18502,18502,18502,18510,18510,18510,18517,18517,18517,18517,18517,18517,18517,18517,18517,18517,18517,18534,18534,18534,18534,18534,18534,18534,18539,18539,18539,18539,18539,18539,18539,18541,18541,18541,18541,18541,18541,18541,18541,18541,18541,18542,18542,18542,18543,18543,18543,18543,18543,18543,18543,18543,18543,18543,18543,18543,18543,18543,18543,18546,18546,18546,18546,18546,18546,18546,18546,18546,18546,18552,18552,18552,18552,18552,18552,18552,18552,18552,18552,18552,18552,18552,18552,18554,18554,18554,18554,18554,18554,18554,18554,18554,18554,18554,18554,18554,18554,18556,18556,18556,18556,18556,18556,18556,18556,18556,18556,18556,18556,18556,18556,18558,18558,18558,18558,18558,18558,18558,18558,18558,18558,18558,18558,18558,18558,18568,18568,18568,18568,18568,18568,18568,18568,18568,18568,18568,18568,18568,18568,18568,18568,18568,18568,18571,18571,18571,18571,18571,18571,18571,18571,18571,18571,18571,18571,18571,18571,18573,18573,18573,18573,18573,18573,18573,18573,18573,18573,18573,18573,18573,18573,18573,18573,18573,18574,18574,18574,18574,18574,18574,18574,18574,18574,18574,18574,18574,18574,18574,18576,18576,18576,18576,18576,18576,18576,18576,18576,18576,18576,18576,18576,18576,18578,18578,18578,18578,18578,18578,18578,18578,18578,18578,18578,39837,39838,39838,39838,39838,39838,39838,39838,39838,39838,39838,39838,39838,39838]]"


==> analysis/results/mixed/output/combination_1/query-times.csv <==
name;id;error;errorDescription;failures;hash;httpRequests;httpRequestsMax;httpRequestsMin;httpRequestsStd;replication;results;resultsMax;resultsMin;time;timeMax;timeMin;times;timestamps;timestampsMax;timestampsMin;timestampsStd;timeStd;timestampsAll
C1;0;true;terminated;3;;;;;;3;0;0;0;0;0;0;NaN NaN NaN;;;;;NaN;
C10;0;true;fetch failed;3;;;;;;3;0;0;0;0;0;0;NaN NaN NaN;;;;;NaN;
C2;0;true;fetch failed;3;;;;;;3;0;0;0;0;0;0;NaN NaN NaN;;;;;NaN;
C3;0;true;Invalid SPARQL endpoint response from http://localhost:3001/sparql (HTTP status 400):\nfetch failed;3;;;;;;3;0;0;0;0;0;0;NaN NaN NaN;;;;;NaN;
C4;0;true;Result hash inconsistency;2;8af2397d5d1d9d53570a80924e90c4b7;87149.66666666667;88373;85819;1045.424740901462;3;50;50;50;155444.33333333334;344511;55351;344511 66471 55351;61725 75331.66666666667 122629.66666666667 123513.33333333333 124138 124138.33333333333 124512.66666666667 124513.33333333333 124526 124526.33333333333 124686.66666666667 124689 125682.33333333333 127224.66666666667 127944.33333333333 129300.66666666667 133025.66666666666 133419 133809.33333333334 136328.33333333334 136582.33333333334 136592.66666666666 137208.66666666666 137211.33333333334 137576 137581.33333333334 137943 137958.33333333334 139904.33333333334 139904.66666666666 141203.66666666666 141337 143792 143792.33333333334 144883 147176.66666666666 147606 148937 149158.33333333334 150221.33333333334 150222 150444.33333333334 150444.33333333334 150449.66666666666 152124.33333333334 152124.33333333334 152988.66666666666 154465.33333333334 155092 155444;144958 168480 308645 308646 308646 308647 308647 308649 308649 308649 309042 309042 309042 309056 309194 313253 324161 324161 324177 324177 324526 324526 324529 324529 324551 324551 324588 324588 324783 324783 324850 325041 327609 327609 328296 334269 335557 338486 338486 338489 338490 338502 338502 338505 343058 343058 343060 343061 344510 344510;14390 27453 28100 30750 31145 31145 31488 31488 31494 31494 31570 31577 33775 34230 36030 36040 36307 36307 36466 36466 36879 36894 36921 36929 36929 36944 37990 37991 43634 43635 43661 43661 46952 46953 49513 50420 50420 51484 51486 51487 51488 51488 51488 51499 51969 51969 54560 54566 54742 55351;59039.53736833196 65874.4296488065 131538.57396300987 130908.66283872211 130468.25327514226 130468.72467462163 130204.98285481328 130205.92564685972 130197.03329185347 130196.80007929877 130361.16092695025 130359.49426361958 129654.99675763454 128585.3739151109 128167.19304703352 130078.17045744284 135156.35769318766 134882.45253800313 134621.8155286216 132917.52084239642 132978.61099272902 132971.32311726297 132565.9690275835 132563.95170214598 132340.4609558241 132336.4410541892 132088.9360721278 132078.84038541355 130766.37590842006 130766.13050871476 129941.51117671709 129985.35478532444 130040.6008624486 130040.35263289965 129727.06646134671 132320.2257261611 132927.27613498544 134049.22457316442 133897.411218025 133178.3274018545 133178.5514963527 133037.70079776467 133037.70079776467 133035.94057079297 135064.75195829425 135064.75195829425 134429.2782229956 133435.67967709719 134017.92149808424 133766.90638818956;133767.3775211613;"[[144958,168480,308645,308646,308646,308647,308647,308649,308649,308649,309042,309042,309042,309056,309194,313253,324161,324161,324177,324177,324526,324526,324529,324529,324551,324551,324588,324588,324783,324783,324850,325041,327609,327609,328296,334269,335557,338486,338486,338489,338490,338502,338502,338505,343058,343058,343060,343061,344510,344510],[25827,27453,28100,30750,32623,32623,33403,33403,33435,33436,33448,33448,33775,38388,38609,38609,38609,39789,40785,48342,48342,48358,50176,50176,51248,51249,51251,51296,51296,51296,55100,55309,56815,56815,56840,56841,56841,56841,57503,60688,60688,61343,61343,61345,61346,61346,61346,65769,66024,66471],[14390,30062,31144,31144,31145,31145,31488,31488,31494,31494,31570,31577,34230,34230,36030,36040,36307,36307,36466,36466,36879,36894,36921,36929,36929,36944,37990,37991,43634,43635,43661,43661,46952,46953,49513,50420,50420,51484,51486,51487,51488,51488,51488,51499,51969,51969,54560,54566,54742,55351]]"
C5;0;true;Invalid SPARQL endpoint response from http://localhost:3001/sparql (HTTP status 400):\nParse error
Expecting --> } <-- but found --> '' <--;3;;;;;;3;0;0;0;0;0;0;NaN NaN NaN;;;;;NaN;
C5;1;true;Invalid SPARQL endpoint response from http://localhost:3001/sparql (HTTP status 400):\nParse error
Redundant input, expecting EOF but found: ?imdbactor;3;;;;;;3;0;0;0;0;0;0;NaN NaN NaN;;;;;NaN;
C5;2;true;Invalid SPARQL endpoint response from http://localhost:3001/sparql (HTTP status 400):\nParse error
Redundant input, expecting EOF but found: };3;;;;;;3;0;0;0;0;0;0;NaN NaN NaN;;;;;NaN;
C6;0;true;fetch failed;3;;;;;;3;0;0;0;0;0;0;NaN NaN NaN;;;;;NaN;
C7;0;true;Unexpected "!" at position 0 in state STOP;3;;;;;;3;0;0;0;0;0;0;NaN NaN NaN;;;;;NaN;
C8;0;true;fetch failed;3;;;;;;3;0;0;0;0;0;0;NaN NaN NaN;;;;;NaN;
C9;0;true;terminated;3;;;;;;3;0;0;0;0;0;0;NaN NaN NaN;;;;;NaN;
S1;0;false;;0;d1afa5f8216473b75de22223d4619df2;30644.666666666668;31073;30150;379.7212427850491;3;90;90;90;36285.666666666664;76874;12132;76874 12132 19851;22819 22819 22819 22819 22819 22819 22819 22822 22822 22822 22822 22822 22822 22822 22822 22822 22822 22822 22824.333333333332 22824.333333333332 22824.333333333332 22825.333333333332 22825.333333333332 22825.333333333332 22825.333333333332 22825.333333333332 22825.333333333332 22825.333333333332 22827.333333333332 22827.333333333332 22827.333333333332 22827.333333333332 22827.333333333332 22827.333333333332 22827.333333333332 22829.666666666668 22829.666666666668 22829.666666666668 22829.666666666668 22829.666666666668 22829.666666666668 22829.666666666668 22830.666666666668 22830.666666666668 22830.666666666668 22830.666666666668 22831.666666666668 22832 22832 22832.333333333332 22832.333333333332 22832.333333333332 22832.333333333332 22832.333333333332 22832.333333333332 22832.333333333332 22833 22833.333333333332 22833.333333333332 22833.333333333332 22833.333333333332 22833.333333333332 22833.333333333332 22835 22835 22835 22835 22835 22835 22835 22835 22835 22835 22835 22835 22835 22835 29119 29119 29119.333333333332 29119.333333333332 29119.666666666668 29119.666666666668 29120.666666666668 29120.666666666668 29120.666666666668 29120.666666666668 29120.666666666668 29120.666666666668 29120.666666666668;54962 54962 54962 54962 54962 54962 54962 54965 54965 54965 54965 54965 54965 54965 54965 54965 54965 54965 54965 54965 54965 54968 54968 54968 54968 54968 54968 54968 54968 54968 54968 54968 54968 54968 54968 54973 54973 54973 54973 54973 54973 54973 54976 54976 54976 54976 54976 54976 54976 54976 54976 54976 54976 54976 54976 54976 54978 54979 54979 54979 54979 54979 54979 54979 54979 54979 54979 54979 54979 54979 54979 54979 54979 54979 54979 54979 54979 58378 58378 58379 58379 58379 58379 58379 58379 58379 58379 58379 58379 58379;4576 4576 4576 4576 4576 4576 4576 4578 4578 4578 4578 4578 4578 4578 4578 4578 4578 4578 4578 4578 4578 4578 4578 4578 4578 4578 4578 4578 4580 4580 4580 4580 4580 4580 4580 4580 4580 4580 4580 4580 4580 4580 4580 4580 4580 4580 4583 4583 4583 4583 4583 4583 4583 4583 4583 4583 4583 4583 4583 4583 4583 4583 4583 4586 4586 4586 4586 4586 4586 4586 4586 4586 4586 4586 4586 4586 4586 11004 11004 11004 11004 11005 11005 11005 11005 11005 11005 11005 11005 11005;22797.58392169369 22797.58392169369 22797.58392169369 22797.58392169369 22797.58392169369 22797.58392169369 22797.58392169369 22797.647437107775 22797.647437107775 22797.647437107775 22797.647437107775 22797.647437107775 22797.647437107775 22797.647437107775 22797.647437107775 22797.647437107775 22797.647437107775 22797.647437107775 22796.22507248855 22796.22507248855 22796.22507248855 22797.634984552427 22797.634984552427 22797.634984552427 22797.634984552427 22797.634984552427 22797.634984552427 22797.634984552427 22796.288723289053 22796.288723289053 22796.288723289053 22796.288723289053 22796.288723289053 22796.288723289053 22796.288723289053 22798.23227552717 22798.23227552717 22798.23227552717 22798.23227552717 22798.23227552717 22798.23227552717 22798.23227552717 22799.642180428087 22799.642180428087 22799.642180428087 22799.642180428087 22798.841729838434 22798.638570464394 22798.638570464394 22798.435419027235 22798.435419027235 22798.435419027235 22798.435419027235 22798.435419027235 22798.435419027235 22798.435419027235 22799.37535694052 22799.84532598607 22799.84532598607 22799.84532598607 22799.84532598607 22799.84532598607 22799.84532598607 22798.638570464394 22798.638570464394 22798.638570464394 22798.638570464394 22798.638570464394 22798.638570464394 22798.638570464394 22798.638570464394 22798.638570464394 22798.638570464394 22798.638570464394 22798.638570464394 22798.638570464394 22798.638570464394 20884.053262397763 20884.053262397763 20884.520269541477 20884.520269541477 20884.23113792371 20884.23113792371 20883.69753872357 20883.69753872357 20883.69753872357 20883.69753872357 20883.69753872357 20883.69753872357 20883.69753872357;28872.770821119488;"[[54962,54962,54962,54962,54962,54962,54962,54965,54965,54965,54965,54965,54965,54965,54965,54965,54965,54965,54965,54965,54965,54968,54968,54968,54968,54968,54968,54968,54968,54968,54968,54968,54968,54968,54968,54973,54973,54973,54973,54973,54973,54973,54976,54976,54976,54976,54976,54976,54976,54976,54976,54976,54976,54976,54976,54976,54978,54979,54979,54979,54979,54979,54979,54979,54979,54979,54979,54979,54979,54979,54979,54979,54979,54979,54979,54979,54979,58378,58378,58379,58379,58379,58379,58379,58379,58379,58379,58379,58379,58379],[8919,8919,8919,8919,8919,8919,8919,8923,8923,8923,8923,8923,8923,8923,8923,8923,8923,8923,8930,8930,8930,8930,8930,8930,8930,8930,8930,8930,8934,8934,8934,8934,8934,8934,8934,8936,8936,8936,8936,8936,8936,8936,8936,8936,8936,8936,8936,8937,8937,8938,8938,8938,8938,8938,8938,8938,8938,8938,8938,8938,8938,8938,8938,8940,8940,8940,8940,8940,8940,8940,8940,8940,8940,8940,8940,8940,8940,11004,11004,11004,11004,11005,11005,11005,11005,11005,11005,11005,11005,11005],[4576,4576,4576,4576,4576,4576,4576,4578,4578,4578,4578,4578,4578,4578,4578,4578,4578,4578,4578,4578,4578,4578,4578,4578,4578,4578,4578,4578,4580,4580,4580,4580,4580,4580,4580,4580,4580,4580,4580,4580,4580,4580,4580,4580,4580,4580,4583,4583,4583,4583,4583,4583,4583,4583,4583,4583,4583,4583,4583,4583,4583,4583,4583,4586,4586,4586,4586,4586,4586,4586,4586,4586,4586,4586,4586,4586,4586,17975,17975,17975,17975,17975,17975,17978,17978,17978,17978,17978,17978,17978]]"
S10;0;true;Unexpected "!" at position 0 in state STOP;3;;;;;;3;0;0;0;0;0;0;NaN NaN NaN;81895 81968.66666666667 81968.66666666667 81968.66666666667 92351 92378.33333333333 92378.33333333333 92378.33333333333 96641 82262 161027 161033 161033 161033 161033 165820.5 165821.5 165821.5 165821.5 165822 165822 165822 165930.5 165930.5 165930.5 165930.5 165931 165931 165931 165934.5 165934.5 165934.5 165934.5 165934.5 165934.5 165935 165936 165936 165936.5 165937 165939 165939 165939 165939.5 165940 165940.5 165940.5 165942 165942.5 165942.5 165944 165944 165944.5 165945 165945.5 165946 165946.5 165947 165947.5 165948 165948.5 165949 165949 165950 165952 165952.5 165953 165954 165954.5 165954.5 165954.5 165957.5 165957.5 165959 165959 165963 165963 165963.5 165964 165965 165965 165965.5 165965.5 165967 165967 186832 186838 186838 186838 186838 186838 186838 199479.5 199479.5 199479.5 199479.5 199480 199482 202974 202974.5 202974.5 202974.5 202974.5 202974.5 202974.5 202975.5 202975.5 202976 202977 202977.5 202980 202980 202980 202980.5 202981.5 202982 202982.5 202983 202985 202985 202985 202985.5 202987 202988 202988 202988 202990 202990 202991 203100.5 203101.5 203105.5 203105.5 203105.5 203106 203106.5 204123.5 204128.5 204128.5 204128.5 209838.5 209897 209897 209897 209897 209898 209898 209899.5 209899.5 209899.5 209899.5 209899.5 209900 209900 209982 209982.5 209983.5 209984 209984.5 209984.5 209985 209987.5 209987.5 209987.5 209988 209988.5 209988.5 229781 229782 229782 229782.5 229782.5 229783 229783 229783.5 229783.5 229783.5 229783.5 229783.5 229783.5 229783.5 229784.5 229784.5 229786 229786 229787 229787 229787.5 229788 229788.5 229789 229789.5 229790 229790.5 229791 229791.5 229792 229792 229793 229794 229794 229794.5 229795 229795.5 229796 229796.5 229798 229798.5 229798.5 229799 229799.5 229800 229801.5 229802 229802.5 229806.5 229806.5 235157.5 235162 235162 235162 235162 235163 235163 235164 235164 235164 235164 235164 235165 235165.5 235167 235167 235167 235168 235169.5 235169.5 235171 235171 235172.5 235172.5 235173 235174.5 235174.5 235174.5 235175 235175.5 235176 235176 235177 235178 235178.5 235179.5 235181 235181 235181 235181.5 235182 235182 235183 235183.5 235185 235185 235185 235185 235185.5 235186.5 235187 235187.5 235188.5 235188.5 235188.5 235189 235190.5 235191.5 235191.5 235191.5 235192.5 235192.5 235192.5 235193.5 235194.5 235194.5 235195 235195.5 235197.5 235197.5 235198.5 235199 235199.5 235200 235200 235200.5 235201.5 235204.5 235205 235205 235209 288936.5 288937.5 288938 288938 288939 288939 288940 288941 288941.5 288942 288942 288942.5 288943.5 288943.5 288945.5 288946 288946.5 288949.5 288949.5 307342.5 307346.5 307346.5 307346.5 307346.5 307346.5 307346.5 310912.5 310914 310914.5 310914.5 310915 310915 310915 310916 310916 310916 310916 314139.5 314141 314141 314141 314141 314141.5 314141.5 314142 314142 314142 314142 314142.5 314143 314144 314144 314144.5 314145.5 314145.5 314148 314148 314148.5 314149.5 314149.5 314149.5 314150 314259.5 314260 314260 314261.5 314262 314262 314262.5 314263.5 314263.5 314264.5 314291.5 314292 314292 314293 314293 314293.5 314294 314298.5 314298.5 314300 314300 314300 314300.5 314301.5 314380.5 314380.5 314380.5 314381 314381 314382 314382 314387 314387.5 314388 314388.5 314389.5 314390 314390.5 314391.5 314392.5 314393 314393.5 314393.5 314394.5 314394.5 314396 314396.5 314398 314398.5 314398.5 314399 314400 314402.5 314402.5 314403.5 314404 314404 314405 314405 314406 314406.5 314407.5 314407.5 314408 314408.5 314409 314412.5 314412.5 314413 314413.5 314413.5 320157.5 320159 320159 320159 320159 320159 320159 320159.5 320160 320160 320160 320160.5 320160.5 320161 320162 320162 320163 320163 320163.5 320164 320164.5 320166 320166 320166.5 320167 320167.5 320168 320168 320169 320169 320169 320169.5 320170 333913.5 333917 333917 333917 333917 333917.5 349066.5 349067 349067 349067 349067 349067.5 349068 349068.5 349068.5 349068.5 349068.5 349068.5 349068.5 349068.5 349069 349069 349069.5 349071 349071 349071 349071.5 349072 349072.5 349072.5 349073 349073.5 349074 349074 349074.5 349077.5 349077.5 355823.5 355825 355825 355825 355825 355825.5 355825.5 355825.5 355825.5 355826.5 355827 355828.5 355829 355829 355829.5 355829.5 355830 355830.5 355830.5 355830.5 355834 372434 372435 372435 372435 372435 372436.5 372436.5 372438.5 372438.5 372438.5 372438.5 372440 372440 372440 372440 372440 372440.5 372440.5 372440.5 372440.5 372441 372444.5 372445 372445 378824 378824.5 378824.5 378824.5 378825.5 378826.5 378826.5 378826.5 378827.5 378827.5 378828 378828 378829 378830 378858 378858.5 378859.5 378859.5 378860 378860 378860.5 378975 378975 378975 378976.5 378977 378977.5 378977.5 378979.5 378979.5 378979.5 378980 378981.5 378981.5 378982 378983 378983.5 378984 378984 378984.5 378985.5 378985.5 378989 378989 378990 378991 378991 378991.5 378991.5 378992 378995 394087 394087 394087 394087.5 394087.5 394090.5 394091 396666.5 396667.5 396667.5 396668 396668 396668 396668 396668.5 396668.5 396668.5 396668.5 396668.5 396669.5 396670 396670.5 396671 396672 396672 396672.5 396673 396673.5 396674.5 396674.5 396675 396676.5 396677 396677 396677.5 396736 396737 396737 396737 396737.5 396738 396738.5 396797.5 396798.5 396798.5 396799 396799.5 396800.5 396800.5 396802 396802 396802.5 396803 396807 396807 396808.5 396808.5 396809 396809 396809.5 396810 396810 396810.5 396815.5 402920 403036 403036 403036 403036 403036 403036 403037 403037.5 403037.5 403038 403038 403038.5 403038.5 403040 403040.5 403041.5 403041.5 403042 403042 403043 403045 403045 403045.5 403046 403046.5 403047 403047 403050.5 403051 403051.5 403051.5 403052.5 403052.5 403053 403053 403053 441527.5 441553.5 445177.5 445182 445182 445182 445182 445182 453759.5 453761 453761 453761 453762 453762.5 453763 453852 453853.5 453853.5 453854 453854.5 453855 453855.5 453855.5 453856 453856.5 453856.5 482055.5 482056.5 482056.5 482056.5 482056.5 482171.5 482171.5 482171.5 482171.5 482171.5 482172 482172 482172 482172 488632.5 488634 488634 488634 488634 488634 488634 488635 488635 488635 488635 488635 488636.5 488636.5 488637.5 488637.5 488639 488639 488749.5 488750 488751.5 488751.5 488751.5 488752 488752.5 488782.5 488783 488783 488784 488785 488785 509107.5 509110 509110 540246.5 540248 540248 540248 540248 540248 540248 540249 540250.5 540250.5 540251 540251 540251 540251.5 540252 540252 540253 540253 540253 540253.5 540254 540256.5 540256.5 540256.5 540257 540258 540258 540258 540260 540260.5 540261 540261 540262.5 540262.5 540263 540266.5 540266.5 540267 540267.5 548572 552147.5 552151.5 552151.5 552151.5 552152 552152 552152 559340 559341.5 559341.5 559341.5 559341.5 559342 559342.5 559342.5 559343 559343 559343 559343 559344.5 559345 559348 559348 559349.5 559350 559350.5 559350.5 559352 559352.5 559352.5 559353 559353.5 559354.5 559354.5 559354.5 559355.5 559356.5 559357 559357 559358 559359 559359 559360 559360.5 559360.5 559361.5 559363.5 559364 559364.5 559365 559365 559366 559366 559369 559369.5 559370 559370 559370.5 559371 559372 559373 559373 559373.5 559374 559374.5 559374.5 559375 559376 559376 559377 559377.5 559378 559378 559378.5 559379 559379.5 559380 559381 559381 559383.5 559383.5 559383.5 559384 559385 559385.5 559386 559386 559387 559387.5 559388 559388 559389 559389.5 559390 559390.5 559391.5 559391.5 559392 559392.5 559393.5 559393.5 559394 559394.5 559395 559395.5 559396 559396.5 559398 559398 559398 559398.5 559399.5 559400.5 559400.5 559400.5 559401 559401.5 559402.5 559402.5 559407 559408 559408 559408 559408.5 559409 559409.5 559409.5 559410 559413 559413 581978.5 581979.5 581979.5 581979.5 581979.5 581980 581980 581980 581980 581980 581980 581981 581981 581981.5 581982.5 581983 581983.5 581984 581985 581985 581986 581986 581986.5 581987 581988 581989 581989.5 581990 581990.5 581990.5 581992 581992 581992.5 581993 581993.5 582052 582052.5 582053 582054 582054.5 582054.5 582055 582056.5 582057 582057.5 582058 582058.5 582058.5 582059 582060.5 582061 582061.5 582062 582062.5 582062.5 582063.5 582092 582092.5 582093 582093.5 582097 582097.5 582098 582098.5 582098.5 582099 582099.5 582100 582100 582100.5 584369 584369.5 584369.5 584369.5 584370 584370.5 584370.5 584455 584455.5 584456 584457 584457 584458.5 584459 584461.5 584461.5 584463 584463 584463.5 584463.5 584464 584467 584467 603148.5 603261.5 603261.5 603261.5 603261.5 603262.5 603262.5 603262.5 603263 603263 603263 603264.5 603265 603266 603266 603266 603266.5 603266.5 603268 603268 603269.5 603269.5 603270 603270 603271 603271.5 603273 603273 603274 603275 603275 603275 603275.5 603276 603276.5 603277 603278 603279 603279 603279 603280 603280 603281 603281.5 603282 603283 603283 603283 603283.5 603286.5 603287 603287 603287.5 603289 603289.5 603289.5 603290 603290 603293.5 603293.5 659616.5 666080 666081 666081 666081.5 666081.5 666082.5 666082.5 666193.5 666194 666194 666194 666194 666194.5 666194.5 666198 666198 666198.5 666199 666199 666201 666201 666202.5 666202.5 666202.5 666203 666203.5 666204 666204 666205 666206 666206 666206 666207 666207.5 666208 666208 666209 666209.5 666209.5 666296.5 666297 666297.5 666298 666298 666299 666299.5 666301 666302.5 666303.5 666304 666304 666304 666304.5 666307.5 666307.5 666308 666313.5 666313.5 666314 666314 666314.5 666315 666315.5 666319.5 666320.5 666320.5 666321 666321 666321.5 666322 666322 678726 678728 678728 678728 678728 678728.5 678728.5 678925.5 678925.5 678925.5 678925.5 678925.5 678925.5 678925.5 678926.5 678927 678928 678928 678929.5 678930 678930.5 678930.5 678931.5 678931.5 678932.5 678934 678934 678934.5 678938.5 678938.5 678939.5 678939.5 678941 678941 678941 678941 678942.5 678942.5 678942.5 678942.5 678943 678943 678947 705380.5 705384 705384 712982.5 748585.5 748586 748586.5 748586.5 748586.5 748587 748587 748587 748587.5 748588 748589 748589 748589.5 748590.5 748593 748593 748594 748594 748594.5 748594.5 748595 748595 748595.5 748595.5 748596 773341 773345.5 773346 773346 789987.5 789993.5 789993.5 789993.5 789994.5 809499 809499 813985 813990 813990 813990 813990.5 813990.5 813990.5 813990.5 813990.5 813990.5 820941.5 820941.5 820941.5 902107 902165 902165 902165 902165 902165 902165 902304.5 902305 902305 902305 902305 902306 902306.5 902307 902307.5 902309 902309 902310 902310 902310.5 902310.5 902311 902311.5 902313 902313 902313.5 902313.5 902314.5 902315 902315.5 902315.5 906015.5 906017 906017 906017 906017 908680.5 908682.5 908682.5 908682.5 908682.5 908682.5 908682.5 908768 908768 908768.5 908768.5 908768.5 908769.5 908770.5 908772.5 908772.5 908773 908774 908834.5 908834.5 908835.5 908835.5 908836 908836 908839 912754 912755.5 912755.5 912755.5 912755.5 912755.5 912755.5 912756 912756.5 912756.5 912756.5 912757 912758 912758 912759 912760 912760.5 912760.5 912761 912761.5 912762.5 912763 912763.5 912764 912765.5 912765.5 912765.5 912765.5 912851.5 912852 912852 912852 912854.5 912855.5 912855.5 912884 912885.5 912885.5 912886 912886 912887 912888 912890 912890 912891 912891 912891 912891.5 912892 912893 912893 912893 912893.5 912978 925618.5 925620 925620 925620 925620 925760.5 925760.5 925761 925761 925761 925761 925761.5 925761.5 925761.5 925761.5 925761.5 925762 925762 925763 925763.5 925764 925765.5 925765.5 925766 925767.5 925767.5 925767.5 925768 925769 925769 925769.5 925769.5 925771 925771 925771.5 925772 925772.5 925773 925773 925773.5 925775.5 925775.5 925778 925778.5 925779 925780 925780 925780 925780.5 925780.5 925780.5 936103 936104.5 81178 81180 84109 84110 84110 84110 84110 84110 84110 84110 84110 84110 84110 84110 84111 84111 84113 84113 84114 84115 84116 84116 84118 84118 84121 84122 84123 84124 84125 84126 84127 84127 84128 84129 84129 84136 84136 86281 86281 86281 86281 86281 87590 87591 87591 87591 87595 87595 87595 87595 87598 87598 87599 87599 87600 87602 87602 87602 87605 87606 87607 87607 87609 87609 87610 87611 87613 87613 87614 87614 87615 87616 87617 87618 87619 87620 87620 87621 87622 87622 87629 87629 89127 89129 89129 89129 89129 89129 89129 89129 89129 89129 89129 89129 89131 89131 89132 89132 89135 89135 89136 89136 89137 89139 89139 89139 89141 89141 89141 89142 89148 89497 89955 89956 89956 89956 89956 89956 89956 89956 89957 89957 89958 89958 89959 89959 89960 89961 89962 89963 89964 89964 89966 89967 89967 89968 89970 89970 89972 89972 89973 89974 89975 89976 89977 89978 89979 89979 89981 89982 89983 89983 89986 89987 89988 89989 89990 89991 89992 89993 89993 89995 89995 89996 89997 89998 89999 90000 90001 90002 90003 90004 90005 90006 90007 90007 90008 90009 90015 90015 90368 90370 90370 90370 90370 90370 90370 90370 90370 90370 90370 90370 90371 90373 90373 90375 90376 90377 90377 90380 90382 90382 90383 90384 90385 90386 90387 90388 90389 90389 90396 90396 91250 91251 91251 91251 91437 91437 92212 92213 92213 92213 92213 92213 92214 92214 92214 92215 92216 92216 92218 92219 92221 92221 92222 92223 92223 93618 93957 93957 93957 93957 93959 93966 94385 94392 94392 94392 94392 94392 94392 94392 95962 95963 95963 95963 95963 95965 95965 95965 95965 95965 95965 95965 95968 95970 95970 95970 95972 95972 95972 95973 95974 95976 95976 95976 95978 95978 95978 95979 95980 95981 95981 95982 95984 95984 95986 95986 95987 95988 95988 95989 95991 95991 95991 95992 95993 95993 96497 96497 96497 96497 96497 96497 96498 96498 96498 96500 96502 96502 96503 96504 96505 96505 96507 96507 96508 96509 96510 96511 96511 96512 96514 96514 96515 96516 96517 96518 96519 96520 96520 96522 96522 96523 96524 96525 96526 96527 96528 96529 96530 96531 96531 96532 96532 96533 97158 97159 97159 97160 97160 97160 97160 97161 97161 97161 97161 97161 97161 97161 97163 97163 97164 97165 97165 97165 97166 98480 98481 98481 98481 98481 98481 98481 98481 98481 98481 98482 98482 98482 99441 99443 99443 99443 99443 99443 99443 99443 99444 99446 99446 99446 99450 99450 99451 99451 99453 99455 99455 99455 99456 99457 99458 99458 99460 99462 99462 99462 99464 99464 99465 99465 99466 99467 99467 99468 99469 99469 99470 99746 99749 99749 99749 99749 99749 99749 99749 99749 99749 99749 99749 99749 100213 100219 100219 100219 100682 100684 100684 100684 100684 100684 100684 100684 100684 100685 100685 100685 101637 101648 101791 101792 101792 101792 101792 101792 101792 101792 101792 101793 101793 101793 101793 101794 101794 101795 101796 101798 101798 101799 101799 101800 101801 101802 101802 101804 101804 101806 101806 101807 101808 101808 101809 101810 101811 101812 101812 101816 101816 101817 101818 101819 101821 101821 101821 101822 101824 101824 101824 101825 101826 101826 101827 101829 101829 101831 101831 101832 101833 101833 101834 101836 101838 101838 101838 101839 101840 101840 101841 101843 101843 101844 101844 101846 101846 101847 101848 101849 101850 101851 101851 101853 101853 101854 101855 101856 101858 101858 101859 101861 101861 101864 101864 101866 101866 101869 101876 101876 101876 102080 102080 102080 102080 102082 102082 102082 102082 102083 102084 102084 102085 102087 102087 102091 102091 102092 102092 102093 102094 102095 102096 102097 102097 102098 102098 102099 103216 103216 103216 103217 103219 103219 103219 103220 103222 103222 103224 103224 103225 103227 103227 103227 103228 103229 103230 103230 103232 103233 103233 103233 103239 104766 104767 104767 104767 104767 104767 104767 104767 104767 104768 104768 104769 104770 104771 104771 104772 104775 104775 104776 104776 104777 104779 104779 104779 104782 104782 104782 104782 104784 104785 104785 104786 104787 104788 104789 104789 104790 104791 104791 104792 104794 104794 104796 104796 104797 104797 104798 104799 104802 104803 104804 104804 104806 104806 104807 104807 104809 104809 104810 104811 104813 104813 104814 104814 104816 104816 104817 104817 104824 104824 106161 106161 106161 106161 106289 106291 106291 106291 106291 106291 106291 106291 106292 106294 106294 106295 106297 106297 106298 106299 106302 106302 106309 106310 106311 106312 106312 106313 106316 106316 106316 106316 106318 106319 106319 106319 106322 106322 106322 106322 106323 106324 106325 106325 106327 106327 106328 106328 106334 106719 106720 106720 106720 106720 106720 106720 106720 106722 106723 106723 106724 106725 106727 106727 106731 106732 106733 106734 106734 106735 106736 106737 106738 106739 106741 106741 106742 106742 106743 106744 106744 106745 106745 106746 108485 108487 108487 108487 108487 108487 108487 108487 108488 108488 108488 108488 108490 108490 108491 108491 108492 108493 108493 108495 108496 108496 108497 108497 108499 108499 108500 108502 109335 109384 109384 110725 111052 111094 111094 111094 111094 111095 111095 111095 111095 111095 111095 111097 111097 111097 111097 111097 111097 111097 111098 111098 111098 111099 111099 111099 111099 111099 111099 111099 111099 111099 111099 111099 111105 111105 111105 111105 111105 111408 111409 111409 111409 111410 111410 111410 111410 111412 111413 111414 111414 111415 111416 111416 115101 115108 115108 115108 115108 115108 115108 115209 115214 115214 115214 115372 115373 115373 115373 115373 115373 115373 115373 115373 115373 115373 115374 115374 115374 115375 115375 115377 115377 115377 115377 115378 115380 115380 115380 115380 115384 115386 115386 115387 115387 115388 115389 115389 115390 115391 115391 115392 115392 115393 115394 115396 115396 115397 115397 115399 115400 115400 115400 115403 115403 115403 115403 115404 115408 115408 115408 115408 115408 115409 115410 115411 115411 115411 115412 115413 115413 115414 115416 115416 115417 115418 115420 115420 115420 115420 115421 115423 115423 115423 115424 115426 115426 115427 115427 115430 115430 115430 115432 115434 115434 115436 115436 115437 115438 115438 115439 115441 115441 115442 115442 115443 115444 115444 115450 116377 116378 116378 116378 116378 116378 116378 116378 116380 116381 116383 116383 116384 116385 116385 116386 116388 116390 116390 116390 116391 116391 116392 116392 116969 116973 116973 116973 116973 117014 117014 117014 117014 117016 117016 117016 117676 117676 117676 117676 117676 117682 117682 118217 118223 118223 118223 118223 118223 118223 118271 118272 118272 118272 118272 118273 118273 118273 118273 118273 118273 118273 118276 118279 118279 118279 118280 118531 118531 118531 118531 125999 126005 126005 126005 126005 127311 127313 127313 127313 127313 127313 127313 127313 127315 127315 127315 127316 127317 127319 127319 127319 127321 127321 127321 127322 127323 127324 127324 127325 127328 127328 127328 127328 127329 127331 127331 127331 127332 127338 127338 127739 129099 129177 129177 129177 129177 129179 129180 129180 129181 129182 129182 129183 129183 129185 129185 129186 129187 129188 129188 129194 129194 129670 131028 131028 131028 131028 131028 131028 131951 131951 131951 131951 131952 131952 131953 131953 131953 131954 131954 132458 133974 133975 133975 133975 133975 133977 133977 133977 133977 133977 133977 133977 133977 133978 133978 133979 133980 133980 133980 133981 133987 134572 134573 134573 134573 134573 134574 134574 134574 134574 134574 134574 134574 134574 134574 134574 134575 134577 134577 134578 134578 134581 134581 134582 134582 134583 134585 134585 134585 134586 134587 134588 134588 134590 134591 134591 134592 134593 134594 134595 134595 134597 134597 134598 134599 134602 134603 134603 134604 134605 134606 134606 134607 135263 135265 135265 135265 135265 135265 135265 135265 135265 135401 135401 135401 135401 135403 135403 135403 136748 136753 136753 136753 136753 136753 136753 136753 136753 137636 137638 137638 137638 137638 137640 137640 137640 137640 137640 137640 137640 137640 137645 137645 137645 137645 141526 141526 141526 141528 141528 141529 141529 141532 141534 141534 141536 141536 141537 141537 141538 141539 141541 141541 141542 141543 141545 141545 141545 141546 141547 141548 141548 141549 141551 141551 141553 141553 141554 141555 141556 141556 141557 141558 141559 141561 141561 141562 141562 141563 141564 141565 141566 141567 141568 141569 141569 141571 141571 141572 141573 141574 141575 141575 141578 141578 141578 141579 141580 141583 141584 141584 141585 141586 141586 141586 147222 147223 147223 147223 147223 147223 147223 147229 147229 147229 147229 147229 147229 147229 147229 147229 149240 149240 149241 149241 149244 149244 149244 149245 149247 149247 149247 149247 149254 149462 149462 149462 149462 149467 149469 149469 149470 149471 149473 149473 149474 149477 149485 149485 149485 149486 149486 149487 149488 149490 149490 149490 149491 149492 149493 149493 149494 149494 149495 149724 149725 149725 149725 149725 149725 149725 149725 149726 149726 149726 149727 149728 149729 149729 149730 149732 149732 149733 149734 149735 149736 149737 149738 149739 149739 149740 149741 149744 149745 149745 149745 150925 150926 150926 150926 150926 150927 150927 150927 150927 150927 150927 154265 154271 154271 154271 154271 154271 154271 154611 154612 154612 154612 154612 154612 154612 154612 154612 154619 154619 154619 154619 154619 155937 155938 155938 155938 155938 155938 155938 155938 155938 155938 155938 155939 155942 155942 155942 156267 156687 156693 156693 156693 156693 156693 156693 156943 156947 156947 156947 156947 156947 156947 156947 157733 157735 157735 157735 157735 157735 157735 157735 157741 157741 157741 157741 158459 158465 158465 158465 158465 158465 158465 158472 158472 159746 159753 159753 159753 159753 159753 159753 159753 160261 160266 160266 160266 160669 160670 160670 160670 160671 160671 160671 160671 160671 160671 160671 160671 160671 160671 160672 160673 160674 160675 160675 160676 160679 160679 160679 160680 160681 160683 160683 160683 160684 160685 160685 160686 160687 160689 160690 160690 160692 160693 160694 160694 160696 160698 160698 160698 160698 160699 160701 160701 160702 160703 160703 160704 160706 160706 160707 160707 160708 160709 160710 160711 160713 160713 160714 160714 160716 160716 160717 160718 160719 160720 160720 160721 160723 160723 160724 160725 160726 160726 160727 160728 160729 160730 160731 160732 160732 160740 163549 163550 163550 163550 163550 163550 163550 163550 163550 163550 163551 163551 163553 163554 163555 163556 163557 163557 163558 163558 163559 163560 163561 163562 163572 163572 163580 163580 163580 163580 163580 163581 163581 163581 163581 165741 165742 165742 165742 165742 165742 165742 165742 165743 165743 165744 165744 165744 165745 169454 169455 169455 169455 169455 169455 179882 179883 179883 179883 179884 179885 179892 179893 179895 179896 179897 179897 179898 179899 179900 179900 179908 187570 187576 187576 187576 187576 187576 187576 187576 189307 189308 189308 189308 189308 189308 189308 189309 189309 189309 189309 189309 189309 189309 189309 189310 189311 189312 189313 189314 189315 189315 189317 189317 189318 189319 189320 189321 189322 189322 189323 189323 189324 190007 190008 190008 190008 190008 190009 190009 190009 190009 190009 190009 190009 190009 190009 190009 190009 190009 190010 190010 190011 190014 190014 190014 190014 190016 190016 190017 190018 190020 190020 190020 190021 190022 190024 190024 190024 190025 190026 190027 190027 190029 190030 190030 190031 190032 190032 190033 190033 190041 190041 190825 190831 190831 190831 190831 190831 190831 190864 190865 190865 190865 190865 190865 190865 190865 190865 190866 190866 190867 190868 190869 190870 190870 190872 190872 190873 190874 190875 190876 190876 190877 190879 190879 190881 190881 190885 190887 190887 190887 190890 190890 190892 190892 190893 190895 190895 190895 190896 190903 193069 193075 193075 193075 193075 193075 193075 193075 193075 193075 193671 193672 193672 193672 193672 193672 193672 193677 193677 193677 193677 193677 193677 194517 194523 194523 194523 194523 195338 195338 195338 195338 195370 195371 195371 195371 195371 195371 195371 195371 195371 195371 195372 195372 195374 195375 195376 195377 195379 195381 195381 195381 195382 195383 195384 195384 195385 195391 195391 196506 196507 196507 196507 196507 196507 196508 196513 196513 196513 196513 196513 196513 197082 197087 197087 199624 199625 199625 199625 199625 199625 199625 199625 199626 199626 199626 199626 199627 199627 199627 199627 199627 200668 200668 200668 200668 210805 210806 210806 210806 210806 210806 210806 210806 210806 210806 210806 210806 210807 210808 210808 210809 210810 210812 210812 210812 210815 210815 210816 210816 210817 210819 210819 210819 210820 210821 210821 210822 210823 210824 210825 210826 210827 210827 210829 210829 210830 210831 210832 210833 210834 210834 210835 210837 210837 210838 210839 210840 210841 210842 210842 210843 210844 210845 210846 210847 210848 210848 210850 210850 210852 210853 210853 211774 211775 211775 211775 211775 211775 211775 211776 211776 211776 211776 211776 211777 211777 211778 211779 211780 211781 211781 211782 211784 211784 211785 211785 211786 211788 211789 211789 211789 211790 211792 211792 211793 211794 211794 211795 211797 211798 211799 211799 211799 211800 211800 211801 211803 211803 211806 211806 211806 211807 211807 211808 211810 211810 211811 211811 211816 211816 211816 211816 211818 211818 211819 211819 211821 211822 211822 211823 211825 211825 211826 211826 211827 211829 211829 211829 211830 211830 211836 214299 214301 214301 214301 214301 214301 214301 214304 214305 214305 214305 214305 214305 214305 214305 214305 214306 214306 214308 214308 214309 214311 214311 214311 214312 214313 214314 214314 214316 214317 214317 214318 214320 214320 214321 214321 214323 214325 214325 214325 214326 214326 214328 214328 214329 214331 214331 214331 214332 214333 214334 214335 214336 214337 214337 214338 214342 214342 214343 214343 214344 214346 214346 214346 214347 214348 214349 214349 214349 214357 215020 215020 215020 215020 215020 215020 215020 215129 215131 215131 215131 215131 215131 215131 215131 215131 215131 215131 215131 215132 215132 215134 215134 215135 215137 215137 215137 215138 215139 215140 215142 215142 215143 215144 215145 215146 215146 215146 215147 217296 217299 217299 217299 217299 217299 217299 217300 217300 217300 217300 217300 217300 217300 217300 217301 217301 217303 217303 217304 217304 217305 217306 217309 217309 217310 217310 217310 217801 217802 217802 217802 217802 217802 217802 217802 217802 217802 217802 217808 217808 217808 218354 218355 218355 218355 218355 218355 218355 218355 218355 218355 218356 218356 218357 218358 218359 218360 218361 218362 218363 218364 218364 218365 218367 218367 218367 218368 218368 220131 220137 220137 220137 220137 220137 220137 220137 220210 220259 220259 220259 220835 220841 220841 220841 220841 220841 221938 221987 222601 222602 222602 222602 222602 222603 222603 222603 222603 222603 222603 222603 222607 222607 222608 222608 222610 222611 222611 222612 222614 222614 222615 222615 222615 222622 222622 223296 223297 223297 223297 223297 223297 223297 223297 223298 223298 223298 223298 223300 223302 223302 223302 223303 223304 223304 223305 223308 223308 223308 223309 223310 223311 223311 223312 223314 223314 223316 223316 223317 223318 223318 223318 223319 224296 224297 224297 224297 224297 224297 224297 224297 224297 224298 224298 224298 224298 224299 224299 224300 224303 224303 224303 224304 224305 224306 224306 224307 224308 224308 224308 225181 225182 225182 225182 225182 225182 225182 225182 225182 225182 225182 225183 225183 225183 225183 225184 225185 225186 225186 225187 225189 225189 225189 225189 225293 225295 225295 225295 225295 225295 225295 225295 225295 225295 225295 225295 225297 225297 225298 225298 225300 225302 225302 225302 225303 225303 225305 225305 225306 225308 225308 225308 225310 225310 225313 225313 225315 225315 225316 225317 225318 225319 225320 225320 225322 225322 225323 225324 225325 225327 225327 225329 225330 225330 225331 225331 225333 225335 225335 225335 225336 225337 225338 225338 225340 225341 225341 225342 225343 225344 225345 225345 225347 225348 225348 225349 225355 225355 227295 227296 227296 227296 227296 227296 227296 227296 227296 227296 227296 227302 227302 228045 228046 228046 228046 228046 228046 228046 228046 228046 228047 228047 228047 228048 228048 228050 228050 228051 228052 228052 228053 228055 228055 228056 228057 228058 228059 228059 228060 228062 228062 228063 228064 228065 228066 228066 228067 228068 228068 228068 228872 228873 228873 228873 228873 228873 228873 228874 228874 228874 228874 228874 228874 228874 228875 228876 228877 228879 228879 228879 228880 228881 228882 228882 228884 228884 228885 228886 228887 228888 228889 228889 228891 228892 228892 228893 228895 228895 228896 228896 228899 228899 228900 228901 228902 228903 228904 228904 228905 228906 228906 228906 229296 229297 229297 229297 229297 229297 229297 229297 229297 229297 229297 229297 229298 229299 229299 229301 229302 229302 229303 229304 229306 229306 229309 229309 229311 229312 229312 229313 229314 229315 229316 229316 229317 229318 229319 229320 229321 229322 229323 229323 229324 229326 229327 229327 229327 229328 229328 233288 233290 233290 233290 233291 233291 233291 233291 233291 233291 233291 233291 233291 233291 233291 233291 233292 233293 233293 233295 233296 233296 233297 233297 233298 233299 233299 235511 235513 235513 235513 235513 235513 235513 235514 235514 235514 235514 235514 235514 235514 235514 235514 235514 235514 235514 235515 235516 235518 235518 235518 235520 235520 235521 235521 235522 235524 235524 235524 235525 235526 235526 235526 235926 235930 235931 236286 236288 236288 236288 236288 236288 236288 236288 236288 236288 236288 236289 236289 236289 236289 236289 236291 236291 236292 236292 236292 236293 238276 238281 238281 238281 238281 241078 241079 241079 241079 241079 241079 241079 241079 241079 241079 241079 241080 241081 241081 241082 241082 241085 241085 241086 241086 241086 241087 241626 241627 241627 241627 241627 241628 241628 241628 241628 241628 241628 241628 241628 241628 241636 241636 241636 241636 247661 247661 247662 247662 247665 247665 247666 247667 247669 247669 247672 247672 247673 247674 247676 247682 247683 247685 247687 247687 247688 247689 247690 247690 247692 247692 247694 247694 247695 247695 247696 247697 247698 247699 247699 247700 247702 247702 247703 247704 247705 247706 247706 247707 247709 247709 247709 247709 248194 248195 248195 248195 248195 248195 248195 248196 248196 248196 248196 248196 248197 248199 248199 248199 248199 248200 248200 248368 248369 248369 248369 248369 248369 248369 248369 248369 248369 248370 248370 248371 248372 248372 248373 248375 248375 248376 248377 248378 248379 248380 248382 248383 248384 248384 248386 248386 248393 248393 249369 249374 249374 249374 249374 250644 250644 250644 250644 251192 251192 251192 251192 251192 252091 252102 252380 252380 252381 252381 252381 252382 252382 252383 252383 252384 252384 252384 252391 252866 252866 252866 252866 252867 252867 252868 252868 252868 252868 252870 252870 252871 252871 252872 252873 252874 252875 252875 252876 252878 252878 252879 252880 252881 252883 252884 252885 252887 252887 252888 252888 252889 252890 252890 252891 252893 252893 252894 252894 252896 252896 252897 252898 252899 252899 252901 252901 252903 252903 252903 252904 252906 252906 252906 252907 252909 252909 252911 252911 252912 252912 252913 252914 252916 252916 252917 252917 252918 252919 252920 252921 252922 252922 252924 252924 252925 252926 252926 252927 252930 252930 252933 252934 252935 252935 252935 252935 252936 252936 254618 254619 254619 254619 254619 254619 254619 254620 254621 254621 254621 254622 254624 254624 254626 254626 254627 254629 254629 254629 254630 254630 254632 254632 254633 254635 254635 254635 254636 254637 254638 254639 254640 254643 254643 254643 254644 254644 254645 254645 254646 254647 254647 254647 255501 255554 255555 255556 255556 255556 255557 255557 255557 255557 255557 255557 255557 255557 255558 255558 255560 255561 255561 255562 255563 255564 255565 255565 255566 255568 255570 255570 255570 255572 255572 255574 255574 255576 255576 255576 255577 255579 255579 255580 255580 255580 255590 255590 257320 257320 257321 257321 257321 257322 257322 257324 257326 257326 257328 257328 257335 257336 257336 257337 257339 257340 257341 257341 257343 257343 257343 257344 257346 257348 257348 257348 257349 257351 257351 257351 257352 257352 257353 257354 257354 257355 257355 258149 258151 258151 258151 258151 258151 258151 258152 258152 258152 258152 258152 258152 258152 258152 258152 258153 258157 258157 258158 258159 258160 258161 258163 258163 258164 258165 258166 258166 258167 258168 258170 258170 258171 258172 258173 258174 258175 258176 258177 258177 258178 258179 258180 258181 258182 258182 258183 258184 258185 258186 258187 258188 258189 258190 258190 258191 258210 258210 258210 258210 258210 258210 258211 258211 258211 258211 258211 258211 258211 258212 258212 258212 258212 258212 258212 258212 258212 258213 258213 258213 258215 258215 258216 258217 258218 258218 258219 258220 258222 258222 258223 258223 258225 258225 258226 258227 258228 258228 258236 258236 260813 260819 260819 260819 260819 260819 260819 260819 260876 260876 260876 260876 260876 260876 260876 260876 260877 260878 260878 260878 260881 260881 260882 260882 260883 260884 260884 260885 260887 260887 260888 260888 260890 260892 260892 260892 260894 260895 260895 260895 260896 260898 260898 260898 260900 260900 260901 260901 260903 260905 260905 260905 260906 260907 260908 260908 260909 260911 260911 260912 260914 260914 260914 260915 260916 260917 260917 260917 260918 260918 261728 264307 264309 264309 264309 264309 264309 264309 264309 264311 264313 264313 264313 264315 264316 264316 264316 264318 264318 264319 264319 264322 264322 264323 264324 264325 264327 264327 264327 264328 264329 264329 264329 264330 265246 265247 265247 265247 265247 265247 265247 265247 265248 265249 265249 265250 265252 265252 265254 265254 265255 265256 265256 265257 265259 265259 265260 265260 265263 265263 265263 265264 265265 265265 265265 265272 266352 266352 266352 266352 266352 266352 266352 266352 266354 266354 266354 266354 266357 266358 266358 266358 266359 266359 266360 266361 266363 266364 266364 266364 266366 266366 266368 266368 266369 266371 266371 266372 266373 266373 266374 266374 268430 268432 268432 268432 268432 268432 268432 268432 268432 268432 268433 268433 268434 268434 268435 268436 268437 268437 269508 269509 269509 269509 269509 269509 269510 269510 269510 269511 269512 269513 269514 269515 269515 269515 269516 269516 269937 269938 269938 269938 269938 269938 269938 269938 269938 269938 269938 269938 269938 269938 269939 269939 269941 269942 269942 269943 269945 269945 269946 269946 269948 269948 269949 269950 269952 269953 269954 269954 269954 269955 269955 269956 269958 269960 269960 269960 269961 269962 269962 269963 269965 269965 269966 269966 269969 269970 269970 269970 269971 269978 270312 270313 270313 270313 270313 270314 270314 270314 270314 270314 270314 270314 270314 270316 270316 270316 270318 270318 270319 270319 270319 271328 271329 271329 271329 271329 271330 271330 271335 271335 271335 271335 271335 271335 271335 271335 271335 271335 271679 271681 271681 271681 271681 271681 271681 271681 271681 271681 271681 271681 271682 271682 271684 271684 271685 271686 271687 271687 271689 271689 271690 271691 271692 271693 271693 271694 271697 271697 271698 271698 271699 271700 271700 271701 271703 271703 271704 271705 271705 271711 271711 271826 271831 271831 271831 271831 271831 271831 274290 274290 274290 274290 274290 274291 274291 274291 274292 274293 274294 274294 274296 274297 274298 274298 274304 274305 274474 274476 274476 274476 274476 274476 274476 274476 274476 274476 274476 274476 274478 274480 274480 274480 274481 274482 274482 274483 274485 274485 274486 274486 274488 274489 274489 274490 274492 274492 274492 274492 274493 274493 275436 276019 276025 276025 276025 276025 276025 276025 278708 278709 278709 278709 278709 278710 278711 278711 278711 278711 278711 278711 278712 278712 278712 278712 278712 278714 278714 278714 278716 278717 278717 278717 278719 278719 278720 278720 278723 278723 278723 278724 278725 278727 278727 278727 278730 278730 278730 278731 278738 278738 278738 278738 280087 280094 280094 280927 280933 280933 280933 280933 280933 280933 280933 282615 285461 285461 285461 285461 285461 285875 285875 285875 285920 285920 285920 285920 290296 290301 290301 290301 290301 290808 290808 290808 290808 290814 290814 290815 291377 291379 291379 291379 291379 291379 291379 291379 291379 291379 291379 291379 291380 291382 291382 291383 291385 291386 291386 291388 291390 291391 291391 291393 291394 291395 291395 291397 291397 291398 291399 291400 291401 291402 291402 291403 291404 291405 291406 291407 291408 291408 291409 291410 291411 291412 291413 291414 291415 291415 291416 291416 291416 293197 293202 293202 293202 293202 295533 295533 295533 295958 295964 295964 295964 295964 295964 295964 295964 296240 296240 296240 296240 296240 296240 296240 296241 296242 296243 296243 296244 296246 296246 296247 296247 296248 296249 296249 296250 296255 296255 296256 296256 296257 296258 296258 296259 296261 296261 296263 296263 296264 296265 296265 296266 296267 296268 296269 296269 296271 296271 296272 296272 296274 296274 296275 296276 296278 296278 296279 296279 296281 296283 296283 296283 296284 296285 296286 296286 296287 296288 296289 296289 296292 296293 296293 296293 296294 296295 296295 296296 296297 296298 296299 296299 296302 296302 296303 296304 296305 296305 296305 297769 297771 297771 297771 297771 297771 297771 297771 297771 297773 297773 297774 297775 297778 297779 297779 297780 297781 297782 297783 297783 297784 297784 297914 297920 297920 297920 297920 297920 297920 297926 299241 299241 299241 299241 299241 299247 301011 301011 301011 301011 301011 301016 301016 301016 301836 301841 301841 301841 301841 301841 301841 302032 302033 302033 302033 302033 302033 302033 302033 302034 302034 302036 302036 302037 302039 302039 302039 302040 302043 302043 302043 302044 302045 302045 302046 302047 302048 302049 302050 302051 302052 302053 302053 302055 302055 302056 302057 302058 302059 302060 302061 302062 302063 302063 302064 302065 302066 302066 302067 302074 303776 303776 303776 303776 303776 303776 304908 304909 304910 304910 304910 304910 304910 304910 304911 304911 304912 304912 304913 304914 304915 304916 304917 304918 304918 304919 304921 304921 304923 304923 304924 304925 304926 304927 304928 304928 304934 304934 305478 305485 305485 305485 305485 305485 305485 305485 306004 306010 306010 306010 306010 306010 306010 306419 306419 306419 306419 307644 307645 307645 307645 307645 307645 307645 307645 307645 307646 307646 307646 307649 307649 307649 307649 307650 307650 307651 308481 308484 308484 308484 308484 308484 308484 308484 308485 308485 308485 308485 308485 308485 308963 308968 308968 308968 308968 309181 309182 309183 309183 309183 309183 309183 309183 309183 309183 309183 309184 309184 309186 309186 309186 309188 309188 309188 309189 309190 309191 309191 309192 309194 309194 309195 309196 309197 309199 309199 309199 309201 309201 309201 309202 309203 309203 309209 309664 309672 309672 309672 309672 311011 311011 311011 311011 311012 311012 311012 311013 311015 311016 311016 311016 311018 311018 311019 311019 311026 311943 311944 311945 311945 311945 311945 311945 311945 311945 311945 311945 311945 311945 311946 311946 311947 311950 311950 311951 311952 311953 311954 311955 311955 311956 312288 312289 312289 312289 312289 312289 312289 312290 312291 312291 312292 312293 312295 312295 312297 312297 312298 312299 312299 312300 312301 312301 312307 312308 312340 312420 312420 312420 312701 312706 312706 312706 312706 312706 315446 315447 315447 315447 315447 315448 315448 315448 315449 315449 315449 315449 315449 315449 315450 315450 315452 315454 315454 315454 315454 315456 315456 315456 315459 315461 315461 315461 315462 315462 315463 315464 315465 315465 315466 315466 315468 315468 315469 315472 315473 315473 315473 315474 315474 315475 315475 315476 315478 315478 315479 315479 315480 315482 315482 315482 315484 315485 315485 315485 315487 315487 315488 315488 315490 315490 315491 315491 315494 315494 315494 315494 315497 315497 315497 315498 315499 315500 315501 315501 315504 315504 315505 315505 315507 315507 315508 315508 315511 315511 315511 315512 315513 315514 315514 315515 315521 315522 315522 316072 316078 316078 316078 316554 316555 316555 316555 316555 316555 316555 316555 316555 316556 316556 316556 316558 316558 316559 316559 316560 316561 316562 316562 316563 316564 316564 316564 316565 317226 317227 317227 317227 317227 317227 317227 317229 317230 317230 317232 317232 317233 317235 317235 317235 317238 317238 317239 317239 317240 317241 317241 317287 317287 318468 318469 318469 318469 318469 318469 318469 318470 318470 318470 318470 318470 318470 318470 318470 321684 321685 321685 321685 321685 321685 321685 321685 321685 321686 321686 321686 321689 321689 321690 321690 321692 321694 321694 321694 321695 321696 321697 321697 321701 321701 321701 321701 321703 321703 321704 321704 321705 321707 321707 321707 321708 321709 321710 321710 321712 321713 321713 321714 321715 321721 321721 321721 322618 322623 322623 322623 322623 322623 322623 323608 323613 323613 323613 323613 323613 323613 323613 323613 323613 325270 325271 325271 325271 325271 325271 325271 325271 325272 325272 325272 325272 325273 325273 325274 325274 325277 325277 325277 325277 325280 325280 325280 325280 325282 325283 325283 325283 325288 325288 325288 325289 325290 325291 325291 325291 325292 325298 325298 325909 325909 325909 325909 325909 325915 327148 327154 327154 327154 327154 327154 327154 327154 327789 327790 327790 327790 327790 327790 327790 327790 327791 327791 327792 327792 327795 327795 327796 327796 327798 327798 327798 327799 327808 327808 327808 329882 329882 329882 329882 329882 329882 329882 329888 329888 329888 329888 329888 329888 329888 330257 330257 330257 330257 330260 330263 330263 330263 330266 330266 330268 330268 330269 330270 330271 330272 330274 330274 330275 330275 330276 330277 330277 330278 330280 330280 330281 330282 330283 330283 330284 330284 330859 330865 330865 330865 330865 331904 331905 331905 331905 331905 331905 331906 331906 331907 331907 331908 331909 331910 331910 331911 331912 331913 331914 331915 331916 331917 331918 331919 331920 331920 331922 331923 331924 331924 331926 331926 331929 331930 331931 331932 331933 331933 331934 331936 331936 331937 331938 331939 331940 331941 331941 331942 331944 331944 331945 331946 331947 331948 331949 331949 331950 331952 331952 331953 331954 331955 331957 331957 331958 331958 331960 331960 331961 331962 331963 331964 331965 331966 331967 331968 331968 331969 331970 331970 331970 333375 333376 333376 333376 333376 333376 333376 333376 333376 333377 333377 333377 333378 333379 333380 333380 333382 333382 333383 333384 333386 333386 333387 333387 333389 333389 333390 333391 333392 333393 333393 333394 333395 333396 333396 334696 334697 334697 334697 334697 334697 334697 334697 334698 334698 334700 334701 334702 334702 334702 334703 334709 335875 335877 335877 335877 335877 335877 335877 335877 335877 335877 335877 335877 335878 335881 335882 335882 335883 335885 335885 335886 335887 335888 335889 335890 335890 335896 335896 336380 336381 336381 336381 336381 336381 336381 336382 336382 336382 336382 336382 336382 336382 336382 336382 336383 336384 336384 336384 337016 337022 337022 337022 337294 337295 337295 337295 337296 337296 337296 337301 337301 337301 337301 337301 337453 337459 337459 337459 337824 337825 337825 337825 337825 337826 337826 337826 337827 337827 337829 337829 337830 337831 337832 337832 337834 337834 337835 337836 337837 337838 337839 337839 337841 337843 337843 337843 337845 337845 337847 337847 337848 337850 337850 337850 337852 337852 337853 337853 337854 337855 337856 337856 337859 337859 337859 337860 337861 337863 337863 337863 337865 337865 337866 337866 337867 337874 338346 338346 338346 338346 338346 338351 338352 344245 344247 344247 344247 344247 344247 344247 344247 344247 344247 344247 344247 344247 344248 344248 344248 344250 344250 344251 344251 344253 344254 344254 344257 344259 344259 344261 344261 344262 344263 344263 344264 344266 344266 344268 344268 344269 344272 344272 344279 344279 344926 344928 344928 344928 344928 344928 344928 344929 344929 345386 347242 347243 347243 347243 347243 347243 347243 347245 347245 347245 347245 347245 347245 347245 347245 347245 347245 347581 347583 347583 347583 347583 347583 347583 347583 347583 347583 347583 347584 347584 347584 347585 347586 347586 347586 347881 347881 347881 347881 347883 347883 347884 347885 347886 347887 347887 347888 347890 347892 347892 347892 347893 347894 347895 347895 347896 347897 347897 347898 347900 347900 347902 347902 347903 347903 347904 347904 347940 347946 350214 350215 350215 350215 350216 350216 350216 350216 350218 350219 350219 350219 350221 350221 350221 350222 350223 350225 350225 350225 350228 350228 350229 350229 350230 350231 350232 350232 350234 350234 350236 350236 350239 350239 350240 350241 350243 350243 350244 350244 350244 350245 351742 351742 351742 351742 351742 351742 351742 352162 352163 352163 352163 352163 352163 352163 352163 352163 352163 352163 352163 352164 352164 352165 352166 352167 352168 352171 352171 352172 352173 352173 352174 352176 352178 352178 352178 352179 352179 352179 352186 353468 353468 353697 353697 354378 354379 354379 354379 354379 354379 354379 354379 354380 354380 354382 354382 354383 354385 354385 354386 354387 354389 354389 354389 354390 354391 354391 354392 354394 354394 354395 354395 354398 354398 354399 354399 354401 354402 354402 354403 354403 354404 354404 355691 355691 355692 355692 355692 355692 355692 355693 355693 355693 355694 355694 355694 355695 355696 355697 355698 355700 355700 355700 355701 355702 355703 355703 355705 355707 355707 355707 355707 355708 355709 355710 355711 355712 355712 355714 355714 355715 355716 355717 355718 355719 355719 355720 355721 355722 355723 355724 355725 355726 355728 355729 355730 355731 355732 355733 355733 355735 355735 355736 355737 355738 355740 355740 355740 355742 355742 355744 355744 355745 355745 355746 355747 355749 355749 355750 355750 355751 355752 355752 355752 360225 360226 360226 360226 360226 360226 360226 360226 360227 360227 360227 360761 360762 360762 360762 360762 360762 360762 360767 360767 360767 360767 360767 362723 362724 362724 362724 362724 362725 362725 362725 362725 362725 362725 362725 362725 362726 362726 362726 362727 362733 363258 363307 363307 363448 363448 363448 363448 365043 365043 365043 365043 365044 365045 365045 366080 366082 366082 366082 366082 366082 366082 366082 366083 366084 366084 366084 366085 366086 366086 366086 367323 367329 367329 367329 369610 371086 371087 371087 371087 371087 371087 371087 371087 371087 371087 371088 371093 371093 371093 371093 373970 373975 373975 373975 373975 373975 373976 374588 374593 374593 374916 374921 374921 374921 374921 374921 374921 374921 376003 376068 376074 376074 376074 376074 376074 376074 376791 376797 376797 377479 377481 377481 377481 377481 377481 377481 377481 377481 377482 377482 377482 377485 377485 377487 377487 377488 377490 377490 377490 377491 377492 377493 377494 377496 377497 377497 377499 377500 377501 377503 377503 377505 377506 377506 377507 377513 379085 379087 379087 379087 379087 379087 379087 379087 379087 379087 379087 379088 379088 379090 379090 379090 379091 379091 379092 379094 379096 379096 379097 379098 379099 379100 379100 379101 379102 379102 379104 379104 379105 379106 379106 379107 379109 379109 379110 379110 379113 379113 379113 379113 379119 379823 379824 379824 379824 379824 379824 379824 379824 379830 380154 380156 380156 380156 380156 380156 380156 380156 380157 380158 380158 380158 380160 380160 380162 380162 380163 380165 380165 380165 380168 380169 380169 380170 380171 380171 380172 380172 382848 382848 382848 382848 382848 382848 382848 382849 382849 382850 382850 382850 382852 382853 382853 382853 382855 382855 382856 382856 382858 382858 382859 382859 382862 382862 382862 382863 382864 382867 382867 382867 382868 382868 382869 382869 382870 382871 382872 382872 382875 382875 382875 382876 382877 382879 382879 382879 382882 382882 382883 382884 382885 382887 382887 382887 382887 382890 382890 382890 382891 382893 382893 382893 382894 382895 382896 382897 382897 382899 382899 382900 382901 382902 382903 382904 382904 382906 382906 382907 382908 382909 382910 382910 382911 382913 382913 382914 382915 382916 382917 382917 382918 382920 382920 382921 382921 382923 382923 382923 382924 382924 384590 384590 384590 384590 384590 384590 384959 384959 384960 384960 384960 384960 384960 384961 384964 384965 384966 384966 384968 384968 384968 384969 384972 384973 384973 384973 384975 384975 384977 384977 384978 384980 384980 384980 384981 384982 384982 384982 384983 386585 386585 386585 386586 386586 386586 386586 386586 386587 386589 386589 386589 386590 386591 386591 386591 387587 387588 387588 387588 387588 387588 387588 387588 387588 387588 387588 387588 387589 387590 387591 387591 387592 387593 387593 387594 389447 389452 389452 389453 389453 389453 389453 389453 389453 389453 389453 389458 390415 390421 390421 390421 391845 393759 393765 393765 393765 393765 393765 393765 394110 394111 394111 394111 394111 394111 394111 394112 394112 394112 394112 394113 394113 394113 394113 394113 394113 394113 394114 394114 394114 394115 394115 394115 394115 394116 394116 394116 394116 394116 394116 394116 394116 394116 398581 398582 398582 398582 398582 398583 398583 398584 398585 398586 398586 398587 398590 398590 398591 400489 400491 400491 400491 400491 400491 400491 400491 400491 400491 400491 400492 400492 400493 400494 400494 400495 400496 400496 400497 400499 400499 400501 400501 400502 400503 400503 400503 400504 400510 400510 401173 401443 401449 401449 401449 402107 402108 402108 402108 402108 402108 402108 402108 402108 402108 402109 402109 402109 402109 402109 402110 402111 402111 402111 402112 403382 403390 403390 403390 403390 403390 403390 403390 403390 403391 403731 403738 403738 403738 404499 405020 405023 405023 405023 405023 405023 405023 405023 405024 405024 405024 405024 405024 405393 405394 405394 405394 405394 405394 405394 405394 405395 405395 405395 405396 405397 405398 405399 405399 405401 405403 405403 405403 405406 405407 405413 405414 406910 406911 406911 406911 406911 406912 406912 406913 406913 406913 406913 406913 406913 406913 406913 406913 406913 406915 406915 406915 406916 406917 406918 406918 406919 406920 406921 406924 406924 406924 406925 406925 406927 406927 406928 406929 406930 406931 406931 406932 406935 406935 406935 406936 406938 406939 406939 406940 406943 406943 406943 406944 406945 406947 406947 406947 406949 406950 406950 406951 406951 406953 406953 406953 408970 408970 409081 409081 409081 409081 409081 409081 417459 417460 417460 417460 417461 417461 417461 417461 417463 417463 417464 417464 417468 417468 417468 417469 417471 417472 417472 417473 417474 417475 417476 417476 417477 417478 417478 417479 417480 417480 417481 417481 417862 417867 417867 417867 417867 417867 417867 419200 419205 419205 419205 419205 419469 419904 419905 419905 419905 419905 419905 419906 419906 419906 419906 419907 419909 419909 419909 420762 420762 420762 420762 420762 422008 422010 422010 422010 422010 422010 422010 422010 422010 422011 422011 422011 422012 422013 422013 422014 422015 422018 422018 422019 422021 422021 422022 422023 422024 422026 422026 422026 422028 422028 422028 426909 426909 426909 426909 426909 426909 426910 426911 428446 428451 428916 428916 428916 428916 429122 430408 430408 430408 430408 430409 430410 430410 430410 430415 430415 430415 430416 430418 430425 430425 430426 430430 430430 430430 430431 430432 430432 430433 430434 430434 430435 430435 430514 430514 430514 430514 430514 431318 431318 431318 431318 431318 431318 431319 431319 431320 431320 431322 431322 431323 431326 431326 431326 431326 431328 431328 431329 431330 431331 431332 431333 431334 431335 431336 431336 431337 431338 431339 431340 431341 431342 431343 431344 431345 431346 431347 431347 431348 431348 431349 431561 431562 431562 431562 431562 431562 431562 431563 431564 431565 431566 431567 431568 431570 431571 431571 431573 431574 431575 431577 431578 431579 431580 431580 431581 431582 431583 431584 431585 431586 431586 431587 431587 431588 432310 432360 432360 432360 432360 432361 432361 436250 436257 436257 436257 436257 436257 436257 437403 437404 437404 437404 437404 437404 437404 437404 437405 437405 437406 437407 437408 437408 437409 437410 437411 437411 437412 437412 437417 437417 437417 437418 437420 437422 437422 437422 437422 437423 437425 437425 437428 437428 437428 437428 437430 437430 437431 437432 437433 437434 437434 437434 437435 438265 438265 438265 438265 438265 438265 438266 438266 438269 438269 438269 438270 438272 438273 438273 438273 438275 438276 438276 438276 438278 438278 438279 438279 438282 438282 438282 438283 438284 438285 438286 438286 438288 438288 438288 438289 438296 438532 438676 438676 438676 438676 438676 438676 438676 438676 438679 438679 438679 438680 438682 438684 438684 438684 438684 438687 438687 438687 438688 438689 438689 438690 438692 438692 438693 438694 438695 438697 438697 438697 438698 438698 438700 438700 438701 438703 438703 438703 438704 438705 438706 438706 438707 438713 438713 439286 439287 439287 439287 439287 439287 439287 439287 439287 439288 439288 439288 439289 439289 439401 439406 439406 439895 439896 439896 439896 439896 439896 439896 439896 439896 439896 439897 439897 439898 439899 439899 439900 439903 439903 439904 439904 439907 439909 439909 439909 439910 439910 439912 439912 439913 439915 439915 439916 439916 439917 439918 439918 439919 439920 439920 440022 440399 440401 440401 440401 440401 440401 440401 440401 440401 440403 440403 440403 440404 440404 440406 440406 440407 440409 440409 440409 440411 440411 440412 440412 440414 440415 440415 440416 440417 440418 440419 440420 440421 440424 440424 440425 440427 440427 440429 440429 440430 440430 440431 440432 440433 440433 440441 440441 440906 440912 440912 440912 440912 440912 440912 443777 443783 443783 443783 443783 443783 443783 443783 443783 443783 444142 444190 444190 444425 444609 444609 444609 444609 444609 444610 444610 444610 444612 444612 444613 444613 444615 444616 444616 444616 444617 444994 445037 445038 445038 445038 445045 445045 445045 445045 445045 445045 446283 446285 446285 446285 446285 446285 446285 446285 446285 446285 446285 446285 446286 446286 446286 446287 446288 446290 446290 446290 446291 446292 446292 446293 446295 446297 446297 446297 446298 446298 446300 446300 446301 446302 446302 446303 446304 446305 446306 446306 446309 446310 446310 446311 446313 446313 446315 446315 446316 446316 446317 446318 446319 446320 446321 446321 446323 446323 446324 446325 446326 446326 446327 446328 446329 446330 446331 446331 446332 446334 446334 446335 446336 446337 446338 446339 446339 446340 446341 446342 446343 446344 446344 446345 446346 446347 446348 446349 446350 446351 446352 446352 446353 446353 446365 446365 446822 446822 446822 446823 446826 446827 446827 446828 446829 446830 446830 446831 446832 446833 446834 446834 446836 446837 446837 446839 446839 446840 446841 446842 446843 446844 446844 446845 446846 446847 446848 446849 446850 446851 446852 446852 446853 446854 446855 446856 446857 446858 446859 446859 446861 446861 446862 446863 446864 446865 446865 446866 446868 446868 446870 446870 446871 447206 447206 447206 447206 447206 447206 447207 447207 447209 447210 447212 447212 447213 447218 447218 447219 447220 447221 447222 447222 447224 447225 447225 447226 447228 447228 447230 447230 447233 447233 447233 447233 447235 447235 447235 447236 447237 447239 447239 447239 447240 447240 447240 447247 447480 447480 447480 447480 447781 447783 447783 447783 447783 447783 447783 447783 447783 447783 447783 447783 447785 447785 447786 447786 447788 447788 447789 447789 447790 447791 447791 447792 447798 447801 447801 447801 447803 447804 447805 447807 447810 447811 447812 447813 447816 447818 447818 447821 447823 447824 447826 447835 447836 447837 447838 447840 447840 447841 447841 447842 447843 447843 447844 452825 452826 452826 452826 452826 452826 452826 452827 452827 452827 452827 452827 452829 452829 452829 452830 452831 452832 452832 452833 452833 453193 453193 453193 453778 453779 453779 453779 453779 453779 453779 453780 453780 453780 453780 453780 453781 453781 453782 453782 453784 453784 453785 453786 453788 453789 453789 453789 453790 453791 453791 453791 453792 453887 453887 453887 453887 455114 455115 455115 455115 455115 455117 455117 455117 455117 455117 455118 455119 455119 455119 455119 455119 455175 455176 455176 455176 455176 455176 455176 455177 455177 455177 455177 455177 455177 455177 455178 455178 455178 455178 455178 455178 455178 455178 455180 455180 455181 455183 455183 455183 455184 455185 455185 455185 455780 455781 455781 455781 455781 455781 455781 455782 455782 455782 455782 455782 455782 455783 455785 455785 455785 455785 455789 455789 455789 455790 455791 455792 455792 455793 455795 455795 455796 455796 455798 455798 455799 455799 455800 455801 456183 456189 456189 456189 456189 456189 456189 456189 456189 456433 456741 456746 456746 456746 456746 456746 456746 457529 457530 457530 457530 457530 457530 457530 457530 457531 457531 457531 457531 457531 457531 457534 457534 457536 457536 457536 457537 457537 458977 459484 459486 459487 459487 459487 459487 459487 459488 459488 459488 459488 459488 459488 459488 459489 459489 459489 459489 459489 459489 459489 459490 459491 459491 459493 459493 459494 459495 459497 459497 459497 459498 459499 459500 459501 459501 459507 459507 461060 461061 461061 461061 461061 461061 461061 461061 461063 461065 461065 461065 461066 461069 461069 461069 461071 461071 461073 461073 461074 461075 461075 461076 461078 461078 461079 461080 461081 461081 461082 461083 461084 461085 461085 461086 461088 461088 461089 461090 461091 461092 461093 461094 461095 461096 461096 461097 461099 461100 461100 461101 461102 461103 461103 461104 461105 461106 461107 461108 461109 461110 461110 461111 461111 461112 462755 462760 462761 462761 462761 462761 462761 462761 462761 462761 462761 462820 462821 462821 462822 462822 462822 462822 462822 462822 462822 462822 462823 462823 462823 462823 462823 462865 462865 462865 462865 462865 462866 465128 465128 465207 465208 465208 465208 465208 465213 465213 465213 465213 465213 465213 465213 465214 465214 465214 465215 465216 465216 465251 465251 465251 465251 465251 465251 465252 465252 465252 465252 465252 465252 465252 465253 465253 465253 465253 465253 465253 465253 465254 465254 465254 465254 465254 465254 465254 465255 465255 465255 465255 465255 465255 465255 465257 465257 465257 465257 465257 465257 465257 465257 465257 465257 465257 465257 465259 465259 465259 465259 465260 465261 465261 465261 465269 468308 468309 468309 468309 468309 468309 468309 468309 468316 468316 468316 471831 471831 471831 471831 472984 472984 472984 472984 472984 482763 482764 482764 482764 482764 482764 482764 482765 482765 482765 482765 482765 482765 482765 482765 482765 482766 482767 482768 482768 482770 482770 482771 482771 482772 482772 482774 482774 482775 482775 482776 482777 482778 482779 482779 482780 482781 482788 488018 488023 488023 488023 488023 488023 488572 488579 488579 488579 489605 489606 489606 489606 489606 489606 489606 489607 489608 489608 489613 489613 489613 489613 489613 490473 490474 490474 490474 490474 490474 490474 490474 490474 490474 490474 490474 490477 490477 490477 490477 490479 490479 490480 490481 490484 490486 490486 490486 490488 490488 490489 490490 490491 490492 490492 490493 490496 490496 490496 490497 490497 490498 490498 490499 490501 490501 490502 490502 490508 490985 490988 490988 490988 490988 490988 490988 490994 490994 490994 490995 490995 491543 491545 491545 491545 491545 491545 491545 491545 491545 491545 491545 491546 491547 491547 491549 491549 491550 491552 491552 491552 491554 491555 491555 491555 491556 491558 491558 491558 491559 491560 491561 491561 491562 491563 491564 491565 491566 491566 491567 491568 491571 491571 491572 491572 491573 491573 491574 491574 491577 491577 491578 491578 491580 491580 491581 491581 491585 491585 491585 491586 491587 491589 491589 491589 491591 491591 491592 491593 491594 491596 491596 491596 491596 491597 491599 491599 491600 491601 491601 491602 491604 491604 491604 491611 504889 504895 504895 504895 504896 504896 504896 504896 504896 506715 506715 506715 506716 508987 508993 508993 508993 508993 509474 509476 509476 509476 509476 509476 509476 509476 509477 509477 509477 509477 509478 509478 509480 509480 509482 509482 509483 509484 509485 509486 509487 509487 509489 509489 509490 509491 509492 509493 509494 509494 509496 509497 509497 509498 509499 509500 509500 510745 510745 510745 510745 510747 510747 510748 510748 510751 510751 510752 510752 510753 510755 510755 510755 510757 510757 510759 510759 510760 510763 510763 510763 510765 510766 510766 510768 510769 510771 510771 510772 510773 510774 510775 510775 510775 510782 510869 510870 510870 510870 510871 510871 510871 510874 510875 510875 510876 510877 510878 510879 510880 510881 510882 510883 510884 510885 510886 510887 510888 510889 510890 510891 510891 510892 510893 510894 510895 510896 510897 510898 510899 510899 510900 510900 510989 510990 510990 510991 510991 510991 510991 510991 510991 510991 510991 510991 510991 510992 510992 510992 510993 510994 510995 510995 510997 510997 510998 510999 511000 511002 511002 511002 511005 511005 511005 511006 511007 511008 511008 511009 511012 511012 511012 511013 511014 511015 511016 511016 511018 511018 511020 511021 511023 511025 511025 511025 511027 511029 511029 511029 511033 511033 511033 511033 511035 511035 511036 511036 511038 511039 511039 511040 511044 511044 511044 511045 511046 511047 511047 511048 511051 511051 511051 511052 511053 511055 511055 511055 511056 511057 511059 511059 511061 511064 511064 511064 511067 511067 511067 511068 511070 511071 511071 511072 511076 511076 511076 511078 511079 511081 511081 511087 511090 511090 511092 511092 511093 511093 511094 511095 511096 511097 511098 511098 511106 511106 511761 511762 511762 511762 511763 511763 511763 511763 511769 511769 511769 511769 511948 511949 511949 511949 511949 511949 511949 511954 511955 511955 511955 511955 512469 512470 512470 512470 512470 512476 512476 515377 515377 515377 515377 515377 515377 515377 515377 515378 515378 515379 515379 515381 515382 515382 515383 515385 515385 515386 515386 515388 515388 515389 515392 515392 515392 515392 515393 515395 515395 515395 515396 515398 515400 515400 515400 515401 515401 515403 515403 515404 515406 515406 515406 515408 515408 515410 515410 515411 515413 515413 515413 515414 515415 515416 515416 515418 515418 515419 515420 515427 515427 515427 519103 519104 519104 519104 519104 519104 519104 519104 519104 519111 519111 519111 519111 519973 519975 519975 519975 519975 519975 519975 519975 519975 519975 519975 519975 519976 519976 519976 519977 519978 519980 519980 519980 519981 519981 519983 519983 519984 519990 519990 519990 520546 520546 520546 520546 520547 520553 520553 520553 521597 521597 521597 521597 521801 522362 522363 522363 522363 522363 522363 522363 522364 522364 522364 522364 522364 522364 522365 522365 522365 522372 522778 522785 522785 522785 522785 522785 522785 523417 523418 523418 523418 523418 523418 523418 523418 523418 523419 523419 523419 523420 523421 523421 523422 523424 523424 523425 523425 523426 523427 523428 523429 523430 523430 523432 523432 523433 523434 523434 523435 523435 525476 525970 525975 525975 525975 525975 525975 525975 525975 525975 525975 526159 527160 527167 527167 527167 527167 527167 527167 527167 527167 527167 527167 527167 528400 528401 528401 528401 528401 528402 528402 528402 528403 528403 528404 528404 528405 528405 528411 529202 529208 529208 529208 529208 529208 529208 529609 529615 529615 529615 529615 529615 529615 529615 529734 529736 529736 529736 529736 529736 529736 529736 529736;215906 215911 215911 215911 219182 219191 219191 219191 220388 154644 307925 307930 307930 307930 307930 316888 316889 316889 316889 316890 316890 316890 317105 317105 317105 317105 317106 317106 317106 317112 317112 317112 317112 317112 317112 317112 317114 317114 317114 317114 317116 317116 317116 317116 317116 317116 317116 317117 317117 317117 317119 317119 317119 317119 317119 317119 317119 317120 317120 317120 317120 317120 317120 317120 317124 317124 317124 317124 317124 317124 317124 317127 317127 317127 317127 317134 317134 317134 317134 317134 317134 317134 317134 317134 317134 357508 357513 357513 357513 357513 357513 357513 381791 381791 381791 381791 381791 381795 388544 388544 388544 388544 388544 388544 388544 388545 388545 388545 388546 388546 388546 388546 388546 388546 388546 388547 388547 388547 388547 388547 388547 388547 388549 388549 388549 388549 388549 388549 388549 388768 388769 388769 388769 388769 388769 388769 390630 390633 390633 390633 401460 401575 401575 401575 401575 401577 401577 401579 401579 401579 401579 401579 401579 401579 401743 401743 401743 401743 401743 401743 401743 401747 401747 401747 401747 401747 401747 439092 439093 439093 439094 439094 439094 439094 439095 439095 439095 439095 439095 439095 439095 439096 439096 439096 439096 439097 439097 439097 439097 439097 439097 439097 439098 439098 439098 439098 439098 439098 439098 439099 439099 439099 439099 439099 439099 439099 439101 439101 439101 439101 439101 439101 439101 439101 439102 439102 439102 449073 449081 449081 449081 449081 449081 449081 449083 449083 449083 449083 449083 449083 449083 449085 449085 449085 449085 449088 449088 449088 449088 449088 449088 449089 449090 449090 449090 449090 449090 449090 449090 449091 449091 449091 449093 449094 449094 449094 449094 449094 449094 449095 449095 449095 449095 449095 449095 449095 449096 449096 449096 449096 449096 449096 449096 449098 449098 449098 449098 449098 449098 449098 449099 449100 449100 449100 449100 449100 449100 449102 449102 449102 449102 449102 449102 449102 449108 449108 449108 449108 554240 554241 554241 554241 554241 554241 554241 554243 554243 554243 554243 554243 554243 554243 554246 554246 554246 554246 554246 589122 589124 589124 589124 589124 589124 589124 595900 595901 595902 595902 595902 595902 595902 595904 595904 595904 595904 602041 602042 602042 602042 602042 602043 602043 602043 602043 602043 602043 602044 602044 602044 602044 602044 602044 602044 602046 602046 602046 602046 602046 602046 602046 602264 602264 602264 602265 602265 602265 602265 602265 602265 602265 602319 602319 602319 602319 602319 602319 602319 602327 602327 602327 602327 602327 602327 602327 602483 602483 602483 602483 602483 602483 602483 602492 602492 602492 602492 602493 602493 602493 602494 602495 602495 602495 602495 602495 602495 602497 602497 602497 602497 602497 602497 602497 602501 602501 602501 602501 602501 602501 602501 602502 602502 602502 602502 602502 602502 602502 602508 602508 602508 602508 602508 613424 613426 613426 613426 613426 613426 613426 613427 613427 613427 613427 613427 613427 613427 613428 613428 613428 613428 613428 613428 613428 613430 613430 613430 613430 613430 613430 613430 613430 613430 613430 613430 613430 639177 639177 639177 639177 639177 639177 668521 668521 668521 668521 668521 668521 668521 668522 668522 668522 668522 668522 668522 668522 668523 668523 668523 668524 668524 668524 668524 668524 668524 668524 668524 668524 668524 668524 668524 668524 668524 681007 681009 681009 681009 681009 681010 681010 681010 681010 681010 681011 681014 681014 681014 681014 681014 681014 681014 681014 681014 681014 712345 712346 712346 712346 712346 712346 712346 712350 712350 712350 712350 712353 712353 712353 712353 712353 712353 712353 712353 712353 712353 712360 712360 712360 724511 724512 724512 724512 724512 724513 724513 724513 724513 724513 724513 724513 724513 724514 724570 724570 724570 724570 724570 724570 724570 724797 724797 724797 724797 724797 724797 724797 724798 724798 724798 724798 724799 724799 724799 724801 724801 724801 724801 724801 724801 724801 724807 724807 724807 724808 724808 724808 724808 724808 724808 753592 753592 753592 753593 753593 753593 753593 758655 758656 758656 758656 758656 758656 758656 758657 758657 758657 758657 758657 758657 758657 758658 758658 758658 758658 758658 758658 758658 758659 758659 758659 758659 758660 758660 758660 758776 758776 758776 758776 758776 758776 758776 758894 758894 758894 758894 758894 758894 758894 758896 758896 758896 758896 758903 758903 758903 758903 758903 758903 758903 758903 758903 758903 758906 770241 770471 770471 770471 770471 770471 770471 770473 770473 770473 770473 770473 770473 770473 770475 770475 770475 770475 770475 770475 770475 770478 770478 770478 770478 770478 770478 770478 770484 770484 770484 770484 770484 770484 770484 770484 770484 844381 844382 851496 851499 851499 851499 851499 851499 868146 868149 868149 868149 868149 868149 868149 868327 868327 868327 868327 868328 868328 868328 868328 868328 868328 868328 922380 922381 922381 922381 922381 922604 922604 922604 922604 922604 922605 922605 922605 922605 935060 935062 935062 935062 935062 935062 935062 935063 935063 935063 935063 935063 935063 935063 935064 935064 935064 935064 935285 935285 935285 935285 935285 935285 935285 935345 935345 935345 935345 935346 935346 974355 974360 974360 1035385 1035386 1035386 1035386 1035386 1035386 1035386 1035388 1035388 1035388 1035388 1035388 1035388 1035388 1035389 1035389 1035389 1035389 1035389 1035389 1035389 1035392 1035392 1035392 1035392 1035392 1035392 1035392 1035395 1035395 1035395 1035395 1035395 1035395 1035395 1035402 1035402 1035402 1035402 1051330 1058075 1058081 1058081 1058081 1058082 1058082 1058082 1071529 1071530 1071530 1071530 1071530 1071531 1071532 1071532 1071532 1071532 1071532 1071532 1071532 1071533 1071539 1071539 1071539 1071539 1071539 1071539 1071539 1071540 1071540 1071540 1071540 1071540 1071540 1071540 1071541 1071542 1071542 1071542 1071542 1071542 1071542 1071544 1071544 1071544 1071544 1071548 1071548 1071548 1071548 1071548 1071548 1071548 1071553 1071553 1071553 1071553 1071553 1071553 1071553 1071554 1071554 1071555 1071555 1071555 1071555 1071555 1071555 1071555 1071555 1071556 1071556 1071556 1071556 1071556 1071556 1071556 1071557 1071557 1071557 1071557 1071557 1071557 1071557 1071558 1071558 1071558 1071558 1071558 1071558 1071558 1071559 1071559 1071559 1071559 1071559 1071559 1071559 1071560 1071560 1071560 1071560 1071560 1071560 1071560 1071561 1071561 1071561 1071561 1071561 1071561 1071561 1071562 1071562 1071562 1071562 1071562 1071563 1071563 1071570 1071570 1071570 1071570 1071570 1071570 1071570 1071570 1071570 1071570 1071570 1112716 1112717 1112717 1112717 1112717 1112718 1112718 1112718 1112718 1112718 1112718 1112719 1112719 1112719 1112719 1112719 1112719 1112719 1112720 1112720 1112720 1112720 1112720 1112720 1112720 1112722 1112722 1112722 1112722 1112722 1112722 1112722 1112723 1112723 1112723 1112839 1112839 1112839 1112840 1112840 1112840 1112840 1112842 1112842 1112842 1112842 1112842 1112842 1112842 1112844 1112844 1112844 1112844 1112844 1112844 1112844 1112901 1112901 1112901 1112901 1112907 1112907 1112907 1112907 1112907 1112907 1112907 1112907 1112907 1112907 1117096 1117097 1117097 1117097 1117097 1117098 1117098 1117266 1117266 1117266 1117267 1117267 1117267 1117267 1117271 1117271 1117272 1117272 1117272 1117272 1117272 1117272 1117272 1153061 1153286 1153286 1153286 1153286 1153288 1153288 1153288 1153288 1153288 1153288 1153290 1153290 1153290 1153290 1153290 1153290 1153290 1153292 1153292 1153292 1153292 1153292 1153292 1153292 1153293 1153293 1153293 1153294 1153294 1153294 1153294 1153294 1153294 1153294 1153295 1153295 1153295 1153295 1153295 1153295 1153295 1153296 1153297 1153297 1153297 1153297 1153297 1153297 1153302 1153302 1153302 1153302 1153302 1153303 1153303 1153303 1153303 1153303 1153303 1263291 1275391 1275392 1275392 1275392 1275392 1275394 1275394 1275616 1275616 1275616 1275616 1275616 1275616 1275616 1275621 1275621 1275621 1275621 1275621 1275621 1275621 1275623 1275623 1275623 1275623 1275623 1275623 1275623 1275624 1275624 1275624 1275624 1275625 1275625 1275625 1275625 1275625 1275625 1275625 1275798 1275798 1275798 1275798 1275798 1275798 1275798 1275801 1275801 1275801 1275801 1275801 1275801 1275801 1275806 1275806 1275806 1275815 1275815 1275815 1275815 1275815 1275815 1275815 1275823 1275823 1275823 1275823 1275823 1275823 1275823 1275823 1299728 1299730 1299730 1299730 1299730 1299730 1299730 1300124 1300124 1300124 1300124 1300124 1300124 1300124 1300126 1300126 1300126 1300126 1300129 1300129 1300129 1300129 1300129 1300129 1300129 1300132 1300132 1300132 1300138 1300138 1300139 1300139 1300139 1300139 1300139 1300139 1300139 1300139 1300139 1300139 1300139 1300139 1300140 1351982 1351982 1351982 1366688 1434811 1434811 1434812 1434812 1434812 1434812 1434812 1434812 1434812 1434812 1434813 1434813 1434813 1434813 1434818 1434818 1434818 1434818 1434818 1434818 1434818 1434818 1434818 1434818 1434818 1482447 1482449 1482450 1482450 1515001 1515012 1515012 1515012 1515012 1553161 1553161 1561521 1561524 1561524 1561524 1561524 1561524 1561524 1561524 1561524 1561524 1574521 1574521 1574521 1730701 1730816 1730816 1730816 1730816 1730816 1730816 1731095 1731095 1731095 1731095 1731095 1731095 1731095 1731096 1731096 1731097 1731097 1731097 1731097 1731097 1731097 1731097 1731097 1731098 1731098 1731098 1731098 1731099 1731099 1731100 1731100 1738097 1738100 1738100 1738100 1738100 1743058 1743061 1743061 1743061 1743061 1743061 1743061 1743232 1743232 1743232 1743232 1743232 1743232 1743232 1743236 1743236 1743236 1743237 1743357 1743357 1743357 1743357 1743357 1743357 1743357 1750471 1750472 1750472 1750472 1750472 1750472 1750472 1750473 1750473 1750473 1750473 1750473 1750473 1750473 1750474 1750475 1750475 1750475 1750475 1750475 1750475 1750476 1750476 1750477 1750477 1750477 1750477 1750477 1750647 1750647 1750647 1750647 1750650 1750650 1750650 1750707 1750707 1750707 1750707 1750707 1750707 1750707 1750711 1750711 1750711 1750711 1750711 1750711 1750711 1750711 1750711 1750711 1750711 1750880 1774243 1774245 1774245 1774245 1774245 1774526 1774526 1774526 1774526 1774526 1774526 1774527 1774527 1774527 1774527 1774527 1774527 1774527 1774529 1774529 1774529 1774531 1774531 1774531 1774531 1774531 1774531 1774531 1774532 1774532 1774532 1774532 1774532 1774532 1774532 1774533 1774533 1774533 1774533 1774533 1774533 1774533 1774538 1774538 1774538 1774538 1774538 1774538 1774538 1774538 1774538 1794572 1794575 81178 81180 84109 84110 84110 84110 84110 84110 84110 84110 84110 84110 84110 84110 84111 84111 84113 84113 84114 84115 84116 84116 84118 84118 84121 84122 84123 84124 84125 84126 84127 84127 84128 84129 84129 84136 84136 86281 86281 86281 86281 86281 87590 87591 87591 87591 87595 87595 87595 87595 87598 87598 87599 87599 87600 87602 87602 87602 87605 87606 87607 87607 87609 87609 87610 87611 87613 87613 87614 87614 87615 87616 87617 87618 87619 87620 87620 87621 87622 87622 87629 87629 89127 89129 89129 89129 89129 89129 89129 89129 89129 89129 89129 89129 89131 89131 89132 89132 89135 89135 89136 89136 89137 89139 89139 89139 89141 89141 89141 89142 89148 89497 89955 89956 89956 89956 89956 89956 89956 89956 89957 89957 89958 89958 89959 89959 89960 89961 89962 89963 89964 89964 89966 89967 89967 89968 89970 89970 89972 89972 89973 89974 89975 89976 89977 89978 89979 89979 89981 89982 89983 89983 89986 89987 89988 89989 89990 89991 89992 89993 89993 89995 89995 89996 89997 89998 89999 90000 90001 90002 90003 90004 90005 90006 90007 90007 90008 90009 90015 90015 90368 90370 90370 90370 90370 90370 90370 90370 90370 90370 90370 90370 90371 90373 90373 90375 90376 90377 90377 90380 90382 90382 90383 90384 90385 90386 90387 90388 90389 90389 90396 90396 91250 91251 91251 91251 91437 91437 92212 92213 92213 92213 92213 92213 92214 92214 92214 92215 92216 92216 92218 92219 92221 92221 92222 92223 92223 93618 93957 93957 93957 93957 93959 93966 94385 94392 94392 94392 94392 94392 94392 94392 95962 95963 95963 95963 95963 95965 95965 95965 95965 95965 95965 95965 95968 95970 95970 95970 95972 95972 95972 95973 95974 95976 95976 95976 95978 95978 95978 95979 95980 95981 95981 95982 95984 95984 95986 95986 95987 95988 95988 95989 95991 95991 95991 95992 95993 95993 96497 96497 96497 96497 96497 96497 96498 96498 96498 96500 96502 96502 96503 96504 96505 96505 96507 96507 96508 96509 96510 96511 96511 96512 96514 96514 96515 96516 96517 96518 96519 96520 96520 96522 96522 96523 96524 96525 96526 96527 96528 96529 96530 96531 96531 96532 96532 96533 97158 97159 97159 97160 97160 97160 97160 97161 97161 97161 97161 97161 97161 97161 97163 97163 97164 97165 97165 97165 97166 98480 98481 98481 98481 98481 98481 98481 98481 98481 98481 98482 98482 98482 99441 99443 99443 99443 99443 99443 99443 99443 99444 99446 99446 99446 99450 99450 99451 99451 99453 99455 99455 99455 99456 99457 99458 99458 99460 99462 99462 99462 99464 99464 99465 99465 99466 99467 99467 99468 99469 99469 99470 99746 99749 99749 99749 99749 99749 99749 99749 99749 99749 99749 99749 99749 100213 100219 100219 100219 100682 100684 100684 100684 100684 100684 100684 100684 100684 100685 100685 100685 101637 101648 101791 101792 101792 101792 101792 101792 101792 101792 101792 101793 101793 101793 101793 101794 101794 101795 101796 101798 101798 101799 101799 101800 101801 101802 101802 101804 101804 101806 101806 101807 101808 101808 101809 101810 101811 101812 101812 101816 101816 101817 101818 101819 101821 101821 101821 101822 101824 101824 101824 101825 101826 101826 101827 101829 101829 101831 101831 101832 101833 101833 101834 101836 101838 101838 101838 101839 101840 101840 101841 101843 101843 101844 101844 101846 101846 101847 101848 101849 101850 101851 101851 101853 101853 101854 101855 101856 101858 101858 101859 101861 101861 101864 101864 101866 101866 101869 101876 101876 101876 102080 102080 102080 102080 102082 102082 102082 102082 102083 102084 102084 102085 102087 102087 102091 102091 102092 102092 102093 102094 102095 102096 102097 102097 102098 102098 102099 103216 103216 103216 103217 103219 103219 103219 103220 103222 103222 103224 103224 103225 103227 103227 103227 103228 103229 103230 103230 103232 103233 103233 103233 103239 104766 104767 104767 104767 104767 104767 104767 104767 104767 104768 104768 104769 104770 104771 104771 104772 104775 104775 104776 104776 104777 104779 104779 104779 104782 104782 104782 104782 104784 104785 104785 104786 104787 104788 104789 104789 104790 104791 104791 104792 104794 104794 104796 104796 104797 104797 104798 104799 104802 104803 104804 104804 104806 104806 104807 104807 104809 104809 104810 104811 104813 104813 104814 104814 104816 104816 104817 104817 104824 104824 106161 106161 106161 106161 106289 106291 106291 106291 106291 106291 106291 106291 106292 106294 106294 106295 106297 106297 106298 106299 106302 106302 106309 106310 106311 106312 106312 106313 106316 106316 106316 106316 106318 106319 106319 106319 106322 106322 106322 106322 106323 106324 106325 106325 106327 106327 106328 106328 106334 106719 106720 106720 106720 106720 106720 106720 106720 106722 106723 106723 106724 106725 106727 106727 106731 106732 106733 106734 106734 106735 106736 106737 106738 106739 106741 106741 106742 106742 106743 106744 106744 106745 106745 106746 108485 108487 108487 108487 108487 108487 108487 108487 108488 108488 108488 108488 108490 108490 108491 108491 108492 108493 108493 108495 108496 108496 108497 108497 108499 108499 108500 108502 109335 109384 109384 110725 111052 111094 111094 111094 111094 111095 111095 111095 111095 111095 111095 111097 111097 111097 111097 111097 111097 111097 111098 111098 111098 111099 111099 111099 111099 111099 111099 111099 111099 111099 111099 111099 111105 111105 111105 111105 111105 111408 111409 111409 111409 111410 111410 111410 111410 111412 111413 111414 111414 111415 111416 111416 115101 115108 115108 115108 115108 115108 115108 115209 115214 115214 115214 115372 115373 115373 115373 115373 115373 115373 115373 115373 115373 115373 115374 115374 115374 115375 115375 115377 115377 115377 115377 115378 115380 115380 115380 115380 115384 115386 115386 115387 115387 115388 115389 115389 115390 115391 115391 115392 115392 115393 115394 115396 115396 115397 115397 115399 115400 115400 115400 115403 115403 115403 115403 115404 115408 115408 115408 115408 115408 115409 115410 115411 115411 115411 115412 115413 115413 115414 115416 115416 115417 115418 115420 115420 115420 115420 115421 115423 115423 115423 115424 115426 115426 115427 115427 115430 115430 115430 115432 115434 115434 115436 115436 115437 115438 115438 115439 115441 115441 115442 115442 115443 115444 115444 115450 116377 116378 116378 116378 116378 116378 116378 116378 116380 116381 116383 116383 116384 116385 116385 116386 116388 116390 116390 116390 116391 116391 116392 116392 116969 116973 116973 116973 116973 117014 117014 117014 117014 117016 117016 117016 117676 117676 117676 117676 117676 117682 117682 118217 118223 118223 118223 118223 118223 118223 118271 118272 118272 118272 118272 118273 118273 118273 118273 118273 118273 118273 118276 118279 118279 118279 118280 118531 118531 118531 118531 125999 126005 126005 126005 126005 127311 127313 127313 127313 127313 127313 127313 127313 127315 127315 127315 127316 127317 127319 127319 127319 127321 127321 127321 127322 127323 127324 127324 127325 127328 127328 127328 127328 127329 127331 127331 127331 127332 127338 127338 127739 129099 129177 129177 129177 129177 129179 129180 129180 129181 129182 129182 129183 129183 129185 129185 129186 129187 129188 129188 129194 129194 129670 131028 131028 131028 131028 131028 131028 131951 131951 131951 131951 131952 131952 131953 131953 131953 131954 131954 132458 133974 133975 133975 133975 133975 133977 133977 133977 133977 133977 133977 133977 133977 133978 133978 133979 133980 133980 133980 133981 133987 134572 134573 134573 134573 134573 134574 134574 134574 134574 134574 134574 134574 134574 134574 134574 134575 134577 134577 134578 134578 134581 134581 134582 134582 134583 134585 134585 134585 134586 134587 134588 134588 134590 134591 134591 134592 134593 134594 134595 134595 134597 134597 134598 134599 134602 134603 134603 134604 134605 134606 134606 134607 135263 135265 135265 135265 135265 135265 135265 135265 135265 135401 135401 135401 135401 135403 135403 135403 136748 136753 136753 136753 136753 136753 136753 136753 136753 137636 137638 137638 137638 137638 137640 137640 137640 137640 137640 137640 137640 137640 137645 137645 137645 137645 141526 141526 141526 141528 141528 141529 141529 141532 141534 141534 141536 141536 141537 141537 141538 141539 141541 141541 141542 141543 141545 141545 141545 141546 141547 141548 141548 141549 141551 141551 141553 141553 141554 141555 141556 141556 141557 141558 141559 141561 141561 141562 141562 141563 141564 141565 141566 141567 141568 141569 141569 141571 141571 141572 141573 141574 141575 141575 141578 141578 141578 141579 141580 141583 141584 141584 141585 141586 141586 141586 147222 147223 147223 147223 147223 147223 147223 147229 147229 147229 147229 147229 147229 147229 147229 147229 149240 149240 149241 149241 149244 149244 149244 149245 149247 149247 149247 149247 149254 149462 149462 149462 149462 149467 149469 149469 149470 149471 149473 149473 149474 149477 149485 149485 149485 149486 149486 149487 149488 149490 149490 149490 149491 149492 149493 149493 149494 149494 149495 149724 149725 149725 149725 149725 149725 149725 149725 149726 149726 149726 149727 149728 149729 149729 149730 149732 149732 149733 149734 149735 149736 149737 149738 149739 149739 149740 149741 149744 149745 149745 149745 150925 150926 150926 150926 150926 150927 150927 150927 150927 150927 150927 154265 154271 154271 154271 154271 154271 154271 154611 154612 154612 154612 154612 154612 154612 154612 154612 154619 154619 154619 154619 154619 155937 155938 155938 155938 155938 155938 155938 155938 155938 155938 155938 155939 155942 155942 155942 156267 156687 156693 156693 156693 156693 156693 156693 156943 156947 156947 156947 156947 156947 156947 156947 157733 157735 157735 157735 157735 157735 157735 157735 157741 157741 157741 157741 158459 158465 158465 158465 158465 158465 158465 158472 158472 159746 159753 159753 159753 159753 159753 159753 159753 160261 160266 160266 160266 160669 160670 160670 160670 160671 160671 160671 160671 160671 160671 160671 160671 160671 160671 160672 160673 160674 160675 160675 160676 160679 160679 160679 160680 160681 160683 160683 160683 160684 160685 160685 160686 160687 160689 160690 160690 160692 160693 160694 160694 160696 160698 160698 160698 160698 160699 160701 160701 160702 160703 160703 160704 160706 160706 160707 160707 160708 160709 160710 160711 160713 160713 160714 160714 160716 160716 160717 160718 160719 160720 160720 160721 160723 160723 160724 160725 160726 160726 160727 160728 160729 160730 160731 160732 160732 160740 163549 163550 163550 163550 163550 163550 163550 163550 163550 163550 163551 163551 163553 163554 163555 163556 163557 163557 163558 163558 163559 163560 163561 163562 163572 163572 163580 163580 163580 163580 163580 163581 163581 163581 163581 165741 165742 165742 165742 165742 165742 165742 165742 165743 165743 165744 165744 165744 165745 169454 169455 169455 169455 169455 169455 179882 179883 179883 179883 179884 179885 179892 179893 179895 179896 179897 179897 179898 179899 179900 179900 179908 187570 187576 187576 187576 187576 187576 187576 187576 189307 189308 189308 189308 189308 189308 189308 189309 189309 189309 189309 189309 189309 189309 189309 189310 189311 189312 189313 189314 189315 189315 189317 189317 189318 189319 189320 189321 189322 189322 189323 189323 189324 190007 190008 190008 190008 190008 190009 190009 190009 190009 190009 190009 190009 190009 190009 190009 190009 190009 190010 190010 190011 190014 190014 190014 190014 190016 190016 190017 190018 190020 190020 190020 190021 190022 190024 190024 190024 190025 190026 190027 190027 190029 190030 190030 190031 190032 190032 190033 190033 190041 190041 190825 190831 190831 190831 190831 190831 190831 190864 190865 190865 190865 190865 190865 190865 190865 190865 190866 190866 190867 190868 190869 190870 190870 190872 190872 190873 190874 190875 190876 190876 190877 190879 190879 190881 190881 190885 190887 190887 190887 190890 190890 190892 190892 190893 190895 190895 190895 190896 190903 193069 193075 193075 193075 193075 193075 193075 193075 193075 193075 193671 193672 193672 193672 193672 193672 193672 193677 193677 193677 193677 193677 193677 194517 194523 194523 194523 194523 195338 195338 195338 195338 195370 195371 195371 195371 195371 195371 195371 195371 195371 195371 195372 195372 195374 195375 195376 195377 195379 195381 195381 195381 195382 195383 195384 195384 195385 195391 195391 196506 196507 196507 196507 196507 196507 196508 196513 196513 196513 196513 196513 196513 197082 197087 197087 199624 199625 199625 199625 199625 199625 199625 199625 199626 199626 199626 199626 199627 199627 199627 199627 199627 200668 200668 200668 200668 210805 210806 210806 210806 210806 210806 210806 210806 210806 210806 210806 210806 210807 210808 210808 210809 210810 210812 210812 210812 210815 210815 210816 210816 210817 210819 210819 210819 210820 210821 210821 210822 210823 210824 210825 210826 210827 210827 210829 210829 210830 210831 210832 210833 210834 210834 210835 210837 210837 210838 210839 210840 210841 210842 210842 210843 210844 210845 210846 210847 210848 210848 210850 210850 210852 210853 210853 211774 211775 211775 211775 211775 211775 211775 211776 211776 211776 211776 211776 211777 211777 211778 211779 211780 211781 211781 211782 211784 211784 211785 211785 211786 211788 211789 211789 211789 211790 211792 211792 211793 211794 211794 211795 211797 211798 211799 211799 211799 211800 211800 211801 211803 211803 211806 211806 211806 211807 211807 211808 211810 211810 211811 211811 211816 211816 211816 211816 211818 211818 211819 211819 211821 211822 211822 211823 211825 211825 211826 211826 211827 211829 211829 211829 211830 211830 211836 214299 214301 214301 214301 214301 214301 214301 214304 214305 214305 214305 214305 214305 214305 214305 214305 214306 214306 214308 214308 214309 214311 214311 214311 214312 214313 214314 214314 214316 214317 214317 214318 214320 214320 214321 214321 214323 214325 214325 214325 214326 214326 214328 214328 214329 214331 214331 214331 214332 214333 214334 214335 214336 214337 214337 214338 214342 214342 214343 214343 214344 214346 214346 214346 214347 214348 214349 214349 214349 214357 215020 215020 215020 215020 215020 215020 215020 215129 215131 215131 215131 215131 215131 215131 215131 215131 215131 215131 215131 215132 215132 215134 215134 215135 215137 215137 215137 215138 215139 215140 215142 215142 215143 215144 215145 215146 215146 215146 215147 217296 217299 217299 217299 217299 217299 217299 217300 217300 217300 217300 217300 217300 217300 217300 217301 217301 217303 217303 217304 217304 217305 217306 217309 217309 217310 217310 217310 217801 217802 217802 217802 217802 217802 217802 217802 217802 217802 217802 217808 217808 217808 218354 218355 218355 218355 218355 218355 218355 218355 218355 218355 218356 218356 218357 218358 218359 218360 218361 218362 218363 218364 218364 218365 218367 218367 218367 218368 218368 220131 220137 220137 220137 220137 220137 220137 220137 220210 220259 220259 220259 220835 220841 220841 220841 220841 220841 221938 221987 222601 222602 222602 222602 222602 222603 222603 222603 222603 222603 222603 222603 222607 222607 222608 222608 222610 222611 222611 222612 222614 222614 222615 222615 222615 222622 222622 223296 223297 223297 223297 223297 223297 223297 223297 223298 223298 223298 223298 223300 223302 223302 223302 223303 223304 223304 223305 223308 223308 223308 223309 223310 223311 223311 223312 223314 223314 223316 223316 223317 223318 223318 223318 223319 224296 224297 224297 224297 224297 224297 224297 224297 224297 224298 224298 224298 224298 224299 224299 224300 224303 224303 224303 224304 224305 224306 224306 224307 224308 224308 224308 225181 225182 225182 225182 225182 225182 225182 225182 225182 225182 225182 225183 225183 225183 225183 225184 225185 225186 225186 225187 225189 225189 225189 225189 225293 225295 225295 225295 225295 225295 225295 225295 225295 225295 225295 225295 225297 225297 225298 225298 225300 225302 225302 225302 225303 225303 225305 225305 225306 225308 225308 225308 225310 225310 225313 225313 225315 225315 225316 225317 225318 225319 225320 225320 225322 225322 225323 225324 225325 225327 225327 225329 225330 225330 225331 225331 225333 225335 225335 225335 225336 225337 225338 225338 225340 225341 225341 225342 225343 225344 225345 225345 225347 225348 225348 225349 225355 225355 227295 227296 227296 227296 227296 227296 227296 227296 227296 227296 227296 227302 227302 228045 228046 228046 228046 228046 228046 228046 228046 228046 228047 228047 228047 228048 228048 228050 228050 228051 228052 228052 228053 228055 228055 228056 228057 228058 228059 228059 228060 228062 228062 228063 228064 228065 228066 228066 228067 228068 228068 228068 228872 228873 228873 228873 228873 228873 228873 228874 228874 228874 228874 228874 228874 228874 228875 228876 228877 228879 228879 228879 228880 228881 228882 228882 228884 228884 228885 228886 228887 228888 228889 228889 228891 228892 228892 228893 228895 228895 228896 228896 228899 228899 228900 228901 228902 228903 228904 228904 228905 228906 228906 228906 229296 229297 229297 229297 229297 229297 229297 229297 229297 229297 229297 229297 229298 229299 229299 229301 229302 229302 229303 229304 229306 229306 229309 229309 229311 229312 229312 229313 229314 229315 229316 229316 229317 229318 229319 229320 229321 229322 229323 229323 229324 229326 229327 229327 229327 229328 229328 233288 233290 233290 233290 233291 233291 233291 233291 233291 233291 233291 233291 233291 233291 233291 233291 233292 233293 233293 233295 233296 233296 233297 233297 233298 233299 233299 235511 235513 235513 235513 235513 235513 235513 235514 235514 235514 235514 235514 235514 235514 235514 235514 235514 235514 235514 235515 235516 235518 235518 235518 235520 235520 235521 235521 235522 235524 235524 235524 235525 235526 235526 235526 235926 235930 235931 236286 236288 236288 236288 236288 236288 236288 236288 236288 236288 236288 236289 236289 236289 236289 236289 236291 236291 236292 236292 236292 236293 238276 238281 238281 238281 238281 241078 241079 241079 241079 241079 241079 241079 241079 241079 241079 241079 241080 241081 241081 241082 241082 241085 241085 241086 241086 241086 241087 241626 241627 241627 241627 241627 241628 241628 241628 241628 241628 241628 241628 241628 241628 241636 241636 241636 241636 247661 247661 247662 247662 247665 247665 247666 247667 247669 247669 247672 247672 247673 247674 247676 247682 247683 247685 247687 247687 247688 247689 247690 247690 247692 247692 247694 247694 247695 247695 247696 247697 247698 247699 247699 247700 247702 247702 247703 247704 247705 247706 247706 247707 247709 247709 247709 247709 248194 248195 248195 248195 248195 248195 248195 248196 248196 248196 248196 248196 248197 248199 248199 248199 248199 248200 248200 248368 248369 248369 248369 248369 248369 248369 248369 248369 248369 248370 248370 248371 248372 248372 248373 248375 248375 248376 248377 248378 248379 248380 248382 248383 248384 248384 248386 248386 248393 248393 249369 249374 249374 249374 249374 250644 250644 250644 250644 251192 251192 251192 251192 251192 252091 252102 252380 252380 252381 252381 252381 252382 252382 252383 252383 252384 252384 252384 252391 252866 252866 252866 252866 252867 252867 252868 252868 252868 252868 252870 252870 252871 252871 252872 252873 252874 252875 252875 252876 252878 252878 252879 252880 252881 252883 252884 252885 252887 252887 252888 252888 252889 252890 252890 252891 252893 252893 252894 252894 252896 252896 252897 252898 252899 252899 252901 252901 252903 252903 252903 252904 252906 252906 252906 252907 252909 252909 252911 252911 252912 252912 252913 252914 252916 252916 252917 252917 252918 252919 252920 252921 252922 252922 252924 252924 252925 252926 252926 252927 252930 252930 252933 252934 252935 252935 252935 252935 252936 252936 254618 254619 254619 254619 254619 254619 254619 254620 254621 254621 254621 254622 254624 254624 254626 254626 254627 254629 254629 254629 254630 254630 254632 254632 254633 254635 254635 254635 254636 254637 254638 254639 254640 254643 254643 254643 254644 254644 254645 254645 254646 254647 254647 254647 255501 255554 255555 255556 255556 255556 255557 255557 255557 255557 255557 255557 255557 255557 255558 255558 255560 255561 255561 255562 255563 255564 255565 255565 255566 255568 255570 255570 255570 255572 255572 255574 255574 255576 255576 255576 255577 255579 255579 255580 255580 255580 255590 255590 257320 257320 257321 257321 257321 257322 257322 257324 257326 257326 257328 257328 257335 257336 257336 257337 257339 257340 257341 257341 257343 257343 257343 257344 257346 257348 257348 257348 257349 257351 257351 257351 257352 257352 257353 257354 257354 257355 257355 258149 258151 258151 258151 258151 258151 258151 258152 258152 258152 258152 258152 258152 258152 258152 258152 258153 258157 258157 258158 258159 258160 258161 258163 258163 258164 258165 258166 258166 258167 258168 258170 258170 258171 258172 258173 258174 258175 258176 258177 258177 258178 258179 258180 258181 258182 258182 258183 258184 258185 258186 258187 258188 258189 258190 258190 258191 258210 258210 258210 258210 258210 258210 258211 258211 258211 258211 258211 258211 258211 258212 258212 258212 258212 258212 258212 258212 258212 258213 258213 258213 258215 258215 258216 258217 258218 258218 258219 258220 258222 258222 258223 258223 258225 258225 258226 258227 258228 258228 258236 258236 260813 260819 260819 260819 260819 260819 260819 260819 260876 260876 260876 260876 260876 260876 260876 260876 260877 260878 260878 260878 260881 260881 260882 260882 260883 260884 260884 260885 260887 260887 260888 260888 260890 260892 260892 260892 260894 260895 260895 260895 260896 260898 260898 260898 260900 260900 260901 260901 260903 260905 260905 260905 260906 260907 260908 260908 260909 260911 260911 260912 260914 260914 260914 260915 260916 260917 260917 260917 260918 260918 261728 264307 264309 264309 264309 264309 264309 264309 264309 264311 264313 264313 264313 264315 264316 264316 264316 264318 264318 264319 264319 264322 264322 264323 264324 264325 264327 264327 264327 264328 264329 264329 264329 264330 265246 265247 265247 265247 265247 265247 265247 265247 265248 265249 265249 265250 265252 265252 265254 265254 265255 265256 265256 265257 265259 265259 265260 265260 265263 265263 265263 265264 265265 265265 265265 265272 266352 266352 266352 266352 266352 266352 266352 266352 266354 266354 266354 266354 266357 266358 266358 266358 266359 266359 266360 266361 266363 266364 266364 266364 266366 266366 266368 266368 266369 266371 266371 266372 266373 266373 266374 266374 268430 268432 268432 268432 268432 268432 268432 268432 268432 268432 268433 268433 268434 268434 268435 268436 268437 268437 269508 269509 269509 269509 269509 269509 269510 269510 269510 269511 269512 269513 269514 269515 269515 269515 269516 269516 269937 269938 269938 269938 269938 269938 269938 269938 269938 269938 269938 269938 269938 269938 269939 269939 269941 269942 269942 269943 269945 269945 269946 269946 269948 269948 269949 269950 269952 269953 269954 269954 269954 269955 269955 269956 269958 269960 269960 269960 269961 269962 269962 269963 269965 269965 269966 269966 269969 269970 269970 269970 269971 269978 270312 270313 270313 270313 270313 270314 270314 270314 270314 270314 270314 270314 270314 270316 270316 270316 270318 270318 270319 270319 270319 271328 271329 271329 271329 271329 271330 271330 271335 271335 271335 271335 271335 271335 271335 271335 271335 271335 271679 271681 271681 271681 271681 271681 271681 271681 271681 271681 271681 271681 271682 271682 271684 271684 271685 271686 271687 271687 271689 271689 271690 271691 271692 271693 271693 271694 271697 271697 271698 271698 271699 271700 271700 271701 271703 271703 271704 271705 271705 271711 271711 271826 271831 271831 271831 271831 271831 271831 274290 274290 274290 274290 274290 274291 274291 274291 274292 274293 274294 274294 274296 274297 274298 274298 274304 274305 274474 274476 274476 274476 274476 274476 274476 274476 274476 274476 274476 274476 274478 274480 274480 274480 274481 274482 274482 274483 274485 274485 274486 274486 274488 274489 274489 274490 274492 274492 274492 274492 274493 274493 275436 276019 276025 276025 276025 276025 276025 276025 278708 278709 278709 278709 278709 278710 278711 278711 278711 278711 278711 278711 278712 278712 278712 278712 278712 278714 278714 278714 278716 278717 278717 278717 278719 278719 278720 278720 278723 278723 278723 278724 278725 278727 278727 278727 278730 278730 278730 278731 278738 278738 278738 278738 280087 280094 280094 280927 280933 280933 280933 280933 280933 280933 280933 282615 285461 285461 285461 285461 285461 285875 285875 285875 285920 285920 285920 285920 290296 290301 290301 290301 290301 290808 290808 290808 290808 290814 290814 290815 291377 291379 291379 291379 291379 291379 291379 291379 291379 291379 291379 291379 291380 291382 291382 291383 291385 291386 291386 291388 291390 291391 291391 291393 291394 291395 291395 291397 291397 291398 291399 291400 291401 291402 291402 291403 291404 291405 291406 291407 291408 291408 291409 291410 291411 291412 291413 291414 291415 291415 291416 291416 291416 293197 293202 293202 293202 293202 295533 295533 295533 295958 295964 295964 295964 295964 295964 295964 295964 296240 296240 296240 296240 296240 296240 296240 296241 296242 296243 296243 296244 296246 296246 296247 296247 296248 296249 296249 296250 296255 296255 296256 296256 296257 296258 296258 296259 296261 296261 296263 296263 296264 296265 296265 296266 296267 296268 296269 296269 296271 296271 296272 296272 296274 296274 296275 296276 296278 296278 296279 296279 296281 296283 296283 296283 296284 296285 296286 296286 296287 296288 296289 296289 296292 296293 296293 296293 296294 296295 296295 296296 296297 296298 296299 296299 296302 296302 296303 296304 296305 296305 296305 297769 297771 297771 297771 297771 297771 297771 297771 297771 297773 297773 297774 297775 297778 297779 297779 297780 297781 297782 297783 297783 297784 297784 297914 297920 297920 297920 297920 297920 297920 297926 299241 299241 299241 299241 299241 299247 301011 301011 301011 301011 301011 301016 301016 301016 301836 301841 301841 301841 301841 301841 301841 302032 302033 302033 302033 302033 302033 302033 302033 302034 302034 302036 302036 302037 302039 302039 302039 302040 302043 302043 302043 302044 302045 302045 302046 302047 302048 302049 302050 302051 302052 302053 302053 302055 302055 302056 302057 302058 302059 302060 302061 302062 302063 302063 302064 302065 302066 302066 302067 302074 303776 303776 303776 303776 303776 303776 304908 304909 304910 304910 304910 304910 304910 304910 304911 304911 304912 304912 304913 304914 304915 304916 304917 304918 304918 304919 304921 304921 304923 304923 304924 304925 304926 304927 304928 304928 304934 304934 305478 305485 305485 305485 305485 305485 305485 305485 306004 306010 306010 306010 306010 306010 306010 306419 306419 306419 306419 307644 307645 307645 307645 307645 307645 307645 307645 307645 307646 307646 307646 307649 307649 307649 307649 307650 307650 307651 308481 308484 308484 308484 308484 308484 308484 308484 308485 308485 308485 308485 308485 308485 308963 308968 308968 308968 308968 309181 309182 309183 309183 309183 309183 309183 309183 309183 309183 309183 309184 309184 309186 309186 309186 309188 309188 309188 309189 309190 309191 309191 309192 309194 309194 309195 309196 309197 309199 309199 309199 309201 309201 309201 309202 309203 309203 309209 309664 309672 309672 309672 309672 311011 311011 311011 311011 311012 311012 311012 311013 311015 311016 311016 311016 311018 311018 311019 311019 311026 311943 311944 311945 311945 311945 311945 311945 311945 311945 311945 311945 311945 311945 311946 311946 311947 311950 311950 311951 311952 311953 311954 311955 311955 311956 312288 312289 312289 312289 312289 312289 312289 312290 312291 312291 312292 312293 312295 312295 312297 312297 312298 312299 312299 312300 312301 312301 312307 312308 312340 312420 312420 312420 312701 312706 312706 312706 312706 312706 315446 315447 315447 315447 315447 315448 315448 315448 315449 315449 315449 315449 315449 315449 315450 315450 315452 315454 315454 315454 315454 315456 315456 315456 315459 315461 315461 315461 315462 315462 315463 315464 315465 315465 315466 315466 315468 315468 315469 315472 315473 315473 315473 315474 315474 315475 315475 315476 315478 315478 315479 315479 315480 315482 315482 315482 315484 315485 315485 315485 315487 315487 315488 315488 315490 315490 315491 315491 315494 315494 315494 315494 315497 315497 315497 315498 315499 315500 315501 315501 315504 315504 315505 315505 315507 315507 315508 315508 315511 315511 315511 315512 315513 315514 315514 315515 315521 315522 315522 316072 316078 316078 316078 316554 316555 316555 316555 316555 316555 316555 316555 316555 316556 316556 316556 316558 316558 316559 316559 316560 316561 316562 316562 316563 316564 316564 316564 316565 317226 317227 317227 317227 317227 317227 317227 317229 317230 317230 317232 317232 317233 317235 317235 317235 317238 317238 317239 317239 317240 317241 317241 317287 317287 318468 318469 318469 318469 318469 318469 318469 318470 318470 318470 318470 318470 318470 318470 318470 321684 321685 321685 321685 321685 321685 321685 321685 321685 321686 321686 321686 321689 321689 321690 321690 321692 321694 321694 321694 321695 321696 321697 321697 321701 321701 321701 321701 321703 321703 321704 321704 321705 321707 321707 321707 321708 321709 321710 321710 321712 321713 321713 321714 321715 321721 321721 321721 322618 322623 322623 322623 322623 322623 322623 323608 323613 323613 323613 323613 323613 323613 323613 323613 323613 325270 325271 325271 325271 325271 325271 325271 325271 325272 325272 325272 325272 325273 325273 325274 325274 325277 325277 325277 325277 325280 325280 325280 325280 325282 325283 325283 325283 325288 325288 325288 325289 325290 325291 325291 325291 325292 325298 325298 325909 325909 325909 325909 325909 325915 327148 327154 327154 327154 327154 327154 327154 327154 327789 327790 327790 327790 327790 327790 327790 327790 327791 327791 327792 327792 327795 327795 327796 327796 327798 327798 327798 327799 327808 327808 327808 329882 329882 329882 329882 329882 329882 329882 329888 329888 329888 329888 329888 329888 329888 330257 330257 330257 330257 330260 330263 330263 330263 330266 330266 330268 330268 330269 330270 330271 330272 330274 330274 330275 330275 330276 330277 330277 330278 330280 330280 330281 330282 330283 330283 330284 330284 330859 330865 330865 330865 330865 331904 331905 331905 331905 331905 331905 331906 331906 331907 331907 331908 331909 331910 331910 331911 331912 331913 331914 331915 331916 331917 331918 331919 331920 331920 331922 331923 331924 331924 331926 331926 331929 331930 331931 331932 331933 331933 331934 331936 331936 331937 331938 331939 331940 331941 331941 331942 331944 331944 331945 331946 331947 331948 331949 331949 331950 331952 331952 331953 331954 331955 331957 331957 331958 331958 331960 331960 331961 331962 331963 331964 331965 331966 331967 331968 331968 331969 331970 331970 331970 333375 333376 333376 333376 333376 333376 333376 333376 333376 333377 333377 333377 333378 333379 333380 333380 333382 333382 333383 333384 333386 333386 333387 333387 333389 333389 333390 333391 333392 333393 333393 333394 333395 333396 333396 334696 334697 334697 334697 334697 334697 334697 334697 334698 334698 334700 334701 334702 334702 334702 334703 334709 335875 335877 335877 335877 335877 335877 335877 335877 335877 335877 335877 335877 335878 335881 335882 335882 335883 335885 335885 335886 335887 335888 335889 335890 335890 335896 335896 336380 336381 336381 336381 336381 336381 336381 336382 336382 336382 336382 336382 336382 336382 336382 336382 336383 336384 336384 336384 337016 337022 337022 337022 337294 337295 337295 337295 337296 337296 337296 337301 337301 337301 337301 337301 337453 337459 337459 337459 337824 337825 337825 337825 337825 337826 337826 337826 337827 337827 337829 337829 337830 337831 337832 337832 337834 337834 337835 337836 337837 337838 337839 337839 337841 337843 337843 337843 337845 337845 337847 337847 337848 337850 337850 337850 337852 337852 337853 337853 337854 337855 337856 337856 337859 337859 337859 337860 337861 337863 337863 337863 337865 337865 337866 337866 337867 337874 338346 338346 338346 338346 338346 338351 338352 344245 344247 344247 344247 344247 344247 344247 344247 344247 344247 344247 344247 344247 344248 344248 344248 344250 344250 344251 344251 344253 344254 344254 344257 344259 344259 344261 344261 344262 344263 344263 344264 344266 344266 344268 344268 344269 344272 344272 344279 344279 344926 344928 344928 344928 344928 344928 344928 344929 344929 345386 347242 347243 347243 347243 347243 347243 347243 347245 347245 347245 347245 347245 347245 347245 347245 347245 347245 347581 347583 347583 347583 347583 347583 347583 347583 347583 347583 347583 347584 347584 347584 347585 347586 347586 347586 347881 347881 347881 347881 347883 347883 347884 347885 347886 347887 347887 347888 347890 347892 347892 347892 347893 347894 347895 347895 347896 347897 347897 347898 347900 347900 347902 347902 347903 347903 347904 347904 347940 347946 350214 350215 350215 350215 350216 350216 350216 350216 350218 350219 350219 350219 350221 350221 350221 350222 350223 350225 350225 350225 350228 350228 350229 350229 350230 350231 350232 350232 350234 350234 350236 350236 350239 350239 350240 350241 350243 350243 350244 350244 350244 350245 351742 351742 351742 351742 351742 351742 351742 352162 352163 352163 352163 352163 352163 352163 352163 352163 352163 352163 352163 352164 352164 352165 352166 352167 352168 352171 352171 352172 352173 352173 352174 352176 352178 352178 352178 352179 352179 352179 352186 353468 353468 353697 353697 354378 354379 354379 354379 354379 354379 354379 354379 354380 354380 354382 354382 354383 354385 354385 354386 354387 354389 354389 354389 354390 354391 354391 354392 354394 354394 354395 354395 354398 354398 354399 354399 354401 354402 354402 354403 354403 354404 354404 355691 355691 355692 355692 355692 355692 355692 355693 355693 355693 355694 355694 355694 355695 355696 355697 355698 355700 355700 355700 355701 355702 355703 355703 355705 355707 355707 355707 355707 355708 355709 355710 355711 355712 355712 355714 355714 355715 355716 355717 355718 355719 355719 355720 355721 355722 355723 355724 355725 355726 355728 355729 355730 355731 355732 355733 355733 355735 355735 355736 355737 355738 355740 355740 355740 355742 355742 355744 355744 355745 355745 355746 355747 355749 355749 355750 355750 355751 355752 355752 355752 360225 360226 360226 360226 360226 360226 360226 360226 360227 360227 360227 360761 360762 360762 360762 360762 360762 360762 360767 360767 360767 360767 360767 362723 362724 362724 362724 362724 362725 362725 362725 362725 362725 362725 362725 362725 362726 362726 362726 362727 362733 363258 363307 363307 363448 363448 363448 363448 365043 365043 365043 365043 365044 365045 365045 366080 366082 366082 366082 366082 366082 366082 366082 366083 366084 366084 366084 366085 366086 366086 366086 367323 367329 367329 367329 369610 371086 371087 371087 371087 371087 371087 371087 371087 371087 371087 371088 371093 371093 371093 371093 373970 373975 373975 373975 373975 373975 373976 374588 374593 374593 374916 374921 374921 374921 374921 374921 374921 374921 376003 376068 376074 376074 376074 376074 376074 376074 376791 376797 376797 377479 377481 377481 377481 377481 377481 377481 377481 377481 377482 377482 377482 377485 377485 377487 377487 377488 377490 377490 377490 377491 377492 377493 377494 377496 377497 377497 377499 377500 377501 377503 377503 377505 377506 377506 377507 377513 379085 379087 379087 379087 379087 379087 379087 379087 379087 379087 379087 379088 379088 379090 379090 379090 379091 379091 379092 379094 379096 379096 379097 379098 379099 379100 379100 379101 379102 379102 379104 379104 379105 379106 379106 379107 379109 379109 379110 379110 379113 379113 379113 379113 379119 379823 379824 379824 379824 379824 379824 379824 379824 379830 380154 380156 380156 380156 380156 380156 380156 380156 380157 380158 380158 380158 380160 380160 380162 380162 380163 380165 380165 380165 380168 380169 380169 380170 380171 380171 380172 380172 382848 382848 382848 382848 382848 382848 382848 382849 382849 382850 382850 382850 382852 382853 382853 382853 382855 382855 382856 382856 382858 382858 382859 382859 382862 382862 382862 382863 382864 382867 382867 382867 382868 382868 382869 382869 382870 382871 382872 382872 382875 382875 382875 382876 382877 382879 382879 382879 382882 382882 382883 382884 382885 382887 382887 382887 382887 382890 382890 382890 382891 382893 382893 382893 382894 382895 382896 382897 382897 382899 382899 382900 382901 382902 382903 382904 382904 382906 382906 382907 382908 382909 382910 382910 382911 382913 382913 382914 382915 382916 382917 382917 382918 382920 382920 382921 382921 382923 382923 382923 382924 382924 384590 384590 384590 384590 384590 384590 384959 384959 384960 384960 384960 384960 384960 384961 384964 384965 384966 384966 384968 384968 384968 384969 384972 384973 384973 384973 384975 384975 384977 384977 384978 384980 384980 384980 384981 384982 384982 384982 384983 386585 386585 386585 386586 386586 386586 386586 386586 386587 386589 386589 386589 386590 386591 386591 386591 387587 387588 387588 387588 387588 387588 387588 387588 387588 387588 387588 387588 387589 387590 387591 387591 387592 387593 387593 387594 389447 389452 389452 389453 389453 389453 389453 389453 389453 389453 389453 389458 390415 390421 390421 390421 391845 393759 393765 393765 393765 393765 393765 393765 394110 394111 394111 394111 394111 394111 394111 394112 394112 394112 394112 394113 394113 394113 394113 394113 394113 394113 394114 394114 394114 394115 394115 394115 394115 394116 394116 394116 394116 394116 394116 394116 394116 394116 398581 398582 398582 398582 398582 398583 398583 398584 398585 398586 398586 398587 398590 398590 398591 400489 400491 400491 400491 400491 400491 400491 400491 400491 400491 400491 400492 400492 400493 400494 400494 400495 400496 400496 400497 400499 400499 400501 400501 400502 400503 400503 400503 400504 400510 400510 401173 401443 401449 401449 401449 402107 402108 402108 402108 402108 402108 402108 402108 402108 402108 402109 402109 402109 402109 402109 402110 402111 402111 402111 402112 403382 403390 403390 403390 403390 403390 403390 403390 403390 403391 403731 403738 403738 403738 404499 405020 405023 405023 405023 405023 405023 405023 405023 405024 405024 405024 405024 405024 405393 405394 405394 405394 405394 405394 405394 405394 405395 405395 405395 405396 405397 405398 405399 405399 405401 405403 405403 405403 405406 405407 405413 405414 406910 406911 406911 406911 406911 406912 406912 406913 406913 406913 406913 406913 406913 406913 406913 406913 406913 406915 406915 406915 406916 406917 406918 406918 406919 406920 406921 406924 406924 406924 406925 406925 406927 406927 406928 406929 406930 406931 406931 406932 406935 406935 406935 406936 406938 406939 406939 406940 406943 406943 406943 406944 406945 406947 406947 406947 406949 406950 406950 406951 406951 406953 406953 406953 408970 408970 409081 409081 409081 409081 409081 409081 417459 417460 417460 417460 417461 417461 417461 417461 417463 417463 417464 417464 417468 417468 417468 417469 417471 417472 417472 417473 417474 417475 417476 417476 417477 417478 417478 417479 417480 417480 417481 417481 417862 417867 417867 417867 417867 417867 417867 419200 419205 419205 419205 419205 419469 419904 419905 419905 419905 419905 419905 419906 419906 419906 419906 419907 419909 419909 419909 420762 420762 420762 420762 420762 422008 422010 422010 422010 422010 422010 422010 422010 422010 422011 422011 422011 422012 422013 422013 422014 422015 422018 422018 422019 422021 422021 422022 422023 422024 422026 422026 422026 422028 422028 422028 426909 426909 426909 426909 426909 426909 426910 426911 428446 428451 428916 428916 428916 428916 429122 430408 430408 430408 430408 430409 430410 430410 430410 430415 430415 430415 430416 430418 430425 430425 430426 430430 430430 430430 430431 430432 430432 430433 430434 430434 430435 430435 430514 430514 430514 430514 430514 431318 431318 431318 431318 431318 431318 431319 431319 431320 431320 431322 431322 431323 431326 431326 431326 431326 431328 431328 431329 431330 431331 431332 431333 431334 431335 431336 431336 431337 431338 431339 431340 431341 431342 431343 431344 431345 431346 431347 431347 431348 431348 431349 431561 431562 431562 431562 431562 431562 431562 431563 431564 431565 431566 431567 431568 431570 431571 431571 431573 431574 431575 431577 431578 431579 431580 431580 431581 431582 431583 431584 431585 431586 431586 431587 431587 431588 432310 432360 432360 432360 432360 432361 432361 436250 436257 436257 436257 436257 436257 436257 437403 437404 437404 437404 437404 437404 437404 437404 437405 437405 437406 437407 437408 437408 437409 437410 437411 437411 437412 437412 437417 437417 437417 437418 437420 437422 437422 437422 437422 437423 437425 437425 437428 437428 437428 437428 437430 437430 437431 437432 437433 437434 437434 437434 437435 438265 438265 438265 438265 438265 438265 438266 438266 438269 438269 438269 438270 438272 438273 438273 438273 438275 438276 438276 438276 438278 438278 438279 438279 438282 438282 438282 438283 438284 438285 438286 438286 438288 438288 438288 438289 438296 438532 438676 438676 438676 438676 438676 438676 438676 438676 438679 438679 438679 438680 438682 438684 438684 438684 438684 438687 438687 438687 438688 438689 438689 438690 438692 438692 438693 438694 438695 438697 438697 438697 438698 438698 438700 438700 438701 438703 438703 438703 438704 438705 438706 438706 438707 438713 438713 439286 439287 439287 439287 439287 439287 439287 439287 439287 439288 439288 439288 439289 439289 439401 439406 439406 439895 439896 439896 439896 439896 439896 439896 439896 439896 439896 439897 439897 439898 439899 439899 439900 439903 439903 439904 439904 439907 439909 439909 439909 439910 439910 439912 439912 439913 439915 439915 439916 439916 439917 439918 439918 439919 439920 439920 440022 440399 440401 440401 440401 440401 440401 440401 440401 440401 440403 440403 440403 440404 440404 440406 440406 440407 440409 440409 440409 440411 440411 440412 440412 440414 440415 440415 440416 440417 440418 440419 440420 440421 440424 440424 440425 440427 440427 440429 440429 440430 440430 440431 440432 440433 440433 440441 440441 440906 440912 440912 440912 440912 440912 440912 443777 443783 443783 443783 443783 443783 443783 443783 443783 443783 444142 444190 444190 444425 444609 444609 444609 444609 444609 444610 444610 444610 444612 444612 444613 444613 444615 444616 444616 444616 444617 444994 445037 445038 445038 445038 445045 445045 445045 445045 445045 445045 446283 446285 446285 446285 446285 446285 446285 446285 446285 446285 446285 446285 446286 446286 446286 446287 446288 446290 446290 446290 446291 446292 446292 446293 446295 446297 446297 446297 446298 446298 446300 446300 446301 446302 446302 446303 446304 446305 446306 446306 446309 446310 446310 446311 446313 446313 446315 446315 446316 446316 446317 446318 446319 446320 446321 446321 446323 446323 446324 446325 446326 446326 446327 446328 446329 446330 446331 446331 446332 446334 446334 446335 446336 446337 446338 446339 446339 446340 446341 446342 446343 446344 446344 446345 446346 446347 446348 446349 446350 446351 446352 446352 446353 446353 446365 446365 446822 446822 446822 446823 446826 446827 446827 446828 446829 446830 446830 446831 446832 446833 446834 446834 446836 446837 446837 446839 446839 446840 446841 446842 446843 446844 446844 446845 446846 446847 446848 446849 446850 446851 446852 446852 446853 446854 446855 446856 446857 446858 446859 446859 446861 446861 446862 446863 446864 446865 446865 446866 446868 446868 446870 446870 446871 447206 447206 447206 447206 447206 447206 447207 447207 447209 447210 447212 447212 447213 447218 447218 447219 447220 447221 447222 447222 447224 447225 447225 447226 447228 447228 447230 447230 447233 447233 447233 447233 447235 447235 447235 447236 447237 447239 447239 447239 447240 447240 447240 447247 447480 447480 447480 447480 447781 447783 447783 447783 447783 447783 447783 447783 447783 447783 447783 447783 447785 447785 447786 447786 447788 447788 447789 447789 447790 447791 447791 447792 447798 447801 447801 447801 447803 447804 447805 447807 447810 447811 447812 447813 447816 447818 447818 447821 447823 447824 447826 447835 447836 447837 447838 447840 447840 447841 447841 447842 447843 447843 447844 452825 452826 452826 452826 452826 452826 452826 452827 452827 452827 452827 452827 452829 452829 452829 452830 452831 452832 452832 452833 452833 453193 453193 453193 453778 453779 453779 453779 453779 453779 453779 453780 453780 453780 453780 453780 453781 453781 453782 453782 453784 453784 453785 453786 453788 453789 453789 453789 453790 453791 453791 453791 453792 453887 453887 453887 453887 455114 455115 455115 455115 455115 455117 455117 455117 455117 455117 455118 455119 455119 455119 455119 455119 455175 455176 455176 455176 455176 455176 455176 455177 455177 455177 455177 455177 455177 455177 455178 455178 455178 455178 455178 455178 455178 455178 455180 455180 455181 455183 455183 455183 455184 455185 455185 455185 455780 455781 455781 455781 455781 455781 455781 455782 455782 455782 455782 455782 455782 455783 455785 455785 455785 455785 455789 455789 455789 455790 455791 455792 455792 455793 455795 455795 455796 455796 455798 455798 455799 455799 455800 455801 456183 456189 456189 456189 456189 456189 456189 456189 456189 456433 456741 456746 456746 456746 456746 456746 456746 457529 457530 457530 457530 457530 457530 457530 457530 457531 457531 457531 457531 457531 457531 457534 457534 457536 457536 457536 457537 457537 458977 459484 459486 459487 459487 459487 459487 459487 459488 459488 459488 459488 459488 459488 459488 459489 459489 459489 459489 459489 459489 459489 459490 459491 459491 459493 459493 459494 459495 459497 459497 459497 459498 459499 459500 459501 459501 459507 459507 461060 461061 461061 461061 461061 461061 461061 461061 461063 461065 461065 461065 461066 461069 461069 461069 461071 461071 461073 461073 461074 461075 461075 461076 461078 461078 461079 461080 461081 461081 461082 461083 461084 461085 461085 461086 461088 461088 461089 461090 461091 461092 461093 461094 461095 461096 461096 461097 461099 461100 461100 461101 461102 461103 461103 461104 461105 461106 461107 461108 461109 461110 461110 461111 461111 461112 462755 462760 462761 462761 462761 462761 462761 462761 462761 462761 462761 462820 462821 462821 462822 462822 462822 462822 462822 462822 462822 462822 462823 462823 462823 462823 462823 462865 462865 462865 462865 462865 462866 465128 465128 465207 465208 465208 465208 465208 465213 465213 465213 465213 465213 465213 465213 465214 465214 465214 465215 465216 465216 465251 465251 465251 465251 465251 465251 465252 465252 465252 465252 465252 465252 465252 465253 465253 465253 465253 465253 465253 465253 465254 465254 465254 465254 465254 465254 465254 465255 465255 465255 465255 465255 465255 465255 465257 465257 465257 465257 465257 465257 465257 465257 465257 465257 465257 465257 465259 465259 465259 465259 465260 465261 465261 465261 465269 468308 468309 468309 468309 468309 468309 468309 468309 468316 468316 468316 471831 471831 471831 471831 472984 472984 472984 472984 472984 482763 482764 482764 482764 482764 482764 482764 482765 482765 482765 482765 482765 482765 482765 482765 482765 482766 482767 482768 482768 482770 482770 482771 482771 482772 482772 482774 482774 482775 482775 482776 482777 482778 482779 482779 482780 482781 482788 488018 488023 488023 488023 488023 488023 488572 488579 488579 488579 489605 489606 489606 489606 489606 489606 489606 489607 489608 489608 489613 489613 489613 489613 489613 490473 490474 490474 490474 490474 490474 490474 490474 490474 490474 490474 490474 490477 490477 490477 490477 490479 490479 490480 490481 490484 490486 490486 490486 490488 490488 490489 490490 490491 490492 490492 490493 490496 490496 490496 490497 490497 490498 490498 490499 490501 490501 490502 490502 490508 490985 490988 490988 490988 490988 490988 490988 490994 490994 490994 490995 490995 491543 491545 491545 491545 491545 491545 491545 491545 491545 491545 491545 491546 491547 491547 491549 491549 491550 491552 491552 491552 491554 491555 491555 491555 491556 491558 491558 491558 491559 491560 491561 491561 491562 491563 491564 491565 491566 491566 491567 491568 491571 491571 491572 491572 491573 491573 491574 491574 491577 491577 491578 491578 491580 491580 491581 491581 491585 491585 491585 491586 491587 491589 491589 491589 491591 491591 491592 491593 491594 491596 491596 491596 491596 491597 491599 491599 491600 491601 491601 491602 491604 491604 491604 491611 504889 504895 504895 504895 504896 504896 504896 504896 504896 506715 506715 506715 506716 508987 508993 508993 508993 508993 509474 509476 509476 509476 509476 509476 509476 509476 509477 509477 509477 509477 509478 509478 509480 509480 509482 509482 509483 509484 509485 509486 509487 509487 509489 509489 509490 509491 509492 509493 509494 509494 509496 509497 509497 509498 509499 509500 509500 510745 510745 510745 510745 510747 510747 510748 510748 510751 510751 510752 510752 510753 510755 510755 510755 510757 510757 510759 510759 510760 510763 510763 510763 510765 510766 510766 510768 510769 510771 510771 510772 510773 510774 510775 510775 510775 510782 510869 510870 510870 510870 510871 510871 510871 510874 510875 510875 510876 510877 510878 510879 510880 510881 510882 510883 510884 510885 510886 510887 510888 510889 510890 510891 510891 510892 510893 510894 510895 510896 510897 510898 510899 510899 510900 510900 510989 510990 510990 510991 510991 510991 510991 510991 510991 510991 510991 510991 510991 510992 510992 510992 510993 510994 510995 510995 510997 510997 510998 510999 511000 511002 511002 511002 511005 511005 511005 511006 511007 511008 511008 511009 511012 511012 511012 511013 511014 511015 511016 511016 511018 511018 511020 511021 511023 511025 511025 511025 511027 511029 511029 511029 511033 511033 511033 511033 511035 511035 511036 511036 511038 511039 511039 511040 511044 511044 511044 511045 511046 511047 511047 511048 511051 511051 511051 511052 511053 511055 511055 511055 511056 511057 511059 511059 511061 511064 511064 511064 511067 511067 511067 511068 511070 511071 511071 511072 511076 511076 511076 511078 511079 511081 511081 511087 511090 511090 511092 511092 511093 511093 511094 511095 511096 511097 511098 511098 511106 511106 511761 511762 511762 511762 511763 511763 511763 511763 511769 511769 511769 511769 511948 511949 511949 511949 511949 511949 511949 511954 511955 511955 511955 511955 512469 512470 512470 512470 512470 512476 512476 515377 515377 515377 515377 515377 515377 515377 515377 515378 515378 515379 515379 515381 515382 515382 515383 515385 515385 515386 515386 515388 515388 515389 515392 515392 515392 515392 515393 515395 515395 515395 515396 515398 515400 515400 515400 515401 515401 515403 515403 515404 515406 515406 515406 515408 515408 515410 515410 515411 515413 515413 515413 515414 515415 515416 515416 515418 515418 515419 515420 515427 515427 515427 519103 519104 519104 519104 519104 519104 519104 519104 519104 519111 519111 519111 519111 519973 519975 519975 519975 519975 519975 519975 519975 519975 519975 519975 519975 519976 519976 519976 519977 519978 519980 519980 519980 519981 519981 519983 519983 519984 519990 519990 519990 520546 520546 520546 520546 520547 520553 520553 520553 521597 521597 521597 521597 521801 522362 522363 522363 522363 522363 522363 522363 522364 522364 522364 522364 522364 522364 522365 522365 522365 522372 522778 522785 522785 522785 522785 522785 522785 523417 523418 523418 523418 523418 523418 523418 523418 523418 523419 523419 523419 523420 523421 523421 523422 523424 523424 523425 523425 523426 523427 523428 523429 523430 523430 523432 523432 523433 523434 523434 523435 523435 525476 525970 525975 525975 525975 525975 525975 525975 525975 525975 525975 526159 527160 527167 527167 527167 527167 527167 527167 527167 527167 527167 527167 527167 528400 528401 528401 528401 528401 528402 528402 528402 528403 528403 528404 528404 528405 528405 528411 529202 529208 529208 529208 529208 529208 529208 529609 529615 529615 529615 529615 529615 529615 529615 529734 529736 529736 529736 529736 529736 529736 529736 529736;3641 3644 3644 3644 4574 4581 4581 4581 4951 9880 14129 14136 14136 14136 14136 14753 14754 14754 14754 14754 14754 14754 14756 14756 14756 14756 14756 14756 14756 14757 14757 14757 14757 14757 14757 14758 14758 14758 14759 14760 14762 14762 14762 14763 14764 14765 14765 14767 14768 14768 14769 14769 14770 14771 14772 14773 14774 14774 14775 14776 14777 14778 14778 14780 14780 14781 14782 14784 14785 14785 14785 14788 14788 14791 14791 14792 14792 14793 14794 14796 14796 14797 14797 14800 14800 16156 16163 16163 16163 16163 16163 16163 17168 17168 17168 17168 17169 17169 17404 17405 17405 17405 17405 17405 17405 17406 17406 17407 17408 17409 17414 17414 17414 17415 17417 17417 17418 17419 17423 17423 17423 17424 17425 17427 17427 17427 17431 17431 17433 17433 17434 17442 17442 17442 17443 17444 17617 17624 17624 17624 18217 18219 18219 18219 18219 18219 18219 18220 18220 18220 18220 18220 18221 18221 18221 18222 18224 18225 18226 18226 18227 18228 18228 18228 18229 18230 18230 20470 20471 20471 20471 20471 20472 20472 20472 20472 20472 20472 20472 20472 20472 20473 20473 20476 20476 20477 20477 20478 20479 20480 20481 20482 20482 20483 20484 20485 20486 20486 20488 20489 20489 20490 20491 20492 20493 20494 20495 20496 20496 20497 20498 20499 20502 20503 20503 20511 20511 21242 21243 21243 21243 21243 21245 21245 21245 21245 21245 21245 21245 21247 21248 21249 21249 21249 21251 21251 21251 21254 21254 21257 21257 21257 21259 21259 21259 21260 21261 21262 21262 21263 21265 21266 21266 21268 21268 21268 21269 21270 21270 21271 21272 21275 21275 21275 21275 21276 21277 21278 21279 21281 21281 21281 21282 21283 21285 21285 21285 21287 21287 21287 21288 21289 21289 21290 21291 21295 21295 21295 21296 21297 21298 21298 21299 21301 21301 21302 21302 21310 23633 23634 23635 23635 23637 23637 23639 23639 23640 23641 23641 23642 23644 23644 23645 23646 23647 23653 23653 25563 25569 25569 25569 25569 25569 25569 25925 25927 25927 25927 25928 25928 25928 25928 25928 25928 25928 26238 26240 26240 26240 26240 26240 26240 26241 26241 26241 26241 26241 26242 26244 26244 26245 26247 26247 26250 26250 26251 26253 26253 26253 26254 26255 26256 26256 26258 26259 26259 26260 26262 26262 26264 26264 26265 26265 26267 26267 26268 26269 26270 26270 26273 26273 26273 26274 26276 26278 26278 26278 26279 26279 26281 26281 26282 26283 26284 26285 26286 26287 26288 26289 26290 26291 26292 26292 26294 26294 26295 26296 26299 26300 26300 26301 26303 26304 26304 26306 26307 26307 26309 26309 26310 26311 26313 26313 26314 26315 26316 26317 26317 26318 26319 26319 26891 26892 26892 26892 26892 26892 26892 26892 26893 26893 26893 26894 26894 26895 26896 26896 26898 26898 26899 26900 26901 26902 26902 26903 26904 26905 26906 26906 26908 26908 26908 26909 26910 28650 28657 28657 28657 28657 28658 29612 29613 29613 29613 29613 29614 29615 29615 29615 29615 29615 29615 29615 29615 29615 29615 29616 29618 29618 29618 29619 29620 29621 29621 29622 29623 29624 29624 29625 29631 29631 30640 30641 30641 30641 30641 30641 30641 30641 30641 30643 30643 30643 30644 30644 30645 30645 30646 30647 30647 30647 30654 32523 32524 32524 32524 32524 32527 32527 32527 32527 32527 32527 32527 32527 32527 32527 32527 32528 32528 32528 32528 32529 32529 32530 32530 33137 33137 33137 33137 33139 33140 33140 33140 33142 33142 33143 33143 33145 33146 33146 33147 33149 33149 33150 33150 33151 33153 33153 33153 33156 33157 33158 33158 33161 33161 33161 33162 33164 33164 33165 33165 33166 33167 33167 33168 33170 33170 33171 33171 33173 33174 33174 33175 33175 33176 33182 34582 34582 34582 34582 34582 34588 34589 34678 34679 34679 34680 34680 34680 34680 34680 34680 34680 34680 34680 34682 34683 34683 34684 34686 34686 34687 34688 34689 34690 34690 34691 34694 34694 34694 34695 34696 34698 34698 34698 34699 34700 34701 34701 34703 34703 34704 34705 34707 34707 34708 34708 34709 34710 34711 34711 34714 34714 34715 34715 34716 34717 34717 34718 34725 35599 35601 35601 35601 35601 35601 35601 35601 35602 35602 35603 35603 35604 35604 35605 35606 35608 35608 35609 35609 35611 35612 35612 35613 35614 35615 35616 35616 35617 35618 35619 35619 35621 35621 35622 35622 35622 38674 38725 38859 38865 38865 38865 38865 38865 39373 39373 39373 39373 39375 39376 39377 39377 39380 39380 39381 39381 39382 39383 39383 39384 39385 39385 41731 41732 41732 41732 41732 41739 41739 41739 41739 41739 41739 41739 41739 41739 42205 42206 42206 42206 42206 42206 42206 42207 42207 42207 42207 42207 42210 42210 42211 42211 42214 42214 42214 42215 42218 42218 42218 42219 42220 42220 42221 42221 42223 42224 42224 43860 43860 43860 45108 45110 45110 45110 45110 45110 45110 45110 45113 45113 45114 45114 45114 45115 45115 45115 45117 45117 45117 45118 45119 45121 45121 45121 45122 45124 45124 45124 45125 45126 45127 45127 45130 45130 45131 45131 45131 45132 45133 45814 46220 46222 46222 46222 46222 46222 46222 47151 47153 47153 47153 47153 47153 47153 47153 47154 47154 47154 47154 47157 47157 47157 47157 47160 47161 47162 47162 47165 47165 47165 47166 47167 47169 47169 47169 47170 47171 47172 47172 47174 47176 47176 47176 47177 47177 47179 47179 47180 47181 47182 47182 47184 47184 47185 47186 47187 47187 47188 47189 47191 47192 47192 47192 47193 47194 47194 47195 47197 47197 47199 47199 47200 47200 47201 47202 47203 47204 47205 47205 47210 47210 47210 47211 47213 47213 47214 47214 47216 47217 47218 47218 47219 47220 47221 47222 47224 47224 47225 47225 47227 47227 47228 47229 47230 47231 47231 47232 47235 47235 47235 47236 47238 47239 47239 47239 47240 47241 47242 47242 47244 47246 47246 47246 47247 47248 47249 47249 47250 47256 47256 51241 51242 51242 51242 51242 51242 51242 51242 51242 51242 51242 51243 51243 51244 51246 51247 51248 51249 51250 51250 51252 51252 51253 51254 51256 51256 51257 51258 51259 51259 51262 51262 51262 51263 51264 51265 51266 51267 51268 51269 51269 51270 51271 51272 51273 51274 51275 51275 51276 51277 51278 51279 51280 51281 51281 51283 51283 51284 51285 51286 51287 51288 51289 51290 51290 51291 51292 51293 51293 51294 51642 51642 51642 51642 51643 51643 51643 51644 51645 51646 51647 51647 51650 51651 51652 51652 51654 51654 51655 51655 51656 51662 51662 53236 53237 53237 53237 53237 53237 53237 53237 53238 53238 53238 53239 53240 53242 53242 53242 53243 53243 53244 53244 53247 53247 53248 53248 53250 53250 53253 53253 53254 53256 53256 53256 53257 53258 53259 53259 53261 53263 53263 53263 53265 53265 53266 53266 53267 53269 53269 53269 53270 53271 53272 53272 53273 53276 53276 53276 53277 53277 53284 53284 55942 56769 56770 56770 56771 56771 56771 56771 56771 56772 56772 56772 56772 56773 56773 56775 56775 56776 56777 56777 56781 56781 56782 56782 56782 56783 56784 56785 56785 56786 56788 56788 56788 56789 56790 56791 56791 56793 56794 56794 56795 56796 56797 56798 56798 56800 56801 56801 56804 56806 56807 56807 56807 56808 56809 56809 56810 56812 56812 56813 56813 56814 56815 56816 56816 56818 56818 56819 56819 56820 56821 56821 57724 57726 57726 57726 57726 57727 57727 57727 57727 57727 57727 57727 57727 57727 57727 57728 57730 57730 57730 57731 57732 57732 57734 57734 57736 57736 57736 57737 57739 57739 57740 57740 57743 57743 57743 57743 57746 57746 57746 57746 57747 57747 57754 58779 58786 58786 59277 62360 62361 62361 62361 62361 62362 62362 62362 62363 62364 62365 62365 62366 62368 62368 62368 62370 62370 62371 62371 62372 62372 62373 62373 62374 64235 64242 64242 64242 64974 64975 64975 64975 64977 65837 65837 66449 66456 66456 66456 66457 66457 66457 66457 66457 66457 67362 67362 67362 73513 73514 73514 73514 73514 73514 73514 73514 73515 73515 73515 73515 73517 73518 73518 73519 73521 73521 73523 73523 73524 73524 73525 73526 73528 73528 73529 73529 73530 73531 73531 73531 73934 73934 73934 73934 73934 74303 74304 74304 74304 74304 74304 74304 74304 74304 74305 74305 74305 74307 74309 74309 74309 74310 74311 74312 74312 74314 74314 74315 74315 74321 75037 75039 75039 75039 75039 75039 75039 75039 75040 75040 75040 75041 75043 75043 75044 75045 75046 75046 75047 75048 75050 75050 75051 75051 75054 75054 75054 75054 75056 75057 75057 75057 75059 75061 75061 75061 75064 75064 75065 75065 75067 75069 75069 75069 75071 75071 75071 75072 75073 75075 75075 75075 75076 75076 76994 76995 76995 76995 76995 76995 76995 76996 76996 76996 76996 76996 76996 76996 76996 76996 76997 76997 76997 76998 76999 77000 77000 77001 77004 77004 77004 77005 77006 77006 77007 77007 77010 77010 77011 77011 77012 77013 77013 77014 77018 77018 77018 77019 77020 77022 77022 77022 77023 77023 77023 77634 77634 81178 81180 84109 84110 84110 84110 84110 84110 84110 84110 84110 84110 84110 84110 84111 84111 84113 84113 84114 84115 84116 84116 84118 84118 84121 84122 84123 84124 84125 84126 84127 84127 84128 84129 84129 84136 84136 86281 86281 86281 86281 86281 87590 87591 87591 87591 87595 87595 87595 87595 87598 87598 87599 87599 87600 87602 87602 87602 87605 87606 87607 87607 87609 87609 87610 87611 87613 87613 87614 87614 87615 87616 87617 87618 87619 87620 87620 87621 87622 87622 87629 87629 89127 89129 89129 89129 89129 89129 89129 89129 89129 89129 89129 89129 89131 89131 89132 89132 89135 89135 89136 89136 89137 89139 89139 89139 89141 89141 89141 89142 89148 89497 89955 89956 89956 89956 89956 89956 89956 89956 89957 89957 89958 89958 89959 89959 89960 89961 89962 89963 89964 89964 89966 89967 89967 89968 89970 89970 89972 89972 89973 89974 89975 89976 89977 89978 89979 89979 89981 89982 89983 89983 89986 89987 89988 89989 89990 89991 89992 89993 89993 89995 89995 89996 89997 89998 89999 90000 90001 90002 90003 90004 90005 90006 90007 90007 90008 90009 90015 90015 90368 90370 90370 90370 90370 90370 90370 90370 90370 90370 90370 90370 90371 90373 90373 90375 90376 90377 90377 90380 90382 90382 90383 90384 90385 90386 90387 90388 90389 90389 90396 90396 91250 91251 91251 91251 91437 91437 92212 92213 92213 92213 92213 92213 92214 92214 92214 92215 92216 92216 92218 92219 92221 92221 92222 92223 92223 93618 93957 93957 93957 93957 93959 93966 94385 94392 94392 94392 94392 94392 94392 94392 95962 95963 95963 95963 95963 95965 95965 95965 95965 95965 95965 95965 95968 95970 95970 95970 95972 95972 95972 95973 95974 95976 95976 95976 95978 95978 95978 95979 95980 95981 95981 95982 95984 95984 95986 95986 95987 95988 95988 95989 95991 95991 95991 95992 95993 95993 96497 96497 96497 96497 96497 96497 96498 96498 96498 96500 96502 96502 96503 96504 96505 96505 96507 96507 96508 96509 96510 96511 96511 96512 96514 96514 96515 96516 96517 96518 96519 96520 96520 96522 96522 96523 96524 96525 96526 96527 96528 96529 96530 96531 96531 96532 96532 96533 97158 97159 97159 97160 97160 97160 97160 97161 97161 97161 97161 97161 97161 97161 97163 97163 97164 97165 97165 97165 97166 98480 98481 98481 98481 98481 98481 98481 98481 98481 98481 98482 98482 98482 99441 99443 99443 99443 99443 99443 99443 99443 99444 99446 99446 99446 99450 99450 99451 99451 99453 99455 99455 99455 99456 99457 99458 99458 99460 99462 99462 99462 99464 99464 99465 99465 99466 99467 99467 99468 99469 99469 99470 99746 99749 99749 99749 99749 99749 99749 99749 99749 99749 99749 99749 99749 100213 100219 100219 100219 100682 100684 100684 100684 100684 100684 100684 100684 100684 100685 100685 100685 101637 101648 101791 101792 101792 101792 101792 101792 101792 101792 101792 101793 101793 101793 101793 101794 101794 101795 101796 101798 101798 101799 101799 101800 101801 101802 101802 101804 101804 101806 101806 101807 101808 101808 101809 101810 101811 101812 101812 101816 101816 101817 101818 101819 101821 101821 101821 101822 101824 101824 101824 101825 101826 101826 101827 101829 101829 101831 101831 101832 101833 101833 101834 101836 101838 101838 101838 101839 101840 101840 101841 101843 101843 101844 101844 101846 101846 101847 101848 101849 101850 101851 101851 101853 101853 101854 101855 101856 101858 101858 101859 101861 101861 101864 101864 101866 101866 101869 101876 101876 101876 102080 102080 102080 102080 102082 102082 102082 102082 102083 102084 102084 102085 102087 102087 102091 102091 102092 102092 102093 102094 102095 102096 102097 102097 102098 102098 102099 103216 103216 103216 103217 103219 103219 103219 103220 103222 103222 103224 103224 103225 103227 103227 103227 103228 103229 103230 103230 103232 103233 103233 103233 103239 104766 104767 104767 104767 104767 104767 104767 104767 104767 104768 104768 104769 104770 104771 104771 104772 104775 104775 104776 104776 104777 104779 104779 104779 104782 104782 104782 104782 104784 104785 104785 104786 104787 104788 104789 104789 104790 104791 104791 104792 104794 104794 104796 104796 104797 104797 104798 104799 104802 104803 104804 104804 104806 104806 104807 104807 104809 104809 104810 104811 104813 104813 104814 104814 104816 104816 104817 104817 104824 104824 106161 106161 106161 106161 106289 106291 106291 106291 106291 106291 106291 106291 106292 106294 106294 106295 106297 106297 106298 106299 106302 106302 106309 106310 106311 106312 106312 106313 106316 106316 106316 106316 106318 106319 106319 106319 106322 106322 106322 106322 106323 106324 106325 106325 106327 106327 106328 106328 106334 106719 106720 106720 106720 106720 106720 106720 106720 106722 106723 106723 106724 106725 106727 106727 106731 106732 106733 106734 106734 106735 106736 106737 106738 106739 106741 106741 106742 106742 106743 106744 106744 106745 106745 106746 108485 108487 108487 108487 108487 108487 108487 108487 108488 108488 108488 108488 108490 108490 108491 108491 108492 108493 108493 108495 108496 108496 108497 108497 108499 108499 108500 108502 109335 109384 109384 110725 111052 111094 111094 111094 111094 111095 111095 111095 111095 111095 111095 111097 111097 111097 111097 111097 111097 111097 111098 111098 111098 111099 111099 111099 111099 111099 111099 111099 111099 111099 111099 111099 111105 111105 111105 111105 111105 111408 111409 111409 111409 111410 111410 111410 111410 111412 111413 111414 111414 111415 111416 111416 115101 115108 115108 115108 115108 115108 115108 115209 115214 115214 115214 115372 115373 115373 115373 115373 115373 115373 115373 115373 115373 115373 115374 115374 115374 115375 115375 115377 115377 115377 115377 115378 115380 115380 115380 115380 115384 115386 115386 115387 115387 115388 115389 115389 115390 115391 115391 115392 115392 115393 115394 115396 115396 115397 115397 115399 115400 115400 115400 115403 115403 115403 115403 115404 115408 115408 115408 115408 115408 115409 115410 115411 115411 115411 115412 115413 115413 115414 115416 115416 115417 115418 115420 115420 115420 115420 115421 115423 115423 115423 115424 115426 115426 115427 115427 115430 115430 115430 115432 115434 115434 115436 115436 115437 115438 115438 115439 115441 115441 115442 115442 115443 115444 115444 115450 116377 116378 116378 116378 116378 116378 116378 116378 116380 116381 116383 116383 116384 116385 116385 116386 116388 116390 116390 116390 116391 116391 116392 116392 116969 116973 116973 116973 116973 117014 117014 117014 117014 117016 117016 117016 117676 117676 117676 117676 117676 117682 117682 118217 118223 118223 118223 118223 118223 118223 118271 118272 118272 118272 118272 118273 118273 118273 118273 118273 118273 118273 118276 118279 118279 118279 118280 118531 118531 118531 118531 125999 126005 126005 126005 126005 127311 127313 127313 127313 127313 127313 127313 127313 127315 127315 127315 127316 127317 127319 127319 127319 127321 127321 127321 127322 127323 127324 127324 127325 127328 127328 127328 127328 127329 127331 127331 127331 127332 127338 127338 127739 129099 129177 129177 129177 129177 129179 129180 129180 129181 129182 129182 129183 129183 129185 129185 129186 129187 129188 129188 129194 129194 129670 131028 131028 131028 131028 131028 131028 131951 131951 131951 131951 131952 131952 131953 131953 131953 131954 131954 132458 133974 133975 133975 133975 133975 133977 133977 133977 133977 133977 133977 133977 133977 133978 133978 133979 133980 133980 133980 133981 133987 134572 134573 134573 134573 134573 134574 134574 134574 134574 134574 134574 134574 134574 134574 134574 134575 134577 134577 134578 134578 134581 134581 134582 134582 134583 134585 134585 134585 134586 134587 134588 134588 134590 134591 134591 134592 134593 134594 134595 134595 134597 134597 134598 134599 134602 134603 134603 134604 134605 134606 134606 134607 135263 135265 135265 135265 135265 135265 135265 135265 135265 135401 135401 135401 135401 135403 135403 135403 136748 136753 136753 136753 136753 136753 136753 136753 136753 137636 137638 137638 137638 137638 137640 137640 137640 137640 137640 137640 137640 137640 137645 137645 137645 137645 141526 141526 141526 141528 141528 141529 141529 141532 141534 141534 141536 141536 141537 141537 141538 141539 141541 141541 141542 141543 141545 141545 141545 141546 141547 141548 141548 141549 141551 141551 141553 141553 141554 141555 141556 141556 141557 141558 141559 141561 141561 141562 141562 141563 141564 141565 141566 141567 141568 141569 141569 141571 141571 141572 141573 141574 141575 141575 141578 141578 141578 141579 141580 141583 141584 141584 141585 141586 141586 141586 147222 147223 147223 147223 147223 147223 147223 147229 147229 147229 147229 147229 147229 147229 147229 147229 149240 149240 149241 149241 149244 149244 149244 149245 149247 149247 149247 149247 149254 149462 149462 149462 149462 149467 149469 149469 149470 149471 149473 149473 149474 149477 149485 149485 149485 149486 149486 149487 149488 149490 149490 149490 149491 149492 149493 149493 149494 149494 149495 149724 149725 149725 149725 149725 149725 149725 149725 149726 149726 149726 149727 149728 149729 149729 149730 149732 149732 149733 149734 149735 149736 149737 149738 149739 149739 149740 149741 149744 149745 149745 149745 150925 150926 150926 150926 150926 150927 150927 150927 150927 150927 150927 154265 154271 154271 154271 154271 154271 154271 154611 154612 154612 154612 154612 154612 154612 154612 154612 154619 154619 154619 154619 154619 155937 155938 155938 155938 155938 155938 155938 155938 155938 155938 155938 155939 155942 155942 155942 156267 156687 156693 156693 156693 156693 156693 156693 156943 156947 156947 156947 156947 156947 156947 156947 157733 157735 157735 157735 157735 157735 157735 157735 157741 157741 157741 157741 158459 158465 158465 158465 158465 158465 158465 158472 158472 159746 159753 159753 159753 159753 159753 159753 159753 160261 160266 160266 160266 160669 160670 160670 160670 160671 160671 160671 160671 160671 160671 160671 160671 160671 160671 160672 160673 160674 160675 160675 160676 160679 160679 160679 160680 160681 160683 160683 160683 160684 160685 160685 160686 160687 160689 160690 160690 160692 160693 160694 160694 160696 160698 160698 160698 160698 160699 160701 160701 160702 160703 160703 160704 160706 160706 160707 160707 160708 160709 160710 160711 160713 160713 160714 160714 160716 160716 160717 160718 160719 160720 160720 160721 160723 160723 160724 160725 160726 160726 160727 160728 160729 160730 160731 160732 160732 160740 163549 163550 163550 163550 163550 163550 163550 163550 163550 163550 163551 163551 163553 163554 163555 163556 163557 163557 163558 163558 163559 163560 163561 163562 163572 163572 163580 163580 163580 163580 163580 163581 163581 163581 163581 165741 165742 165742 165742 165742 165742 165742 165742 165743 165743 165744 165744 165744 165745 169454 169455 169455 169455 169455 169455 179882 179883 179883 179883 179884 179885 179892 179893 179895 179896 179897 179897 179898 179899 179900 179900 179908 187570 187576 187576 187576 187576 187576 187576 187576 189307 189308 189308 189308 189308 189308 189308 189309 189309 189309 189309 189309 189309 189309 189309 189310 189311 189312 189313 189314 189315 189315 189317 189317 189318 189319 189320 189321 189322 189322 189323 189323 189324 190007 190008 190008 190008 190008 190009 190009 190009 190009 190009 190009 190009 190009 190009 190009 190009 190009 190010 190010 190011 190014 190014 190014 190014 190016 190016 190017 190018 190020 190020 190020 190021 190022 190024 190024 190024 190025 190026 190027 190027 190029 190030 190030 190031 190032 190032 190033 190033 190041 190041 190825 190831 190831 190831 190831 190831 190831 190864 190865 190865 190865 190865 190865 190865 190865 190865 190866 190866 190867 190868 190869 190870 190870 190872 190872 190873 190874 190875 190876 190876 190877 190879 190879 190881 190881 190885 190887 190887 190887 190890 190890 190892 190892 190893 190895 190895 190895 190896 190903 193069 193075 193075 193075 193075 193075 193075 193075 193075 193075 193671 193672 193672 193672 193672 193672 193672 193677 193677 193677 193677 193677 193677 194517 194523 194523 194523 194523 195338 195338 195338 195338 195370 195371 195371 195371 195371 195371 195371 195371 195371 195371 195372 195372 195374 195375 195376 195377 195379 195381 195381 195381 195382 195383 195384 195384 195385 195391 195391 196506 196507 196507 196507 196507 196507 196508 196513 196513 196513 196513 196513 196513 197082 197087 197087 199624 199625 199625 199625 199625 199625 199625 199625 199626 199626 199626 199626 199627 199627 199627 199627 199627 200668 200668 200668 200668 210805 210806 210806 210806 210806 210806 210806 210806 210806 210806 210806 210806 210807 210808 210808 210809 210810 210812 210812 210812 210815 210815 210816 210816 210817 210819 210819 210819 210820 210821 210821 210822 210823 210824 210825 210826 210827 210827 210829 210829 210830 210831 210832 210833 210834 210834 210835 210837 210837 210838 210839 210840 210841 210842 210842 210843 210844 210845 210846 210847 210848 210848 210850 210850 210852 210853 210853 211774 211775 211775 211775 211775 211775 211775 211776 211776 211776 211776 211776 211777 211777 211778 211779 211780 211781 211781 211782 211784 211784 211785 211785 211786 211788 211789 211789 211789 211790 211792 211792 211793 211794 211794 211795 211797 211798 211799 211799 211799 211800 211800 211801 211803 211803 211806 211806 211806 211807 211807 211808 211810 211810 211811 211811 211816 211816 211816 211816 211818 211818 211819 211819 211821 211822 211822 211823 211825 211825 211826 211826 211827 211829 211829 211829 211830 211830 211836 214299 214301 214301 214301 214301 214301 214301 214304 214305 214305 214305 214305 214305 214305 214305 214305 214306 214306 214308 214308 214309 214311 214311 214311 214312 214313 214314 214314 214316 214317 214317 214318 214320 214320 214321 214321 214323 214325 214325 214325 214326 214326 214328 214328 214329 214331 214331 214331 214332 214333 214334 214335 214336 214337 214337 214338 214342 214342 214343 214343 214344 214346 214346 214346 214347 214348 214349 214349 214349 214357 215020 215020 215020 215020 215020 215020 215020 215129 215131 215131 215131 215131 215131 215131 215131 215131 215131 215131 215131 215132 215132 215134 215134 215135 215137 215137 215137 215138 215139 215140 215142 215142 215143 215144 215145 215146 215146 215146 215147 217296 217299 217299 217299 217299 217299 217299 217300 217300 217300 217300 217300 217300 217300 217300 217301 217301 217303 217303 217304 217304 217305 217306 217309 217309 217310 217310 217310 217801 217802 217802 217802 217802 217802 217802 217802 217802 217802 217802 217808 217808 217808 218354 218355 218355 218355 218355 218355 218355 218355 218355 218355 218356 218356 218357 218358 218359 218360 218361 218362 218363 218364 218364 218365 218367 218367 218367 218368 218368 220131 220137 220137 220137 220137 220137 220137 220137 220210 220259 220259 220259 220835 220841 220841 220841 220841 220841 221938 221987 222601 222602 222602 222602 222602 222603 222603 222603 222603 222603 222603 222603 222607 222607 222608 222608 222610 222611 222611 222612 222614 222614 222615 222615 222615 222622 222622 223296 223297 223297 223297 223297 223297 223297 223297 223298 223298 223298 223298 223300 223302 223302 223302 223303 223304 223304 223305 223308 223308 223308 223309 223310 223311 223311 223312 223314 223314 223316 223316 223317 223318 223318 223318 223319 224296 224297 224297 224297 224297 224297 224297 224297 224297 224298 224298 224298 224298 224299 224299 224300 224303 224303 224303 224304 224305 224306 224306 224307 224308 224308 224308 225181 225182 225182 225182 225182 225182 225182 225182 225182 225182 225182 225183 225183 225183 225183 225184 225185 225186 225186 225187 225189 225189 225189 225189 225293 225295 225295 225295 225295 225295 225295 225295 225295 225295 225295 225295 225297 225297 225298 225298 225300 225302 225302 225302 225303 225303 225305 225305 225306 225308 225308 225308 225310 225310 225313 225313 225315 225315 225316 225317 225318 225319 225320 225320 225322 225322 225323 225324 225325 225327 225327 225329 225330 225330 225331 225331 225333 225335 225335 225335 225336 225337 225338 225338 225340 225341 225341 225342 225343 225344 225345 225345 225347 225348 225348 225349 225355 225355 227295 227296 227296 227296 227296 227296 227296 227296 227296 227296 227296 227302 227302 228045 228046 228046 228046 228046 228046 228046 228046 228046 228047 228047 228047 228048 228048 228050 228050 228051 228052 228052 228053 228055 228055 228056 228057 228058 228059 228059 228060 228062 228062 228063 228064 228065 228066 228066 228067 228068 228068 228068 228872 228873 228873 228873 228873 228873 228873 228874 228874 228874 228874 228874 228874 228874 228875 228876 228877 228879 228879 228879 228880 228881 228882 228882 228884 228884 228885 228886 228887 228888 228889 228889 228891 228892 228892 228893 228895 228895 228896 228896 228899 228899 228900 228901 228902 228903 228904 228904 228905 228906 228906 228906 229296 229297 229297 229297 229297 229297 229297 229297 229297 229297 229297 229297 229298 229299 229299 229301 229302 229302 229303 229304 229306 229306 229309 229309 229311 229312 229312 229313 229314 229315 229316 229316 229317 229318 229319 229320 229321 229322 229323 229323 229324 229326 229327 229327 229327 229328 229328 233288 233290 233290 233290 233291 233291 233291 233291 233291 233291 233291 233291 233291 233291 233291 233291 233292 233293 233293 233295 233296 233296 233297 233297 233298 233299 233299 235511 235513 235513 235513 235513 235513 235513 235514 235514 235514 235514 235514 235514 235514 235514 235514 235514 235514 235514 235515 235516 235518 235518 235518 235520 235520 235521 235521 235522 235524 235524 235524 235525 235526 235526 235526 235926 235930 235931 236286 236288 236288 236288 236288 236288 236288 236288 236288 236288 236288 236289 236289 236289 236289 236289 236291 236291 236292 236292 236292 236293 238276 238281 238281 238281 238281 241078 241079 241079 241079 241079 241079 241079 241079 241079 241079 241079 241080 241081 241081 241082 241082 241085 241085 241086 241086 241086 241087 241626 241627 241627 241627 241627 241628 241628 241628 241628 241628 241628 241628 241628 241628 241636 241636 241636 241636 247661 247661 247662 247662 247665 247665 247666 247667 247669 247669 247672 247672 247673 247674 247676 247682 247683 247685 247687 247687 247688 247689 247690 247690 247692 247692 247694 247694 247695 247695 247696 247697 247698 247699 247699 247700 247702 247702 247703 247704 247705 247706 247706 247707 247709 247709 247709 247709 248194 248195 248195 248195 248195 248195 248195 248196 248196 248196 248196 248196 248197 248199 248199 248199 248199 248200 248200 248368 248369 248369 248369 248369 248369 248369 248369 248369 248369 248370 248370 248371 248372 248372 248373 248375 248375 248376 248377 248378 248379 248380 248382 248383 248384 248384 248386 248386 248393 248393 249369 249374 249374 249374 249374 250644 250644 250644 250644 251192 251192 251192 251192 251192 252091 252102 252380 252380 252381 252381 252381 252382 252382 252383 252383 252384 252384 252384 252391 252866 252866 252866 252866 252867 252867 252868 252868 252868 252868 252870 252870 252871 252871 252872 252873 252874 252875 252875 252876 252878 252878 252879 252880 252881 252883 252884 252885 252887 252887 252888 252888 252889 252890 252890 252891 252893 252893 252894 252894 252896 252896 252897 252898 252899 252899 252901 252901 252903 252903 252903 252904 252906 252906 252906 252907 252909 252909 252911 252911 252912 252912 252913 252914 252916 252916 252917 252917 252918 252919 252920 252921 252922 252922 252924 252924 252925 252926 252926 252927 252930 252930 252933 252934 252935 252935 252935 252935 252936 252936 254618 254619 254619 254619 254619 254619 254619 254620 254621 254621 254621 254622 254624 254624 254626 254626 254627 254629 254629 254629 254630 254630 254632 254632 254633 254635 254635 254635 254636 254637 254638 254639 254640 254643 254643 254643 254644 254644 254645 254645 254646 254647 254647 254647 255501 255554 255555 255556 255556 255556 255557 255557 255557 255557 255557 255557 255557 255557 255558 255558 255560 255561 255561 255562 255563 255564 255565 255565 255566 255568 255570 255570 255570 255572 255572 255574 255574 255576 255576 255576 255577 255579 255579 255580 255580 255580 255590 255590 257320 257320 257321 257321 257321 257322 257322 257324 257326 257326 257328 257328 257335 257336 257336 257337 257339 257340 257341 257341 257343 257343 257343 257344 257346 257348 257348 257348 257349 257351 257351 257351 257352 257352 257353 257354 257354 257355 257355 258149 258151 258151 258151 258151 258151 258151 258152 258152 258152 258152 258152 258152 258152 258152 258152 258153 258157 258157 258158 258159 258160 258161 258163 258163 258164 258165 258166 258166 258167 258168 258170 258170 258171 258172 258173 258174 258175 258176 258177 258177 258178 258179 258180 258181 258182 258182 258183 258184 258185 258186 258187 258188 258189 258190 258190 258191 258210 258210 258210 258210 258210 258210 258211 258211 258211 258211 258211 258211 258211 258212 258212 258212 258212 258212 258212 258212 258212 258213 258213 258213 258215 258215 258216 258217 258218 258218 258219 258220 258222 258222 258223 258223 258225 258225 258226 258227 258228 258228 258236 258236 260813 260819 260819 260819 260819 260819 260819 260819 260876 260876 260876 260876 260876 260876 260876 260876 260877 260878 260878 260878 260881 260881 260882 260882 260883 260884 260884 260885 260887 260887 260888 260888 260890 260892 260892 260892 260894 260895 260895 260895 260896 260898 260898 260898 260900 260900 260901 260901 260903 260905 260905 260905 260906 260907 260908 260908 260909 260911 260911 260912 260914 260914 260914 260915 260916 260917 260917 260917 260918 260918 261728 264307 264309 264309 264309 264309 264309 264309 264309 264311 264313 264313 264313 264315 264316 264316 264316 264318 264318 264319 264319 264322 264322 264323 264324 264325 264327 264327 264327 264328 264329 264329 264329 264330 265246 265247 265247 265247 265247 265247 265247 265247 265248 265249 265249 265250 265252 265252 265254 265254 265255 265256 265256 265257 265259 265259 265260 265260 265263 265263 265263 265264 265265 265265 265265 265272 266352 266352 266352 266352 266352 266352 266352 266352 266354 266354 266354 266354 266357 266358 266358 266358 266359 266359 266360 266361 266363 266364 266364 266364 266366 266366 266368 266368 266369 266371 266371 266372 266373 266373 266374 266374 268430 268432 268432 268432 268432 268432 268432 268432 268432 268432 268433 268433 268434 268434 268435 268436 268437 268437 269508 269509 269509 269509 269509 269509 269510 269510 269510 269511 269512 269513 269514 269515 269515 269515 269516 269516 269937 269938 269938 269938 269938 269938 269938 269938 269938 269938 269938 269938 269938 269938 269939 269939 269941 269942 269942 269943 269945 269945 269946 269946 269948 269948 269949 269950 269952 269953 269954 269954 269954 269955 269955 269956 269958 269960 269960 269960 269961 269962 269962 269963 269965 269965 269966 269966 269969 269970 269970 269970 269971 269978 270312 270313 270313 270313 270313 270314 270314 270314 270314 270314 270314 270314 270314 270316 270316 270316 270318 270318 270319 270319 270319 271328 271329 271329 271329 271329 271330 271330 271335 271335 271335 271335 271335 271335 271335 271335 271335 271335 271679 271681 271681 271681 271681 271681 271681 271681 271681 271681 271681 271681 271682 271682 271684 271684 271685 271686 271687 271687 271689 271689 271690 271691 271692 271693 271693 271694 271697 271697 271698 271698 271699 271700 271700 271701 271703 271703 271704 271705 271705 271711 271711 271826 271831 271831 271831 271831 271831 271831 274290 274290 274290 274290 274290 274291 274291 274291 274292 274293 274294 274294 274296 274297 274298 274298 274304 274305 274474 274476 274476 274476 274476 274476 274476 274476 274476 274476 274476 274476 274478 274480 274480 274480 274481 274482 274482 274483 274485 274485 274486 274486 274488 274489 274489 274490 274492 274492 274492 274492 274493 274493 275436 276019 276025 276025 276025 276025 276025 276025 278708 278709 278709 278709 278709 278710 278711 278711 278711 278711 278711 278711 278712 278712 278712 278712 278712 278714 278714 278714 278716 278717 278717 278717 278719 278719 278720 278720 278723 278723 278723 278724 278725 278727 278727 278727 278730 278730 278730 278731 278738 278738 278738 278738 280087 280094 280094 280927 280933 280933 280933 280933 280933 280933 280933 282615 285461 285461 285461 285461 285461 285875 285875 285875 285920 285920 285920 285920 290296 290301 290301 290301 290301 290808 290808 290808 290808 290814 290814 290815 291377 291379 291379 291379 291379 291379 291379 291379 291379 291379 291379 291379 291380 291382 291382 291383 291385 291386 291386 291388 291390 291391 291391 291393 291394 291395 291395 291397 291397 291398 291399 291400 291401 291402 291402 291403 291404 291405 291406 291407 291408 291408 291409 291410 291411 291412 291413 291414 291415 291415 291416 291416 291416 293197 293202 293202 293202 293202 295533 295533 295533 295958 295964 295964 295964 295964 295964 295964 295964 296240 296240 296240 296240 296240 296240 296240 296241 296242 296243 296243 296244 296246 296246 296247 296247 296248 296249 296249 296250 296255 296255 296256 296256 296257 296258 296258 296259 296261 296261 296263 296263 296264 296265 296265 296266 296267 296268 296269 296269 296271 296271 296272 296272 296274 296274 296275 296276 296278 296278 296279 296279 296281 296283 296283 296283 296284 296285 296286 296286 296287 296288 296289 296289 296292 296293 296293 296293 296294 296295 296295 296296 296297 296298 296299 296299 296302 296302 296303 296304 296305 296305 296305 297769 297771 297771 297771 297771 297771 297771 297771 297771 297773 297773 297774 297775 297778 297779 297779 297780 297781 297782 297783 297783 297784 297784 297914 297920 297920 297920 297920 297920 297920 297926 299241 299241 299241 299241 299241 299247 301011 301011 301011 301011 301011 301016 301016 301016 301836 301841 301841 301841 301841 301841 301841 302032 302033 302033 302033 302033 302033 302033 302033 302034 302034 302036 302036 302037 302039 302039 302039 302040 302043 302043 302043 302044 302045 302045 302046 302047 302048 302049 302050 302051 302052 302053 302053 302055 302055 302056 302057 302058 302059 302060 302061 302062 302063 302063 302064 302065 302066 302066 302067 302074 303776 303776 303776 303776 303776 303776 304908 304909 304910 304910 304910 304910 304910 304910 304911 304911 304912 304912 304913 304914 304915 304916 304917 304918 304918 304919 304921 304921 304923 304923 304924 304925 304926 304927 304928 304928 304934 304934 305478 305485 305485 305485 305485 305485 305485 305485 306004 306010 306010 306010 306010 306010 306010 306419 306419 306419 306419 307644 307645 307645 307645 307645 307645 307645 307645 307645 307646 307646 307646 307649 307649 307649 307649 307650 307650 307651 308481 308484 308484 308484 308484 308484 308484 308484 308485 308485 308485 308485 308485 308485 308963 308968 308968 308968 308968 309181 309182 309183 309183 309183 309183 309183 309183 309183 309183 309183 309184 309184 309186 309186 309186 309188 309188 309188 309189 309190 309191 309191 309192 309194 309194 309195 309196 309197 309199 309199 309199 309201 309201 309201 309202 309203 309203 309209 309664 309672 309672 309672 309672 311011 311011 311011 311011 311012 311012 311012 311013 311015 311016 311016 311016 311018 311018 311019 311019 311026 311943 311944 311945 311945 311945 311945 311945 311945 311945 311945 311945 311945 311945 311946 311946 311947 311950 311950 311951 311952 311953 311954 311955 311955 311956 312288 312289 312289 312289 312289 312289 312289 312290 312291 312291 312292 312293 312295 312295 312297 312297 312298 312299 312299 312300 312301 312301 312307 312308 312340 312420 312420 312420 312701 312706 312706 312706 312706 312706 315446 315447 315447 315447 315447 315448 315448 315448 315449 315449 315449 315449 315449 315449 315450 315450 315452 315454 315454 315454 315454 315456 315456 315456 315459 315461 315461 315461 315462 315462 315463 315464 315465 315465 315466 315466 315468 315468 315469 315472 315473 315473 315473 315474 315474 315475 315475 315476 315478 315478 315479 315479 315480 315482 315482 315482 315484 315485 315485 315485 315487 315487 315488 315488 315490 315490 315491 315491 315494 315494 315494 315494 315497 315497 315497 315498 315499 315500 315501 315501 315504 315504 315505 315505 315507 315507 315508 315508 315511 315511 315511 315512 315513 315514 315514 315515 315521 315522 315522 316072 316078 316078 316078 316554 316555 316555 316555 316555 316555 316555 316555 316555 316556 316556 316556 316558 316558 316559 316559 316560 316561 316562 316562 316563 316564 316564 316564 316565 317226 317227 317227 317227 317227 317227 317227 317229 317230 317230 317232 317232 317233 317235 317235 317235 317238 317238 317239 317239 317240 317241 317241 317287 317287 318468 318469 318469 318469 318469 318469 318469 318470 318470 318470 318470 318470 318470 318470 318470 321684 321685 321685 321685 321685 321685 321685 321685 321685 321686 321686 321686 321689 321689 321690 321690 321692 321694 321694 321694 321695 321696 321697 321697 321701 321701 321701 321701 321703 321703 321704 321704 321705 321707 321707 321707 321708 321709 321710 321710 321712 321713 321713 321714 321715 321721 321721 321721 322618 322623 322623 322623 322623 322623 322623 323608 323613 323613 323613 323613 323613 323613 323613 323613 323613 325270 325271 325271 325271 325271 325271 325271 325271 325272 325272 325272 325272 325273 325273 325274 325274 325277 325277 325277 325277 325280 325280 325280 325280 325282 325283 325283 325283 325288 325288 325288 325289 325290 325291 325291 325291 325292 325298 325298 325909 325909 325909 325909 325909 325915 327148 327154 327154 327154 327154 327154 327154 327154 327789 327790 327790 327790 327790 327790 327790 327790 327791 327791 327792 327792 327795 327795 327796 327796 327798 327798 327798 327799 327808 327808 327808 329882 329882 329882 329882 329882 329882 329882 329888 329888 329888 329888 329888 329888 329888 330257 330257 330257 330257 330260 330263 330263 330263 330266 330266 330268 330268 330269 330270 330271 330272 330274 330274 330275 330275 330276 330277 330277 330278 330280 330280 330281 330282 330283 330283 330284 330284 330859 330865 330865 330865 330865 331904 331905 331905 331905 331905 331905 331906 331906 331907 331907 331908 331909 331910 331910 331911 331912 331913 331914 331915 331916 331917 331918 331919 331920 331920 331922 331923 331924 331924 331926 331926 331929 331930 331931 331932 331933 331933 331934 331936 331936 331937 331938 331939 331940 331941 331941 331942 331944 331944 331945 331946 331947 331948 331949 331949 331950 331952 331952 331953 331954 331955 331957 331957 331958 331958 331960 331960 331961 331962 331963 331964 331965 331966 331967 331968 331968 331969 331970 331970 331970 333375 333376 333376 333376 333376 333376 333376 333376 333376 333377 333377 333377 333378 333379 333380 333380 333382 333382 333383 333384 333386 333386 333387 333387 333389 333389 333390 333391 333392 333393 333393 333394 333395 333396 333396 334696 334697 334697 334697 334697 334697 334697 334697 334698 334698 334700 334701 334702 334702 334702 334703 334709 335875 335877 335877 335877 335877 335877 335877 335877 335877 335877 335877 335877 335878 335881 335882 335882 335883 335885 335885 335886 335887 335888 335889 335890 335890 335896 335896 336380 336381 336381 336381 336381 336381 336381 336382 336382 336382 336382 336382 336382 336382 336382 336382 336383 336384 336384 336384 337016 337022 337022 337022 337294 337295 337295 337295 337296 337296 337296 337301 337301 337301 337301 337301 337453 337459 337459 337459 337824 337825 337825 337825 337825 337826 337826 337826 337827 337827 337829 337829 337830 337831 337832 337832 337834 337834 337835 337836 337837 337838 337839 337839 337841 337843 337843 337843 337845 337845 337847 337847 337848 337850 337850 337850 337852 337852 337853 337853 337854 337855 337856 337856 337859 337859 337859 337860 337861 337863 337863 337863 337865 337865 337866 337866 337867 337874 338346 338346 338346 338346 338346 338351 338352 344245 344247 344247 344247 344247 344247 344247 344247 344247 344247 344247 344247 344247 344248 344248 344248 344250 344250 344251 344251 344253 344254 344254 344257 344259 344259 344261 344261 344262 344263 344263 344264 344266 344266 344268 344268 344269 344272 344272 344279 344279 344926 344928 344928 344928 344928 344928 344928 344929 344929 345386 347242 347243 347243 347243 347243 347243 347243 347245 347245 347245 347245 347245 347245 347245 347245 347245 347245 347581 347583 347583 347583 347583 347583 347583 347583 347583 347583 347583 347584 347584 347584 347585 347586 347586 347586 347881 347881 347881 347881 347883 347883 347884 347885 347886 347887 347887 347888 347890 347892 347892 347892 347893 347894 347895 347895 347896 347897 347897 347898 347900 347900 347902 347902 347903 347903 347904 347904 347940 347946 350214 350215 350215 350215 350216 350216 350216 350216 350218 350219 350219 350219 350221 350221 350221 350222 350223 350225 350225 350225 350228 350228 350229 350229 350230 350231 350232 350232 350234 350234 350236 350236 350239 350239 350240 350241 350243 350243 350244 350244 350244 350245 351742 351742 351742 351742 351742 351742 351742 352162 352163 352163 352163 352163 352163 352163 352163 352163 352163 352163 352163 352164 352164 352165 352166 352167 352168 352171 352171 352172 352173 352173 352174 352176 352178 352178 352178 352179 352179 352179 352186 353468 353468 353697 353697 354378 354379 354379 354379 354379 354379 354379 354379 354380 354380 354382 354382 354383 354385 354385 354386 354387 354389 354389 354389 354390 354391 354391 354392 354394 354394 354395 354395 354398 354398 354399 354399 354401 354402 354402 354403 354403 354404 354404 355691 355691 355692 355692 355692 355692 355692 355693 355693 355693 355694 355694 355694 355695 355696 355697 355698 355700 355700 355700 355701 355702 355703 355703 355705 355707 355707 355707 355707 355708 355709 355710 355711 355712 355712 355714 355714 355715 355716 355717 355718 355719 355719 355720 355721 355722 355723 355724 355725 355726 355728 355729 355730 355731 355732 355733 355733 355735 355735 355736 355737 355738 355740 355740 355740 355742 355742 355744 355744 355745 355745 355746 355747 355749 355749 355750 355750 355751 355752 355752 355752 360225 360226 360226 360226 360226 360226 360226 360226 360227 360227 360227 360761 360762 360762 360762 360762 360762 360762 360767 360767 360767 360767 360767 362723 362724 362724 362724 362724 362725 362725 362725 362725 362725 362725 362725 362725 362726 362726 362726 362727 362733 363258 363307 363307 363448 363448 363448 363448 365043 365043 365043 365043 365044 365045 365045 366080 366082 366082 366082 366082 366082 366082 366082 366083 366084 366084 366084 366085 366086 366086 366086 367323 367329 367329 367329 369610 371086 371087 371087 371087 371087 371087 371087 371087 371087 371087 371088 371093 371093 371093 371093 373970 373975 373975 373975 373975 373975 373976 374588 374593 374593 374916 374921 374921 374921 374921 374921 374921 374921 376003 376068 376074 376074 376074 376074 376074 376074 376791 376797 376797 377479 377481 377481 377481 377481 377481 377481 377481 377481 377482 377482 377482 377485 377485 377487 377487 377488 377490 377490 377490 377491 377492 377493 377494 377496 377497 377497 377499 377500 377501 377503 377503 377505 377506 377506 377507 377513 379085 379087 379087 379087 379087 379087 379087 379087 379087 379087 379087 379088 379088 379090 379090 379090 379091 379091 379092 379094 379096 379096 379097 379098 379099 379100 379100 379101 379102 379102 379104 379104 379105 379106 379106 379107 379109 379109 379110 379110 379113 379113 379113 379113 379119 379823 379824 379824 379824 379824 379824 379824 379824 379830 380154 380156 380156 380156 380156 380156 380156 380156 380157 380158 380158 380158 380160 380160 380162 380162 380163 380165 380165 380165 380168 380169 380169 380170 380171 380171 380172 380172 382848 382848 382848 382848 382848 382848 382848 382849 382849 382850 382850 382850 382852 382853 382853 382853 382855 382855 382856 382856 382858 382858 382859 382859 382862 382862 382862 382863 382864 382867 382867 382867 382868 382868 382869 382869 382870 382871 382872 382872 382875 382875 382875 382876 382877 382879 382879 382879 382882 382882 382883 382884 382885 382887 382887 382887 382887 382890 382890 382890 382891 382893 382893 382893 382894 382895 382896 382897 382897 382899 382899 382900 382901 382902 382903 382904 382904 382906 382906 382907 382908 382909 382910 382910 382911 382913 382913 382914 382915 382916 382917 382917 382918 382920 382920 382921 382921 382923 382923 382923 382924 382924 384590 384590 384590 384590 384590 384590 384959 384959 384960 384960 384960 384960 384960 384961 384964 384965 384966 384966 384968 384968 384968 384969 384972 384973 384973 384973 384975 384975 384977 384977 384978 384980 384980 384980 384981 384982 384982 384982 384983 386585 386585 386585 386586 386586 386586 386586 386586 386587 386589 386589 386589 386590 386591 386591 386591 387587 387588 387588 387588 387588 387588 387588 387588 387588 387588 387588 387588 387589 387590 387591 387591 387592 387593 387593 387594 389447 389452 389452 389453 389453 389453 389453 389453 389453 389453 389453 389458 390415 390421 390421 390421 391845 393759 393765 393765 393765 393765 393765 393765 394110 394111 394111 394111 394111 394111 394111 394112 394112 394112 394112 394113 394113 394113 394113 394113 394113 394113 394114 394114 394114 394115 394115 394115 394115 394116 394116 394116 394116 394116 394116 394116 394116 394116 398581 398582 398582 398582 398582 398583 398583 398584 398585 398586 398586 398587 398590 398590 398591 400489 400491 400491 400491 400491 400491 400491 400491 400491 400491 400491 400492 400492 400493 400494 400494 400495 400496 400496 400497 400499 400499 400501 400501 400502 400503 400503 400503 400504 400510 400510 401173 401443 401449 401449 401449 402107 402108 402108 402108 402108 402108 402108 402108 402108 402108 402109 402109 402109 402109 402109 402110 402111 402111 402111 402112 403382 403390 403390 403390 403390 403390 403390 403390 403390 403391 403731 403738 403738 403738 404499 405020 405023 405023 405023 405023 405023 405023 405023 405024 405024 405024 405024 405024 405393 405394 405394 405394 405394 405394 405394 405394 405395 405395 405395 405396 405397 405398 405399 405399 405401 405403 405403 405403 405406 405407 405413 405414 406910 406911 406911 406911 406911 406912 406912 406913 406913 406913 406913 406913 406913 406913 406913 406913 406913 406915 406915 406915 406916 406917 406918 406918 406919 406920 406921 406924 406924 406924 406925 406925 406927 406927 406928 406929 406930 406931 406931 406932 406935 406935 406935 406936 406938 406939 406939 406940 406943 406943 406943 406944 406945 406947 406947 406947 406949 406950 406950 406951 406951 406953 406953 406953 408970 408970 409081 409081 409081 409081 409081 409081 417459 417460 417460 417460 417461 417461 417461 417461 417463 417463 417464 417464 417468 417468 417468 417469 417471 417472 417472 417473 417474 417475 417476 417476 417477 417478 417478 417479 417480 417480 417481 417481 417862 417867 417867 417867 417867 417867 417867 419200 419205 419205 419205 419205 419469 419904 419905 419905 419905 419905 419905 419906 419906 419906 419906 419907 419909 419909 419909 420762 420762 420762 420762 420762 422008 422010 422010 422010 422010 422010 422010 422010 422010 422011 422011 422011 422012 422013 422013 422014 422015 422018 422018 422019 422021 422021 422022 422023 422024 422026 422026 422026 422028 422028 422028 426909 426909 426909 426909 426909 426909 426910 426911 428446 428451 428916 428916 428916 428916 429122 430408 430408 430408 430408 430409 430410 430410 430410 430415 430415 430415 430416 430418 430425 430425 430426 430430 430430 430430 430431 430432 430432 430433 430434 430434 430435 430435 430514 430514 430514 430514 430514 431318 431318 431318 431318 431318 431318 431319 431319 431320 431320 431322 431322 431323 431326 431326 431326 431326 431328 431328 431329 431330 431331 431332 431333 431334 431335 431336 431336 431337 431338 431339 431340 431341 431342 431343 431344 431345 431346 431347 431347 431348 431348 431349 431561 431562 431562 431562 431562 431562 431562 431563 431564 431565 431566 431567 431568 431570 431571 431571 431573 431574 431575 431577 431578 431579 431580 431580 431581 431582 431583 431584 431585 431586 431586 431587 431587 431588 432310 432360 432360 432360 432360 432361 432361 436250 436257 436257 436257 436257 436257 436257 437403 437404 437404 437404 437404 437404 437404 437404 437405 437405 437406 437407 437408 437408 437409 437410 437411 437411 437412 437412 437417 437417 437417 437418 437420 437422 437422 437422 437422 437423 437425 437425 437428 437428 437428 437428 437430 437430 437431 437432 437433 437434 437434 437434 437435 438265 438265 438265 438265 438265 438265 438266 438266 438269 438269 438269 438270 438272 438273 438273 438273 438275 438276 438276 438276 438278 438278 438279 438279 438282 438282 438282 438283 438284 438285 438286 438286 438288 438288 438288 438289 438296 438532 438676 438676 438676 438676 438676 438676 438676 438676 438679 438679 438679 438680 438682 438684 438684 438684 438684 438687 438687 438687 438688 438689 438689 438690 438692 438692 438693 438694 438695 438697 438697 438697 438698 438698 438700 438700 438701 438703 438703 438703 438704 438705 438706 438706 438707 438713 438713 439286 439287 439287 439287 439287 439287 439287 439287 439287 439288 439288 439288 439289 439289 439401 439406 439406 439895 439896 439896 439896 439896 439896 439896 439896 439896 439896 439897 439897 439898 439899 439899 439900 439903 439903 439904 439904 439907 439909 439909 439909 439910 439910 439912 439912 439913 439915 439915 439916 439916 439917 439918 439918 439919 439920 439920 440022 440399 440401 440401 440401 440401 440401 440401 440401 440401 440403 440403 440403 440404 440404 440406 440406 440407 440409 440409 440409 440411 440411 440412 440412 440414 440415 440415 440416 440417 440418 440419 440420 440421 440424 440424 440425 440427 440427 440429 440429 440430 440430 440431 440432 440433 440433 440441 440441 440906 440912 440912 440912 440912 440912 440912 443777 443783 443783 443783 443783 443783 443783 443783 443783 443783 444142 444190 444190 444425 444609 444609 444609 444609 444609 444610 444610 444610 444612 444612 444613 444613 444615 444616 444616 444616 444617 444994 445037 445038 445038 445038 445045 445045 445045 445045 445045 445045 446283 446285 446285 446285 446285 446285 446285 446285 446285 446285 446285 446285 446286 446286 446286 446287 446288 446290 446290 446290 446291 446292 446292 446293 446295 446297 446297 446297 446298 446298 446300 446300 446301 446302 446302 446303 446304 446305 446306 446306 446309 446310 446310 446311 446313 446313 446315 446315 446316 446316 446317 446318 446319 446320 446321 446321 446323 446323 446324 446325 446326 446326 446327 446328 446329 446330 446331 446331 446332 446334 446334 446335 446336 446337 446338 446339 446339 446340 446341 446342 446343 446344 446344 446345 446346 446347 446348 446349 446350 446351 446352 446352 446353 446353 446365 446365 446822 446822 446822 446823 446826 446827 446827 446828 446829 446830 446830 446831 446832 446833 446834 446834 446836 446837 446837 446839 446839 446840 446841 446842 446843 446844 446844 446845 446846 446847 446848 446849 446850 446851 446852 446852 446853 446854 446855 446856 446857 446858 446859 446859 446861 446861 446862 446863 446864 446865 446865 446866 446868 446868 446870 446870 446871 447206 447206 447206 447206 447206 447206 447207 447207 447209 447210 447212 447212 447213 447218 447218 447219 447220 447221 447222 447222 447224 447225 447225 447226 447228 447228 447230 447230 447233 447233 447233 447233 447235 447235 447235 447236 447237 447239 447239 447239 447240 447240 447240 447247 447480 447480 447480 447480 447781 447783 447783 447783 447783 447783 447783 447783 447783 447783 447783 447783 447785 447785 447786 447786 447788 447788 447789 447789 447790 447791 447791 447792 447798 447801 447801 447801 447803 447804 447805 447807 447810 447811 447812 447813 447816 447818 447818 447821 447823 447824 447826 447835 447836 447837 447838 447840 447840 447841 447841 447842 447843 447843 447844 452825 452826 452826 452826 452826 452826 452826 452827 452827 452827 452827 452827 452829 452829 452829 452830 452831 452832 452832 452833 452833 453193 453193 453193 453778 453779 453779 453779 453779 453779 453779 453780 453780 453780 453780 453780 453781 453781 453782 453782 453784 453784 453785 453786 453788 453789 453789 453789 453790 453791 453791 453791 453792 453887 453887 453887 453887 455114 455115 455115 455115 455115 455117 455117 455117 455117 455117 455118 455119 455119 455119 455119 455119 455175 455176 455176 455176 455176 455176 455176 455177 455177 455177 455177 455177 455177 455177 455178 455178 455178 455178 455178 455178 455178 455178 455180 455180 455181 455183 455183 455183 455184 455185 455185 455185 455780 455781 455781 455781 455781 455781 455781 455782 455782 455782 455782 455782 455782 455783 455785 455785 455785 455785 455789 455789 455789 455790 455791 455792 455792 455793 455795 455795 455796 455796 455798 455798 455799 455799 455800 455801 456183 456189 456189 456189 456189 456189 456189 456189 456189 456433 456741 456746 456746 456746 456746 456746 456746 457529 457530 457530 457530 457530 457530 457530 457530 457531 457531 457531 457531 457531 457531 457534 457534 457536 457536 457536 457537 457537 458977 459484 459486 459487 459487 459487 459487 459487 459488 459488 459488 459488 459488 459488 459488 459489 459489 459489 459489 459489 459489 459489 459490 459491 459491 459493 459493 459494 459495 459497 459497 459497 459498 459499 459500 459501 459501 459507 459507 461060 461061 461061 461061 461061 461061 461061 461061 461063 461065 461065 461065 461066 461069 461069 461069 461071 461071 461073 461073 461074 461075 461075 461076 461078 461078 461079 461080 461081 461081 461082 461083 461084 461085 461085 461086 461088 461088 461089 461090 461091 461092 461093 461094 461095 461096 461096 461097 461099 461100 461100 461101 461102 461103 461103 461104 461105 461106 461107 461108 461109 461110 461110 461111 461111 461112 462755 462760 462761 462761 462761 462761 462761 462761 462761 462761 462761 462820 462821 462821 462822 462822 462822 462822 462822 462822 462822 462822 462823 462823 462823 462823 462823 462865 462865 462865 462865 462865 462866 465128 465128 465207 465208 465208 465208 465208 465213 465213 465213 465213 465213 465213 465213 465214 465214 465214 465215 465216 465216 465251 465251 465251 465251 465251 465251 465252 465252 465252 465252 465252 465252 465252 465253 465253 465253 465253 465253 465253 465253 465254 465254 465254 465254 465254 465254 465254 465255 465255 465255 465255 465255 465255 465255 465257 465257 465257 465257 465257 465257 465257 465257 465257 465257 465257 465257 465259 465259 465259 465259 465260 465261 465261 465261 465269 468308 468309 468309 468309 468309 468309 468309 468309 468316 468316 468316 471831 471831 471831 471831 472984 472984 472984 472984 472984 482763 482764 482764 482764 482764 482764 482764 482765 482765 482765 482765 482765 482765 482765 482765 482765 482766 482767 482768 482768 482770 482770 482771 482771 482772 482772 482774 482774 482775 482775 482776 482777 482778 482779 482779 482780 482781 482788 488018 488023 488023 488023 488023 488023 488572 488579 488579 488579 489605 489606 489606 489606 489606 489606 489606 489607 489608 489608 489613 489613 489613 489613 489613 490473 490474 490474 490474 490474 490474 490474 490474 490474 490474 490474 490474 490477 490477 490477 490477 490479 490479 490480 490481 490484 490486 490486 490486 490488 490488 490489 490490 490491 490492 490492 490493 490496 490496 490496 490497 490497 490498 490498 490499 490501 490501 490502 490502 490508 490985 490988 490988 490988 490988 490988 490988 490994 490994 490994 490995 490995 491543 491545 491545 491545 491545 491545 491545 491545 491545 491545 491545 491546 491547 491547 491549 491549 491550 491552 491552 491552 491554 491555 491555 491555 491556 491558 491558 491558 491559 491560 491561 491561 491562 491563 491564 491565 491566 491566 491567 491568 491571 491571 491572 491572 491573 491573 491574 491574 491577 491577 491578 491578 491580 491580 491581 491581 491585 491585 491585 491586 491587 491589 491589 491589 491591 491591 491592 491593 491594 491596 491596 491596 491596 491597 491599 491599 491600 491601 491601 491602 491604 491604 491604 491611 504889 504895 504895 504895 504896 504896 504896 504896 504896 506715 506715 506715 506716 508987 508993 508993 508993 508993 509474 509476 509476 509476 509476 509476 509476 509476 509477 509477 509477 509477 509478 509478 509480 509480 509482 509482 509483 509484 509485 509486 509487 509487 509489 509489 509490 509491 509492 509493 509494 509494 509496 509497 509497 509498 509499 509500 509500 510745 510745 510745 510745 510747 510747 510748 510748 510751 510751 510752 510752 510753 510755 510755 510755 510757 510757 510759 510759 510760 510763 510763 510763 510765 510766 510766 510768 510769 510771 510771 510772 510773 510774 510775 510775 510775 510782 510869 510870 510870 510870 510871 510871 510871 510874 510875 510875 510876 510877 510878 510879 510880 510881 510882 510883 510884 510885 510886 510887 510888 510889 510890 510891 510891 510892 510893 510894 510895 510896 510897 510898 510899 510899 510900 510900 510989 510990 510990 510991 510991 510991 510991 510991 510991 510991 510991 510991 510991 510992 510992 510992 510993 510994 510995 510995 510997 510997 510998 510999 511000 511002 511002 511002 511005 511005 511005 511006 511007 511008 511008 511009 511012 511012 511012 511013 511014 511015 511016 511016 511018 511018 511020 511021 511023 511025 511025 511025 511027 511029 511029 511029 511033 511033 511033 511033 511035 511035 511036 511036 511038 511039 511039 511040 511044 511044 511044 511045 511046 511047 511047 511048 511051 511051 511051 511052 511053 511055 511055 511055 511056 511057 511059 511059 511061 511064 511064 511064 511067 511067 511067 511068 511070 511071 511071 511072 511076 511076 511076 511078 511079 511081 511081 511087 511090 511090 511092 511092 511093 511093 511094 511095 511096 511097 511098 511098 511106 511106 511761 511762 511762 511762 511763 511763 511763 511763 511769 511769 511769 511769 511948 511949 511949 511949 511949 511949 511949 511954 511955 511955 511955 511955 512469 512470 512470 512470 512470 512476 512476 515377 515377 515377 515377 515377 515377 515377 515377 515378 515378 515379 515379 515381 515382 515382 515383 515385 515385 515386 515386 515388 515388 515389 515392 515392 515392 515392 515393 515395 515395 515395 515396 515398 515400 515400 515400 515401 515401 515403 515403 515404 515406 515406 515406 515408 515408 515410 515410 515411 515413 515413 515413 515414 515415 515416 515416 515418 515418 515419 515420 515427 515427 515427 519103 519104 519104 519104 519104 519104 519104 519104 519104 519111 519111 519111 519111 519973 519975 519975 519975 519975 519975 519975 519975 519975 519975 519975 519975 519976 519976 519976 519977 519978 519980 519980 519980 519981 519981 519983 519983 519984 519990 519990 519990 520546 520546 520546 520546 520547 520553 520553 520553 521597 521597 521597 521597 521801 522362 522363 522363 522363 522363 522363 522363 522364 522364 522364 522364 522364 522364 522365 522365 522365 522372 522778 522785 522785 522785 522785 522785 522785 523417 523418 523418 523418 523418 523418 523418 523418 523418 523419 523419 523419 523420 523421 523421 523422 523424 523424 523425 523425 523426 523427 523428 523429 523430 523430 523432 523432 523433 523434 523434 523435 523435 525476 525970 525975 525975 525975 525975 525975 525975 525975 525975 525975 526159 527160 527167 527167 527167 527167 527167 527167 527167 527167 527167 527167 527167 528400 528401 528401 528401 528401 528402 528402 528402 528403 528403 528404 528404 528405 528405 528411 529202 529208 529208 529208 529208 529208 529208 529609 529615 529615 529615 529615 529615 529615 529615 529734 529736 529736 529736 529736 529736 529736 529736 529736;95204.13101331265 95164.11598333107 95164.11598333107 95164.11598333107 91862.43194037484 91854.99515117412 91854.99515117412 91854.99515117412 90825.89087185805 72382 146898 146897 146897 146897 146897 151067.5 151067.5 151067.5 151067.5 151068 151068 151068 151174.5 151174.5 151174.5 151174.5 151175 151175 151175 151177.5 151177.5 151177.5 151177.5 151177.5 151177.5 151177 151178 151178 151177.5 151177 151177 151177 151177 151176.5 151176 151175.5 151175.5 151175 151174.5 151174.5 151175 151175 151174.5 151174 151173.5 151173 151172.5 151173 151172.5 151172 151171.5 151171 151171 151170 151172 151171.5 151171 151170 151169.5 151169.5 151169.5 151169.5 151169.5 151168 151168 151171 151171 151170.5 151170 151169 151169 151168.5 151168.5 151167 151167 170676 170675 170675 170675 170675 170675 170675 182311.5 182311.5 182311.5 182311.5 182311 182313 185570 185569.5 185569.5 185569.5 185569.5 185569.5 185569.5 185569.5 185569.5 185569 185569 185568.5 185566 185566 185566 185565.5 185564.5 185565 185564.5 185564 185562 185562 185562 185561.5 185562 185561 185561 185561 185559 185559 185558 185667.5 185667.5 185663.5 185663.5 185663.5 185663 185662.5 186506.5 186504.5 186504.5 186504.5 191621.5 191678 191678 191678 191678 191679 191679 191679.5 191679.5 191679.5 191679.5 191679.5 191679 191679 191761 191760.5 191759.5 191759 191758.5 191758.5 191758 191759.5 191759.5 191759.5 191759 191758.5 191758.5 209311 209311 209311 209311.5 209311.5 209311 209311 209311.5 209311.5 209311.5 209311.5 209311.5 209311.5 209311.5 209311.5 209311.5 209310 209310 209310 209310 209309.5 209309 209308.5 209308 209307.5 209308 209307.5 209307 209306.5 209306 209306 209305 209305 209305 209304.5 209304 209303.5 209303 209302.5 209303 209302.5 209302.5 209302 209301.5 209301 209299.5 209299 209299.5 209295.5 209295.5 213915.5 213919 213919 213919 213919 213918 213918 213919 213919 213919 213919 213919 213918 213917.5 213918 213918 213918 213917 213918.5 213918.5 213917 213917 213915.5 213915.5 213916 213915.5 213915.5 213915.5 213915 213914.5 213914 213914 213914 213913 213912.5 213913.5 213913 213913 213913 213912.5 213912 213912 213912 213911.5 213910 213910 213910 213910 213909.5 213909.5 213909 213908.5 213907.5 213907.5 213907.5 213907 213907.5 213906.5 213906.5 213906.5 213905.5 213905.5 213905.5 213905.5 213905.5 213905.5 213905 213904.5 213902.5 213902.5 213903.5 213903 213902.5 213902 213902 213901.5 213900.5 213903.5 213903 213903 213899 265303.5 265303.5 265303 265303 265302 265302 265301 265302 265301.5 265301 265301 265300.5 265299.5 265299.5 265300.5 265300 265299.5 265296.5 265296.5 281779.5 281777.5 281777.5 281777.5 281777.5 281777.5 281777.5 284987.5 284987 284987.5 284987.5 284987 284987 284987 284988 284988 284988 284988 287901.5 287901 287901 287901 287901 287901.5 287901.5 287901 287901 287901 287901 287901.5 287901 287900 287900 287899.5 287898.5 287898.5 287898 287898 287897.5 287896.5 287896.5 287896.5 287896 288004.5 288004 288004 288003.5 288003 288003 288002.5 288001.5 288001.5 288000.5 288027.5 288027 288027 288026 288026 288025.5 288025 288028.5 288028.5 288027 288027 288027 288026.5 288025.5 288102.5 288102.5 288102.5 288102 288102 288101 288101 288105 288104.5 288104 288103.5 288103.5 288103 288102.5 288102.5 288102.5 288102 288101.5 288101.5 288100.5 288100.5 288101 288100.5 288099 288098.5 288098.5 288098 288097 288098.5 288098.5 288097.5 288097 288097 288096 288096 288096 288095.5 288094.5 288094.5 288094 288093.5 288093 288095.5 288095.5 288095 288094.5 288094.5 293266.5 293267 293267 293267 293267 293267 293267 293267.5 293267 293267 293267 293266.5 293266.5 293266 293266 293266 293265 293265 293264.5 293264 293263.5 293264 293264 293263.5 293263 293262.5 293262 293262 293261 293261 293261 293260.5 293260 305263.5 305260 305260 305260 305260 305259.5 319454.5 319454 319454 319454 319454 319453.5 319453 319453.5 319453.5 319453.5 319453.5 319453.5 319453.5 319453.5 319454 319454 319453.5 319453 319453 319453 319452.5 319452 319451.5 319451.5 319451 319450.5 319450 319450 319449.5 319446.5 319446.5 325183.5 325184 325184 325184 325184 325184.5 325184.5 325184.5 325184.5 325183.5 325184 325185.5 325185 325185 325184.5 325184.5 325184 325183.5 325183.5 325183.5 325180 339911 339911 339911 339911 339911 339909.5 339909.5 339911.5 339911.5 339911.5 339911.5 339913 339913 339913 339913 339913 339912.5 339912.5 339912.5 339912.5 339912 339915.5 339915 339915 345687 345687.5 345687.5 345687.5 345686.5 345686.5 345686.5 345686.5 345685.5 345685.5 345685 345685 345684 345684 345712 345711.5 345710.5 345710.5 345710 345710 345709.5 345822 345822 345822 345820.5 345820 345819.5 345819.5 345818.5 345818.5 345818.5 345818 345817.5 345817.5 345817 345818 345817.5 345817 345817 345816.5 345815.5 345815.5 345818 345818 345817 345817 345817 345816.5 345816.5 345816 345813 359505 359505 359505 359505.5 359505.5 359502.5 359502 361988.5 361988.5 361988.5 361988 361988 361988 361988 361988.5 361988.5 361988.5 361988.5 361988.5 361987.5 361987 361987.5 361987 361986 361986 361985.5 361985 361984.5 361984.5 361984.5 361984 361982.5 361983 361983 361982.5 362040 362039 362039 362039 362038.5 362038 362037.5 362096.5 362095.5 362095.5 362095 362094.5 362093.5 362093.5 362094 362094 362093.5 362093 362096 362096 362094.5 362094.5 362094 362094 362093.5 362093 362093 362092.5 362090.5 367321 367435 367435 367435 367435 367435 367435 367436 367435.5 367435.5 367435 367435 367434.5 367434.5 367435 367434.5 367433.5 367433.5 367433 367433 367432 367433 367433 367432.5 367432 367431.5 367431 367431 367433.5 367433 367432.5 367432.5 367431.5 367431.5 367431 367431 367431 402853.5 402828.5 406318.5 406317 406317 406317 406317 406317 414386.5 414388 414388 414388 414387 414386.5 414386 414475 414473.5 414473.5 414473 414473.5 414473 414472.5 414472.5 414472 414471.5 414471.5 440324.5 440324.5 440324.5 440324.5 440324.5 440432.5 440432.5 440432.5 440432.5 440432.5 440433 440433 440433 440433 446427.5 446428 446428 446428 446428 446428 446428 446428 446428 446428 446428 446428 446426.5 446426.5 446426.5 446426.5 446425 446425 446535.5 446535 446533.5 446533.5 446533.5 446533 446532.5 446562.5 446562 446562 446561 446561 446561 465247.5 465250 465250 495138.5 495138 495138 495138 495138 495138 495138 495139 495137.5 495137.5 495137 495137 495137 495136.5 495137 495137 495136 495136 495136 495135.5 495135 495135.5 495135.5 495135.5 495135 495134 495134 495134 495135 495134.5 495134 495134 495132.5 495132.5 495132 495135.5 495135.5 495135 495134.5 502758 505927.5 505929.5 505929.5 505929.5 505930 505930 505930 512189 512188.5 512188.5 512188.5 512188.5 512189 512189.5 512189.5 512189 512189 512189 512189 512187.5 512188 512191 512191 512189.5 512189 512188.5 512188.5 512187 512187.5 512187.5 512187 512186.5 512185.5 512185.5 512185.5 512185.5 512185.5 512185 512185 512184 512183 512183 512184 512183.5 512183.5 512182.5 512184.5 512184 512183.5 512183 512183 512182 512182 512184 512183.5 512183 512183 512182.5 512182 512181 512181 512181 512181.5 512181 512180.5 512180.5 512180 512179 512179 512178 512178.5 512178 512178 512177.5 512177 512176.5 512176 512176 512176 512173.5 512173.5 512173.5 512173 512172 512172.5 512172 512172 512171 512170.5 512170 512170 512170 512169.5 512169 512168.5 512167.5 512167.5 512167 512167.5 512166.5 512166.5 512166 512165.5 512165 512164.5 512165 512164.5 512163 512163 512163 512162.5 512161.5 512161.5 512161.5 512161.5 512161 512160.5 512160.5 512160.5 512163 512162 512162 512162 512161.5 512161 512160.5 512160.5 512160 512157 512157 530737.5 530737.5 530737.5 530737.5 530737.5 530738 530738 530738 530738 530738 530738 530738 530738 530737.5 530736.5 530736 530735.5 530735 530735 530735 530734 530734 530733.5 530733 530732 530733 530732.5 530732 530731.5 530731.5 530730 530730 530730.5 530730 530729.5 530787 530786.5 530786 530786 530785.5 530785.5 530785 530785.5 530785 530784.5 530784 530783.5 530783.5 530783 530783.5 530783 530782.5 530782 530781.5 530781.5 530780.5 530809 530808.5 530808 530807.5 530810 530809.5 530809 530808.5 530808.5 530808 530807.5 530807 530807 530806.5 532727 532727.5 532727.5 532727.5 532727 532727.5 532727.5 532811 532810.5 532810 532810 532810 532808.5 532808 532809.5 532809.5 532809 532809 532808.5 532808.5 532808 532805 532805 549912.5 550024.5 550024.5 550024.5 550024.5 550025.5 550025.5 550025.5 550025 550025 550025 550025.5 550025 550024 550024 550024 550023.5 550023.5 550024 550024 550022.5 550022.5 550022 550022 550021 550021.5 550020 550020 550020 550019 550019 550019 550018.5 550018 550017.5 550018 550017 550016 550016 550016 550015 550015 550015 550015.5 550015 550014 550014 550014 550013.5 550015.5 550015 550015 550014.5 550013 550013.5 550013.5 550013 550013 550009.5 550009.5 603674.5 609311 609311 609311 609310.5 609310.5 609311.5 609311.5 609422.5 609422 609422 609422 609422 609421.5 609421.5 609423 609423 609422.5 609422 609422 609420 609420 609420.5 609420.5 609420.5 609420 609419.5 609419 609419 609419 609418 609418 609418 609418 609417.5 609417 609417 609416 609415.5 609415.5 609501.5 609501 609500.5 609500 609500 609499 609498.5 609500 609498.5 609497.5 609497 609497 609497 609496.5 609498.5 609498.5 609498 609501.5 609501.5 609501 609501 609500.5 609500 609499.5 609503.5 609502.5 609502.5 609502 609502 609501.5 609501 609501 621002 621002 621002 621002 621002 621001.5 621001.5 621198.5 621198.5 621198.5 621198.5 621198.5 621198.5 621198.5 621199.5 621199 621198 621198 621199.5 621199 621198.5 621198.5 621197.5 621197.5 621196.5 621198 621198 621197.5 621199.5 621199.5 621199.5 621199.5 621198 621198 621198 621198 621196.5 621196.5 621196.5 621196.5 621196 621196 621193 646601.5 646598 646598 653705.5 686225.5 686225 686225.5 686225.5 686225.5 686225 686225 686225 686224.5 686224 686224 686224 686223.5 686222.5 686225 686225 686224 686224 686223.5 686223.5 686223 686223 686222.5 686222.5 686222 709106 709103.5 709104 709104 725013.5 725018.5 725018.5 725018.5 725017.5 743662 743662 747536 747534 747534 747534 747533.5 747533.5 747533.5 747533.5 747533.5 747533.5 753579.5 753579.5 753579.5 828594 828651 828651 828651 828651 828651 828651 828790.5 828790 828790 828790 828790 828789 828788.5 828789 828788.5 828788 828788 828787 828787 828786.5 828786.5 828786 828785.5 828785 828785 828784.5 828784.5 828784.5 828784 828784.5 828784.5 832081.5 832083 832083 832083 832083 834377.5 834378.5 834378.5 834378.5 834378.5 834378.5 834378.5 834464 834464 834463.5 834463.5 834463.5 834462.5 834461.5 834463.5 834463.5 834463 834463 834522.5 834522.5 834521.5 834521.5 834521 834521 834518 837717 837716.5 837716.5 837716.5 837716.5 837716.5 837716.5 837717 837716.5 837716.5 837716.5 837716 837715 837715 837715 837715 837714.5 837714.5 837714 837713.5 837712.5 837713 837712.5 837713 837711.5 837711.5 837711.5 837711.5 837795.5 837795 837795 837795 837795.5 837794.5 837794.5 837823 837821.5 837821.5 837821 837821 837820 837819 837821 837821 837820 837820 837820 837819.5 837819 837818 837818 837818 837817.5 837902 848624.5 848625 848625 848625 848625 848765.5 848765.5 848765 848765 848765 848765 848765.5 848765.5 848765.5 848765.5 848765.5 848765 848765 848766 848765.5 848765 848765.5 848765.5 848765 848763.5 848763.5 848763.5 848763 848763 848763 848762.5 848762.5 848761 848761 848760.5 848761 848760.5 848760 848760 848759.5 848757.5 848757.5 848760 848759.5 848759 848758 848758 848758 848757.5 848757.5 848757.5 858469 858470.5 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0;NaN;"[[215906,215911,215911,215911,219182,219191,219191,219191,220388],[3641,3644,3644,3644,4574,4581,4581,4581,4951,9880,14129,14136,14136,14136,14136,14753,14754,14754,14754,14754,14754,14754,14756,14756,14756,14756,14756,14756,14756,14757,14757,14757,14757,14757,14757,14758,14758,14758,14759,14760,14762,14762,14762,14763,14764,14765,14765,14767,14768,14768,14769,14769,14770,14771,14772,14773,14774,14774,14775,14776,14777,14778,14778,14780,14780,14781,14782,14784,14785,14785,14785,14788,14788,14791,14791,14792,14792,14793,14794,14796,14796,14797,14797,14800,14800,16156,16163,16163,16163,16163,16163,16163,17168,17168,17168,17168,17169,17169,17404,17405,17405,17405,17405,17405,17405,17406,17406,17407,17408,17409,17414,17414,17414,17415,17417,17417,17418,17419,17423,17423,17423,17424,17425,17427,17427,17427,17431,17431,17433,17433,17434,17442,17442,17442,17443,17444,17617,17624,17624,17624,18217,18219,18219,18219,18219,18219,18219,18220,18220,18220,18220,18220,18221,18221,18221,18222,18224,18225,18226,18226,18227,18228,18228,18228,18229,18230,18230,20470,20471,20471,20471,20471,20472,20472,20472,20472,20472,20472,20472,20472,20472,20473,20473,20476,20476,20477,20477,20478,20479,20480,20481,20482,20482,20483,20484,20485,20486,20486,20488,20489,20489,20490,20491,20492,20493,20494,20495,20496,20496,20497,20498,20499,20502,20503,20503,20511,20511,21242,21243,21243,21243,21243,21245,21245,21245,21245,21245,21245,21245,21247,21248,21249,21249,21249,21251,21251,21251,21254,21254,21257,21257,21257,21259,21259,21259,21260,21261,21262,21262,21263,21265,21266,21266,21268,21268,21268,21269,21270,21270,21271,21272,21275,21275,21275,21275,21276,21277,21278,21279,21281,21281,21281,21282,21283,21285,21285,21285,21287,21287,21287,21288,21289,21289,21290,21291,21295,21295,21295,21296,21297,21298,21298,21299,21301,21301,21302,21302,21310,23633,23634,23635,23635,23637,23637,23639,23639,23640,23641,23641,23642,23644,23644,23645,23646,23647,23653,23653,25563,25569,25569,25569,25569,25569,25569,25925,25927,25927,25927,25928,25928,25928,25928,25928,25928,25928,26238,26240,26240,26240,26240,26240,26240,26241,26241,26241,26241,26241,26242,26244,26244,26245,26247,26247,26250,26250,26251,26253,26253,26253,26254,26255,26256,26256,26258,26259,26259,26260,26262,26262,26264,26264,26265,26265,26267,26267,26268,26269,26270,26270,26273,26273,26273,26274,26276,26278,26278,26278,26279,26279,26281,26281,26282,26283,26284,26285,26286,26287,26288,26289,26290,26291,26292,26292,26294,26294,26295,26296,26299,26300,26300,26301,26303,26304,26304,26306,26307,26307,26309,26309,26310,26311,26313,26313,26314,26315,26316,26317,26317,26318,26319,26319,26891,26892,26892,26892,26892,26892,26892,26892,26893,26893,26893,26894,26894,26895,26896,26896,26898,26898,26899,26900,26901,26902,26902,26903,26904,26905,26906,26906,26908,26908,26908,26909,26910,28650,28657,28657,28657,28657,28658,29612,29613,29613,29613,29613,29614,29615,29615,29615,29615,29615,29615,29615,29615,29615,29615,29616,29618,29618,29618,29619,29620,29621,29621,29622,29623,29624,29624,29625,29631,29631,30640,30641,30641,30641,30641,30641,30641,30641,30641,30643,30643,30643,30644,30644,30645,30645,30646,30647,30647,30647,30654,32523,32524,32524,32524,32524,32527,32527,32527,32527,32527,32527,32527,32527,32527,32527,32527,32528,32528,32528,32528,32529,32529,32530,32530,33137,33137,33137,33137,33139,33140,33140,33140,33142,33142,33143,33143,33145,33146,33146,33147,33149,33149,33150,33150,33151,33153,33153,33153,33156,33157,33158,33158,33161,33161,33161,33162,33164,33164,33165,33165,33166,33167,33167,33168,33170,33170,33171,33171,33173,33174,33174,33175,33175,33176,33182,34582,34582,34582,34582,34582,34588,34589,34678,34679,34679,34680,34680,34680,34680,34680,34680,34680,34680,34680,34682,34683,34683,34684,34686,34686,34687,34688,34689,34690,34690,34691,34694,34694,34694,34695,34696,34698,34698,34698,34699,34700,34701,34701,34703,34703,34704,34705,34707,34707,34708,34708,34709,34710,34711,34711,34714,34714,34715,34715,34716,34717,34717,34718,34725,35599,35601,35601,35601,35601,35601,35601,35601,35602,35602,35603,35603,35604,35604,35605,35606,35608,35608,35609,35609,35611,35612,35612,35613,35614,35615,35616,35616,35617,35618,35619,35619,35621,35621,35622,35622,35622,38674,38725,38859,38865,38865,38865,38865,38865,39373,39373,39373,39373,39375,39376,39377,39377,39380,39380,39381,39381,39382,39383,39383,39384,39385,39385,41731,41732,41732,41732,41732,41739,41739,41739,41739,41739,41739,41739,41739,41739,42205,42206,42206,42206,42206,42206,42206,42207,42207,42207,42207,42207,42210,42210,42211,42211,42214,42214,42214,42215,42218,42218,42218,42219,42220,42220,42221,42221,42223,42224,42224,43860,43860,43860,45108,45110,45110,45110,45110,45110,45110,45110,45113,45113,45114,45114,45114,45115,45115,45115,45117,45117,45117,45118,45119,45121,45121,45121,45122,45124,45124,45124,45125,45126,45127,45127,45130,45130,45131,45131,45131,45132,45133,45814,46220,46222,46222,46222,46222,46222,46222,47151,47153,47153,47153,47153,47153,47153,47153,47154,47154,47154,47154,47157,47157,47157,47157,47160,47161,47162,47162,47165,47165,47165,47166,47167,47169,47169,47169,47170,47171,47172,47172,47174,47176,47176,47176,47177,47177,47179,47179,47180,47181,47182,47182,47184,47184,47185,47186,47187,47187,47188,47189,47191,47192,47192,47192,47193,47194,47194,47195,47197,47197,47199,47199,47200,47200,47201,47202,47203,47204,47205,47205,47210,47210,47210,47211,47213,47213,47214,47214,47216,47217,47218,47218,47219,47220,47221,47222,47224,47224,47225,47225,47227,47227,47228,47229,47230,47231,47231,47232,47235,47235,47235,47236,47238,47239,47239,47239,47240,47241,47242,47242,47244,47246,47246,47246,47247,47248,47249,47249,47250,47256,47256,51241,51242,51242,51242,51242,51242,51242,51242,51242,51242,51242,51243,51243,51244,51246,51247,51248,51249,51250,51250,51252,51252,51253,51254,51256,51256,51257,51258,51259,51259,51262,51262,51262,51263,51264,51265,51266,51267,51268,51269,51269,51270,51271,51272,51273,51274,51275,51275,51276,51277,51278,51279,51280,51281,51281,51283,51283,51284,51285,51286,51287,51288,51289,51290,51290,51291,51292,51293,51293,51294,51642,51642,51642,51642,51643,51643,51643,51644,51645,51646,51647,51647,51650,51651,51652,51652,51654,51654,51655,51655,51656,51662,51662,53236,53237,53237,53237,53237,53237,53237,53237,53238,53238,53238,53239,53240,53242,53242,53242,53243,53243,53244,53244,53247,53247,53248,53248,53250,53250,53253,53253,53254,53256,53256,53256,53257,53258,53259,53259,53261,53263,53263,53263,53265,53265,53266,53266,53267,53269,53269,53269,53270,53271,53272,53272,53273,53276,53276,53276,53277,53277,53284,53284,55942,56769,56770,56770,56771,56771,56771,56771,56771,56772,56772,56772,56772,56773,56773,56775,56775,56776,56777,56777,56781,56781,56782,56782,56782,56783,56784,56785,56785,56786,56788,56788,56788,56789,56790,56791,56791,56793,56794,56794,56795,56796,56797,56798,56798,56800,56801,56801,56804,56806,56807,56807,56807,56808,56809,56809,56810,56812,56812,56813,56813,56814,56815,56816,56816,56818,56818,56819,56819,56820,56821,56821,57724,57726,57726,57726,57726,57727,57727,57727,57727,57727,57727,57727,57727,57727,57727,57728,57730,57730,57730,57731,57732,57732,57734,57734,57736,57736,57736,57737,57739,57739,57740,57740,57743,57743,57743,57743,57746,57746,57746,57746,57747,57747,57754,58779,58786,58786,59277,62360,62361,62361,62361,62361,62362,62362,62362,62363,62364,62365,62365,62366,62368,62368,62368,62370,62370,62371,62371,62372,62372,62373,62373,62374,64235,64242,64242,64242,64974,64975,64975,64975,64977,65837,65837,66449,66456,66456,66456,66457,66457,66457,66457,66457,66457,67362,67362,67362,73513,73514,73514,73514,73514,73514,73514,73514,73515,73515,73515,73515,73517,73518,73518,73519,73521,73521,73523,73523,73524,73524,73525,73526,73528,73528,73529,73529,73530,73531,73531,73531,73934,73934,73934,73934,73934,74303,74304,74304,74304,74304,74304,74304,74304,74304,74305,74305,74305,74307,74309,74309,74309,74310,74311,74312,74312,74314,74314,74315,74315,74321,75037,75039,75039,75039,75039,75039,75039,75039,75040,75040,75040,75041,75043,75043,75044,75045,75046,75046,75047,75048,75050,75050,75051,75051,75054,75054,75054,75054,75056,75057,75057,75057,75059,75061,75061,75061,75064,75064,75065,75065,75067,75069,75069,75069,75071,75071,75071,75072,75073,75075,75075,75075,75076,75076,76994,76995,76995,76995,76995,76995,76995,76996,76996,76996,76996,76996,76996,76996,76996,76996,76997,76997,76997,76998,76999,77000,77000,77001,77004,77004,77004,77005,77006,77006,77007,77007,77010,77010,77011,77011,77012,77013,77013,77014,77018,77018,77018,77019,77020,77022,77022,77022,77023,77023,77023,77634,77634,81178,81180,84109,84110,84110,84110,84110,84110,84110,84110,84110,84110,84110,84110,84111,84111,84113,84113,84114,84115,84116,84116,84118,84118,84121,84122,84123,84124,84125,84126,84127,84127,84128,84129,84129,84136,84136,86281,86281,86281,86281,86281,87590,87591,87591,87591,87595,87595,87595,87595,87598,87598,87599,87599,87600,87602,87602,87602,87605,87606,87607,87607,87609,87609,87610,87611,87613,87613,87614,87614,87615,87616,87617,87618,87619,87620,87620,87621,87622,87622,87629,87629,89127,89129,89129,89129,89129,89129,89129,89129,89129,89129,89129,89129,89131,89131,89132,89132,89135,89135,89136,89136,89137,89139,89139,89139,89141,89141,89141,89142,89148,89497,89955,89956,89956,89956,89956,89956,89956,89956,89957,89957,89958,89958,89959,89959,89960,89961,89962,89963,89964,89964,89966,89967,89967,89968,89970,89970,89972,89972,89973,89974,89975,89976,89977,89978,89979,89979,89981,89982,89983,89983,89986,89987,89988,89989,89990,89991,89992,89993,89993,89995,89995,89996,89997,89998,89999,90000,90001,90002,90003,90004,90005,90006,90007,90007,90008,90009,90015,90015,90368,90370,90370,90370,90370,90370,90370,90370,90370,90370,90370,90370,90371,90373,90373,90375,90376,90377,90377,90380,90382,90382,90383,90384,90385,90386,90387,90388,90389,90389,90396,90396,91250,91251,91251,91251,91437,91437,92212,92213,92213,92213,92213,92213,92214,92214,92214,92215,92216,92216,92218,92219,92221,92221,92222,92223,92223,93618,93957,93957,93957,93957,93959,93966,94385,94392,94392,94392,94392,94392,94392,94392,95962,95963,95963,95963,95963,95965,95965,95965,95965,95965,95965,95965,95968,95970,95970,95970,95972,95972,95972,95973,95974,95976,95976,95976,95978,95978,95978,95979,95980,95981,95981,95982,95984,95984,95986,95986,95987,95988,95988,95989,95991,95991,95991,95992,95993,95993,96497,96497,96497,96497,96497,96497,96498,96498,96498,96500,96502,96502,96503,96504,96505,96505,96507,96507,96508,96509,96510,96511,96511,96512,96514,96514,96515,96516,96517,96518,96519,96520,96520,96522,96522,96523,96524,96525,96526,96527,96528,96529,96530,96531,96531,96532,96532,96533,97158,97159,97159,97160,97160,97160,97160,97161,97161,97161,97161,97161,97161,97161,97163,97163,97164,97165,97165,97165,97166,98480,98481,98481,98481,98481,98481,98481,98481,98481,98481,98482,98482,98482,99441,99443,99443,99443,99443,99443,99443,99443,99444,99446,99446,99446,99450,99450,99451,99451,99453,99455,99455,99455,99456,99457,99458,99458,99460,99462,99462,99462,99464,99464,99465,99465,99466,99467,99467,99468,99469,99469,99470,99746,99749,99749,99749,99749,99749,99749,99749,99749,99749,99749,99749,99749,100213,100219,100219,100219,100682,100684,100684,100684,100684,100684,100684,100684,100684,100685,100685,100685,101637,101648,101791,101792,101792,101792,101792,101792,101792,101792,101792,101793,101793,101793,101793,101794,101794,101795,101796,101798,101798,101799,101799,101800,101801,101802,101802,101804,101804,101806,101806,101807,101808,101808,101809,101810,101811,101812,101812,101816,101816,101817,101818,101819,101821,101821,101821,101822,101824,101824,101824,101825,101826,101826,101827,101829,101829,101831,101831,101832,101833,101833,101834,101836,101838,101838,101838,101839,101840,101840,101841,101843,101843,101844,101844,101846,101846,101847,101848,101849,101850,101851,101851,101853,101853,101854,101855,101856,101858,101858,101859,101861,101861,101864,101864,101866,101866,101869,101876,101876,101876,102080,102080,102080,102080,102082,102082,102082,102082,102083,102084,102084,102085,102087,102087,102091,102091,102092,102092,102093,102094,102095,102096,102097,102097,102098,102098,102099,103216,103216,103216,103217,103219,103219,103219,103220,103222,103222,103224,103224,103225,103227,103227,103227,103228,103229,103230,103230,103232,103233,103233,103233,103239,104766,104767,104767,104767,104767,104767,104767,104767,104767,104768,104768,104769,104770,104771,104771,104772,104775,104775,104776,104776,104777,104779,104779,104779,104782,104782,104782,104782,104784,104785,104785,104786,104787,104788,104789,104789,104790,104791,104791,104792,104794,104794,104796,104796,104797,104797,104798,104799,104802,104803,104804,104804,104806,104806,104807,104807,104809,104809,104810,104811,104813,104813,104814,104814,104816,104816,104817,104817,104824,104824,106161,106161,106161,106161,106289,106291,106291,106291,106291,106291,106291,106291,106292,106294,106294,106295,106297,106297,106298,106299,106302,106302,106309,106310,106311,106312,106312,106313,106316,106316,106316,106316,106318,106319,106319,106319,106322,106322,106322,106322,106323,106324,106325,106325,106327,106327,106328,106328,106334,106719,106720,106720,106720,106720,106720,106720,106720,106722,106723,106723,106724,106725,106727,106727,106731,106732,106733,106734,106734,106735,106736,106737,106738,106739,106741,106741,106742,106742,106743,106744,106744,106745,106745,106746,108485,108487,108487,108487,108487,108487,108487,108487,108488,108488,108488,108488,108490,108490,108491,108491,108492,108493,108493,108495,108496,108496,108497,108497,108499,108499,108500,108502,109335,109384,109384,110725,111052,111094,111094,111094,111094,111095,111095,111095,111095,111095,111095,111097,111097,111097,111097,111097,111097,111097,111098,111098,111098,111099,111099,111099,111099,111099,111099,111099,111099,111099,111099,111099,111105,111105,111105,111105,111105,111408,111409,111409,111409,111410,111410,111410,111410,111412,111413,111414,111414,111415,111416,111416,115101,115108,115108,115108,115108,115108,115108,115209,115214,115214,115214,115372,115373,115373,115373,115373,115373,115373,115373,115373,115373,115373,115374,115374,115374,115375,115375,115377,115377,115377,115377,115378,115380,115380,115380,115380,115384,115386,115386,115387,115387,115388,115389,115389,115390,115391,115391,115392,115392,115393,115394,115396,115396,115397,115397,115399,115400,115400,115400,115403,115403,115403,115403,115404,115408,115408,115408,115408,115408,115409,115410,115411,115411,115411,115412,115413,115413,115414,115416,115416,115417,115418,115420,115420,115420,115420,115421,115423,115423,115423,115424,115426,115426,115427,115427,115430,115430,115430,115432,115434,115434,115436,115436,115437,115438,115438,115439,115441,115441,115442,115442,115443,115444,115444,115450,116377,116378,116378,116378,116378,116378,116378,116378,116380,116381,116383,116383,116384,116385,116385,116386,116388,116390,116390,116390,116391,116391,116392,116392,116969,116973,116973,116973,116973,117014,117014,117014,117014,117016,117016,117016,117676,117676,117676,117676,117676,117682,117682,118217,118223,118223,118223,118223,118223,118223,118271,118272,118272,118272,118272,118273,118273,118273,118273,118273,118273,118273,118276,118279,118279,118279,118280,118531,118531,118531,118531,125999,126005,126005,126005,126005,127311,127313,127313,127313,127313,127313,127313,127313,127315,127315,127315,127316,127317,127319,127319,127319,127321,127321,127321,127322,127323,127324,127324,127325,127328,127328,127328,127328,127329,127331,127331,127331,127332,127338,127338,127739,129099,129177,129177,129177,129177,129179,129180,129180,129181,129182,129182,129183,129183,129185,129185,129186,129187,129188,129188,129194,129194,129670,131028,131028,131028,131028,131028,131028,131951,131951,131951,131951,131952,131952,131953,131953,131953,131954,131954,132458,133974,133975,133975,133975,133975,133977,133977,133977,133977,133977,133977,133977,133977,133978,133978,133979,133980,133980,133980,133981,133987,134572,134573,134573,134573,134573,134574,134574,134574,134574,134574,134574,134574,134574,134574,134574,134575,134577,134577,134578,134578,134581,134581,134582,134582,134583,134585,134585,134585,134586,134587,134588,134588,134590,134591,134591,134592,134593,134594,134595,134595,134597,134597,134598,134599,134602,134603,134603,134604,134605,134606,134606,134607,135263,135265,135265,135265,135265,135265,135265,135265,135265,135401,135401,135401,135401,135403,135403,135403,136748,136753,136753,136753,136753,136753,136753,136753,136753,137636,137638,137638,137638,137638,137640,137640,137640,137640,137640,137640,137640,137640,137645,137645,137645,137645,141526,141526,141526,141528,141528,141529,141529,141532,141534,141534,141536,141536,141537,141537,141538,141539,141541,141541,141542,141543,141545,141545,141545,141546,141547,141548,141548,141549,141551,141551,141553,141553,141554,141555,141556,141556,141557,141558,141559,141561,141561,141562,141562,141563,141564,141565,141566,141567,141568,141569,141569,141571,141571,141572,141573,141574,141575,141575,141578,141578,141578,141579,141580,141583,141584,141584,141585,141586,141586,141586,147222,147223,147223,147223,147223,147223,147223,147229,147229,147229,147229,147229,147229,147229,147229,147229,149240,149240,149241,149241,149244,149244,149244,149245,149247,149247,149247,149247,149254,149462,149462,149462,149462,149467,149469,149469,149470,149471,149473,149473,149474,149477,149485,149485,149485,149486,149486,149487,149488,149490,149490,149490,149491,149492,149493,149493,149494,149494,149495,149724,149725,149725,149725,149725,149725,149725,149725,149726,149726,149726,149727,149728,149729,149729,149730,149732,149732,149733,149734,149735,149736,149737,149738,149739,149739,149740,149741,149744,149745,149745,149745,150925,150926,150926,150926,150926,150927,150927,150927,150927,150927,150927,154265,154271,154271,154271,154271,154271,154271,154611,154612,154612,154612,154612,154612,154612,154612,154612,154619,154619,154619,154619,154619,155937,155938,155938,155938,155938,155938,155938,155938,155938,155938,155938,155939,155942,155942,155942,156267,156687,156693,156693,156693,156693,156693,156693,156943,156947,156947,156947,156947,156947,156947,156947,157733,157735,157735,157735,157735,157735,157735,157735,157741,157741,157741,157741,158459,158465,158465,158465,158465,158465,158465,158472,158472,159746,159753,159753,159753,159753,159753,159753,159753,160261,160266,160266,160266,160669,160670,160670,160670,160671,160671,160671,160671,160671,160671,160671,160671,160671,160671,160672,160673,160674,160675,160675,160676,160679,160679,160679,160680,160681,160683,160683,160683,160684,160685,160685,160686,160687,160689,160690,160690,160692,160693,160694,160694,160696,160698,160698,160698,160698,160699,160701,160701,160702,160703,160703,160704,160706,160706,160707,160707,160708,160709,160710,160711,160713,160713,160714,160714,160716,160716,160717,160718,160719,160720,160720,160721,160723,160723,160724,160725,160726,160726,160727,160728,160729,160730,160731,160732,160732,160740,163549,163550,163550,163550,163550,163550,163550,163550,163550,163550,163551,163551,163553,163554,163555,163556,163557,163557,163558,163558,163559,163560,163561,163562,163572,163572,163580,163580,163580,163580,163580,163581,163581,163581,163581,165741,165742,165742,165742,165742,165742,165742,165742,165743,165743,165744,165744,165744,165745,169454,169455,169455,169455,169455,169455,179882,179883,179883,179883,179884,179885,179892,179893,179895,179896,179897,179897,179898,179899,179900,179900,179908,187570,187576,187576,187576,187576,187576,187576,187576,189307,189308,189308,189308,189308,189308,189308,189309,189309,189309,189309,189309,189309,189309,189309,189310,189311,189312,189313,189314,189315,189315,189317,189317,189318,189319,189320,189321,189322,189322,189323,189323,189324,190007,190008,190008,190008,190008,190009,190009,190009,190009,190009,190009,190009,190009,190009,190009,190009,190009,190010,190010,190011,190014,190014,190014,190014,190016,190016,190017,190018,190020,190020,190020,190021,190022,190024,190024,190024,190025,190026,190027,190027,190029,190030,190030,190031,190032,190032,190033,190033,190041,190041,190825,190831,190831,190831,190831,190831,190831,190864,190865,190865,190865,190865,190865,190865,190865,190865,190866,190866,190867,190868,190869,190870,190870,190872,190872,190873,190874,190875,190876,190876,190877,190879,190879,190881,190881,190885,190887,190887,190887,190890,190890,190892,190892,190893,190895,190895,190895,190896,190903,193069,193075,193075,193075,193075,193075,193075,193075,193075,193075,193671,193672,193672,193672,193672,193672,193672,193677,193677,193677,193677,193677,193677,194517,194523,194523,194523,194523,195338,195338,195338,195338,195370,195371,195371,195371,195371,195371,195371,195371,195371,195371,195372,195372,195374,195375,195376,195377,195379,195381,195381,195381,195382,195383,195384,195384,195385,195391,195391,196506,196507,196507,196507,196507,196507,196508,196513,196513,196513,196513,196513,196513,197082,197087,197087,199624,199625,199625,199625,199625,199625,199625,199625,199626,199626,199626,199626,199627,199627,199627,199627,199627,200668,200668,200668,200668,210805,210806,210806,210806,210806,210806,210806,210806,210806,210806,210806,210806,210807,210808,210808,210809,210810,210812,210812,210812,210815,210815,210816,210816,210817,210819,210819,210819,210820,210821,210821,210822,210823,210824,210825,210826,210827,210827,210829,210829,210830,210831,210832,210833,210834,210834,210835,210837,210837,210838,210839,210840,210841,210842,210842,210843,210844,210845,210846,210847,210848,210848,210850,210850,210852,210853,210853,211774,211775,211775,211775,211775,211775,211775,211776,211776,211776,211776,211776,211777,211777,211778,211779,211780,211781,211781,211782,211784,211784,211785,211785,211786,211788,211789,211789,211789,211790,211792,211792,211793,211794,211794,211795,211797,211798,211799,211799,211799,211800,211800,211801,211803,211803,211806,211806,211806,211807,211807,211808,211810,211810,211811,211811,211816,211816,211816,211816,211818,211818,211819,211819,211821,211822,211822,211823,211825,211825,211826,211826,211827,211829,211829,211829,211830,211830,211836,214299,214301,214301,214301,214301,214301,214301,214304,214305,214305,214305,214305,214305,214305,214305,214305,214306,214306,214308,214308,214309,214311,214311,214311,214312,214313,214314,214314,214316,214317,214317,214318,214320,214320,214321,214321,214323,214325,214325,214325,214326,214326,214328,214328,214329,214331,214331,214331,214332,214333,214334,214335,214336,214337,214337,214338,214342,214342,214343,214343,214344,214346,214346,214346,214347,214348,214349,214349,214349,214357,215020,215020,215020,215020,215020,215020,215020,215129,215131,215131,215131,215131,215131,215131,215131,215131,215131,215131,215131,215132,215132,215134,215134,215135,215137,215137,215137,215138,215139,215140,215142,215142,215143,215144,215145,215146,215146,215146,215147,217296,217299,217299,217299,217299,217299,217299,217300,217300,217300,217300,217300,217300,217300,217300,217301,217301,217303,217303,217304,217304,217305,217306,217309,217309,217310,217310,217310,217801,217802,217802,217802,217802,217802,217802,217802,217802,217802,217802,217808,217808,217808,218354,218355,218355,218355,218355,218355,218355,218355,218355,218355,218356,218356,218357,218358,218359,218360,218361,218362,218363,218364,218364,218365,218367,218367,218367,218368,218368,220131,220137,220137,220137,220137,220137,220137,220137,220210,220259,220259,220259,220835,220841,220841,220841,220841,220841,221938,221987,222601,222602,222602,222602,222602,222603,222603,222603,222603,222603,222603,222603,222607,222607,222608,222608,222610,222611,222611,222612,222614,222614,222615,222615,222615,222622,222622,223296,223297,223297,223297,223297,223297,223297,223297,223298,223298,223298,223298,223300,223302,223302,223302,223303,223304,223304,223305,223308,223308,223308,223309,223310,223311,223311,223312,223314,223314,223316,223316,223317,223318,223318,223318,223319,224296,224297,224297,224297,224297,224297,224297,224297,224297,224298,224298,224298,224298,224299,224299,224300,224303,224303,224303,224304,224305,224306,224306,224307,224308,224308,224308,225181,225182,225182,225182,225182,225182,225182,225182,225182,225182,225182,225183,225183,225183,225183,225184,225185,225186,225186,225187,225189,225189,225189,225189,225293,225295,225295,225295,225295,225295,225295,225295,225295,225295,225295,225295,225297,225297,225298,225298,225300,225302,225302,225302,225303,225303,225305,225305,225306,225308,225308,225308,225310,225310,225313,225313,225315,225315,225316,225317,225318,225319,225320,225320,225322,225322,225323,225324,225325,225327,225327,225329,225330,225330,225331,225331,225333,225335,225335,225335,225336,225337,225338,225338,225340,225341,225341,225342,225343,225344,225345,225345,225347,225348,225348,225349,225355,225355,227295,227296,227296,227296,227296,227296,227296,227296,227296,227296,227296,227302,227302,228045,228046,228046,228046,228046,228046,228046,228046,228046,228047,228047,228047,228048,228048,228050,228050,228051,228052,228052,228053,228055,228055,228056,228057,228058,228059,228059,228060,228062,228062,228063,228064,228065,228066,228066,228067,228068,228068,228068,228872,228873,228873,228873,228873,228873,228873,228874,228874,228874,228874,228874,228874,228874,228875,228876,228877,228879,228879,228879,228880,228881,228882,228882,228884,228884,228885,228886,228887,228888,228889,228889,228891,228892,228892,228893,228895,228895,228896,228896,228899,228899,228900,228901,228902,228903,228904,228904,228905,228906,228906,228906,229296,229297,229297,229297,229297,229297,229297,229297,229297,229297,229297,229297,229298,229299,229299,229301,229302,229302,229303,229304,229306,229306,229309,229309,229311,229312,229312,229313,229314,229315,229316,229316,229317,229318,229319,229320,229321,229322,229323,229323,229324,229326,229327,229327,229327,229328,229328,233288,233290,233290,233290,233291,233291,233291,233291,233291,233291,233291,233291,233291,233291,233291,233291,233292,233293,233293,233295,233296,233296,233297,233297,233298,233299,233299,235511,235513,235513,235513,235513,235513,235513,235514,235514,235514,235514,235514,235514,235514,235514,235514,235514,235514,235514,235515,235516,235518,235518,235518,235520,235520,235521,235521,235522,235524,235524,235524,235525,235526,235526,235526,235926,235930,235931,236286,236288,236288,236288,236288,236288,236288,236288,236288,236288,236288,236289,236289,236289,236289,236289,236291,236291,236292,236292,236292,236293,238276,238281,238281,238281,238281,241078,241079,241079,241079,241079,241079,241079,241079,241079,241079,241079,241080,241081,241081,241082,241082,241085,241085,241086,241086,241086,241087,241626,241627,241627,241627,241627,241628,241628,241628,241628,241628,241628,241628,241628,241628,241636,241636,241636,241636,247661,247661,247662,247662,247665,247665,247666,247667,247669,247669,247672,247672,247673,247674,247676,247682,247683,247685,247687,247687,247688,247689,247690,247690,247692,247692,247694,247694,247695,247695,247696,247697,247698,247699,247699,247700,247702,247702,247703,247704,247705,247706,247706,247707,247709,247709,247709,247709,248194,248195,248195,248195,248195,248195,248195,248196,248196,248196,248196,248196,248197,248199,248199,248199,248199,248200,248200,248368,248369,248369,248369,248369,248369,248369,248369,248369,248369,248370,248370,248371,248372,248372,248373,248375,248375,248376,248377,248378,248379,248380,248382,248383,248384,248384,248386,248386,248393,248393,249369,249374,249374,249374,249374,250644,250644,250644,250644,251192,251192,251192,251192,251192,252091,252102,252380,252380,252381,252381,252381,252382,252382,252383,252383,252384,252384,252384,252391,252866,252866,252866,252866,252867,252867,252868,252868,252868,252868,252870,252870,252871,252871,252872,252873,252874,252875,252875,252876,252878,252878,252879,252880,252881,252883,252884,252885,252887,252887,252888,252888,252889,252890,252890,252891,252893,252893,252894,252894,252896,252896,252897,252898,252899,252899,252901,252901,252903,252903,252903,252904,252906,252906,252906,252907,252909,252909,252911,252911,252912,252912,252913,252914,252916,252916,252917,252917,252918,252919,252920,252921,252922,252922,252924,252924,252925,252926,252926,252927,252930,252930,252933,252934,252935,252935,252935,252935,252936,252936,254618,254619,254619,254619,254619,254619,254619,254620,254621,254621,254621,254622,254624,254624,254626,254626,254627,254629,254629,254629,254630,254630,254632,254632,254633,254635,254635,254635,254636,254637,254638,254639,254640,254643,254643,254643,254644,254644,254645,254645,254646,254647,254647,254647,255501,255554,255555,255556,255556,255556,255557,255557,255557,255557,255557,255557,255557,255557,255558,255558,255560,255561,255561,255562,255563,255564,255565,255565,255566,255568,255570,255570,255570,255572,255572,255574,255574,255576,255576,255576,255577,255579,255579,255580,255580,255580,255590,255590,257320,257320,257321,257321,257321,257322,257322,257324,257326,257326,257328,257328,257335,257336,257336,257337,257339,257340,257341,257341,257343,257343,257343,257344,257346,257348,257348,257348,257349,257351,257351,257351,257352,257352,257353,257354,257354,257355,257355,258149,258151,258151,258151,258151,258151,258151,258152,258152,258152,258152,258152,258152,258152,258152,258152,258153,258157,258157,258158,258159,258160,258161,258163,258163,258164,258165,258166,258166,258167,258168,258170,258170,258171,258172,258173,258174,258175,258176,258177,258177,258178,258179,258180,258181,258182,258182,258183,258184,258185,258186,258187,258188,258189,258190,258190,258191,258210,258210,258210,258210,258210,258210,258211,258211,258211,258211,258211,258211,258211,258212,258212,258212,258212,258212,258212,258212,258212,258213,258213,258213,258215,258215,258216,258217,258218,258218,258219,258220,258222,258222,258223,258223,258225,258225,258226,258227,258228,258228,258236,258236,260813,260819,260819,260819,260819,260819,260819,260819,260876,260876,260876,260876,260876,260876,260876,260876,260877,260878,260878,260878,260881,260881,260882,260882,260883,260884,260884,260885,260887,260887,260888,260888,260890,260892,260892,260892,260894,260895,260895,260895,260896,260898,260898,260898,260900,260900,260901,260901,260903,260905,260905,260905,260906,260907,260908,260908,260909,260911,260911,260912,260914,260914,260914,260915,260916,260917,260917,260917,260918,260918,261728,264307,264309,264309,264309,264309,264309,264309,264309,264311,264313,264313,264313,264315,264316,264316,264316,264318,264318,264319,264319,264322,264322,264323,264324,264325,264327,264327,264327,264328,264329,264329,264329,264330,265246,265247,265247,265247,265247,265247,265247,265247,265248,265249,265249,265250,265252,265252,265254,265254,265255,265256,265256,265257,265259,265259,265260,265260,265263,265263,265263,265264,265265,265265,265265,265272,266352,266352,266352,266352,266352,266352,266352,266352,266354,266354,266354,266354,266357,266358,266358,266358,266359,266359,266360,266361,266363,266364,266364,266364,266366,266366,266368,266368,266369,266371,266371,266372,266373,266373,266374,266374,268430,268432,268432,268432,268432,268432,268432,268432,268432,268432,268433,268433,268434,268434,268435,268436,268437,268437,269508,269509,269509,269509,269509,269509,269510,269510,269510,269511,269512,269513,269514,269515,269515,269515,269516,269516,269937,269938,269938,269938,269938,269938,269938,269938,269938,269938,269938,269938,269938,269938,269939,269939,269941,269942,269942,269943,269945,269945,269946,269946,269948,269948,269949,269950,269952,269953,269954,269954,269954,269955,269955,269956,269958,269960,269960,269960,269961,269962,269962,269963,269965,269965,269966,269966,269969,269970,269970,269970,269971,269978,270312,270313,270313,270313,270313,270314,270314,270314,270314,270314,270314,270314,270314,270316,270316,270316,270318,270318,270319,270319,270319,271328,271329,271329,271329,271329,271330,271330,271335,271335,271335,271335,271335,271335,271335,271335,271335,271335,271679,271681,271681,271681,271681,271681,271681,271681,271681,271681,271681,271681,271682,271682,271684,271684,271685,271686,271687,271687,271689,271689,271690,271691,271692,271693,271693,271694,271697,271697,271698,271698,271699,271700,271700,271701,271703,271703,271704,271705,271705,271711,271711,271826,271831,271831,271831,271831,271831,271831,274290,274290,274290,274290,274290,274291,274291,274291,274292,274293,274294,274294,274296,274297,274298,274298,274304,274305,274474,274476,274476,274476,274476,274476,274476,274476,274476,274476,274476,274476,274478,274480,274480,274480,274481,274482,274482,274483,274485,274485,274486,274486,274488,274489,274489,274490,274492,274492,274492,274492,274493,274493,275436,276019,276025,276025,276025,276025,276025,276025,278708,278709,278709,278709,278709,278710,278711,278711,278711,278711,278711,278711,278712,278712,278712,278712,278712,278714,278714,278714,278716,278717,278717,278717,278719,278719,278720,278720,278723,278723,278723,278724,278725,278727,278727,278727,278730,278730,278730,278731,278738,278738,278738,278738,280087,280094,280094,280927,280933,280933,280933,280933,280933,280933,280933,282615,285461,285461,285461,285461,285461,285875,285875,285875,285920,285920,285920,285920,290296,290301,290301,290301,290301,290808,290808,290808,290808,290814,290814,290815,291377,291379,291379,291379,291379,291379,291379,291379,291379,291379,291379,291379,291380,291382,291382,291383,291385,291386,291386,291388,291390,291391,291391,291393,291394,291395,291395,291397,291397,291398,291399,291400,291401,291402,291402,291403,291404,291405,291406,291407,291408,291408,291409,291410,291411,291412,291413,291414,291415,291415,291416,291416,291416,293197,293202,293202,293202,293202,295533,295533,295533,295958,295964,295964,295964,295964,295964,295964,295964,296240,296240,296240,296240,296240,296240,296240,296241,296242,296243,296243,296244,296246,296246,296247,296247,296248,296249,296249,296250,296255,296255,296256,296256,296257,296258,296258,296259,296261,296261,296263,296263,296264,296265,296265,296266,296267,296268,296269,296269,296271,296271,296272,296272,296274,296274,296275,296276,296278,296278,296279,296279,296281,296283,296283,296283,296284,296285,296286,296286,296287,296288,296289,296289,296292,296293,296293,296293,296294,296295,296295,296296,296297,296298,296299,296299,296302,296302,296303,296304,296305,296305,296305,297769,297771,297771,297771,297771,297771,297771,297771,297771,297773,297773,297774,297775,297778,297779,297779,297780,297781,297782,297783,297783,297784,297784,297914,297920,297920,297920,297920,297920,297920,297926,299241,299241,299241,299241,299241,299247,301011,301011,301011,301011,301011,301016,301016,301016,301836,301841,301841,301841,301841,301841,301841,302032,302033,302033,302033,302033,302033,302033,302033,302034,302034,302036,302036,302037,302039,302039,302039,302040,302043,302043,302043,302044,302045,302045,302046,302047,302048,302049,302050,302051,302052,302053,302053,302055,302055,302056,302057,302058,302059,302060,302061,302062,302063,302063,302064,302065,302066,302066,302067,302074,303776,303776,303776,303776,303776,303776,304908,304909,304910,304910,304910,304910,304910,304910,304911,304911,304912,304912,304913,304914,304915,304916,304917,304918,304918,304919,304921,304921,304923,304923,304924,304925,304926,304927,304928,304928,304934,304934,305478,305485,305485,305485,305485,305485,305485,305485,306004,306010,306010,306010,306010,306010,306010,306419,306419,306419,306419,307644,307645,307645,307645,307645,307645,307645,307645,307645,307646,307646,307646,307649,307649,307649,307649,307650,307650,307651,308481,308484,308484,308484,308484,308484,308484,308484,308485,308485,308485,308485,308485,308485,308963,308968,308968,308968,308968,309181,309182,309183,309183,309183,309183,309183,309183,309183,309183,309183,309184,309184,309186,309186,309186,309188,309188,309188,309189,309190,309191,309191,309192,309194,309194,309195,309196,309197,309199,309199,309199,309201,309201,309201,309202,309203,309203,309209,309664,309672,309672,309672,309672,311011,311011,311011,311011,311012,311012,311012,311013,311015,311016,311016,311016,311018,311018,311019,311019,311026,311943,311944,311945,311945,311945,311945,311945,311945,311945,311945,311945,311945,311945,311946,311946,311947,311950,311950,311951,311952,311953,311954,311955,311955,311956,312288,312289,312289,312289,312289,312289,312289,312290,312291,312291,312292,312293,312295,312295,312297,312297,312298,312299,312299,312300,312301,312301,312307,312308,312340,312420,312420,312420,312701,312706,312706,312706,312706,312706,315446,315447,315447,315447,315447,315448,315448,315448,315449,315449,315449,315449,315449,315449,315450,315450,315452,315454,315454,315454,315454,315456,315456,315456,315459,315461,315461,315461,315462,315462,315463,315464,315465,315465,315466,315466,315468,315468,315469,315472,315473,315473,315473,315474,315474,315475,315475,315476,315478,315478,315479,315479,315480,315482,315482,315482,315484,315485,315485,315485,315487,315487,315488,315488,315490,315490,315491,315491,315494,315494,315494,315494,315497,315497,315497,315498,315499,315500,315501,315501,315504,315504,315505,315505,315507,315507,315508,315508,315511,315511,315511,315512,315513,315514,315514,315515,315521,315522,315522,316072,316078,316078,316078,316554,316555,316555,316555,316555,316555,316555,316555,316555,316556,316556,316556,316558,316558,316559,316559,316560,316561,316562,316562,316563,316564,316564,316564,316565,317226,317227,317227,317227,317227,317227,317227,317229,317230,317230,317232,317232,317233,317235,317235,317235,317238,317238,317239,317239,317240,317241,317241,317287,317287,318468,318469,318469,318469,318469,318469,318469,318470,318470,318470,318470,318470,318470,318470,318470,321684,321685,321685,321685,321685,321685,321685,321685,321685,321686,321686,321686,321689,321689,321690,321690,321692,321694,321694,321694,321695,321696,321697,321697,321701,321701,321701,321701,321703,321703,321704,321704,321705,321707,321707,321707,321708,321709,321710,321710,321712,321713,321713,321714,321715,321721,321721,321721,322618,322623,322623,322623,322623,322623,322623,323608,323613,323613,323613,323613,323613,323613,323613,323613,323613,325270,325271,325271,325271,325271,325271,325271,325271,325272,325272,325272,325272,325273,325273,325274,325274,325277,325277,325277,325277,325280,325280,325280,325280,325282,325283,325283,325283,325288,325288,325288,325289,325290,325291,325291,325291,325292,325298,325298,325909,325909,325909,325909,325909,325915,327148,327154,327154,327154,327154,327154,327154,327154,327789,327790,327790,327790,327790,327790,327790,327790,327791,327791,327792,327792,327795,327795,327796,327796,327798,327798,327798,327799,327808,327808,327808,329882,329882,329882,329882,329882,329882,329882,329888,329888,329888,329888,329888,329888,329888,330257,330257,330257,330257,330260,330263,330263,330263,330266,330266,330268,330268,330269,330270,330271,330272,330274,330274,330275,330275,330276,330277,330277,330278,330280,330280,330281,330282,330283,330283,330284,330284,330859,330865,330865,330865,330865,331904,331905,331905,331905,331905,331905,331906,331906,331907,331907,331908,331909,331910,331910,331911,331912,331913,331914,331915,331916,331917,331918,331919,331920,331920,331922,331923,331924,331924,331926,331926,331929,331930,331931,331932,331933,331933,331934,331936,331936,331937,331938,331939,331940,331941,331941,331942,331944,331944,331945,331946,331947,331948,331949,331949,331950,331952,331952,331953,331954,331955,331957,331957,331958,331958,331960,331960,331961,331962,331963,331964,331965,331966,331967,331968,331968,331969,331970,331970,331970,333375,333376,333376,333376,333376,333376,333376,333376,333376,333377,333377,333377,333378,333379,333380,333380,333382,333382,333383,333384,333386,333386,333387,333387,333389,333389,333390,333391,333392,333393,333393,333394,333395,333396,333396,334696,334697,334697,334697,334697,334697,334697,334697,334698,334698,334700,334701,334702,334702,334702,334703,334709,335875,335877,335877,335877,335877,335877,335877,335877,335877,335877,335877,335877,335878,335881,335882,335882,335883,335885,335885,335886,335887,335888,335889,335890,335890,335896,335896,336380,336381,336381,336381,336381,336381,336381,336382,336382,336382,336382,336382,336382,336382,336382,336382,336383,336384,336384,336384,337016,337022,337022,337022,337294,337295,337295,337295,337296,337296,337296,337301,337301,337301,337301,337301,337453,337459,337459,337459,337824,337825,337825,337825,337825,337826,337826,337826,337827,337827,337829,337829,337830,337831,337832,337832,337834,337834,337835,337836,337837,337838,337839,337839,337841,337843,337843,337843,337845,337845,337847,337847,337848,337850,337850,337850,337852,337852,337853,337853,337854,337855,337856,337856,337859,337859,337859,337860,337861,337863,337863,337863,337865,337865,337866,337866,337867,337874,338346,338346,338346,338346,338346,338351,338352,344245,344247,344247,344247,344247,344247,344247,344247,344247,344247,344247,344247,344247,344248,344248,344248,344250,344250,344251,344251,344253,344254,344254,344257,344259,344259,344261,344261,344262,344263,344263,344264,344266,344266,344268,344268,344269,344272,344272,344279,344279,344926,344928,344928,344928,344928,344928,344928,344929,344929,345386,347242,347243,347243,347243,347243,347243,347243,347245,347245,347245,347245,347245,347245,347245,347245,347245,347245,347581,347583,347583,347583,347583,347583,347583,347583,347583,347583,347583,347584,347584,347584,347585,347586,347586,347586,347881,347881,347881,347881,347883,347883,347884,347885,347886,347887,347887,347888,347890,347892,347892,347892,347893,347894,347895,347895,347896,347897,347897,347898,347900,347900,347902,347902,347903,347903,347904,347904,347940,347946,350214,350215,350215,350215,350216,350216,350216,350216,350218,350219,350219,350219,350221,350221,350221,350222,350223,350225,350225,350225,350228,350228,350229,350229,350230,350231,350232,350232,350234,350234,350236,350236,350239,350239,350240,350241,350243,350243,350244,350244,350244,350245,351742,351742,351742,351742,351742,351742,351742,352162,352163,352163,352163,352163,352163,352163,352163,352163,352163,352163,352163,352164,352164,352165,352166,352167,352168,352171,352171,352172,352173,352173,352174,352176,352178,352178,352178,352179,352179,352179,352186,353468,353468,353697,353697,354378,354379,354379,354379,354379,354379,354379,354379,354380,354380,354382,354382,354383,354385,354385,354386,354387,354389,354389,354389,354390,354391,354391,354392,354394,354394,354395,354395,354398,354398,354399,354399,354401,354402,354402,354403,354403,354404,354404,355691,355691,355692,355692,355692,355692,355692,355693,355693,355693,355694,355694,355694,355695,355696,355697,355698,355700,355700,355700,355701,355702,355703,355703,355705,355707,355707,355707,355707,355708,355709,355710,355711,355712,355712,355714,355714,355715,355716,355717,355718,355719,355719,355720,355721,355722,355723,355724,355725,355726,355728,355729,355730,355731,355732,355733,355733,355735,355735,355736,355737,355738,355740,355740,355740,355742,355742,355744,355744,355745,355745,355746,355747,355749,355749,355750,355750,355751,355752,355752,355752,360225,360226,360226,360226,360226,360226,360226,360226,360227,360227,360227,360761,360762,360762,360762,360762,360762,360762,360767,360767,360767,360767,360767,362723,362724,362724,362724,362724,362725,362725,362725,362725,362725,362725,362725,362725,362726,362726,362726,362727,362733,363258,363307,363307,363448,363448,363448,363448,365043,365043,365043,365043,365044,365045,365045,366080,366082,366082,366082,366082,366082,366082,366082,366083,366084,366084,366084,366085,366086,366086,366086,367323,367329,367329,367329,369610,371086,371087,371087,371087,371087,371087,371087,371087,371087,371087,371088,371093,371093,371093,371093,373970,373975,373975,373975,373975,373975,373976,374588,374593,374593,374916,374921,374921,374921,374921,374921,374921,374921,376003,376068,376074,376074,376074,376074,376074,376074,376791,376797,376797,377479,377481,377481,377481,377481,377481,377481,377481,377481,377482,377482,377482,377485,377485,377487,377487,377488,377490,377490,377490,377491,377492,377493,377494,377496,377497,377497,377499,377500,377501,377503,377503,377505,377506,377506,377507,377513,379085,379087,379087,379087,379087,379087,379087,379087,379087,379087,379087,379088,379088,379090,379090,379090,379091,379091,379092,379094,379096,379096,379097,379098,379099,379100,379100,379101,379102,379102,379104,379104,379105,379106,379106,379107,379109,379109,379110,379110,379113,379113,379113,379113,379119,379823,379824,379824,379824,379824,379824,379824,379824,379830,380154,380156,380156,380156,380156,380156,380156,380156,380157,380158,380158,380158,380160,380160,380162,380162,380163,380165,380165,380165,380168,380169,380169,380170,380171,380171,380172,380172,382848,382848,382848,382848,382848,382848,382848,382849,382849,382850,382850,382850,382852,382853,382853,382853,382855,382855,382856,382856,382858,382858,382859,382859,382862,382862,382862,382863,382864,382867,382867,382867,382868,382868,382869,382869,382870,382871,382872,382872,382875,382875,382875,382876,382877,382879,382879,382879,382882,382882,382883,382884,382885,382887,382887,382887,382887,382890,382890,382890,382891,382893,382893,382893,382894,382895,382896,382897,382897,382899,382899,382900,382901,382902,382903,382904,382904,382906,382906,382907,382908,382909,382910,382910,382911,382913,382913,382914,382915,382916,382917,382917,382918,382920,382920,382921,382921,382923,382923,382923,382924,382924,384590,384590,384590,384590,384590,384590,384959,384959,384960,384960,384960,384960,384960,384961,384964,384965,384966,384966,384968,384968,384968,384969,384972,384973,384973,384973,384975,384975,384977,384977,384978,384980,384980,384980,384981,384982,384982,384982,384983,386585,386585,386585,386586,386586,386586,386586,386586,386587,386589,386589,386589,386590,386591,386591,386591,387587,387588,387588,387588,387588,387588,387588,387588,387588,387588,387588,387588,387589,387590,387591,387591,387592,387593,387593,387594,389447,389452,389452,389453,389453,389453,389453,389453,389453,389453,389453,389458,390415,390421,390421,390421,391845,393759,393765,393765,393765,393765,393765,393765,394110,394111,394111,394111,394111,394111,394111,394112,394112,394112,394112,394113,394113,394113,394113,394113,394113,394113,394114,394114,394114,394115,394115,394115,394115,394116,394116,394116,394116,394116,394116,394116,394116,394116,398581,398582,398582,398582,398582,398583,398583,398584,398585,398586,398586,398587,398590,398590,398591,400489,400491,400491,400491,400491,400491,400491,400491,400491,400491,400491,400492,400492,400493,400494,400494,400495,400496,400496,400497,400499,400499,400501,400501,400502,400503,400503,400503,400504,400510,400510,401173,401443,401449,401449,401449,402107,402108,402108,402108,402108,402108,402108,402108,402108,402108,402109,402109,402109,402109,402109,402110,402111,402111,402111,402112,403382,403390,403390,403390,403390,403390,403390,403390,403390,403391,403731,403738,403738,403738,404499,405020,405023,405023,405023,405023,405023,405023,405023,405024,405024,405024,405024,405024,405393,405394,405394,405394,405394,405394,405394,405394,405395,405395,405395,405396,405397,405398,405399,405399,405401,405403,405403,405403,405406,405407,405413,405414,406910,406911,406911,406911,406911,406912,406912,406913,406913,406913,406913,406913,406913,406913,406913,406913,406913,406915,406915,406915,406916,406917,406918,406918,406919,406920,406921,406924,406924,406924,406925,406925,406927,406927,406928,406929,406930,406931,406931,406932,406935,406935,406935,406936,406938,406939,406939,406940,406943,406943,406943,406944,406945,406947,406947,406947,406949,406950,406950,406951,406951,406953,406953,406953,408970,408970,409081,409081,409081,409081,409081,409081,417459,417460,417460,417460,417461,417461,417461,417461,417463,417463,417464,417464,417468,417468,417468,417469,417471,417472,417472,417473,417474,417475,417476,417476,417477,417478,417478,417479,417480,417480,417481,417481,417862,417867,417867,417867,417867,417867,417867,419200,419205,419205,419205,419205,419469,419904,419905,419905,419905,419905,419905,419906,419906,419906,419906,419907,419909,419909,419909,420762,420762,420762,420762,420762,422008,422010,422010,422010,422010,422010,422010,422010,422010,422011,422011,422011,422012,422013,422013,422014,422015,422018,422018,422019,422021,422021,422022,422023,422024,422026,422026,422026,422028,422028,422028,426909,426909,426909,426909,426909,426909,426910,426911,428446,428451,428916,428916,428916,428916,429122,430408,430408,430408,430408,430409,430410,430410,430410,430415,430415,430415,430416,430418,430425,430425,430426,430430,430430,430430,430431,430432,430432,430433,430434,430434,430435,430435,430514,430514,430514,430514,430514,431318,431318,431318,431318,431318,431318,431319,431319,431320,431320,431322,431322,431323,431326,431326,431326,431326,431328,431328,431329,431330,431331,431332,431333,431334,431335,431336,431336,431337,431338,431339,431340,431341,431342,431343,431344,431345,431346,431347,431347,431348,431348,431349,431561,431562,431562,431562,431562,431562,431562,431563,431564,431565,431566,431567,431568,431570,431571,431571,431573,431574,431575,431577,431578,431579,431580,431580,431581,431582,431583,431584,431585,431586,431586,431587,431587,431588,432310,432360,432360,432360,432360,432361,432361,436250,436257,436257,436257,436257,436257,436257,437403,437404,437404,437404,437404,437404,437404,437404,437405,437405,437406,437407,437408,437408,437409,437410,437411,437411,437412,437412,437417,437417,437417,437418,437420,437422,437422,437422,437422,437423,437425,437425,437428,437428,437428,437428,437430,437430,437431,437432,437433,437434,437434,437434,437435,438265,438265,438265,438265,438265,438265,438266,438266,438269,438269,438269,438270,438272,438273,438273,438273,438275,438276,438276,438276,438278,438278,438279,438279,438282,438282,438282,438283,438284,438285,438286,438286,438288,438288,438288,438289,438296,438532,438676,438676,438676,438676,438676,438676,438676,438676,438679,438679,438679,438680,438682,438684,438684,438684,438684,438687,438687,438687,438688,438689,438689,438690,438692,438692,438693,438694,438695,438697,438697,438697,438698,438698,438700,438700,438701,438703,438703,438703,438704,438705,438706,438706,438707,438713,438713,439286,439287,439287,439287,439287,439287,439287,439287,439287,439288,439288,439288,439289,439289,439401,439406,439406,439895,439896,439896,439896,439896,439896,439896,439896,439896,439896,439897,439897,439898,439899,439899,439900,439903,439903,439904,439904,439907,439909,439909,439909,439910,439910,439912,439912,439913,439915,439915,439916,439916,439917,439918,439918,439919,439920,439920,440022,440399,440401,440401,440401,440401,440401,440401,440401,440401,440403,440403,440403,440404,440404,440406,440406,440407,440409,440409,440409,440411,440411,440412,440412,440414,440415,440415,440416,440417,440418,440419,440420,440421,440424,440424,440425,440427,440427,440429,440429,440430,440430,440431,440432,440433,440433,440441,440441,440906,440912,440912,440912,440912,440912,440912,443777,443783,443783,443783,443783,443783,443783,443783,443783,443783,444142,444190,444190,444425,444609,444609,444609,444609,444609,444610,444610,444610,444612,444612,444613,444613,444615,444616,444616,444616,444617,444994,445037,445038,445038,445038,445045,445045,445045,445045,445045,445045,446283,446285,446285,446285,446285,446285,446285,446285,446285,446285,446285,446285,446286,446286,446286,446287,446288,446290,446290,446290,446291,446292,446292,446293,446295,446297,446297,446297,446298,446298,446300,446300,446301,446302,446302,446303,446304,446305,446306,446306,446309,446310,446310,446311,446313,446313,446315,446315,446316,446316,446317,446318,446319,446320,446321,446321,446323,446323,446324,446325,446326,446326,446327,446328,446329,446330,446331,446331,446332,446334,446334,446335,446336,446337,446338,446339,446339,446340,446341,446342,446343,446344,446344,446345,446346,446347,446348,446349,446350,446351,446352,446352,446353,446353,446365,446365,446822,446822,446822,446823,446826,446827,446827,446828,446829,446830,446830,446831,446832,446833,446834,446834,446836,446837,446837,446839,446839,446840,446841,446842,446843,446844,446844,446845,446846,446847,446848,446849,446850,446851,446852,446852,446853,446854,446855,446856,446857,446858,446859,446859,446861,446861,446862,446863,446864,446865,446865,446866,446868,446868,446870,446870,446871,447206,447206,447206,447206,447206,447206,447207,447207,447209,447210,447212,447212,447213,447218,447218,447219,447220,447221,447222,447222,447224,447225,447225,447226,447228,447228,447230,447230,447233,447233,447233,447233,447235,447235,447235,447236,447237,447239,447239,447239,447240,447240,447240,447247,447480,447480,447480,447480,447781,447783,447783,447783,447783,447783,447783,447783,447783,447783,447783,447783,447785,447785,447786,447786,447788,447788,447789,447789,447790,447791,447791,447792,447798,447801,447801,447801,447803,447804,447805,447807,447810,447811,447812,447813,447816,447818,447818,447821,447823,447824,447826,447835,447836,447837,447838,447840,447840,447841,447841,447842,447843,447843,447844,452825,452826,452826,452826,452826,452826,452826,452827,452827,452827,452827,452827,452829,452829,452829,452830,452831,452832,452832,452833,452833,453193,453193,453193,453778,453779,453779,453779,453779,453779,453779,453780,453780,453780,453780,453780,453781,453781,453782,453782,453784,453784,453785,453786,453788,453789,453789,453789,453790,453791,453791,453791,453792,453887,453887,453887,453887,455114,455115,455115,455115,455115,455117,455117,455117,455117,455117,455118,455119,455119,455119,455119,455119,455175,455176,455176,455176,455176,455176,455176,455177,455177,455177,455177,455177,455177,455177,455178,455178,455178,455178,455178,455178,455178,455178,455180,455180,455181,455183,455183,455183,455184,455185,455185,455185,455780,455781,455781,455781,455781,455781,455781,455782,455782,455782,455782,455782,455782,455783,455785,455785,455785,455785,455789,455789,455789,455790,455791,455792,455792,455793,455795,455795,455796,455796,455798,455798,455799,455799,455800,455801,456183,456189,456189,456189,456189,456189,456189,456189,456189,456433,456741,456746,456746,456746,456746,456746,456746,457529,457530,457530,457530,457530,457530,457530,457530,457531,457531,457531,457531,457531,457531,457534,457534,457536,457536,457536,457537,457537,458977,459484,459486,459487,459487,459487,459487,459487,459488,459488,459488,459488,459488,459488,459488,459489,459489,459489,459489,459489,459489,459489,459490,459491,459491,459493,459493,459494,459495,459497,459497,459497,459498,459499,459500,459501,459501,459507,459507,461060,461061,461061,461061,461061,461061,461061,461061,461063,461065,461065,461065,461066,461069,461069,461069,461071,461071,461073,461073,461074,461075,461075,461076,461078,461078,461079,461080,461081,461081,461082,461083,461084,461085,461085,461086,461088,461088,461089,461090,461091,461092,461093,461094,461095,461096,461096,461097,461099,461100,461100,461101,461102,461103,461103,461104,461105,461106,461107,461108,461109,461110,461110,461111,461111,461112,462755,462760,462761,462761,462761,462761,462761,462761,462761,462761,462761,462820,462821,462821,462822,462822,462822,462822,462822,462822,462822,462822,462823,462823,462823,462823,462823,462865,462865,462865,462865,462865,462866,465128,465128,465207,465208,465208,465208,465208,465213,465213,465213,465213,465213,465213,465213,465214,465214,465214,465215,465216,465216,465251,465251,465251,465251,465251,465251,465252,465252,465252,465252,465252,465252,465252,465253,465253,465253,465253,465253,465253,465253,465254,465254,465254,465254,465254,465254,465254,465255,465255,465255,465255,465255,465255,465255,465257,465257,465257,465257,465257,465257,465257,465257,465257,465257,465257,465257,465259,465259,465259,465259,465260,465261,465261,465261,465269,468308,468309,468309,468309,468309,468309,468309,468309,468316,468316,468316,471831,471831,471831,471831,472984,472984,472984,472984,472984,482763,482764,482764,482764,482764,482764,482764,482765,482765,482765,482765,482765,482765,482765,482765,482765,482766,482767,482768,482768,482770,482770,482771,482771,482772,482772,482774,482774,482775,482775,482776,482777,482778,482779,482779,482780,482781,482788,488018,488023,488023,488023,488023,488023,488572,488579,488579,488579,489605,489606,489606,489606,489606,489606,489606,489607,489608,489608,489613,489613,489613,489613,489613,490473,490474,490474,490474,490474,490474,490474,490474,490474,490474,490474,490474,490477,490477,490477,490477,490479,490479,490480,490481,490484,490486,490486,490486,490488,490488,490489,490490,490491,490492,490492,490493,490496,490496,490496,490497,490497,490498,490498,490499,490501,490501,490502,490502,490508,490985,490988,490988,490988,490988,490988,490988,490994,490994,490994,490995,490995,491543,491545,491545,491545,491545,491545,491545,491545,491545,491545,491545,491546,491547,491547,491549,491549,491550,491552,491552,491552,491554,491555,491555,491555,491556,491558,491558,491558,491559,491560,491561,491561,491562,491563,491564,491565,491566,491566,491567,491568,491571,491571,491572,491572,491573,491573,491574,491574,491577,491577,491578,491578,491580,491580,491581,491581,491585,491585,491585,491586,491587,491589,491589,491589,491591,491591,491592,491593,491594,491596,491596,491596,491596,491597,491599,491599,491600,491601,491601,491602,491604,491604,491604,491611,504889,504895,504895,504895,504896,504896,504896,504896,504896,506715,506715,506715,506716,508987,508993,508993,508993,508993,509474,509476,509476,509476,509476,509476,509476,509476,509477,509477,509477,509477,509478,509478,509480,509480,509482,509482,509483,509484,509485,509486,509487,509487,509489,509489,509490,509491,509492,509493,509494,509494,509496,509497,509497,509498,509499,509500,509500,510745,510745,510745,510745,510747,510747,510748,510748,510751,510751,510752,510752,510753,510755,510755,510755,510757,510757,510759,510759,510760,510763,510763,510763,510765,510766,510766,510768,510769,510771,510771,510772,510773,510774,510775,510775,510775,510782,510869,510870,510870,510870,510871,510871,510871,510874,510875,510875,510876,510877,510878,510879,510880,510881,510882,510883,510884,510885,510886,510887,510888,510889,510890,510891,510891,510892,510893,510894,510895,510896,510897,510898,510899,510899,510900,510900,510989,510990,510990,510991,510991,510991,510991,510991,510991,510991,510991,510991,510991,510992,510992,510992,510993,510994,510995,510995,510997,510997,510998,510999,511000,511002,511002,511002,511005,511005,511005,511006,511007,511008,511008,511009,511012,511012,511012,511013,511014,511015,511016,511016,511018,511018,511020,511021,511023,511025,511025,511025,511027,511029,511029,511029,511033,511033,511033,511033,511035,511035,511036,511036,511038,511039,511039,511040,511044,511044,511044,511045,511046,511047,511047,511048,511051,511051,511051,511052,511053,511055,511055,511055,511056,511057,511059,511059,511061,511064,511064,511064,511067,511067,511067,511068,511070,511071,511071,511072,511076,511076,511076,511078,511079,511081,511081,511087,511090,511090,511092,511092,511093,511093,511094,511095,511096,511097,511098,511098,511106,511106,511761,511762,511762,511762,511763,511763,511763,511763,511769,511769,511769,511769,511948,511949,511949,511949,511949,511949,511949,511954,511955,511955,511955,511955,512469,512470,512470,512470,512470,512476,512476,515377,515377,515377,515377,515377,515377,515377,515377,515378,515378,515379,515379,515381,515382,515382,515383,515385,515385,515386,515386,515388,515388,515389,515392,515392,515392,515392,515393,515395,515395,515395,515396,515398,515400,515400,515400,515401,515401,515403,515403,515404,515406,515406,515406,515408,515408,515410,515410,515411,515413,515413,515413,515414,515415,515416,515416,515418,515418,515419,515420,515427,515427,515427,519103,519104,519104,519104,519104,519104,519104,519104,519104,519111,519111,519111,519111,519973,519975,519975,519975,519975,519975,519975,519975,519975,519975,519975,519975,519976,519976,519976,519977,519978,519980,519980,519980,519981,519981,519983,519983,519984,519990,519990,519990,520546,520546,520546,520546,520547,520553,520553,520553,521597,521597,521597,521597,521801,522362,522363,522363,522363,522363,522363,522363,522364,522364,522364,522364,522364,522364,522365,522365,522365,522372,522778,522785,522785,522785,522785,522785,522785,523417,523418,523418,523418,523418,523418,523418,523418,523418,523419,523419,523419,523420,523421,523421,523422,523424,523424,523425,523425,523426,523427,523428,523429,523430,523430,523432,523432,523433,523434,523434,523435,523435,525476,525970,525975,525975,525975,525975,525975,525975,525975,525975,525975,526159,527160,527167,527167,527167,527167,527167,527167,527167,527167,527167,527167,527167,528400,528401,528401,528401,528401,528402,528402,528402,528403,528403,528404,528404,528405,528405,528411,529202,529208,529208,529208,529208,529208,529208,529609,529615,529615,529615,529615,529615,529615,529615,529734,529736,529736,529736,529736,529736,529736,529736,529736],[26138,26351,26351,26351,53297,53363,53363,53363,64584,154644,307925,307930,307930,307930,307930,316888,316889,316889,316889,316890,316890,316890,317105,317105,317105,317105,317106,317106,317106,317112,317112,317112,317112,317112,317112,317112,317114,317114,317114,317114,317116,317116,317116,317116,317116,317116,317116,317117,317117,317117,317119,317119,317119,317119,317119,317119,317119,317120,317120,317120,317120,317120,317120,317120,317124,317124,317124,317124,317124,317124,317124,317127,317127,317127,317127,317134,317134,317134,317134,317134,317134,317134,317134,317134,317134,357508,357513,357513,357513,357513,357513,357513,381791,381791,381791,381791,381791,381795,388544,388544,388544,388544,388544,388544,388544,388545,388545,388545,388546,388546,388546,388546,388546,388546,388546,388547,388547,388547,388547,388547,388547,388547,388549,388549,388549,388549,388549,388549,388549,388768,388769,388769,388769,388769,388769,388769,390630,390633,390633,390633,401460,401575,401575,401575,401575,401577,401577,401579,401579,401579,401579,401579,401579,401579,401743,401743,401743,401743,401743,401743,401743,401747,401747,401747,401747,401747,401747,439092,439093,439093,439094,439094,439094,439094,439095,439095,439095,439095,439095,439095,439095,439096,439096,439096,439096,439097,439097,439097,439097,439097,439097,439097,439098,439098,439098,439098,439098,439098,439098,439099,439099,439099,439099,439099,439099,439099,439101,439101,439101,439101,439101,439101,439101,439101,439102,439102,439102,449073,449081,449081,449081,449081,449081,449081,449083,449083,449083,449083,449083,449083,449083,449085,449085,449085,449085,449088,449088,449088,449088,449088,449088,449089,449090,449090,449090,449090,449090,449090,449090,449091,449091,449091,449093,449094,449094,449094,449094,449094,449094,449095,449095,449095,449095,449095,449095,449095,449096,449096,449096,449096,449096,449096,449096,449098,449098,449098,449098,449098,449098,449098,449099,449100,449100,449100,449100,449100,449100,449102,449102,449102,449102,449102,449102,449102,449108,449108,449108,449108,554240,554241,554241,554241,554241,554241,554241,554243,554243,554243,554243,554243,554243,554243,554246,554246,554246,554246,554246,589122,589124,589124,589124,589124,589124,589124,595900,595901,595902,595902,595902,595902,595902,595904,595904,595904,595904,602041,602042,602042,602042,602042,602043,602043,602043,602043,602043,602043,602044,602044,602044,602044,602044,602044,602044,602046,602046,602046,602046,602046,602046,602046,602264,602264,602264,602265,602265,602265,602265,602265,602265,602265,602319,602319,602319,602319,602319,602319,602319,602327,602327,602327,602327,602327,602327,602327,602483,602483,602483,602483,602483,602483,602483,602492,602492,602492,602492,602493,602493,602493,602494,602495,602495,602495,602495,602495,602495,602497,602497,602497,602497,602497,602497,602497,602501,602501,602501,602501,602501,602501,602501,602502,602502,602502,602502,602502,602502,602502,602508,602508,602508,602508,602508,613424,613426,613426,613426,613426,613426,613426,613427,613427,613427,613427,613427,613427,613427,613428,613428,613428,613428,613428,613428,613428,613430,613430,613430,613430,613430,613430,613430,613430,613430,613430,613430,613430,639177,639177,639177,639177,639177,639177,668521,668521,668521,668521,668521,668521,668521,668522,668522,668522,668522,668522,668522,668522,668523,668523,668523,668524,668524,668524,668524,668524,668524,668524,668524,668524,668524,668524,668524,668524,668524,681007,681009,681009,681009,681009,681010,681010,681010,681010,681010,681011,681014,681014,681014,681014,681014,681014,681014,681014,681014,681014,712345,712346,712346,712346,712346,712346,712346,712350,712350,712350,712350,712353,712353,712353,712353,712353,712353,712353,712353,712353,712353,712360,712360,712360,724511,724512,724512,724512,724512,724513,724513,724513,724513,724513,724513,724513,724513,724514,724570,724570,724570,724570,724570,724570,724570,724797,724797,724797,724797,724797,724797,724797,724798,724798,724798,724798,724799,724799,724799,724801,724801,724801,724801,724801,724801,724801,724807,724807,724807,724808,724808,724808,724808,724808,724808,753592,753592,753592,753593,753593,753593,753593,758655,758656,758656,758656,758656,758656,758656,758657,758657,758657,758657,758657,758657,758657,758658,758658,758658,758658,758658,758658,758658,758659,758659,758659,758659,758660,758660,758660,758776,758776,758776,758776,758776,758776,758776,758894,758894,758894,758894,758894,758894,758894,758896,758896,758896,758896,758903,758903,758903,758903,758903,758903,758903,758903,758903,758903,758906,770241,770471,770471,770471,770471,770471,770471,770473,770473,770473,770473,770473,770473,770473,770475,770475,770475,770475,770475,770475,770475,770478,770478,770478,770478,770478,770478,770478,770484,770484,770484,770484,770484,770484,770484,770484,770484,844381,844382,851496,851499,851499,851499,851499,851499,868146,868149,868149,868149,868149,868149,868149,868327,868327,868327,868327,868328,868328,868328,868328,868328,868328,868328,922380,922381,922381,922381,922381,922604,922604,922604,922604,922604,922605,922605,922605,922605,935060,935062,935062,935062,935062,935062,935062,935063,935063,935063,935063,935063,935063,935063,935064,935064,935064,935064,935285,935285,935285,935285,935285,935285,935285,935345,935345,935345,935345,935346,935346,974355,974360,974360,1035385,1035386,1035386,1035386,1035386,1035386,1035386,1035388,1035388,1035388,1035388,1035388,1035388,1035388,1035389,1035389,1035389,1035389,1035389,1035389,1035389,1035392,1035392,1035392,1035392,1035392,1035392,1035392,1035395,1035395,1035395,1035395,1035395,1035395,1035395,1035402,1035402,1035402,1035402,1051330,1058075,1058081,1058081,1058081,1058082,1058082,1058082,1071529,1071530,1071530,1071530,1071530,1071531,1071532,1071532,1071532,1071532,1071532,1071532,1071532,1071533,1071539,1071539,1071539,1071539,1071539,1071539,1071539,1071540,1071540,1071540,1071540,1071540,1071540,1071540,1071541,1071542,1071542,1071542,1071542,1071542,1071542,1071544,1071544,1071544,1071544,1071548,1071548,1071548,1071548,1071548,1071548,1071548,1071553,1071553,1071553,1071553,1071553,1071553,1071553,1071554,1071554,1071555,1071555,1071555,1071555,1071555,1071555,1071555,1071555,1071556,1071556,1071556,1071556,1071556,1071556,1071556,1071557,1071557,1071557,1071557,1071557,1071557,1071557,1071558,1071558,1071558,1071558,1071558,1071558,1071558,1071559,1071559,1071559,1071559,1071559,1071559,1071559,1071560,1071560,1071560,1071560,1071560,1071560,1071560,1071561,1071561,1071561,1071561,1071561,1071561,1071561,1071562,1071562,1071562,1071562,1071562,1071563,1071563,1071570,1071570,1071570,1071570,1071570,1071570,1071570,1071570,1071570,1071570,1071570,1112716,1112717,1112717,1112717,1112717,1112718,1112718,1112718,1112718,1112718,1112718,1112719,1112719,1112719,1112719,1112719,1112719,1112719,1112720,1112720,1112720,1112720,1112720,1112720,1112720,1112722,1112722,1112722,1112722,1112722,1112722,1112722,1112723,1112723,1112723,1112839,1112839,1112839,1112840,1112840,1112840,1112840,1112842,1112842,1112842,1112842,1112842,1112842,1112842,1112844,1112844,1112844,1112844,1112844,1112844,1112844,1112901,1112901,1112901,1112901,1112907,1112907,1112907,1112907,1112907,1112907,1112907,1112907,1112907,1112907,1117096,1117097,1117097,1117097,1117097,1117098,1117098,1117266,1117266,1117266,1117267,1117267,1117267,1117267,1117271,1117271,1117272,1117272,1117272,1117272,1117272,1117272,1117272,1153061,1153286,1153286,1153286,1153286,1153288,1153288,1153288,1153288,1153288,1153288,1153290,1153290,1153290,1153290,1153290,1153290,1153290,1153292,1153292,1153292,1153292,1153292,1153292,1153292,1153293,1153293,1153293,1153294,1153294,1153294,1153294,1153294,1153294,1153294,1153295,1153295,1153295,1153295,1153295,1153295,1153295,1153296,1153297,1153297,1153297,1153297,1153297,1153297,1153302,1153302,1153302,1153302,1153302,1153303,1153303,1153303,1153303,1153303,1153303,1263291,1275391,1275392,1275392,1275392,1275392,1275394,1275394,1275616,1275616,1275616,1275616,1275616,1275616,1275616,1275621,1275621,1275621,1275621,1275621,1275621,1275621,1275623,1275623,1275623,1275623,1275623,1275623,1275623,1275624,1275624,1275624,1275624,1275625,1275625,1275625,1275625,1275625,1275625,1275625,1275798,1275798,1275798,1275798,1275798,1275798,1275798,1275801,1275801,1275801,1275801,1275801,1275801,1275801,1275806,1275806,1275806,1275815,1275815,1275815,1275815,1275815,1275815,1275815,1275823,1275823,1275823,1275823,1275823,1275823,1275823,1275823,1299728,1299730,1299730,1299730,1299730,1299730,1299730,1300124,1300124,1300124,1300124,1300124,1300124,1300124,1300126,1300126,1300126,1300126,1300129,1300129,1300129,1300129,1300129,1300129,1300129,1300132,1300132,1300132,1300138,1300138,1300139,1300139,1300139,1300139,1300139,1300139,1300139,1300139,1300139,1300139,1300139,1300139,1300140,1351982,1351982,1351982,1366688,1434811,1434811,1434812,1434812,1434812,1434812,1434812,1434812,1434812,1434812,1434813,1434813,1434813,1434813,1434818,1434818,1434818,1434818,1434818,1434818,1434818,1434818,1434818,1434818,1434818,1482447,1482449,1482450,1482450,1515001,1515012,1515012,1515012,1515012,1553161,1553161,1561521,1561524,1561524,1561524,1561524,1561524,1561524,1561524,1561524,1561524,1574521,1574521,1574521,1730701,1730816,1730816,1730816,1730816,1730816,1730816,1731095,1731095,1731095,1731095,1731095,1731095,1731095,1731096,1731096,1731097,1731097,1731097,1731097,1731097,1731097,1731097,1731097,1731098,1731098,1731098,1731098,1731099,1731099,1731100,1731100,1738097,1738100,1738100,1738100,1738100,1743058,1743061,1743061,1743061,1743061,1743061,1743061,1743232,1743232,1743232,1743232,1743232,1743232,1743232,1743236,1743236,1743236,1743237,1743357,1743357,1743357,1743357,1743357,1743357,1743357,1750471,1750472,1750472,1750472,1750472,1750472,1750472,1750473,1750473,1750473,1750473,1750473,1750473,1750473,1750474,1750475,1750475,1750475,1750475,1750475,1750475,1750476,1750476,1750477,1750477,1750477,1750477,1750477,1750647,1750647,1750647,1750647,1750650,1750650,1750650,1750707,1750707,1750707,1750707,1750707,1750707,1750707,1750711,1750711,1750711,1750711,1750711,1750711,1750711,1750711,1750711,1750711,1750711,1750880,1774243,1774245,1774245,1774245,1774245,1774526,1774526,1774526,1774526,1774526,1774526,1774527,1774527,1774527,1774527,1774527,1774527,1774527,1774529,1774529,1774529,1774531,1774531,1774531,1774531,1774531,1774531,1774531,1774532,1774532,1774532,1774532,1774532,1774532,1774532,1774533,1774533,1774533,1774533,1774533,1774533,1774533,1774538,1774538,1774538,1774538,1774538,1774538,1774538,1774538,1774538,1794572,1794575]]"
S11;0;false;;0;4320469e2bb366e77c04ffa192e23365;255;404;106;121.65799055823118;3;3;3;3;3444.3333333333335;4068;2574;2574 4068 3691;3441.3333333333335 3443 3443.3333333333335;4065 4066 4067;2570 2573 2573;634.9594912713374 634.0446882252596 634.3723056866702;634.3723056866702;"[[2570,2573,2573],[4065,4066,4067],[3689,3690,3690]]"
S12;0;true;terminated;3;;;;;;3;0;0;0;0;0;0;NaN NaN NaN;;;;;NaN;
S13;0;true;terminated;3;;;;;;3;0;0;0;0;0;0;NaN NaN NaN;;;;;NaN;
S14;0;true;Unexpected "!" at position 0 in state STOP;1;5725590f9c9287dc982f374b389c61c5;157215;209629;104801;52414;3;1620;1620;1620;980569.5;982273;978866;NaN 982273 978866;40942.333333333336 4688 4797.5 4901 5118.5 5204.5 5351.5 6157.5 6368.5 6454 6704 6866.5 6980.5 7063.5 7585.5 7730.5 7812.5 8125 8199.5 8865 8936 9008.5 9278 10880 11479 12239 12555.5 13201 14782.5 15516.5 16011 16193.5 16583.5 18482 19086.5 20092 21484.5 24757 25221 26126.5 28635 30162.5 30553.5 31477 32921 35156.5 36220.5 37103 37532 37842 39504 40990 41262.5 42744.5 43464.5 45286 45578.5 46772.5 48056 48381 53902.5 54413.5 55049.5 55600.5 57103.5 57637.5 57916 58618 65339.5 67980.5 81819.5 83128 84196.5 84694 85496 85756.5 86635 87736.5 87971 88715 89193 89855 90339.5 90880.5 91249.5 92039.5 92635.5 93425.5 93710.5 94051 95281 95509 95789 96335 96953 97173 97589.5 99023 99515 102150.5 102995.5 104114.5 104883 105231.5 106083.5 107493.5 108054.5 108796 109578.5 112985.5 113265 115998 117162 119302.5 123099.5 123396 124911 125314.5 132640 134234 137029.5 144851 153499 154980.5 158678.5 166386 169152.5 188122.5 188884.5 192800.5 193513 194276 195402.5 200900 202539 202806 207450 224093 234299 234784 238577.5 239012 239575 239786 240359 240761.5 240833 240886 242300.5 246767.5 249466 250465.5 250775.5 251155 251203 251529 252011.5 252549.5 253046.5 253083.5 253518.5 253907.5 254150 254187.5 254539 255045 255097.5 255561 255935.5 256261 256528 256769.5 257014 257043 257071 257305.5 257388 257525.5 257806.5 257953.5 258176 258501.5 259048.5 259554 259591.5 260611.5 260790 260848 261052 261582 262088 262568 262797 263138 264053.5 264313.5 264570.5 264802 264830.5 265081.5 265114.5 265371 265470.5 265522 265669.5 265792.5 266060.5 266119 266394 266651.5 267051.5 267322.5 267557 267608 267855 268052 268293 268328.5 268380.5 268613.5 268956.5 269095.5 269529 270053 270526.5 271094 271354.5 271608.5 271790 272076 272378 272448 272779.5 273045.5 273537.5 274589.5 275316 275771.5 276272.5 276569.5 277045.5 277534.5 277681.5 277864.5 278106.5 278318.5 278805 279302.5 279378.5 279438.5 279768.5 280223 280524.5 280556.5 280900 281673 281815 282069 282526.5 282761 282795.5 283283.5 283555 283854 284133.5 284525.5 284606 284816.5 284953.5 285299.5 285556.5 285610.5 285886 286152.5 286511.5 286549.5 286591.5 287018.5 287053.5 287520.5 287554.5 287800 288104.5 288515.5 289291 289440.5 289476.5 289760.5 290020.5 290069.5 290747.5 291327.5 291567.5 291789 291848 292190.5 292479 292607 292952 293041 293173.5 293312.5 294621.5 294985.5 295261 295546.5 295790 296092.5 296465 297020.5 297627 297661 297703.5 297898 298049.5 298091 298513.5 298539.5 299012.5 299053 299339.5 299580.5 300028 300115.5 300752.5 300897.5 301157 301531.5 302715 302940 303046.5 303539 304288 304528 304590.5 305010.5 305087.5 305195 305391.5 305517 306244 307755 308296.5 308487 308647 308770 308955 309252.5 309551.5 309733.5 309791 309892.5 310160 310420.5 310526 310639.5 310884 310924 311174 311203.5 311589.5 311843.5 311888 312118.5 312394 312525 312571 312891 313085 313258.5 313292.5 313748.5 314025 314090.5 314312 314752.5 315250.5 315994.5 316573.5 316767 316887 317017.5 317161.5 317192 317387 317523 317856.5 317891 318263.5 318750.5 319010 319500 319568.5 319603.5 319647.5 319825 319964.5 320281.5 321025.5 321508 321546.5 321634 321868 321974.5 322279.5 322999 323503.5 323544.5 324240.5 324357.5 324528.5 324597.5 325019 325335 325779.5 325874.5 325909.5 326244 326278 326748 327012.5 327253 327329 327469 327566 327648 327891 328008 328045.5 328310.5 328351.5 328384 328408.5 328575 328776 329025 329524.5 329997 330328 330637.5 330792 331319 331740.5 332009.5 332549.5 333000.5 333044 333333 333582 333770.5 333831 333964 334502.5 334570 334614 334996.5 335033.5 335333.5 335752.5 336054.5 336262.5 336329.5 336534 336804 337254.5 337653.5 338334.5 338986 339149.5 339376 339522.5 339697.5 339841.5 340664.5 341603 341647.5 341995 342287 342555.5 343835 344090.5 344133.5 344445 344856 345307 345714.5 345839 346063 346360.5 346421 346807 347106 348079 348118 348387.5 348499 348956.5 349091 349276 349902.5 350075.5 350353 350388 350853 350887 351408.5 351877 351910.5 352139 352172.5 352606 352639 352887 352951 353150.5 353417.5 353960 354394.5 354634 355110 355186 355515.5 355551 355643 355749.5 355996.5 356244.5 356508.5 356617 356651.5 357108 357132 357423 357457 357696 357923.5 358143 358625 359187 359300 359416.5 359622.5 359888 359932 359974 360238 360931.5 361438.5 361847 362332 362593.5 362660.5 363099.5 363189 363604 364115.5 364597.5 365096.5 365855.5 366373.5 366847 367596.5 368139.5 368384.5 368684 369129 369465.5 369754 370127.5 370901 371008.5 371113 371364.5 371466 371884.5 372110 372136.5 372385 372523 374666.5 376231 376919.5 377504.5 377984 378380.5 378856 379008 379252 379376.5 379418 379867 380158 381166.5 381663.5 381864 384564 384871.5 384900 395208.5 396163 400906 435574 529438 531837.5 534588.5 535181.5 535841.5 536399 536771.5 536909 537285 537871 538550.5 538704 538773 539540 539839 540649.5 541607 545014 545273.5 545363.5 545569.5 545833 546374 546894.5 547204 547414 547897 548417 548883.5 552376.5 553469.5 556795.5 556806 556868 557120 557891.5 558286.5 559022.5 559345 559643.5 560083 561619 563101 563897.5 564214 564665.5 568828 569880 570240.5 570761.5 571092.5 573768.5 574350 576466.5 581703 583904 585600 586025.5 595196 595521.5 595719 595754 596014 596062 596480.5 596543 596795.5 597130 597243.5 597508 597632.5 598255 598514 598999 599525 599973 600516.5 600761.5 601249.5 601568 602062 602485.5 603181.5 603527 603836.5 603865.5 604120.5 604333 604712.5 605007 605521 605955 606703.5 607053.5 607403 607680 608251.5 608774.5 609233 609688.5 610189 610347 610782.5 611720.5 611813 612407 612739.5 613231.5 613713.5 614122 614469 614530.5 614619.5 614979 615236 615733 616083.5 616539.5 616755.5 616866 617944.5 618393 618517 618797 619007.5 619341.5 619745.5 619877 621350 621591.5 621682 621730.5 621852 621969 622490.5 622713.5 623235 623727.5 624466.5 625140 625328.5 625471.5 625773.5 626231 626525.5 626737 626853.5 627142.5 627459.5 628011 628471.5 628512 628751 628816 629016.5 629288 629623 629648 629741.5 630095 630342.5 630457.5 630507 630746 631009 631047 631264.5 632015 632228.5 632504 632739 633103.5 633464 633747 634021 634460 635082 635304 635496.5 635579.5 635793.5 636442.5 637193 638060.5 638214 638292 638537.5 638915 639312 639797.5 640117.5 640553 640824 641091.5 641570.5 641827.5 642581 642944.5 643034 643111 643140 643327 643796.5 643831.5 644341 645286 645795.5 646066.5 646694 646733 646903 647331 647378 647796 647859 648107.5 648371 648606.5 648863.5 649058.5 649094 649555 649639 649728.5 649935.5 650007 650281.5 650634 650899.5 651281.5 651371 651448.5 652008 652309 652573 652604.5 653039 653089 653380.5 653492.5 653584.5 653664 653895 654269 654779.5 655288.5 655360 655779.5 656134.5 656775 656825.5 656972.5 657208.5 657592 658052.5 658356.5 658571 659166 659578 660033 660327.5 660372 660702 661023 661487 661797 661845 662784 663102 663407 663865 664128.5 664388 664654.5 664876 665425.5 665863.5 666197.5 666400.5 666598.5 667103.5 667896 668216.5 668857.5 669146 669627.5 669897 670297 670613 671141 671615.5 671707.5 671932.5 671978 672310 672454.5 672845.5 673246.5 673375.5 673416 673673.5 674139 674430.5 674955.5 675355 675391.5 676226 676615.5 676876.5 677593 677851 677889.5 678160.5 678656.5 678887.5 679377.5 679634 679708.5 679974.5 680353 680920 681370.5 681630.5 682109.5 682161.5 682627 683123 683162 683211.5 683420 683687 684052 684370 684725 684973 685000.5 685233.5 685329 685627.5 686107 686602 686881 686919 687371.5 687702.5 687946.5 687984.5 688354 688635.5 688683 688912.5 689123.5 689395.5 689898.5 690382.5 690632 690951.5 691144 691653.5 691923.5 692362 692925.5 693205.5 693533.5 693851 694140 694405.5 694666.5 694720.5 694919.5 695351 695947.5 696199 696243 696475 697070.5 697365 697622.5 698017.5 698245 698627.5 699026 699072.5 699370 699668 700109 700810.5 700856 701345 701474 701668 701863.5 701950.5 702357 702442 702638.5 702675 702925 703282.5 703772.5 704503 704775.5 704891.5 705397.5 705699 706022.5 706135.5 706451 706980 707427 707740 708089 708782 708914 709381.5 709600 709642 709840.5 710373.5 710721.5 710854.5 711580 711838.5 712157 712655.5 713075 713596.5 714397 714762.5 715176 715296 717039.5 717620 720293 721832 722130.5 722679 723526.5 723663 723891.5 723926.5 724212.5 724642 724909.5 725240.5 725746 726649 727015 728488 729102 729245 729389.5 730206 730805.5 731892 732361 732808.5 733137.5 733208 733921.5 734529 734841.5 734941.5 735116 735816.5 736175 736352 736956 737130.5 738001.5 738400 739018.5 739313.5 739691.5 740027.5 740365 740762.5 741467 742060 742444 742963.5 743808 744126.5 744622.5 744739.5 744768.5 745342.5 746282 746322 746511 746925 747865.5 748256.5 748542 748925.5 749025 749140.5 749704.5 749960.5 750373 750618 751218.5 752989.5 753343.5 754609.5 755275.5 755954.5 757005.5 757701 759927 761048 762125.5 762726 763474.5 764278.5 764647.5 764890 766061.5 766542 767758 767843 768241 768544.5 769053 769773.5 770422 770752 771100 771452.5 771688 772785 773580.5 774092 775904.5 776017 776745 777094.5 778178 778464.5 778803.5 780351 781030.5 781309.5 782059 783046.5 783977.5 784653.5 785715.5 786291 786714 787225 788395.5 790748.5 791284 791686.5 791973 792553.5 793480.5 793861.5 794087 794381.5 794504 794686.5 795033 795430.5 795995 796418.5 796686.5 797122.5 797446.5 797693.5 797745.5 798172 798749.5 799169 799759 800109.5 800265 800553 802050.5 802459.5 802982.5 804252 805642 805771.5 806287.5 806727.5 807173 808431.5 808541 808726.5 809890.5 810078 810292 810852 811019.5 811415.5 812036 812416 812629.5 812736.5 813058.5 813551 813800 814057.5 814061 814317.5 814731 814896 815030 815823 816271.5 816707 816843.5 817299.5 817376 817720 818721 819155.5 819481.5 820402.5 820607 821950 822769 823349 824082 824525.5 824776 825533.5 825778.5 825963 826181.5 827286 827577 827918.5 828600.5 829271.5 830951 832406 833433 834538.5 835372.5 836556.5 837209.5 837848 838452 838729.5 838984.5 839462 840684.5 840860.5 841440.5 841713 841718 842333.5 842729.5 843036 843447.5 843702 844287.5 844980 845400 845526 845893 846177.5 846347 846717.5 847100 847329 847770 848008 848230 848855 849192 849475 850151.5 850424.5 850530.5 851050.5 851264 851576.5 852368 853912.5 854066.5 854752 854823.5 855323.5 855809 856458 856590 857435.5 857858 858341.5 859079 859832.5 860783.5 861736 863144 863442 863715 864355.5 864527.5 865035.5 865547.5 866464 869079 869646.5 870091.5 870878 871495.5 872743 874477 875009.5 875272 875770.5 876096.5 876594.5 877240.5 877556.5 878387.5 878665 879394 879644.5 880252 880897.5 881268 881669.5 883158 883888.5 884689.5 885579 885624.5 886209 886493 887101.5 889295 889741.5 890241.5 891174 892359.5 892709.5 893178 893719 895092.5 895276.5 895486.5 895722.5 895995.5 896930 899459 899575.5 901604.5 902185.5 902441 902809.5 903597.5 904282 905430 906179 906966 907286.5 907793.5 908743.5 910412.5 911643 911886 913092 913841 915712 916677 917099 918298 918549.5 919350.5 919458 919616.5 920361 920488.5 920809 921545 922119 922400.5 922444 923052 924707 925401.5 925620.5 926753 926869.5 927312 927629.5 928224 928544.5 929576 929829 930104.5 930555 930613.5 930782 930809.5 931080 931339 931554.5 931678.5 931758 932155.5 932612.5 932617 932938.5 933081.5 933181 933214.5 933497 934092.5 934609.5 934620.5 935065.5 935078 935096 935122 935361 935646 935940.5 936342 936738.5 936909.5 937300.5 937567.5 938025.5 939076 939593.5 939852 940131 940440.5 941465 942119.5 942152 942637 942940.5 943163.5 943418.5 943690.5 944161.5 944343.5 944733.5 944888.5 944907 945348 945367.5 945700.5 945978 946132.5 946856 947115 947151.5 947408 947798.5 948403 948409.5 948570 948694 948792.5 948801 949064 949332 949347 949359.5 949623 949885.5 950154.5 950346.5 950357.5 950645.5 950648.5 950687.5 950698 950881 950964.5 951164 951585 952077.5 952266.5 952463.5 952803 952881.5 952934.5 953338 953835.5 954106.5 954335.5 954352.5 954366.5 954384.5 954404 954504.5 954731 954835.5 954850.5 955151.5 955372.5 955637.5 955647.5 955735.5 955774 955775 955799 955857.5 955869.5 955948.5 955957.5 955978 955993.5 956017.5 956131 956331.5 956383 956392.5 956411 956522 956543.5 956555 956750.5 956852.5 956854.5 957335.5 957346 957591.5 957642 957863.5 958101 958110 958572 958588.5 958892.5 959169 959372.5 959749.5 959763.5 959922.5 959939.5 960116 960342 960425.5 960441 960459.5 960474.5 960676 960689 960705 960737 960749 960767.5 961102 961587 961640 961709 961723.5 961764.5 961780.5 961789.5 961819 962050.5 962078 963607 963611.5 963725 963740.5 963983.5 964099.5 964120.5 964147.5 964602 964605.5 964887.5 964896 965144 965152.5 965170 965183 965390 965406 965659.5 966101.5 966262 966275.5 966297 966581 966590 966852 967097 967118 967152.5 967167 967200 967410.5 967426 967438.5 967455.5 967689.5 967707 967860.5 967875 967902 967908.5 968143 968157 968179 968340.5 968353 968411 968430 968465.5 968474.5 968851 969574 969858.5 970451.5 970855;116305 4800 4901 4999 5209 5300 5429 6212 6438 6531 6808 6994 7111 7203 7777 7915 8005 8332 8408 9532 9600 9674 10074 12473 13012 13898 14249 14983 16321 17046 17361 17428 17606 19102 19561 20606 22017 25483 26071 27160 29541 31286 31576 32273 33590 35497 37028 37755 38125 38592 40672 42189 42503 44016 44541 46049 46530 47984 49074 49397 55095 55686 56566 56699 58379 58740 59020 59492 66608 69014 84345 85686 86719 87031 87953 88218 89195 90368 90529 91210 91551 92104 92559 92882 93214 93704 94098 95143 95586 96118 97370 97654 98004 98555 99181 99561 99612 101039 101253 104039 105012 106162 107266 107628 108516 109684 110243 111082 111802 115392 115646 118056 118980 121229 125083 125577 126915 127246 135549 137447 140021 148926 157284 158687 162390 171691 174201 194927 195495 199507 200176 201115 202002 206861 208418 208772 213228 229797 240829 241248 245301 245721 246195 246276 246823 247225 247295 247357 249299 253713 256522 257604 257734 258220 258270 258737 259221 259289 259670 259703 260230 260782 261224 261263 261754 262249 262318 262787 262955 263229 263719 263755 264211 264240 264267 264602 264684 264769 264820 265080 265282 265840 266791 267298 267336 268729 268787 268847 269221 269807 270330 271254 271295 271790 272768 272817 272853 273283 273311 273778 273804 274276 274378 274428 274577 274776 274825 274884 275340 275799 276301 276787 276836 276894 276933 277279 277310 277345 277390 277798 278338 278391 278774 279300 279771 280338 280797 281271 281300 281811 282284 282323 282773 282811 283283 284382 285303 285771 286271 286331 286788 287282 287545 287818 288266 288326 288359 288798 288907 288959 289266 289768 290270 290298 290869 291566 291798 292262 292948 293242 293274 293778 294278 294798 295292 295769 295893 296267 296318 296792 296834 296892 296995 297029 297255 297292 297335 297761 297796 298262 298297 298758 299271 299758 300755 300809 300843 301249 301276 301326 301750 302316 302357 302765 302825 303266 303782 303892 304127 304216 304283 304329 305332 305763 306251 306303 306745 306843 307145 307756 308373 308408 308449 308522 308771 308813 309254 309281 309752 309792 309869 309897 310265 310298 311227 311258 311742 312362 313427 313793 313829 314261 314811 315254 315313 315754 315838 316011 316042 316253 317248 318247 318792 319003 319056 319259 319562 319741 319808 319879 319948 320008 320047 320078 320250 320289 320750 320795 321252 321283 321838 321890 321933 321968 322014 322246 322294 322743 323083 323252 323286 323742 324251 324316 324739 325263 325746 326729 327316 327623 327675 327739 327782 327810 328004 328249 328743 328778 329245 329728 329762 330244 330345 330379 330425 330751 330903 331274 332254 332751 332789 332865 333268 333447 333771 334744 335244 335285 335587 335763 335799 335865 336263 336796 337370 337498 337534 337739 337770 338241 338278 338736 338809 338867 338898 339007 339050 339241 339284 339356 339388 339416 339437 339738 339786 340245 340768 341240 341815 342026 342273 342805 343234 343736 344297 344743 344787 344869 345281 345604 345664 345816 346736 346808 346855 347239 347280 347801 348245 348320 348528 348593 348777 349255 349746 350031 350776 351367 351548 351727 351773 351850 351908 352447 353274 353320 353722 353791 353843 355496 355967 356008 356088 356467 356867 357072 357285 357347 357472 357531 358050 358465 359448 359478 359973 360015 360575 360771 360807 361500 361806 361964 361998 362463 362497 363012 363513 363550 363973 364004 364470 364499 364533 364594 364964 365464 366105 366506 366527 366972 367061 367474 367505 367544 367644 367704 367740 367778 367961 367998 368469 368490 368544 368574 368991 369058 369466 369958 370544 370580 370775 370986 371033 371084 371127 371199 371600 372021 372458 372981 373467 373535 373961 374052 374465 374976 375459 375958 376479 376985 377459 377981 378496 378531 378626 378994 379551 379756 379986 380779 380952 380989 381464 381632 382440 382479 382503 382533 382754 385532 386723 387034 387759 388026 388487 388969 389230 389261 389474 389515 389983 390506 391511 391812 391974 394761 394982 395011 405668 406512 410829 444096 538365 541089 543868 544475 545010 545802 546190 546327 546703 547201 547972 548023 548141 548488 548745 549424 550199 553354 553529 553647 553719 554205 554729 555307 555521 555729 556312 556822 557302 561053 561916 565214 565223 565278 565536 566312 566706 566858 567248 567768 568353 570180 571456 572425 572793 573437 577013 578206 578435 578937 579293 581991 582789 585044 589383 591410 593439 593898 602431 602822 602852 602886 603349 603395 603863 603921 603979 604166 604355 604432 604552 604928 605361 605878 606410 606855 607353 607405 607885 608373 608949 609364 610059 610406 610516 610543 610653 610867 611348 611841 612401 612830 613339 613473 613990 614376 614891 615405 615864 616436 617079 617354 617911 618851 618943 619413 619870 620363 620843 621155 621349 621416 621497 621858 622345 622865 623423 623929 624052 624116 625315 625836 625921 625988 626359 626490 627054 627132 628480 628558 628638 628687 628806 628861 629292 629355 629404 629876 630868 631530 631593 631843 632391 632871 633391 633685 633874 634392 634850 635399 635863 635901 635927 635992 636359 636444 636859 636882 636910 637026 637092 637279 637326 637389 637427 637467 637867 638645 638863 639376 639405 639640 639854 640371 640435 640854 641487 641529 641866 641951 642353 642835 643837 643883 643922 644000 644356 644992 645378 645876 645961 646370 646418 646460 646893 647371 648380 648878 648955 648995 649027 649367 649865 649903 650411 651358 651861 651906 652509 652554 652859 653439 653499 653865 653933 653981 654418 654860 655348 655393 655428 655872 655919 656013 656361 656437 656853 657438 657893 658348 658461 658536 659262 659382 659870 659897 660359 660406 660507 660688 660846 660922 661352 661829 662352 662857 662930 663353 663497 664335 664386 664455 664870 665411 665878 665962 666356 666876 667398 667855 668359 668402 668865 669344 669714 669956 670010 670118 670348 670458 670861 671353 671397 671436 671847 672417 672856 672966 673215 673342 673847 674391 674919 675360 675414 675872 675943 676090 676355 676886 677365 677462 677498 677543 677761 677883 678341 678839 678889 678941 679387 679881 679954 680416 680847 680882 682105 682360 682841 683822 683853 683906 684376 685321 685388 685866 685906 685988 686056 686316 686930 687378 687427 687873 687918 688382 688878 688918 688975 688995 689021 689244 689379 689507 689921 689953 690380 690411 690887 691365 691860 691903 691943 692381 692543 692873 692905 693366 693884 693957 694373 694399 694889 695418 695888 696363 696914 696940 697411 697909 698370 698938 699010 699388 699857 700381 700444 700482 700533 700881 701361 701956 702030 702072 702108 702577 702874 703359 703731 704021 704289 704501 704548 704903 704964 705373 706334 706375 706852 706941 706991 707352 707444 707863 707892 707932 707970 708213 708578 709025 709890 710271 710397 710908 711351 711899 711933 712063 712968 713274 713501 713850 714877 714950 715393 715727 715768 715851 716419 716847 716878 717836 718276 718425 718916 719286 719846 720870 721360 721519 721643 722826 723901 725646 727203 727403 727949 728862 729006 729407 729443 729943 730406 730440 730544 731014 731633 732035 733391 733648 733896 733922 735034 735576 736723 737064 737547 737911 737972 738929 739520 739683 739757 739852 740198 740653 740940 741742 741907 742924 743424 744050 744510 745033 745130 745269 745657 746483 747106 747470 747988 748567 748772 749160 749275 749308 749970 750652 750696 750974 751452 752474 753032 753210 753680 753783 753915 754484 754935 755528 755894 756454 758539 758808 759833 760487 761214 762122 762735 764960 766151 766894 767964 768605 769301 769678 769919 771111 771560 772634 772723 773016 773429 773727 774452 774969 775502 775790 775975 776211 777030 778042 778616 780383 780437 781137 781265 782527 782985 783225 785402 786103 786260 787041 787994 788925 789426 790028 790557 790980 791400 792946 794918 795528 795926 796440 797045 798194 798622 798957 799309 799413 799440 800019 800407 800989 801405 801911 802408 802936 802962 803031 803413 803990 804409 804986 805549 805592 805646 806545 806949 807479 808791 810312 810480 811023 811465 811916 813167 813264 813467 814851 815025 815133 815274 815492 815904 816131 816278 816468 816518 816616 817042 817459 817916 817919 818100 818332 818360 818470 819410 819554 819946 820080 820535 820613 820958 822062 822379 822469 823364 823547 824700 825401 826107 826509 826830 827025 827967 828420 828598 828933 829661 829712 829920 830232 830764 832238 833659 835079 836283 836783 837628 838506 839101 839619 839922 840408 841023 842210 842388 843455 843953 843958 844596 845003 845512 845972 846437 846600 847022 847410 847459 847884 847937 848098 848480 848747 848774 849019 849432 849740 850295 850450 850952 851661 851933 852029 852727 852954 853267 853555 855394 855444 856373 856462 857068 857556 858443 858576 859522 860105 860573 861143 861656 862530 863490 864965 865481 865961 866608 866928 867406 868054 868883 871259 871812 872222 873099 873544 874862 876165 876791 877055 877559 878069 878637 879415 879591 880163 880344 880788 881026 882032 882680 883054 883242 885174 885948 886630 887534 887577 887867 888406 888743 890659 891053 891547 892232 893286 893751 894595 895270 896863 897124 897328 897452 897545 898647 901602 901732 903530 904611 904640 904808 905444 906209 907585 908123 908896 909196 909785 910811 912835 913935 914249 915451 916187 918213 918720 919186 920253 920592 921146 921224 921236 921907 922118 922595 923575 924223 924269 924312 924861 925998 926691 926896 928044 928163 928603 928689 929228 929715 930482 930615 930672 931094 931154 931173 931197 931623 931660 932077 932203 932288 932309 932651 932658 932981 933122 933222 933255 933568 934542 935069 935080 935525 935539 935555 935580 935615 936044 936179 936391 936779 937010 937550 938027 938495 939141 939670 940004 940192 940727 941789 942219 942253 942705 943080 943188 943656 944163 944883 945139 945655 945875 945892 946181 946202 946744 947215 947250 947697 948173 948208 948659 948981 949706 949717 949755 949978 950155 950161 950662 951161 951172 951184 951229 951266 951297 951661 951669 952193 952196 952232 952245 952259 952289 952326 952660 953157 953260 953360 953604 953612 953667 954172 954669 955172 955188 955202 955218 955237 955259 955373 955669 955687 955700 955757 956168 956238 956249 956382 956425 956426 956458 956516 956525 956665 956674 956700 956709 956734 956764 957145 957186 957195 957217 957419 957440 957454 957488 957663 957665 958166 958177 958199 958260 958666 958704 958706 959166 959179 959266 959318 959668 960168 960185 960482 960507 960695 961146 961286 961308 961322 961343 961354 961371 961385 961412 961424 961441 961710 962171 962260 962328 962339 962381 962403 962406 962441 962601 962626 965211 965212 965427 965441 965468 965691 965709 965739 966206 966208 966714 966730 966770 966780 966802 966811 967207 967219 967710 968208 968282 968294 968316 968704 968706 969208 969222 969243 969284 969301 969335 969348 969359 969375 969390 969404 969420 969701 969717 969740 969752 969789 969793 969825 970076 970090 970156 970185 970218 970227 970706 971700 972214 972866 973210;3007 4576 4694 4803 5028 5109 5274 6103 6299 6377 6600 6739 6850 6924 7394 7546 7620 7918 7991 8198 8272 8343 8482 9287 9946 10580 10862 11419 13244 13987 14661 14959 15561 17862 18612 19578 20952 24031 24371 25093 27729 29039 29531 30681 32252 34816 35413 36451 36939 37092 38336 39791 40022 41473 42388 44523 44627 45561 47038 47365 52710 53141 53533 54502 55828 56535 56812 57744 64071 66947 79294 80570 81674 82357 83039 83295 84075 85105 85413 86220 86835 87606 88120 88879 89285 90375 91173 91708 91835 91984 93192 93364 93574 94115 94725 94785 95567 97007 97777 100262 100979 102067 102500 102835 103651 105303 105866 106510 107355 110579 110884 113940 115344 117376 121116 121215 122907 123383 129731 131021 134038 140776 149714 151274 154967 161081 164104 181318 182274 186094 186850 187437 188803 194939 196660 196840 201672 218389 227769 228320 231854 232303 232955 233296 233895 234298 234371 234415 235302 239822 242410 243327 243817 244090 244136 244321 244802 245810 246423 246464 246807 247033 247076 247112 247324 247841 247877 248335 248916 249293 249337 249784 249817 249846 249875 250009 250092 250282 250793 250827 251070 251163 251306 251810 251847 252494 252793 252849 252883 253357 253846 253882 254299 254486 255339 255810 256288 256321 256350 256385 256425 256466 256563 256616 256762 256809 257296 257354 257448 257504 257802 257858 258278 258322 258777 258825 259276 259312 259371 259429 259575 259800 260284 260806 261282 261850 261912 261946 262280 262341 262472 262573 262786 263280 263792 264797 265329 265772 266274 266808 267303 267787 267818 267911 267947 268311 269251 269807 269850 269918 270271 270678 270779 270815 270931 271780 271832 271876 272105 272280 272317 272789 272832 272910 272975 273282 273319 273366 273589 273807 274279 274329 274777 275276 275768 275807 275848 276276 276311 276779 276812 276842 276938 277273 277827 278072 278110 278272 278765 278813 279745 280339 280778 280813 280871 281115 281176 281322 281777 281866 282064 282296 283911 284208 284271 284790 284835 285342 285785 286285 286881 286914 286958 287274 287328 287369 287773 287798 288273 288314 288810 289264 289791 289933 290278 290537 290572 290701 292003 292087 292264 292817 293765 293802 293868 294267 294337 294379 294741 294781 295240 297263 297801 297971 298238 298281 298348 298764 299295 299588 299634 299777 300273 300763 300802 300990 301018 301053 301096 301124 301341 301797 301843 302269 302774 302804 302848 303039 303087 303265 303299 303755 303799 303865 303885 304242 304755 305260 305831 305911 306099 306296 306541 306574 306770 306797 306970 307004 307282 307773 308258 308756 308792 308828 308870 308899 309026 309289 309797 310265 310304 310403 310468 310502 310788 311254 311763 311804 312894 312952 313258 313330 313775 313874 314189 314251 314285 314749 314786 315255 315747 315770 315849 316071 316234 316289 316732 316775 316807 317265 317315 317352 317380 317412 317766 317805 318281 318754 318841 319249 319311 319833 320247 320283 320802 321258 321301 321797 321883 321937 321998 322112 322269 322332 322373 322754 322787 322866 323260 323789 323997 324066 324291 324353 324763 325276 325893 326605 326751 327025 327272 327545 327775 328882 329932 329975 330268 330783 331268 332174 332214 332259 332802 333245 333747 334357 334393 334779 335249 335311 335564 335747 336710 336758 336802 336983 337338 337411 337745 338305 338345 338742 338778 339243 339277 339805 340241 340271 340305 340341 340742 340779 341241 341308 341337 341371 341815 342283 342741 343248 343311 343557 343597 343742 343855 344289 344749 345239 345273 345305 345747 345774 346302 346340 346401 346789 346820 347292 347830 348020 348058 348259 348743 348780 348821 349277 350263 350856 351236 351683 351720 351786 352238 352326 352743 353255 353736 354235 355232 355762 356235 357212 357783 358238 358742 359264 359380 359752 360269 361023 361065 361237 361265 361300 361329 361741 361770 362237 362292 363801 365739 366805 367250 367942 368274 368743 368786 369243 369279 369321 369751 369810 370822 371515 371754 374367 374761 374789 384749 385814 390983 427052 520511 522586 525309 525888 526673 526996 527353 527491 527867 528541 529129 529385 529405 530592 530933 531875 533015 536674 537018 537080 537420 537461 538019 538482 538887 539099 539482 540012 540465 543700 545023 548377 548389 548458 548704 549471 549867 551187 551442 551519 551813 553058 554746 555370 555635 555894 560643 561554 562046 562586 562892 565546 565911 567889 574023 576398 577761 578153 587961 588221 588586 588622 588679 588729 589098 589165 589612 590094 590132 590584 590713 591582 591667 592120 592640 593091 593680 594118 594614 594763 595175 595607 596304 596648 597157 597188 597588 597799 598077 598173 598641 599080 600068 600634 600816 600984 601612 602144 602602 602941 603299 603340 603654 604590 604683 605401 605609 606100 606584 607089 607589 607645 607742 608100 608127 608601 608744 609150 609459 609616 610574 610950 611113 611606 611656 612193 612437 612622 614220 614625 614726 614774 614898 615077 615689 616072 617066 617579 618065 618750 619064 619100 619156 619591 619660 619789 619833 619893 620069 620623 621080 621123 621575 621640 621674 622132 622387 622414 622573 623164 623593 623636 623688 624103 624591 624627 624662 625385 625594 625632 626073 626567 627074 627123 627607 628066 628677 629079 629127 629208 629234 630050 630549 632238 632506 632584 632719 632838 633246 633719 634274 634736 635230 635723 636248 636284 636782 637011 637113 637227 637253 637287 637728 637760 638271 639214 639730 640227 640879 640912 640947 641223 641257 641727 641785 642234 642324 642353 642379 642724 642760 643238 643359 643444 643510 643577 643710 643830 643906 644215 644281 644361 644754 645236 645276 645312 645719 645772 646254 646297 646323 646406 646438 646709 647207 647720 647790 648206 648772 649215 649265 649490 649547 649773 650227 650751 650786 651456 651758 652211 652296 652342 652539 652702 653260 653638 653680 655450 655856 656356 656869 656904 657379 657873 657905 658434 658871 659429 659586 659855 660360 661401 661514 662355 662878 663383 663851 664504 664871 665396 665866 665953 666367 666413 666859 667026 667350 667654 667862 667891 667960 668397 668907 669495 669863 669901 670347 670871 670912 671364 671849 671873 671945 671992 672387 672889 673362 673429 673893 674390 674910 675363 675834 676346 676405 676872 677368 677406 677448 677845 678353 678860 679361 679943 680025 680048 680087 680247 680368 680849 681344 681859 681895 682362 682862 683020 683064 683342 683387 683409 683452 683848 683902 684379 684877 684901 684989 685348 685896 685938 686354 686913 687401 687679 687845 687899 688367 688851 688908 688958 689341 689939 690368 690414 690842 691564 691856 691886 692304 692469 692966 693551 693597 693837 694372 694845 695287 695337 695838 696007 696345 696375 696457 696851 696992 697345 697380 697637 697987 698520 699116 699280 699386 699887 700047 700146 700338 700839 700992 701580 701979 702328 702687 702878 703370 703473 703516 703830 704328 704596 704831 705324 705401 705889 706395 706864 707347 707924 708165 708833 708949 711253 711339 714940 716461 716858 717409 718191 718320 718376 718410 718482 718878 719379 719937 720478 721665 721995 723585 724556 724594 724857 725378 726035 727061 727658 728070 728364 728444 728914 729538 730000 730126 730380 731435 731697 731764 732170 732354 733079 733376 733987 734117 734350 734925 735461 735868 736451 737014 737418 737939 739049 739481 740085 740204 740229 740715 741912 741948 742048 742398 743257 743481 743874 744171 744267 744366 744925 744986 745218 745342 745983 747440 747879 749386 750064 750695 751889 752667 754894 755945 757357 757488 758344 759256 759617 759861 761012 761524 762882 762963 763466 763660 764379 765095 765875 766002 766410 766930 767165 768540 769119 769568 771426 771597 772353 772924 773829 773944 774382 775300 775958 776359 777077 778099 779030 779881 781403 782025 782448 783050 783845 786579 787040 787447 787506 788062 788767 789101 789217 789454 789595 789933 790047 790454 791001 791432 791462 791837 791957 792425 792460 792931 793509 793929 794532 794670 794938 795460 797556 797970 798486 799713 800972 801063 801552 801990 802430 803696 803818 803986 804930 805131 805451 806430 806547 806927 807941 808554 808791 808955 809501 810060 810141 810199 810203 810535 811130 811432 811590 812236 812989 813468 813607 814064 814139 814482 815380 815932 816494 817441 817667 819200 820137 820591 821655 822221 822527 823100 823137 823328 823430 824911 825442 825917 826969 827779 829664 831153 831787 832794 833962 835485 835913 836595 837285 837537 837561 837901 839159 839333 839426 839473 839478 840071 840456 840560 840923 840967 841975 842938 843390 843593 843902 844418 844596 844955 845453 845884 846521 846584 846720 847415 847934 847998 848642 848916 849032 849374 849574 849886 851181 852431 852689 853131 853185 853579 854062 854473 854604 855349 855611 856110 857015 858009 859037 859982 861323 861403 861469 862103 862127 862665 863041 864045 866899 867481 867961 868657 869447 870624 872789 873228 873489 873982 874124 874552 875066 875522 876612 876986 878000 878263 878472 879115 879482 880097 881142 881829 882749 883624 883672 884551 884580 885460 887931 888430 888936 890116 891433 891668 891761 892168 893322 893429 893645 893993 894446 895213 897316 897419 899679 899760 900242 900811 901751 902355 903275 904235 905036 905377 905802 906676 907990 909351 909523 910733 911495 913211 914634 915012 916343 916507 917555 917692 917997 918815 918859 919023 919515 920015 920532 920576 921243 923416 924112 924345 925462 925576 926021 926570 927220 927374 928670 929043 929537 930016 930073 930391 930422 930537 931018 931032 931154 931228 932002 932574 932576 932896 933041 933140 933174 933426 933643 934150 934161 934606 934617 934637 934664 935107 935248 935702 936293 936698 936809 937051 937108 937556 939011 939517 939700 940070 940154 941141 942020 942051 942569 942801 943139 943181 943218 943440 943548 943812 943902 943922 944515 944533 944657 944741 945015 946015 946057 946095 946157 946616 947100 947102 947385 947410 947430 947441 947466 947503 947522 947535 948017 948505 949012 949032 949046 949098 949101 949143 949151 949503 949640 950002 950510 950998 951273 951567 952002 952151 952202 952504 953002 953041 953483 953503 953515 953532 953549 953636 953793 953984 954001 954546 954577 955037 955046 955089 955123 955124 955140 955199 955214 955232 955241 955256 955278 955301 955498 955518 955580 955590 955605 955625 955647 955656 956013 956042 956044 956505 956515 956984 957024 957061 957498 957514 957978 957998 958519 959020 959077 959331 959342 959363 959372 959537 959538 959565 959574 959597 959606 959998 960007 960025 960062 960074 960094 960494 961003 961020 961090 961108 961148 961158 961173 961197 961500 961530 962003 962011 962023 962040 962499 962508 962532 962556 962998 963003 963061 963062 963518 963525 963538 963555 963573 963593 963609 963995 964242 964257 964278 964458 964474 964496 964972 964993 965021 965033 965065 965473 965493 965502 965521 965975 965994 966020 966033 966064 966065 966497 966521 966533 966605 966616 966666 966675 966713 966722 966996 967448 967503 968037 968500;53289.85620380507 112 103.5 98 90.5 95.5 77.5 54.5 69.5 77 104 127.5 130.5 139.5 191.5 184.5 192.5 207 208.5 667 664 665.5 796 1593 1533 1659 1693.5 1782 1538.5 1529.5 1350 1234.5 1022.5 620 474.5 514 532.5 726 850 1033.5 906 1123.5 1022.5 796 669 340.5 807.5 652 593 750 1168 1199 1240.5 1271.5 1076.5 763 951.5 1211.5 1018 1016 1192.5 1272.5 1516.5 1098.5 1275.5 1102.5 1104 874 1268.5 1033.5 2525.5 2558 2522.5 2337 2457 2461.5 2560 2631.5 2558 2495 2358 2249 2219.5 2001.5 1964.5 1664.5 1462.5 1717.5 1875.5 2067 2089 2145 2215 2220 2228 2388 2022.5 2016 1738 1888.5 2016.5 2047.5 2383 2396.5 2432.5 2190.5 2188.5 2286 2223.5 2406.5 2381 2058 1818 1926.5 1983.5 2181 2004 1931.5 2909 3213 2991.5 4075 3785 3706.5 3711.5 5305 5048.5 6804.5 6610.5 6706.5 6663 6839 6599.5 5961 5879 5966 5778 5704 6530 6464 6723.5 6709 6620 6490 6464 6463.5 6462 6471 6998.5 6945.5 7056 7138.5 6958.5 7065 7067 7208 7209.5 6739.5 6623.5 6619.5 6711.5 6874.5 7074 7075.5 7215 7204 7220.5 7226 7019.5 6968 7191 6985.5 7197 7197 7196 7296.5 7296 7243.5 7013.5 7126.5 7106 7338.5 7742.5 7744 7744.5 8117.5 7997 7999 8169 8225 8242 8686 8498 8652 8714.5 8503.5 8282.5 8481 8480.5 8696.5 8689.5 8905 8907.5 8906 8907.5 8983.5 8764.5 8765 8946 9147.5 9249.5 9464.5 9279 9286 9078 9227 9017 9016.5 9009.5 9184.5 9381.5 9295.5 9245 9247 9244.5 9244 9442.5 9662.5 9510 9735 9906 9875 9993.5 9765.5 9745.5 9792.5 9987 9999.5 9998.5 9761.5 9742.5 9747.5 9863.5 9953.5 10159.5 10007.5 9554 9495.5 9528.5 9520.5 9497.5 9545 9745.5 9741.5 9969 9893 9983 10193 10421.5 10481 10478.5 10494.5 10723 10944 11158.5 11243.5 11287 11450.5 11364.5 11492.5 11277.5 11281.5 11109 10876.5 10743.5 10742.5 10743.5 10742.5 10742.5 10741.5 10742.5 10958 11166.5 11242.5 11464 11368.5 11366.5 11488.5 11255.5 11256.5 11002.5 10988.5 10789.5 10976 10977 11075.5 11303 11285 11175 11175 11109.5 11016.5 10710.5 10777.5 10990 10756.5 10955 10750.5 10680 10735.5 10746 10747 10745.5 10624 10721.5 10722 10740.5 10741.5 10739.5 10739 10529.5 10316.5 10237 10182.5 10474.5 10360.5 10585 10830.5 10712 10853 10782.5 10722 10523 10726 10722.5 10743.5 10750.5 10816 10650.5 10736 11004 10492 10495.5 10516 10409 10489 10607 10488.5 10256.5 10145.5 10157 10115.5 9887 9657.5 9724 9649.5 9866 9871 10078 10079.5 10248.5 10046.5 10045 9849.5 9620 9721 9723 9852 9998 9993.5 9993.5 9993.5 10226 10225.5 10427 10510.5 10495.5 10734.5 10742.5 10856 10788 10721.5 10620.5 10618 10617 10726 10886.5 10887 10981.5 10977.5 10752 10744 10776.5 10775.5 10777.5 10926 10938.5 10992.5 11228.5 11243 11242.5 11231 11400 11472.5 11491.5 11745 11740.5 11740.5 11346.5 11405.5 11270.5 11267.5 11244 11461 11590.5 11623.5 11624.5 11495 11492 11493 11265.5 11483 11480 11398 11332 11359 11159 11233 11238.5 11045.5 11036.5 11032 11028.5 11163 11010 11220 11243.5 11243 11487 11388.5 11481 11486 11493.5 11726.5 11747.5 11742.5 11743 11536 11699 11833.5 11833 11852 12233.5 12238 12241 12242.5 12246.5 12467.5 12492.5 12265.5 12265.5 12263.5 12243 12451 12491.5 12377.5 12441.5 12381 12398.5 12351 12250.5 12152.5 12066.5 11782.5 11671 11672.5 11727 11504 11287.5 11661 11876.5 11874.5 11643 11611 11560 11357.5 11446 11284 11111.5 11110 11243 11359 11369 11360 11585.5 11516 11618.5 11680 11531 11597.5 11730.5 11611 11610 11610 11610 11603.5 11636 11639.5 11834 11831.5 11864 11860 11646 11643 11813.5 12046.5 12145 12111.5 11893 11862 11875 11958.5 11954 11901 11894.5 11707.5 11495.5 11269.5 11344 11346.5 11361 11358 11121 11117 11295 11134.5 11323 11333 11357 11280 11358.5 11363.5 11145 11152 11153 10961 10668.5 10582.5 10611 10649 10873.5 10874.5 10861.5 10863 10861 10860.5 10861.5 10861.5 10623.5 10611.5 10612 10384.5 10356.5 10146.5 9942 9865 10085.5 10002 9858.5 9878 9943.5 9876 10099.5 10166 10555.5 10369 10366.5 10148 10231 10865.5 10492 10114.5 10254.5 10042 10106.5 10113 10222 10009 10097.5 10097 10116 10348 10344.5 10148.5 10110 10197 10110.5 10111 10459.5 10349 9923 8522 8927 9251.5 9279.5 9293.5 9168.5 9403 9418.5 9418 9418 9330 9421.5 9319 9368 8948 8906 8774.5 8592 8340 8255.5 8283.5 8149.5 8372 8355 8412.5 8317 8315 8415 8405 8418.5 8676.5 8446.5 8418.5 8417 8410 8416 8420.5 8419.5 7835.5 7903 8124.5 8270 8561 8355 8527.5 8579 8771.5 8185 8326 8194.5 8175.5 8200.5 8222.5 8439 8577.5 7680 7506 7839 7872.5 7235 7300.5 7133 7132 7335 7333 7382.5 7378 7183.5 7036 7111.5 6924 6919.5 6673 6847 6879 6885 6882 6836.5 6643.5 6635.5 6805 6887 6878.5 6877.5 6879 6679.5 6677.5 6532.5 6534 6635.5 6834 6880 6875 6635.5 6419.5 6587 6696 6639.5 6630.5 6631 6747.5 6890 7007 7128.5 7130.5 7130 7006 7130.5 7131.5 7129.5 7033 6880 6885.5 6877.5 6879 7109 7132 7339.5 7389.5 7296.5 7250 7370.5 7443 7404 7191 7351.5 7148.5 7308.5 7255 7130 6966.5 6956 6956.5 6954 6892 6801.5 6641.5 6169 6148.5 6401.5 6390 6264.5 6371.5 6617.5 6640 6865.5 6948 7020.5 7249.5 7390.5 7388 7391.5 7389 7176 7176 7342.5 7156 7236 7234 7168.5 6931 6749.5 6821.5 6819 6643 6418 6420 6602.5 6630 6634.5 6872 6666 6536.5 6390 6624 6414 6394 6405 6225 6369.5 6371.5 6559.5 6392.5 6644 5822.5 5708 5708 5818.5 6077 6066 6078.5 5843.5 5817 5594 5368.5 5322.5 5543.5 5799 5933.5 5921 5884 5887 6040 6068.5 6071.5 6070 6072 6065.5 5839.5 5815 5821 5956 6108 6121 6069 6074 5873.5 6047 6253.5 6484.5 6334.5 6334 6317 6280 6284.5 6425.5 6430 6571.5 6804 6993.5 7066.5 7090 7087.5 7254 7073 7297 7292.5 7320 7317 7126.5 7195.5 7261.5 7258 7457 7560 7572.5 7568.5 7570 7573.5 7362.5 7560 7560.5 7482.5 7661.5 7819 7825.5 7605.5 7785 7710 7820 7822 8031.5 8030 8163 8321 8227 8159 8165 7334 7246 7051 6996 7224.5 7009 6781.5 6971 6991.5 6992.5 6768.5 6814.5 6743.5 6743.5 6495 6702.5 6502.5 6268 6244.5 6046 5793 5742 5745 5749.5 5754.5 5565.5 5565 5451 5428.5 5495.5 5592.5 5513.5 5525 5713.5 5742 5523.5 5460.5 5492 5490.5 5879 5744.5 5964.5 6229 6002 6016.5 6215.5 6664.5 6500.5 6488.5 6272 6279.5 6081.5 5963 6010 6007.5 5796.5 5763.5 5756.5 5755 5755 5756 5763.5 5575 5334 5192 5009 4782 4948 4952.5 5146.5 5082 5259.5 5258 5258 5022 5024 5009.5 4840.5 4926.5 4920.5 5012 5248.5 5274 5460.5 5275.5 5493.5 5519.5 5505.5 5731 5962.5 5796 5757.5 5985.5 6008 6012.5 5804.5 5854.5 6006 6241 6038.5 5815.5 5812.5 5961.5 6010 6008.5 5831 5829 5633 5506.5 5509 5736.5 5713.5 5776 5661.5 5475 5475.5 5533 5296 5264 5523.5 5519 5507 5467 5323 5488.5 5493.5 5506 5450 5293.5 5295 5288 5295.5 5252.5 5387 5495.5 5505.5 5510.5 5652 5876.5 5797.5 5612 5988 5847 5761 5761 6095 6036 6011.5 6127 6126 6010.5 6045.5 6125.5 6023.5 6256 6437.5 6268 6260.5 6211 6249.5 6473 6597.5 6343 6347 5786.5 6281 5353 5371 5272.5 5270 5335.5 5343 5515.5 5516.5 5730.5 5764 5530.5 5303.5 5268 4984 5020 4903 4546 4651 4532.5 4828 4770.5 4831 4703 4738.5 4773.5 4764 5007.5 4991 4841.5 4815.5 4736 4381.5 4478 4588 4786 4776.5 4922.5 5024 5031.5 5196.5 5341.5 5102.5 4904 4894.5 5016 5046 5026 5024.5 4759 4645.5 4537.5 4535.5 4539.5 4627.5 4370 4374 4463 4527 4608.5 4775.5 4668 4754.5 4758 4774.5 4779.5 4974.5 5155 5276 5235.5 5549.5 5464.5 5223.5 5211.5 5259.5 5116.5 5034 5033 5103 4768.5 5238 5130.5 5022.5 5030.5 5029 5049.5 5018 4876 4880 4775 4884.5 4674 4678.5 4547 4750 4690 4522.5 4523 4245 4461.5 4524 4478.5 4420 4392 4170.5 4349 4520.5 4421.5 5051 5072.5 4950.5 4982 4947.5 4947.5 4772.5 4312.5 4266 4266 4175 4550.5 4169.5 4244 4239.5 4467 4491.5 4713.5 4760.5 4870 4927.5 4909 4753.5 4986 4976.5 4994 4986.5 5224.5 5285.5 5489.5 5268.5 5285.5 5241 5240.5 5240 5227 5439.5 5327 5093 4494.5 4489.5 4496.5 4539 4670 4708.5 4735.5 4737.5 4743 4735.5 4723 4740.5 4960.5 4947 4841 4422 4472.5 4488.5 4095 3862 3838.5 3781.5 3557.5 3491 3659 3858.5 3858 3782.5 3601 3464 3440 3587 3282.5 3239 3236.5 3235.5 3237 3238 3341 3223.5 2987.5 2961.5 2940 2750 2632 2758 2427 2304.5 2249 2433.5 2641.5 2635 2751.5 2375 2135 2001.5 1631.5 1492.5 1287 1253 1646 1744.5 1410.5 1071.5 1296.5 1253 1167 1192.5 1423.5 1561 1525.5 1527.5 2014.5 2240 2240 2262.5 2273.5 2476 2524.5 2735 2312.5 2042 2010 1933 1991 1759.5 1751 1762.5 1647 1445 1249 1424 1510 1440 1258 1477 1509.5 1508.5 1498.5 1676.5 1690 1690.5 1187 1481.5 1377.5 1621 1638.5 1744.5 1747 1985 1986 2086.5 2247 2231.5 2064 1823.5 1746.5 1754 1821 2039 2246 2252.5 2400.5 2370.5 2506.5 2419 2180 2165.5 2130.5 2221 2048.5 2119 1688 1781.5 1783 1788.5 1972.5 2042.5 2174.5 2034.5 1775.5 1679 1394 1381.5 1780 1782.5 1786 1572.5 2016 2059.5 1940.5 1955 1952.5 1658 1913 1641.5 1364 1311.5 1305.5 1058 926.5 1041.5 1417 1551 1770.5 1847.5 1841.5 1729.5 1549.5 1717 2143 2156.5 1925.5 2425.5 2199 1998.5 1846.5 1927 2155 1944 1930 1909.5 1991.5 2067.5 2422.5 2292 2363 2359 2346 2501 2043 2087 1955 2042.5 1795.5 1766 1619.5 1546 1629.5 1786 2030 2104 1868.5 1868 1809 1291 1289.5 1275.5 1291 1293.5 1291 1059.5 1004 1170.5 906 786 567.5 539 540.5 391 387.5 543 321 522.5 524.5 530 153.5 38.5 41 42.5 40.5 41 40.5 71 449.5 459.5 459.5 459.5 461 459 458 254 398 238.5 49 40.5 100.5 249.5 459.5 469.5 65 76.5 152 61 286.5 324 99.5 101 68 139.5 24.5 237.5 472.5 721.5 795.5 921.5 986.5 985 833 834.5 1043.5 1237 1117.5 841 1058 1056.5 1251 1182.5 1303 1307.5 1185 1284 1362.5 1360 1598 1829 1825 1824.5 1606 1380.5 1142.5 1314.5 1311.5 1547.5 1547.5 1544.5 1547 1378 1324.5 1162 1075 1079.5 993.5 896.5 801 730.5 732.5 834 833.5 1065.5 852.5 849.5 851.5 852.5 855 868.5 938 851.5 849.5 605.5 795.5 600.5 601.5 646.5 651 651 659 658.5 655.5 716.5 716.5 722 715.5 716.5 633 813.5 803 802.5 806 897 896.5 899 737.5 810.5 810.5 830.5 831 607.5 618 802.5 603 596 594 590.5 373.5 149 295.5 418.5 421.5 559.5 567.5 579 804 860.5 867 862.5 868.5 678 682 680 675 675 673.5 608 584 620 619 615.5 616.5 622.5 616.5 622 550.5 548 1604 1600.5 1702 1700.5 1484.5 1591.5 1588.5 1591.5 1604 1602.5 1826.5 1834 1626 1627.5 1632 1628 1817 1813 2050.5 2106.5 2020 2018.5 2019 2123 2116 2356 2125 2125 2131.5 2134 2135 1937.5 1933 1936.5 1934.5 1714.5 1713 1840.5 1842 1838 1843.5 1646 1636 1646 1735.5 1737 1745 1755 1752.5 1752.5 1855 2126 2355.5 2414.5 2355;1703.5;"[[116305],[3007,4576,4694,4803,5028,5109,5274,6212,6438,6531,6808,6994,7111,7203,7777,7915,8005,8332,8408,9532,9600,9674,10074,12473,13012,13898,14249,14983,16321,17046,17361,17428,17606,19102,19561,20606,22017,25483,26071,27160,29541,31286,31576,32273,33590,35497,37028,37755,38125,38592,40672,42189,42503,44016,44541,46049,46530,47984,49074,49397,55095,55686,56566,56699,58379,58740,59020,59492,66608,69014,84345,85686,86719,87031,87953,88218,89195,90368,90529,91210,91551,92104,92559,92882,93214,93704,94098,95143,95586,96118,97370,97654,98004,98555,99181,99561,99612,101039,101253,104039,105012,106162,107266,107628,108516,109684,110243,111082,111802,115392,115646,118056,118980,121229,125083,125577,126915,127246,135549,137447,140021,148926,157284,158687,162390,171691,174201,194927,195495,199507,200176,201115,202002,206861,208418,208772,213228,229797,240829,241248,245301,245721,246195,246276,246823,247225,247295,247357,249299,253713,256522,257604,257734,258220,258270,258737,259221,259289,259670,259703,260230,260782,261224,261263,261754,262249,262318,262787,262955,263229,263719,263755,264211,264240,264267,264602,264684,264769,264820,265080,265282,265840,266791,267298,267336,268729,268787,268847,269221,269807,270330,271254,271295,271790,272768,272817,272853,273283,273311,273778,273804,274276,274378,274428,274577,274776,274825,274884,275340,275799,276301,276787,276836,276894,276933,277279,277310,277345,277390,277798,278338,278391,278774,279300,279771,280338,280797,281271,281300,281811,282284,282323,282773,282811,283283,284382,285303,285771,286271,286331,286788,287282,287545,287818,288266,288326,288359,288798,288907,288959,289266,289768,290270,290298,290869,291566,291798,292262,292948,293242,293274,293778,294278,294798,295292,295769,295893,296267,296318,296792,296834,296892,296995,297029,297255,297292,297335,297761,297796,298262,298297,298758,299271,299758,300755,300809,300843,301249,301276,301326,301750,302316,302357,302765,302825,303266,303782,303892,304127,304216,304283,304329,305332,305763,306251,306303,306745,306843,307145,307756,308373,308408,308449,308522,308771,308813,309254,309281,309752,309792,309869,309897,310265,310298,311227,311258,311742,312362,313427,313793,313829,314261,314811,315254,315313,315754,315838,316011,316042,316253,317248,318247,318792,319003,319056,319259,319562,319741,319808,319879,319948,320008,320047,320078,320250,320289,320750,320795,321252,321283,321838,321890,321933,321968,322014,322246,322294,322743,323083,323252,323286,323742,324251,324316,324739,325263,325746,326729,327316,327623,327675,327739,327782,327810,328004,328249,328743,328778,329245,329728,329762,330244,330345,330379,330425,330751,330903,331274,332254,332751,332789,332865,333268,333447,333771,334744,335244,335285,335587,335763,335799,335865,336263,336796,337370,337498,337534,337739,337770,338241,338278,338736,338809,338867,338898,339007,339050,339241,339284,339356,339388,339416,339437,339738,339786,340245,340768,341240,341815,342026,342273,342805,343234,343736,344297,344743,344787,344869,345281,345604,345664,345816,346736,346808,346855,347239,347280,347801,348245,348320,348528,348593,348777,349255,349746,350031,350776,351367,351548,351727,351773,351850,351908,352447,353274,353320,353722,353791,353843,355496,355967,356008,356088,356467,356867,357072,357285,357347,357472,357531,358050,358465,359448,359478,359973,360015,360575,360771,360807,361500,361806,361964,361998,362463,362497,363012,363513,363550,363973,364004,364470,364499,364533,364594,364964,365464,366105,366506,366527,366972,367061,367474,367505,367544,367644,367704,367740,367778,367961,367998,368469,368490,368544,368574,368991,369058,369466,369958,370544,370580,370775,370986,371033,371084,371127,371199,371600,372021,372458,372981,373467,373535,373961,374052,374465,374976,375459,375958,376479,376985,377459,377981,378496,378531,378626,378994,379551,379756,379986,380779,380952,380989,381464,381632,382440,382479,382503,382533,382754,385532,386723,387034,387759,388026,388487,388969,389230,389261,389474,389515,389983,390506,391511,391812,391974,394761,394982,395011,405668,406512,410829,444096,538365,541089,543868,544475,545010,545802,546190,546327,546703,547201,547972,548023,548141,548488,548745,549424,550199,553354,553529,553647,553719,554205,554729,555307,555521,555729,556312,556822,557302,561053,561916,565214,565223,565278,565536,566312,566706,566858,567248,567768,568353,570180,571456,572425,572793,573437,577013,578206,578435,578937,579293,581991,582789,585044,589383,591410,593439,593898,602431,602822,602852,602886,603349,603395,603863,603921,603979,604166,604355,604432,604552,604928,605361,605878,606410,606855,607353,607405,607885,608373,608949,609364,610059,610406,610516,610543,610653,610867,611348,611841,612401,612830,613339,613473,613990,614376,614891,615405,615864,616436,617079,617354,617911,618851,618943,619413,619870,620363,620843,621155,621349,621416,621497,621858,622345,622865,623423,623929,624052,624116,625315,625836,625921,625988,626359,626490,627054,627132,628480,628558,628638,628687,628806,628861,629292,629355,629404,629876,630868,631530,631593,631843,632391,632871,633391,633685,633874,634392,634850,635399,635863,635901,635927,635992,636359,636444,636859,636882,636910,637026,637092,637279,637326,637389,637427,637467,637867,638645,638863,639376,639405,639640,639854,640371,640435,640854,641487,641529,641866,641951,642353,642835,643837,643883,643922,644000,644356,644992,645378,645876,645961,646370,646418,646460,646893,647371,648380,648878,648955,648995,649027,649367,649865,649903,650411,651358,651861,651906,652509,652554,652859,653439,653499,653865,653933,653981,654418,654860,655348,655393,655428,655872,655919,656013,656361,656437,656853,657438,657893,658348,658461,658536,659262,659382,659870,659897,660359,660406,660507,660688,660846,660922,661352,661829,662352,662857,662930,663353,663497,664335,664386,664455,664870,665411,665878,665962,666356,666876,667398,667855,668359,668402,668865,669344,669714,669956,670010,670118,670348,670458,670861,671353,671397,671436,671847,672417,672856,672966,673215,673342,673847,674391,674919,675360,675414,675872,675943,676090,676355,676886,677365,677462,677498,677543,677761,677883,678341,678839,678889,678941,679387,679881,679954,680416,680847,680882,682105,682360,682841,683822,683853,683906,684376,685321,685388,685866,685906,685988,686056,686316,686930,687378,687427,687873,687918,688382,688878,688918,688975,688995,689021,689244,689379,689507,689921,689953,690380,690411,690887,691365,691860,691903,691943,692381,692543,692873,692905,693366,693884,693957,694373,694399,694889,695418,695888,696363,696914,696940,697411,697909,698370,698938,699010,699388,699857,700381,700444,700482,700533,700881,701361,701956,702030,702072,702108,702577,702874,703359,703731,704021,704289,704501,704548,704903,704964,705373,706334,706375,706852,706941,706991,707352,707444,707863,707892,707932,707970,708213,708578,709025,709890,710271,710397,710908,711351,711899,711933,712063,712968,713274,713501,713850,714877,714950,715393,715727,715768,715851,716419,716847,716878,717836,718276,718425,718916,719286,719846,720870,721360,721519,721643,722826,723901,725646,727203,727403,727949,728862,729006,729407,729443,729943,730406,730440,730544,731014,731633,732035,733391,733648,733896,733922,735034,735576,736723,737064,737547,737911,737972,738929,739520,739683,739757,739852,740198,740653,740940,741742,741907,742924,743424,744050,744510,745033,745130,745269,745657,746483,747106,747470,747988,748567,748772,749160,749275,749308,749970,750652,750696,750974,751452,752474,753032,753210,753680,753783,753915,754484,754935,755528,755894,756454,758539,758808,759833,760487,761214,762122,762735,764960,766151,766894,767964,768605,769301,769678,769919,771111,771560,772634,772723,773016,773429,773727,774452,774969,775502,775790,775975,776211,777030,778042,778616,780383,780437,781137,781265,782527,782985,783225,785402,786103,786260,787041,787994,788925,789426,790028,790557,790980,791400,792946,794918,795528,795926,796440,797045,798194,798622,798957,799309,799413,799440,800019,800407,800989,801405,801911,802408,802936,802962,803031,803413,803990,804409,804986,805549,805592,805646,806545,806949,807479,808791,810312,810480,811023,811465,811916,813167,813264,813467,814851,815025,815133,815274,815492,815904,816131,816278,816468,816518,816616,817042,817459,817916,817919,818100,818332,818360,818470,819410,819554,819946,820080,820535,820613,820958,822062,822379,822469,823364,823547,824700,825401,826107,826509,826830,827025,827967,828420,828598,828933,829661,829712,829920,830232,830764,832238,833659,835079,836283,836783,837628,838506,839101,839619,839922,840408,841023,842210,842388,843455,843953,843958,844596,845003,845512,845972,846437,846600,847022,847410,847459,847884,847937,848098,848480,848747,848774,849019,849432,849740,850295,850450,850952,851661,851933,852029,852727,852954,853267,853555,855394,855444,856373,856462,857068,857556,858443,858576,859522,860105,860573,861143,861656,862530,863490,864965,865481,865961,866608,866928,867406,868054,868883,871259,871812,872222,873099,873544,874862,876165,876791,877055,877559,878069,878637,879415,879591,880163,880344,880788,881026,882032,882680,883054,883242,885174,885948,886630,887534,887577,887867,888406,888743,890659,891053,891547,892232,893286,893751,894595,895270,896863,897124,897328,897452,897545,898647,901602,901732,903530,904611,904640,904808,905444,906209,907585,908123,908896,909196,909785,910811,912835,913935,914249,915451,916187,918213,918720,919186,920253,920592,921146,921224,921236,921907,922118,922595,923575,924223,924269,924312,924861,925998,926691,926896,928044,928163,928603,928689,929228,929715,930482,930615,930672,931094,931154,931173,931197,931623,931660,932077,932203,932288,932309,932651,932658,932981,933122,933222,933255,933426,933643,934150,934161,934606,934617,934637,934664,935107,935248,935702,936293,936779,936809,937051,937108,937556,939141,939670,939700,940192,940727,941789,942219,942253,942705,942801,943188,943656,944163,944883,945139,945655,945875,945892,946181,946202,946744,947215,947250,947697,948173,948208,948659,948981,949706,949717,949755,949978,950155,950161,950662,951161,951172,951184,951229,951266,951297,951661,951669,952193,952196,952232,952245,952259,952289,952326,952660,953157,953260,953360,953604,953612,953667,954172,954669,955172,955188,955202,955218,955237,955259,955373,955669,955687,955700,955757,956168,956238,956249,956382,956425,956426,956458,956516,956525,956665,956674,956700,956709,956734,956764,957145,957186,957195,957217,957419,957440,957454,957488,957663,957665,958166,958177,958199,958260,958666,958704,958706,959166,959179,959266,959318,959668,960168,960185,960482,960507,960695,961146,961286,961308,961322,961343,961354,961371,961385,961412,961424,961441,961710,962171,962260,962328,962339,962381,962403,962406,962441,962601,962626,965211,965212,965427,965441,965468,965691,965709,965739,966206,966208,966714,966730,966770,966780,966802,966811,967207,967219,967710,968208,968282,968294,968316,968704,968706,969208,969222,969243,969284,969301,969335,969348,969359,969375,969390,969404,969420,969701,969717,969740,969752,969789,969793,969825,970076,970090,970156,970185,970218,970227,970706,971700,972214,972866,973210],[3515,4800,4901,4999,5209,5300,5429,6103,6299,6377,6600,6739,6850,6924,7394,7546,7620,7918,7991,8198,8272,8343,8482,9287,9946,10580,10862,11419,13244,13987,14661,14959,15561,17862,18612,19578,20952,24031,24371,25093,27729,29039,29531,30681,32252,34816,35413,36451,36939,37092,38336,39791,40022,41473,42388,44523,44627,45561,47038,47365,52710,53141,53533,54502,55828,56535,56812,57744,64071,66947,79294,80570,81674,82357,83039,83295,84075,85105,85413,86220,86835,87606,88120,88879,89285,90375,91173,91708,91835,91984,93192,93364,93574,94115,94725,94785,95567,97007,97777,100262,100979,102067,102500,102835,103651,105303,105866,106510,107355,110579,110884,113940,115344,117376,121116,121215,122907,123383,129731,131021,134038,140776,149714,151274,154967,161081,164104,181318,182274,186094,186850,187437,188803,194939,196660,196840,201672,218389,227769,228320,231854,232303,232955,233296,233895,234298,234371,234415,235302,239822,242410,243327,243817,244090,244136,244321,244802,245810,246423,246464,246807,247033,247076,247112,247324,247841,247877,248335,248916,249293,249337,249784,249817,249846,249875,250009,250092,250282,250793,250827,251070,251163,251306,251810,251847,252494,252793,252849,252883,253357,253846,253882,254299,254486,255339,255810,256288,256321,256350,256385,256425,256466,256563,256616,256762,256809,257296,257354,257448,257504,257802,257858,258278,258322,258777,258825,259276,259312,259371,259429,259575,259800,260284,260806,261282,261850,261912,261946,262280,262341,262472,262573,262786,263280,263792,264797,265329,265772,266274,266808,267303,267787,267818,267911,267947,268311,269251,269807,269850,269918,270271,270678,270779,270815,270931,271780,271832,271876,272105,272280,272317,272789,272832,272910,272975,273282,273319,273366,273589,273807,274279,274329,274777,275276,275768,275807,275848,276276,276311,276779,276812,276842,276938,277273,277827,278072,278110,278272,278765,278813,279745,280339,280778,280813,280871,281115,281176,281322,281777,281866,282064,282296,283911,284208,284271,284790,284835,285342,285785,286285,286881,286914,286958,287274,287328,287369,287773,287798,288273,288314,288810,289264,289791,289933,290278,290537,290572,290701,292003,292087,292264,292817,293765,293802,293868,294267,294337,294379,294741,294781,295240,297263,297801,297971,298238,298281,298348,298764,299295,299588,299634,299777,300273,300763,300802,300990,301018,301053,301096,301124,301341,301797,301843,302269,302774,302804,302848,303039,303087,303265,303299,303755,303799,303865,303885,304242,304755,305260,305831,305911,306099,306296,306541,306574,306770,306797,306970,307004,307282,307773,308258,308756,308792,308828,308870,308899,309026,309289,309797,310265,310304,310403,310468,310502,310788,311254,311763,311804,312894,312952,313258,313330,313775,313874,314189,314251,314285,314749,314786,315255,315747,315770,315849,316071,316234,316289,316732,316775,316807,317265,317315,317352,317380,317412,317766,317805,318281,318754,318841,319249,319311,319833,320247,320283,320802,321258,321301,321797,321883,321937,321998,322112,322269,322332,322373,322754,322787,322866,323260,323789,323997,324066,324291,324353,324763,325276,325893,326605,326751,327025,327272,327545,327775,328882,329932,329975,330268,330783,331268,332174,332214,332259,332802,333245,333747,334357,334393,334779,335249,335311,335564,335747,336710,336758,336802,336983,337338,337411,337745,338305,338345,338742,338778,339243,339277,339805,340241,340271,340305,340341,340742,340779,341241,341308,341337,341371,341815,342283,342741,343248,343311,343557,343597,343742,343855,344289,344749,345239,345273,345305,345747,345774,346302,346340,346401,346789,346820,347292,347830,348020,348058,348259,348743,348780,348821,349277,350263,350856,351236,351683,351720,351786,352238,352326,352743,353255,353736,354235,355232,355762,356235,357212,357783,358238,358742,359264,359380,359752,360269,361023,361065,361237,361265,361300,361329,361741,361770,362237,362292,363801,365739,366805,367250,367942,368274,368743,368786,369243,369279,369321,369751,369810,370822,371515,371754,374367,374761,374789,384749,385814,390983,427052,520511,522586,525309,525888,526673,526996,527353,527491,527867,528541,529129,529385,529405,530592,530933,531875,533015,536674,537018,537080,537420,537461,538019,538482,538887,539099,539482,540012,540465,543700,545023,548377,548389,548458,548704,549471,549867,551187,551442,551519,551813,553058,554746,555370,555635,555894,560643,561554,562046,562586,562892,565546,565911,567889,574023,576398,577761,578153,587961,588221,588586,588622,588679,588729,589098,589165,589612,590094,590132,590584,590713,591582,591667,592120,592640,593091,593680,594118,594614,594763,595175,595607,596304,596648,597157,597188,597588,597799,598077,598173,598641,599080,600068,600634,600816,600984,601612,602144,602602,602941,603299,603340,603654,604590,604683,605401,605609,606100,606584,607089,607589,607645,607742,608100,608127,608601,608744,609150,609459,609616,610574,610950,611113,611606,611656,612193,612437,612622,614220,614625,614726,614774,614898,615077,615689,616072,617066,617579,618065,618750,619064,619100,619156,619591,619660,619789,619833,619893,620069,620623,621080,621123,621575,621640,621674,622132,622387,622414,622573,623164,623593,623636,623688,624103,624591,624627,624662,625385,625594,625632,626073,626567,627074,627123,627607,628066,628677,629079,629127,629208,629234,630050,630549,632238,632506,632584,632719,632838,633246,633719,634274,634736,635230,635723,636248,636284,636782,637011,637113,637227,637253,637287,637728,637760,638271,639214,639730,640227,640879,640912,640947,641223,641257,641727,641785,642234,642324,642353,642379,642724,642760,643238,643359,643444,643510,643577,643710,643830,643906,644215,644281,644361,644754,645236,645276,645312,645719,645772,646254,646297,646323,646406,646438,646709,647207,647720,647790,648206,648772,649215,649265,649490,649547,649773,650227,650751,650786,651456,651758,652211,652296,652342,652539,652702,653260,653638,653680,655450,655856,656356,656869,656904,657379,657873,657905,658434,658871,659429,659586,659855,660360,661401,661514,662355,662878,663383,663851,664504,664871,665396,665866,665953,666367,666413,666859,667026,667350,667654,667862,667891,667960,668397,668907,669495,669863,669901,670347,670871,670912,671364,671849,671873,671945,671992,672387,672889,673362,673429,673893,674390,674910,675363,675834,676346,676405,676872,677368,677406,677448,677845,678353,678860,679361,679943,680025,680048,680087,680247,680368,680849,681344,681859,681895,682362,682862,683020,683064,683342,683387,683409,683452,683848,683902,684379,684877,684901,684989,685348,685896,685938,686354,686913,687401,687679,687845,687899,688367,688851,688908,688958,689341,689939,690368,690414,690842,691564,691856,691886,692304,692469,692966,693551,693597,693837,694372,694845,695287,695337,695838,696007,696345,696375,696457,696851,696992,697345,697380,697637,697987,698520,699116,699280,699386,699887,700047,700146,700338,700839,700992,701580,701979,702328,702687,702878,703370,703473,703516,703830,704328,704596,704831,705324,705401,705889,706395,706864,707347,707924,708165,708833,708949,711253,711339,714940,716461,716858,717409,718191,718320,718376,718410,718482,718878,719379,719937,720478,721665,721995,723585,724556,724594,724857,725378,726035,727061,727658,728070,728364,728444,728914,729538,730000,730126,730380,731435,731697,731764,732170,732354,733079,733376,733987,734117,734350,734925,735461,735868,736451,737014,737418,737939,739049,739481,740085,740204,740229,740715,741912,741948,742048,742398,743257,743481,743874,744171,744267,744366,744925,744986,745218,745342,745983,747440,747879,749386,750064,750695,751889,752667,754894,755945,757357,757488,758344,759256,759617,759861,761012,761524,762882,762963,763466,763660,764379,765095,765875,766002,766410,766930,767165,768540,769119,769568,771426,771597,772353,772924,773829,773944,774382,775300,775958,776359,777077,778099,779030,779881,781403,782025,782448,783050,783845,786579,787040,787447,787506,788062,788767,789101,789217,789454,789595,789933,790047,790454,791001,791432,791462,791837,791957,792425,792460,792931,793509,793929,794532,794670,794938,795460,797556,797970,798486,799713,800972,801063,801552,801990,802430,803696,803818,803986,804930,805131,805451,806430,806547,806927,807941,808554,808791,808955,809501,810060,810141,810199,810203,810535,811130,811432,811590,812236,812989,813468,813607,814064,814139,814482,815380,815932,816494,817441,817667,819200,820137,820591,821655,822221,822527,823100,823137,823328,823430,824911,825442,825917,826969,827779,829664,831153,831787,832794,833962,835485,835913,836595,837285,837537,837561,837901,839159,839333,839426,839473,839478,840071,840456,840560,840923,840967,841975,842938,843390,843593,843902,844418,844596,844955,845453,845884,846521,846584,846720,847415,847934,847998,848642,848916,849032,849374,849574,849886,851181,852431,852689,853131,853185,853579,854062,854473,854604,855349,855611,856110,857015,858009,859037,859982,861323,861403,861469,862103,862127,862665,863041,864045,866899,867481,867961,868657,869447,870624,872789,873228,873489,873982,874124,874552,875066,875522,876612,876986,878000,878263,878472,879115,879482,880097,881142,881829,882749,883624,883672,884551,884580,885460,887931,888430,888936,890116,891433,891668,891761,892168,893322,893429,893645,893993,894446,895213,897316,897419,899679,899760,900242,900811,901751,902355,903275,904235,905036,905377,905802,906676,907990,909351,909523,910733,911495,913211,914634,915012,916343,916507,917555,917692,917997,918815,918859,919023,919515,920015,920532,920576,921243,923416,924112,924345,925462,925576,926021,926570,927220,927374,928670,929043,929537,930016,930073,930391,930422,930537,931018,931032,931154,931228,932002,932574,932576,932896,933041,933140,933174,933568,934542,935069,935080,935525,935539,935555,935580,935615,936044,936179,936391,936698,937010,937550,938027,938495,939011,939517,940004,940070,940154,941141,942020,942051,942569,943080,943139,943181,943218,943440,943548,943812,943902,943922,944515,944533,944657,944741,945015,946015,946057,946095,946157,946616,947100,947102,947385,947410,947430,947441,947466,947503,947522,947535,948017,948505,949012,949032,949046,949098,949101,949143,949151,949503,949640,950002,950510,950998,951273,951567,952002,952151,952202,952504,953002,953041,953483,953503,953515,953532,953549,953636,953793,953984,954001,954546,954577,955037,955046,955089,955123,955124,955140,955199,955214,955232,955241,955256,955278,955301,955498,955518,955580,955590,955605,955625,955647,955656,956013,956042,956044,956505,956515,956984,957024,957061,957498,957514,957978,957998,958519,959020,959077,959331,959342,959363,959372,959537,959538,959565,959574,959597,959606,959998,960007,960025,960062,960074,960094,960494,961003,961020,961090,961108,961148,961158,961173,961197,961500,961530,962003,962011,962023,962040,962499,962508,962532,962556,962998,963003,963061,963062,963518,963525,963538,963555,963573,963593,963609,963995,964242,964257,964278,964458,964474,964496,964972,964993,965021,965033,965065,965473,965493,965502,965521,965975,965994,966020,966033,966064,966065,966497,966521,966533,966605,966616,966666,966675,966713,966722,966996,967448,967503,968037,968500]]"
S2;0;false;;0;88d6ed6b8e8979f45e7338dc2d5585a6;209759;209824;209694;53.07227776030219;3;1;1;1;2865;2923;2779;2893 2779 2923;2864.3333333333335;2923;2778;62.3449187094577;62.03224967708329;"[[2892],[2778],[2923]]"
S3;0;true;terminated;3;;;;;;3;0;0;0;0;0;0;NaN NaN NaN;;;;;NaN;
S4;0;true;terminated;3;;;;;;3;0;0;0;0;0;0;NaN NaN NaN;;;;;NaN;
S5;0;true;terminated;3;;;;;;3;0;0;0;0;0;0;NaN NaN NaN;;;;;NaN;
S6;0;true;terminated;3;;;;;;3;0;0;0;0;0;0;NaN NaN NaN;;;;;NaN;
S7;0;true;terminated;3;;;;;;3;0;0;0;0;0;0;NaN NaN NaN;;;;;NaN;
S8;0;false;;0;ec47b1abbe36582a980effec6671602c;379331;382455;376034;2624.2150572441024;3;1159;1159;1159;97594.66666666667;106170;83777;106170 102837 83777;38058 38058.333333333336 38058.333333333336 38058.333333333336 38201 38201 38201.333333333336 38323.333333333336 38323.333333333336 38551.333333333336 38551.333333333336 38846.666666666664 38846.666666666664 38910.666666666664 38910.666666666664 39255.666666666664 39256 39259.333333333336 39259.333333333336 39309 39309 39562.333333333336 39562.333333333336 39645.666666666664 39645.666666666664 39914.333333333336 39914.666666666664 39917.333333333336 39917.333333333336 40138.666666666664 40138.666666666664 40501 40501 40651.666666666664 40651.666666666664 40879 40879 40985.333333333336 40985.666666666664 41144 41144 41501.333333333336 41501.333333333336 41650.333333333336 41650.333333333336 42025.666666666664 42025.666666666664 42103.666666666664 42103.666666666664 42184 42184 42495.333333333336 42495.666666666664 42499 42499.333333333336 42609 42609 42768 42768 42960 42960 43081.666666666664 43082 43211.333333333336 43211.333333333336 43277.666666666664 43277.666666666664 43544.666666666664 43545 43755 43755 43755 43755 44019 44019 44101.666666666664 44101.666666666664 44188.666666666664 44188.666666666664 44233.333333333336 44233.333333333336 44364.666666666664 44364.666666666664 44615 44615 44857.333333333336 44857.333333333336 44923.666666666664 44923.666666666664 45117 45117 45159.666666666664 45159.666666666664 45417.666666666664 45417.666666666664 45419.666666666664 45419.666666666664 45577.333333333336 45577.333333333336 45843 45843 45885.666666666664 45885.666666666664 45922 45922 46268 46268 46293.333333333336 46293.333333333336 46402 46402 46528 46528 46649.666666666664 46649.666666666664 46802.333333333336 46802.333333333336 46869.333333333336 46869.333333333336 46961 46961 47163.333333333336 47163.333333333336 47232.333333333336 47232.333333333336 47403 47403 47523 47523 47656 47656 47767.666666666664 47767.666666666664 47771.666666666664 47771.666666666664 47957 47957 48178.333333333336 48178.333333333336 48242.666666666664 48242.666666666664 48323 48323 48645 48645 48675.666666666664 48675.666666666664 48718.333333333336 48718.333333333336 49030 49030 49271 49271 49315.333333333336 49316 49406.333333333336 49406.333333333336 49629.333333333336 49629.333333333336 49778 49778 49778 49778 50004 50004 50193 50193 50193 50193 50306.333333333336 50306.333333333336 50396.333333333336 50396.333333333336 50700.666666666664 50700.666666666664 50703.666666666664 50703.666666666664 50793.333333333336 50793.666666666664 50922.333333333336 50922.333333333336 51103.333333333336 51103.333333333336 51151.333333333336 51151.333333333336 51280.333333333336 51280.333333333336 51422.333333333336 51422.666666666664 51749.666666666664 51749.666666666664 51849.666666666664 51850 51879.666666666664 51879.666666666664 52088.666666666664 52088.666666666664 52257.333333333336 52257.333333333336 52441 52441 52627 52627 52668 52668 52738 52738 52868 52868 53231 53231 53231 53231 53477.666666666664 53477.666666666664 53525.666666666664 53525.666666666664 53696.333333333336 53696.333333333336 54014.666666666664 54014.666666666664 54113.333333333336 54113.333333333336 54239.666666666664 54239.666666666664 54406.333333333336 54406.333333333336 54455.666666666664 54455.666666666664 54770.666666666664 54770.666666666664 54817.333333333336 54817.333333333336 54959.666666666664 54959.666666666664 55081.666666666664 55081.666666666664 55163.333333333336 55163.333333333336 55287.666666666664 55287.666666666664 55413.666666666664 55413.666666666664 55630.666666666664 55631 55660 55660 55877 55877 56177.333333333336 56177.333333333336 56306.666666666664 56306.666666666664 56306.666666666664 56306.666666666664 56500.666666666664 56500.666666666664 56718.666666666664 56718.666666666664 56791.333333333336 56791.333333333336 57008.666666666664 57008.666666666664 57016.333333333336 57016.333333333336 57174 57174 57395 57395 57540.333333333336 57540.333333333336 57746.333333333336 57746.333333333336 57776.333333333336 57776.333333333336 57781 57781 58133.666666666664 58133.666666666664 58260 58260 58384.333333333336 58384.333333333336 58428.333333333336 58428.333333333336 58553 58553 58892.666666666664 58892.666666666664 59021.666666666664 59021.666666666664 59137 59137 59287.666666666664 59287.666666666664 59393 59393 59474 59474 59583.333333333336 59583.333333333336 59745.666666666664 59745.666666666664 59801.666666666664 59801.666666666664 59801.666666666664 59801.666666666664 60180.333333333336 60180.333333333336 60268 60268 60268 60268.333333333336 60494.666666666664 60494.666666666664 60638.333333333336 60638.333333333336 60641 60641 60746.333333333336 60746.333333333336 60957.333333333336 60957.333333333336 60957.333333333336 60957.333333333336 61122.666666666664 61122.666666666664 61149 61149 61315.333333333336 61315.333333333336 61324 61324 61329.333333333336 61329.666666666664 61459 61459 61484.333333333336 61484.333333333336 61494.666666666664 61494.666666666664 61596 61596 61684 61684 61747 61747 61951.333333333336 61951.333333333336 61979 61979 61999.666666666664 61999.666666666664 62176.333333333336 62176.333333333336 62178 62178 62401.666666666664 62401.666666666664 62503 62503 62583.333333333336 62583.333333333336 62761.333333333336 62761.333333333336 62770 62770 62772.666666666664 62772.666666666664 63069 63069 63078.666666666664 63078.666666666664 63084.333333333336 63084.333333333336 63114.333333333336 63114.333333333336 63135.333333333336 63135.333333333336 63202 63202 63256 63256.333333333336 63256.333333333336 63256.333333333336 63303 63303.333333333336 63303.333333333336 63303.333333333336 63464.333333333336 63464.666666666664 63465 63465 63518 63518 63520 63520 63682.666666666664 63683 63844 63844 63854.666666666664 63854.666666666664 63858.333333333336 63858.333333333336 64037.333333333336 64037.333333333336 64166.333333333336 64166.333333333336 64171.333333333336 64171.333333333336 64357.666666666664 64357.666666666664 64382.666666666664 64382.666666666664 64753.333333333336 64753.333333333336 64892.666666666664 64892.666666666664 65014.333333333336 65014.666666666664 65022 65022 65096.666666666664 65096.666666666664 65178 65178 65379.666666666664 65379.666666666664 65379.666666666664 65379.666666666664 65534.666666666664 65535 65539.66666666667 65539.66666666667 65563.66666666667 65563.66666666667 65612.66666666667 65612.66666666667 65618 65618 65683.33333333333 65683.33333333333 65725 65725 65861.33333333333 65861.33333333333 65861.33333333333 65861.33333333333 65993 65993 66017.66666666667 66017.66666666667 66026.66666666667 66027 66161 66161 66161 66161 66254.33333333333 66254.33333333333 66256.66666666667 66256.66666666667 66348 66348 66351 66351 66443.66666666667 66443.66666666667 66600.66666666667 66600.66666666667 66643 66643 66731.66666666667 66731.66666666667 66781.33333333333 66781.33333333333 66864 66864 66928.33333333333 66928.33333333333 66952.33333333333 66952.33333333333 67091.33333333333 67091.33333333333 67093.66666666667 67093.66666666667 67161 67161 67544 67544 67611 67611 67663 67663 67715.33333333333 67715.33333333333 67739 67739 67912.66666666667 67912.66666666667 67917 67917 67969.66666666667 67969.66666666667 68036.33333333333 68036.33333333333 68097 68097 68099.66666666667 68099.66666666667 68149 68149.33333333333 68218 68218 68344.33333333333 68344.33333333333 68344.33333333333 68344.33333333333 68453 68453 68484 68484 68486.66666666667 68486.66666666667 68598 68598 68605 68605 68608.33333333333 68608.33333333333 68742.33333333333 68742.33333333333 68765.66666666667 68766 68817.33333333333 68817.33333333333 68843.66666666667 68843.66666666667 69054.33333333333 69054.33333333333 69058.33333333333 69058.33333333333 69090.66666666667 69091 69188 69188 69253.66666666667 69253.66666666667 69365 69365 69365.33333333333 69365.33333333333 69535 69535.33333333333 69560.66666666667 69560.66666666667 69652.66666666667 69652.66666666667 69662.33333333333 69662.33333333333 69723.33333333333 69723.33333333333 69838.66666666667 69838.66666666667 69845.33333333333 69845.33333333333 69848 69848 69851.66666666667 69852 70087 70087 70090 70090.33333333333 70120 70120 70123.66666666667 70123.66666666667 70149.33333333333 70149.33333333333 70339.66666666667 70339.66666666667 70349.33333333333 70349.33333333333 70459 70459 70640.66666666667 70640.66666666667 70645.33333333333 70645.33333333333 70694.33333333333 70694.33333333333 70773.33333333333 70773.33333333333 70846 70846 70879 70879 71048 71048 71051.66666666667 71051.66666666667 71194.66666666667 71194.66666666667 71194.66666666667 71194.66666666667 71408.33333333333 71408.33333333333 71408.33333333333 71408.33333333333 71415.66666666667 71415.66666666667 71530.33333333333 71530.66666666667 71704 71704 71710.33333333333 71710.33333333333 71753.66666666667 71753.66666666667 71966 71966 72273.33333333333 72273.33333333333 72321.66666666667 72321.66666666667 72330 72330 72544.66666666667 72544.66666666667 72593.33333333333 72593.33333333333 72600.66666666667 72600.66666666667 72718.33333333333 72718.33333333333 72769 72769 72889.66666666667 72889.66666666667 72889.66666666667 72889.66666666667 72964 72964 73053.33333333333 73053.33333333333 73137 73137 73165 73165 73167.66666666667 73167.66666666667 73194 73194 73194 73194 73308.33333333333 73308.33333333333 73310.66666666667 73310.66666666667 73440.66666666667 73440.66666666667 73487.66666666667 73487.66666666667 73495.66666666667 73495.66666666667 73653.66666666667 73653.66666666667 73653.66666666667 73653.66666666667 73707.66666666667 73707.66666666667 73707.66666666667 73707.66666666667 73841.66666666667 73841.66666666667 73850.66666666667 73850.66666666667 73854.33333333333 73854.33333333333 74338 74338.33333333333 74349.33333333333 74349.33333333333 74351.66666666667 74351.66666666667 74587.66666666667 74587.66666666667 74666 74666 74673.33333333333 74673.33333333333 74696 74696 74856 74856 74867.66666666667 74867.66666666667 74871.33333333333 74871.33333333333 75075.33333333333 75075.33333333333 75075.33333333333 75075.33333333333 75104.33333333333 75104.33333333333 75271.33333333333 75271.33333333333 75271.33333333333 75271.33333333333 75386 75386 75584 75584 75584 75584 75653 75653 75770 75770.33333333333 75814 75814 75814 75814 75986.66666666667 75986.66666666667 75987 75987.33333333333 76062 76062.33333333333 76177.66666666667 76177.66666666667 76259.66666666667 76260 76308.66666666667 76308.66666666667 76349 76349 76599 76599 76768.33333333333 76768.33333333333 76780 76780 76840.33333333333 76840.33333333333 77239 77239 77268.33333333333 77268.33333333333 77277.66666666667 77277.66666666667 77539.33333333333 77539.33333333333 77542 77542 77642.33333333333 77642.33333333333 77762.33333333333 77762.33333333333 77762.33333333333 77762.33333333333 77774.66666666667 77774.66666666667 77977 77977 78006 78006 78034 78034 78222 78222.33333333333 78222.33333333333 78222.33333333333 78291.66666666667 78291.66666666667 78487.66666666667 78487.66666666667 78668.33333333333 78668.33333333333 78668.33333333333 78668.33333333333 78873 78873 78986.66666666667 78986.66666666667 79146.66666666667 79147 79147 79147 79426 79426 79532 79532 79731.66666666667 79731.66666666667 79801.66666666667 79801.66666666667 79822.66666666667 79822.66666666667 80059.33333333333 80059.33333333333 80165 80165 80374 80374 80374 80374 80485.33333333333 80485.33333333333 80608.66666666667 80608.66666666667 80758.66666666667 80758.66666666667 80758.66666666667 80758.66666666667 80961.66666666667 80961.66666666667 81107 81107 81379.33333333333 81379.33333333333 81532 81532 81613 81613 81768 81768 81909.33333333333 81909.33333333333 81912.33333333333 81912.33333333333 82171.66666666667 82171.66666666667 82237.66666666667 82237.66666666667 82342.33333333333 82342.33333333333 82521 82521 82616 82616 82836 82836 83018.66666666667 83018.66666666667 83289.33333333333 83289.33333333333 83315.33333333333 83315.33333333333 83405.66666666667 83405.66666666667 83689 83689 83814.66666666667 83814.66666666667 84097.66666666667 84097.66666666667 84224 84224 84228.66666666667 84228.66666666667 84467 84467 84670.66666666667 84670.66666666667 84966 84966 85013.33333333333 85013.66666666667 85231.66666666667 85231.66666666667 85277.33333333333 85277.33333333333 85419 85419 85637.66666666667 85637.66666666667 85768 85768 86076.66666666667 86076.66666666667 86081.66666666667 86081.66666666667 86125.66666666667 86125.66666666667 86520.33333333333 86520.33333333333 86642.33333333333 86642.33333333333 86669.66666666667 86669.66666666667 86730.66666666667 86730.66666666667 86964 86964 87070 87070 87256 87256 87334.66666666667 87334.66666666667 87334.66666666667 87334.66666666667 87459.66666666667 87459.66666666667 87586.33333333333 87586.33333333333 87688 87688 87848 87848 87941.66666666667 87941.66666666667 87941.66666666667 87941.66666666667 88071.66666666667 88071.66666666667 88249.33333333333 88249.33333333333 88260.33333333333 88260.33333333333 88260.33333333333 88260.33333333333 88468 88468 88474.33333333333 88474.33333333333 88625 88625 88686.66666666667 88686.66666666667 88690.66666666667 88690.66666666667 88874.33333333333 88874.33333333333 88877.66666666667 88877.66666666667 88945.66666666667 88945.66666666667 89171 89171 89172 89172 89358 89358 89466 89466 89469.33333333333 89469.33333333333 89475.66666666667 89475.66666666667 89720.66666666667 89720.66666666667 89724 89724 89769.66666666667 89770 89917 89917 90020.33333333333 90020.33333333333 90069 90069 90115.66666666667 90115.66666666667 90121.66666666667 90121.66666666667 90307.66666666667 90307.66666666667 90524.33333333333 90524.33333333333 90528 90528 90573 90573 90697.66666666667 90697.66666666667 90700.66666666667 90700.66666666667 90805 90805 90847 90847 91139 91139 91149.33333333333 91149.33333333333 91191.66666666667 91191.66666666667 91393 91393 91444.66666666667 91445 91445 91445 91612 91612 91612 91612 91719.33333333333 91719.33333333333 91719.33333333333 91719.33333333333 91827.33333333333 91827.33333333333 91870.66666666667 91870.66666666667 91875.33333333333 91875.33333333333 91878.33333333333 91878.33333333333 91937 91937 91937 91937.33333333333 92006.66666666667 92006.66666666667 92072.33333333333 92072.33333333333 92073.66666666667 92073.66666666667 92118 92118 92327.66666666667 92327.66666666667 92409.33333333333 92409.33333333333 92597.33333333333 92597.33333333333 92605 92605 92665.33333333333 92665.33333333333 92825 92825 92828.66666666667 92828.66666666667 92855.66666666667 92855.66666666667 92939.33333333333 92939.33333333333 92939.33333333333 92939.33333333333 92989.33333333333 92989.33333333333 93074.33333333333 93074.33333333333 93077.33333333333 93077.33333333333 93142.66666666667 93142.66666666667 93187.66666666667 93187.66666666667 93214.33333333333 93214.33333333333 93294 93294 93300.66666666667 93300.66666666667 93343 93343 93462.66666666667 93462.66666666667 93531.33333333333 93531.33333333333 93662.66666666667 93662.66666666667 93667.66666666667 93667.66666666667 93811.66666666667 93812 93838 93838 93904 93904 94068.33333333333 94068.33333333333 94093.33333333333 94093.33333333333 94251.33333333333 94251.66666666667 94251.66666666667 94251.66666666667 94666 94666 94669.33333333333 94669.33333333333 94737.33333333333 94737.33333333333 94745.33333333333 94745.66666666667 94959.33333333333 94959.33333333333 95063 95063 95068 95068 95181 95181 95181 95181 95267 95267 95267 95267 95483.33333333333 95483.33333333333 95488 95488 95497 95497 95557.66666666667 95557.66666666667 95767.33333333333 95767.33333333333 95839.66666666667 95839.66666666667 95922.66666666667 95922.66666666667 95969 95969 96280 96280 96302.66666666667 96302.66666666667 96350 96350 96506 96506 96512.33333333333 96512.33333333333 96515.66666666667 96515.66666666667 96627.33333333333 96627.33333333333 96712.33333333333 96712.66666666667 96717.66666666667 96717.66666666667 96789 96789 96894.33333333333 96894.33333333333 96961 96961.33333333333 96989.66666666667 96989.66666666667 96992.33333333333 96992.33333333333 97002.66666666667 97003 97199.33333333333 97199.66666666667 97221 97221 97229.66666666667 97229.66666666667;39169 39169 39169 39169 39169 39169 39169 39169 39169 39417 39417 39581 39581 39593 39593 40421 40421 40421 40421 40504 40504 41044 41044 41294 41294 41965 41965 41965 41965 42440 42440 43032 43032 43478 43478 44150 44150 44150 44150 44410 44410 45482 45482 45507 45507 46633 46633 46776 46776 47017 47017 47502 47502 47502 47502 47751 47751 48166 48166 48423 48423 48788 48789 48789 48789 48988 48988 49456 49456 49878 49878 49878 49878 50349 50349 50590 50590 50776 50776 50776 50776 51141 51141 51892 51892 52325 52325 52509 52509 52509 52509 52637 52637 53390 53390 53390 53390 53524 53524 53884 53884 53885 53885 53963 53963 54257 54257 54257 54257 54444 54444 54751 54751 54817 54817 54817 54817 54946 54946 55081 55081 55371 55371 55371 55371 55495 55495 55855 55855 55990 55990 55990 55990 55990 55990 56337 56337 56337 56337 56530 56530 56530 56530 56883 56883 56883 56883 57011 57011 57011 57011 57364 57364 57364 57365 57504 57504 57563 57563 57749 57749 57749 57749 57934 57934 58241 58241 58241 58241 58251 58251 58251 58251 58556 58556 58565 58565 58565 58566 58566 58566 58920 58920 58930 58930 58930 58930 59344 59345 59345 59345 59352 59352 59352 59352 59480 59480 59489 59489 59489 59489 59740 59740 59746 59746 59746 59746 59814 59814 59827 59827 59827 59827 59893 59893 59893 59893 59909 59909 59909 59909 60199 60199 60199 60199 60208 60208 60277 60277 60982 60982 61122 61122 61318 61318 61684 61684 61684 61684 62056 62056 62367 62367 62838 62838 62838 62838 63483 63483 64148 64148 64398 64398 64398 64398 64969 64969 65332 65332 65460 65460 66112 66112 66112 66112 66585 66585 67243 67243 67500 67500 67916 67916 68006 68006 68006 68006 68655 68655 69029 69029 69395 69395 69395 69395 69413 69413 70425 70425 70560 70560 70906 70906 71115 71115 71115 71115 71358 71358 71423 71423 71910 71910 72044 72044 72044 72044 72591 72591 72839 72839 72839 72839 73265 73265 73696 73696 73696 73696 73886 73886 74208 74208 74208 74208 74682 74682 74761 74761 75008 75008 75016 75016 75016 75017 75271 75271 75284 75284 75284 75284 75588 75588 75614 75614 75614 75614 76217 76217 76226 76226 76226 76226 76747 76747 76747 76747 76956 76956 76956 76956 77134 77134 77668 77668 77668 77668 77676 77676 78206 78206 78227 78227 78227 78227 78244 78244 78244 78244 78437 78437 78455 78455 78455 78455 78465 78465 78465 78465 78875 78876 78876 78876 78889 78889 78889 78889 78905 78905 79094 79094 79111 79111 79111 79111 79464 79464 79711 79711 79711 79711 80075 80075 80150 80150 80150 80150 80568 80568 80578 80579 80579 80579 80592 80592 80592 80592 81176 81176 81176 81176 81252 81253 81253 81253 81319 81319 81319 81319 81335 81335 81335 81335 81460 81460 81465 81465 81465 81465 81768 81768 81768 81768 81778 81779 81845 81845 81845 81845 81858 81858 81858 81858 82107 82107 82107 82107 82117 82117 82117 82117 82244 82244 82244 82244 82253 82253 82253 82253 82432 82432 82432 82432 82443 82443 82443 82443 82628 82628 82633 82633 82633 82633 82773 82773 82773 82773 82780 82780 83027 83027 83027 83027 83042 83042 83042 83042 83216 83216 83216 83216 83236 83236 83236 83236 83477 83477 83477 83477 83477 83477 83487 83487 83487 83487 83555 83555 83555 83555 83565 83565 83565 83565 83635 83635 83635 83635 83644 83644 83887 83887 83887 83887 83908 83908 83908 83908 84090 84090 84097 84097 84098 84098 84098 84098 84165 84165 84165 84165 84175 84175 84175 84175 84255 84255 84255 84255 84263 84263 84263 84264 84455 84455 84455 84455 84463 84463 84463 84463 84524 84524 84524 84524 84544 84544 84732 84732 84732 84732 84739 84739 84739 84739 84976 84976 84976 84976 85059 85059 85059 85059 85070 85070 85070 85070 85070 85070 85309 85309 85309 85309 85315 85315 85315 85316 85561 85561 85561 85561 85663 85663 85663 85663 86585 86585 86585 86585 86610 86610 86686 86686 86686 86686 86696 86696 86696 86696 86705 86705 86728 86728 86728 86728 86738 86738 86738 86738 86979 86979 86979 86979 86979 86979 86989 86989 86989 86989 87182 87182 87189 87189 87189 87189 87322 87322 87322 87322 87326 87326 87326 87326 87470 87470 87470 87470 87478 87478 87484 87484 87484 87484 87964 87965 87978 87978 87978 87978 88170 88170 88170 88170 88177 88177 88177 88177 88366 88366 88366 88366 88377 88377 88523 88523 88523 88523 88528 88528 88831 88831 88831 88831 88838 88838 89080 89080 89080 89080 89209 89209 89214 89214 89214 89214 89214 89214 89577 89577 89578 89578 89588 89588 89588 89588 89834 89835 89835 89835 89956 89956 89956 89956 89980 89980 89980 89980 90161 90161 90168 90168 90168 90168 90168 90168 90407 90407 90415 90415 90415 90415 90553 90553 90553 90553 90558 90558 90558 90558 90631 90631 90631 90631 90641 90642 90642 90642 90706 90706 90706 90706 90894 90894 90894 90894 90897 90897 90897 90897 91085 91086 91086 91086 91157 91157 91406 91406 91406 91406 91417 91417 91417 91417 91656 91656 91656 91656 91671 91671 91671 91671 91917 91917 91917 91917 91923 91923 91923 91923 91923 91923 92165 92165 92165 92165 92173 92173 92173 92173 92254 92254 92254 92254 92263 92263 92263 92263 92276 92276 92583 92583 92583 92583 92601 92601 92601 92601 92893 92893 92893 92893 92900 92900 92900 92900 93275 93275 93281 93281 93281 93281 93465 93465 93465 93465 93484 93484 93484 93484 93780 93780 93780 93781 93793 93793 93793 93793 93981 93981 93981 93981 94115 94115 94115 94115 94130 94130 94130 94130 94427 94427 94427 94427 94434 94434 94617 94617 94617 94617 94632 94632 94632 94632 94764 94764 94764 94764 94769 94769 94769 94769 95074 95074 95074 95074 95141 95141 95141 95141 95215 95215 95215 95215 95221 95221 95221 95221 95362 95362 95362 95362 95370 95370 95555 95555 95555 95555 95567 95567 95567 95567 95752 95752 95767 95767 95767 95767 96247 96247 96247 96247 96257 96257 96257 96257 96440 96440 96450 96450 96450 96451 96451 96451 96761 96761 96761 96761 96776 96776 96776 96776 97081 97081 97089 97089 97089 97089 97219 97219 97219 97219 97228 97228 97228 97228 97354 97354 97354 97354 97368 97368 97495 97495 97495 97495 97501 97501 97501 97501 97683 97683 97683 97683 97693 97693 97693 97693 97881 97881 97881 97881 97884 97884 97884 97884 98028 98028 98028 98029 98038 98038 98225 98225 98225 98225 98225 98225 98351 98351 98590 98590 98590 98590 98606 98606 98606 98606 98788 98788 98788 98788 98792 98792 98915 98915 98915 98915 98930 98930 99185 99185 99185 99185 99197 99197 99197 99197 99266 99266 99266 99266 99286 99286 99286 99286 99638 99638 99638 99638 99707 99707 99707 99707 99962 99962 99978 99978 100024 100024 100471 100471 100471 100471 100699 100699 100699 100699 101856 101856 101866 101866 101866 101866 101886 101887 102219 102219 102219 102219 102234 102234 102319 102319 102319 102319 102331 102331 102331 102331 102736 102736 102736 102736 102750 102750 102751 102751 103205 103205 103407 103407 103407 103407 103546 103546 104340 104340 104408 104408 104408 104408 104693 104693 104703 104703 104703 104703 104971 104971 104980 104981 104981 104981 105185 105185 105328 105328 105328 105329 105400 105400 105400 105400 105422 105422 105813 105814 105814 105814 105831 105831;37450 37450 37450 37450 37522 37522 37523 37523 37523 37530 37530 37531 37531 37711 37711 37711 37711 37721 37721 37721 37721 37862 37862 37862 37862 37867 37867 37875 37875 37875 37875 38370 38370 38370 38370 38380 38380 38380 38380 38571 38571 38571 38571 38692 38692 38692 38692 38710 38710 38710 38710 38897 38897 38907 38908 38908 38908 38970 38970 38976 38976 38976 38976 39233 39233 39233 39233 39237 39237 39360 39360 39360 39360 39431 39431 39431 39431 39506 39506 39506 39506 39517 39517 39517 39517 39530 39530 39530 39530 39601 39601 39601 39601 39609 39609 39615 39615 39615 39615 39615 39615 39742 39742 39751 39751 39751 39751 39827 39827 39827 39827 39832 39832 40131 40131 40131 40131 40135 40135 40135 40135 40452 40452 40452 40452 40462 40462 40462 40462 40584 40584 40584 40584 40596 40596 40596 40596 40835 40835 40835 40835 40854 40854 40854 40854 40932 40932 40932 40932 40939 40939 40939 40939 41072 41072 41077 41077 41077 41077 41203 41203 41203 41203 41211 41211 41339 41339 41339 41339 41345 41345 41345 41345 41527 41527 41527 41527 41543 41543 41543 41543 41732 41732 41732 41732 41739 41739 41739 41739 41739 41739 42032 42033 42033 42033 42047 42047 42047 42047 42232 42232 42232 42232 42349 42349 42366 42366 42366 42366 42611 42611 42611 42611 42619 42619 42619 42619 42801 42801 42801 42801 42807 42807 42807 42807 42882 42882 42882 42882 42889 42889 42889 42889 43079 43079 43079 43079 43084 43084 43085 43085 43146 43146 43146 43146 43233 43233 43233 43233 43469 43469 43476 43476 43476 43476 43476 43476 43767 43767 43787 43787 43787 43787 43797 43797 43797 43797 43802 43802 43802 43802 43996 43996 43996 43996 44010 44010 44119 44119 44119 44119 44126 44126 44126 44126 44482 44482 44482 44482 44495 44495 44495 44495 44732 44732 44751 44751 44751 44751 44878 44878 44878 44878 44898 44898 44898 44898 45193 45193 45200 45200 45200 45201 45328 45328 45328 45328 45336 45336 45336 45336 45465 45465 45465 45465 45471 45471 45471 45471 45605 45605 45605 45605 45621 45621 45621 45621 45684 45684 45698 45698 45698 45698 45698 45698 45877 45877 45887 45887 45887 45887 45949 45949 45949 45949 45954 45954 45954 45954 46258 46258 46258 46258 46258 46258 46264 46264 46264 46264 46334 46334 46334 46334 46351 46351 46351 46351 46414 46414 46414 46414 46426 46426 46426 46426 46548 46549 46549 46549 46560 46560 46561 46561 46687 46687 46693 46693 46693 46693 46987 46987 46987 46987 46998 46998 46998 46998 47138 47138 47138 47138 47209 47209 47209 47209 48313 48313 48313 48313 48313 48313 48326 48326 48537 48537 48537 48537 48548 48548 48548 48548 48699 48699 48713 48713 48713 48713 48860 48860 48860 48860 48873 48873 48873 48873 49265 49265 49265 49265 49336 49336 49337 49337 49354 49354 49684 49684 49684 49684 49752 49752 49752 49752 49777 49777 49777 49777 50045 50045 50054 50054 50054 50054 50312 50312 50452 50452 50452 50452 50466 50466 50466 50466 50872 50872 50872 50872 50889 50889 50889 50889 51090 51090 51090 51090 51247 51247 51247 51247 51521 51521 51521 51521 51528 51528 51728 51728 51728 51728 51736 51736 51736 51737 51943 51943 52015 52015 52015 52015 52213 52213 52296 52296 52296 52296 52562 52562 52576 52576 52576 52576 52794 52794 52794 52794 52936 52936 52937 52937 53326 53326 53326 53326 53402 53403 53403 53403 53410 53410 53737 53737 53737 53737 54002 54003 54003 54003 54279 54279 54298 54298 54298 54298 54564 54564 54574 54574 54574 54574 54574 54574 55088 55088 55088 55089 55170 55170 55170 55170 55186 55186 55451 55451 55451 55451 55592 55592 56057 56057 56057 56057 56076 56076 56076 56076 56294 56294 56303 56303 56691 56691 56691 56691 56700 56700 56700 56700 57097 57097 57097 57097 57113 57113 57113 57113 57388 57388 57388 57388 57416 57416 57814 57814 57814 57814 57953 57953 57953 57953 58343 58343 58489 58489 58489 58489 58832 58832 58975 58975 59243 59243 59243 59243 59449 59449 59717 59717 59717 59717 59801 59801 59801 59801 59870 59870 59870 59870 60016 60016 60016 60016 60345 60345 60353 60353 60353 60353 60761 60761 60761 60761 60774 60774 60774 60774 60922 60922 60943 60943 60943 60943 61323 61323 61343 61343 61343 61343 61859 61859 61859 61859 61874 61874 61874 61874 62165 62165 62178 62178 62178 62178 62580 62580 62580 62580 62657 62657 62855 62855 62855 62855 63119 63119 63464 63464 63464 63464 63530 63530 63876 63877 63950 63950 63950 63950 64098 64098 64098 64099 64181 64182 64520 64520 64520 64520 64660 64660 64660 64660 65055 65055 65539 65539 65558 65558 65558 65558 66397 66397 66485 66485 66498 66498 67044 67044 67044 67044 67055 67055 67271 67271 67271 67271 67289 67289 67896 67896 67896 67896 67971 67971 68524 68524 68524 68524 68606 68606 69194 69194 69526 69526 69526 69526 70122 70122 70463 70463 70750 70750 70750 70750 71395 71395 71464 71464 72051 72051 72250 72250 72250 72250 72721 72721 73031 73031 73403 73403 73403 73403 73477 73477 73847 73847 73933 73933 73933 73933 74524 74524 74718 74718 75415 75415 75851 75851 76094 76094 76478 76478 76637 76637 76637 76637 76647 76647 76647 76647 76654 76654 76654 76654 76781 76781 76781 76781 76786 76786 76786 76786 76857 76857 76875 76875 76875 76875 76886 76886 77191 77191 77191 77191 77205 77205 77205 77205 77673 77673 77673 77673 77680 77680 77680 77680 77680 77680 77917 77917 77917 77917 78043 78043 78053 78053 78053 78053 78053 78053 78405 78405 78405 78405 78411 78411 78411 78411 78487 78487 78493 78493 78493 78493 78505 78505 78505 78505 78512 78512 78519 78519 78519 78519 78519 78519 78530 78530 78530 78530 78542 78542 78542 78542 78550 78550 78550 78550 78669 78669 78669 78669 78686 78686 78686 78686 78689 78689 78689 78689 78699 78699 78699 78699 78944 78944 78947 78947 78947 78947 79019 79019 79019 79019 79026 79026 79034 79034 79034 79034 79034 79034 79043 79043 79043 79043 79050 79050 79050 79050 79068 79068 79068 79068 79091 79091 79092 79092 79097 79097 79339 79339 79339 79339 79574 79574 79574 79574 79851 79851 79858 79858 79858 79858 80096 80096 80112 80112 80112 80112 80355 80355 80355 80355 80364 80364 80364 80364 80492 80492 80492 80492 80503 80503 80503 80503 80515 80515 80515 80515 80521 80521 80521 80521 80525 80525 80525 80525 80781 80781 80787 80787 80791 80791 80791 80791 80972 80972 80972 80972 80983 80983 80983 80983 81111 81111 81111 81111 81117 81117 81117 81117 81117 81117 81301 81301 81301 81301 81312 81312 81546 81546 81546 81546 81546 81546 81553 81553 81621 81621 81621 81621 81636 81636 81636 81636 81698 81698 81710 81710 81710 81710 81710 81710 81771 81772 81772 81772 81783 81783 81783 81783 81980 81980 81984 81984 81984 81984 82286 82286 82286 82286 82294 82294 82294 82294 82532 82532 82532 82532 82532 82532 82546 82546 82546 82546 82727 82727 82727 82727 82742 82742 82977 82977 82977 82977 82986 82986 82986 82986 83109 83109 83109 83109 83118 83118 83118 83118 83185 83185 83185 83185 83200 83200 83200 83200 83373 83373 83373 83373 83387 83387 83387 83387 83396 83396 83396 83396 83460 83460 83460 83460;786.7642594831059 786.5512627215654 786.5512627215654 786.5512627215654 702.7531572323244 702.7531572323244 702.431174959907 672.7408284192526 672.7408284192526 778.1886375137815 778.1886375137815 932.4113303091555 932.4113303091555 850.9627227767122 850.9627227767122 1138.4039509574604 1138.5151148169562 1133.992455393284 1133.992455393284 1169.64638530911 1169.64638530911 1308.2156634982714 1308.2156634982714 1404.3722994831376 1404.3722994831376 1673.0031546759126 1673.0025569483016 1669.7397668166404 1669.7397668166404 1863.8437583541051 1863.8437583541051 1924.1553991297064 1924.1553991297064 2120.5993387614635 2120.5993387614635 2418.017507518642 2418.017507518642 2388.5651666964322 2388.4871548511387 2433.607336171279 2433.607336171279 2917.5195324491356 2917.5195324491356 2853.8054515953877 2853.8054515953877 3364.6733703123236 3364.6733703123236 3414.804077672523 3414.804077672523 3524.8378686118317 3524.8378686118317 3651.3977536767416 3651.2692161615378 3647.9854714622975 3647.657269475239 3751.179636683195 3751.179636683195 3921.020615435051 3921.020615435051 3996.0007507506803 3996.0007507506803 4162.566222362781 4163.023180334215 4061.8291719645504 4061.8291719645504 4152.978074693977 4152.978074693977 4323.254972304497 4323.131349689328 4464.420007122986 4464.420007122986 4464.420007122986 4464.420007122986 4624.327266388774 4624.327266388774 4733.480349829523 4733.480349829523 4794.026931737266 4794.026931737266 4776.665596650264 4776.665596650264 4937.554072840339 4937.554072840339 5281.804426519407 5281.804426519407 5438.368403196761 5438.368403196761 5520.637785216084 5520.637785216084 5434.06833474393 5434.06833474393 5492.13287854141 5492.13287854141 5830.384797668923 5830.384797668923 5828.392593350436 5828.392593350436 5849.116989388703 5849.116989388703 5964.691498029606 5964.691498029606 5921.077398206812 5921.077398206812 5950.793280451495 5950.793280451495 6012.825015470404 6012.825015470404 5985.411728156681 5985.411728156681 6056.8550144994115 6056.8550144994115 6185.625109881781 6185.625109881781 6107.821506523874 6107.821506523874 6070.313409445092 6070.313409445092 6120.611316599747 6120.611316599747 6169.903078655288 6169.903078655288 6181.8767556642715 6181.8767556642715 6165.924766182459 6165.924766182459 6190.927394179324 6190.927394179324 6348.106961921798 6348.106961921798 6352.4636690552325 6352.4636690552325 6332.210268846802 6332.210268846802 6327.673312960741 6327.673312960741 6466.505547821018 6466.505547821018 6354.870957689769 6354.870957689769 6437.578029732058 6437.578029732058 6420.941104438403 6420.941104438403 6551.440910212043 6551.440910212043 6520.2167823538575 6520.2167823538575 6573.98105328034 6573.98105328034 6561.827540149669 6561.827540149669 6707.607472117014 6707.607472117014 6652.605370997307 6653.01841272065 6708.295080636279 6708.295080636279 6744.583522270956 6744.583522270956 6768.364696635862 6768.364696635862 6768.364696635862 6768.364696635862 6854.354285172795 6854.354285172795 6923.709410424444 6923.709410424444 6923.709410424444 6923.709410424444 6939.184262016842 6939.184262016842 6953.522720335514 6953.522720335514 7014.281257231959 7014.281257231959 7017.6414524792835 7017.6414524792835 7027.420690093596 7027.789331567138 7057.149393030841 7057.149393030841 7102.561853929108 7102.561853929108 7116.255632158125 7116.255632158125 7144.528084874154 7144.528084874154 7294.363501285694 7294.725506982577 7387.745950032541 7387.745950032541 7257.923317925652 7257.47242502512 7267.0504944502 7267.0504944502 7359.600185396547 7359.600185396547 7425.639471153684 7425.639471153684 7391.208877218033 7391.208877218033 7514.925548533399 7514.925548533399 7462.884294962639 7462.884294962639 7483.469427121799 7483.469427121799 7553.8964779774415 7553.8964779774415 7582.5279865402845 7582.5279865402845 7582.5279865402845 7582.5279865402845 7720.327166354776 7720.327166354776 7748.201052860952 7748.201052860952 7729.44333197561 7729.44333197561 7932.733716835718 7932.733716835718 8002.580264445267 8002.580264445267 8086.550535027624 8086.550535027624 8148.998070656021 8148.998070656021 8183.86666286515 8183.86666286515 8404.509596374768 8404.509596374768 8439.186071864724 8439.186071864724 8407.829856085868 8407.829856085868 8501.341319005032 8501.341319005032 8550.402771539804 8550.402771539804 8645.757893646778 8645.757893646778 8700.318551000813 8700.318551000813 8863.084539569481 8863.283026057557 8822.433791193902 8822.433791193902 9001.914907396093 9001.914907396093 9082.561104788792 9082.561104788792 9175.274067962342 9175.274067962342 9175.274067962342 9175.274067962342 9347.277405153272 9347.277405153272 9323.023770334506 9323.023770334506 9364.053122921125 9364.053122921125 9568.068712592363 9568.068712592363 9565.32893086043 9565.32893086043 9716.655906226175 9716.655906226175 9929.380276062886 9929.380276062886 10036.850180985843 10036.850180985843 10088.193770718102 10088.193770718102 10118.479804573191 10118.479804573191 10112.12443884403 10112.12443884403 10316.85860887681 10316.85860887681 10445.248138108864 10445.248138108864 10568.541190196918 10568.541190196918 10582.236510093486 10582.236510093486 10428.21752106594 10428.21752106594 10784.971467535532 10784.971467535532 10848.768235252435 10848.768235252435 10971.95901681494 10971.95901681494 10942.22781500895 10942.22781500895 10959.316402038952 10959.316402038952 11046.207584506095 11046.207584506095 11024.7687907225 11024.7687907225 11200.097152356413 11200.097152356413 11240.947478848135 11240.947478848135 11240.947478848135 11240.947478848135 11332.608094442436 11332.608094442436 11420.88254032936 11420.88254032936 11420.88254032936 11420.442762383991 11530.417810681836 11530.417810681836 11690.216317740042 11690.216317740042 11686.723949279654 11686.723949279654 11765.55906968395 11765.55906968395 11840.856228424624 11840.856228424624 11840.856228424624 11840.856228424624 12016.766740221301 12016.766740221301 12046.50134548063 12046.50134548063 12088.21289061741 12088.21289061741 12092.236545266001 12092.236545266001 12085.303977237074 12085.681482187461 12189.042401545195 12189.042401545195 12166.675808215745 12166.675808215745 12161.548402878458 12161.548402878458 12276.743650767767 12276.743650767767 12299.379821763372 12299.379821763372 12222.41926406825 12222.41926406825 12447.319024146884 12447.319024146884 12454.363331780552 12454.363331780552 12427.666081055695 12427.666081055695 12627.684119513848 12627.684119513848 12625.542390989254 12625.542390989254 12727.124166737573 12727.124166737573 12596.302341031143 12596.302341031143 12667.383979689292 12667.383979689292 12872.685120914835 12872.685120914835 12870.950547647986 12870.950547647986 12874.037370701633 12874.037370701633 13060.66100930577 13060.66100930577 13069.100258072685 13069.100258072685 13061.840333157073 13061.840333157073 13071.406767784747 13071.406767784747 13044.481472595562 13044.481472595562 13119.374705627804 13119.374705627804 13126.546410486906 13126.587836228508 13126.587836228508 13126.587836228508 13078.658417437166 13078.231387394178 13078.231387394178 13078.231387394178 13234.75440732552 13235.142546350691 13234.716795861808 13234.716795861808 13186.884924044798 13186.884924044798 13184.332292535713 13184.332292535713 13209.739748466744 13209.78435352624 13156.79036340804 13156.79036340804 13163.969521217965 13163.969521217965 13159.271416846079 13159.271416846079 13303.152742447517 13303.152742447517 13339.19118820761 13339.19118820761 13339.749181383519 13339.749181383519 13455.606646384333 13455.606646384333 13484.823576483634 13484.823576483634 13018.335078735 13018.335078735 13183.566040929729 13183.566040929729 13196.673074007032 13197.06619753884 13191.840735848808 13191.840735848808 13108.021979773388 13108.021979773388 13115.128745079097 13115.128745079097 13340.428087417418 13340.428087417418 13340.428087417418 13340.428087417418 13313.212843721167 13313.606373431154 13307.70537028162 13307.70537028162 13333.857289705114 13333.857289705114 13271.969970162261 13271.969970162261 13278.282193115192 13278.282193115192 13277.857315428906 13277.857315428906 13327.012893618234 13327.012893618234 13164.321487346859 13164.321487346859 13164.321487346859 13164.321487346859 13254.98897271011 13254.98897271011 13256.233259196302 13256.233259196302 13253.064685405996 13253.460856194002 13141.64162753903 13141.64162753903 13141.64162753903 13141.64162753903 13122.61433133234 13122.61433133234 13122.774537252233 13122.774537252233 13211.150164412888 13211.150164412888 13211.335234058162 13211.335234058162 13103.380666411584 13103.380666411584 13109.924544235773 13109.924544235773 13160.069224741943 13160.069224741943 13051.962721709288 13051.962721709288 12996.861014191936 12996.861014191936 13002.84063836309 13002.84063836309 13067.659069456762 13067.659069456762 13069.46370573619 13069.46370573619 12903.401213977999 12903.401213977999 12903.558535880282 12903.558535880282 12969.889462391986 12969.889462391986 13006.656014005546 13006.656014005546 12920.925224869412 12920.925224869412 12975.833923104903 12975.833923104903 12909.031833909501 12909.031833909501 12914.115610447352 12914.115610447352 12893.94416857085 12893.94416857085 12894.374897605545 12894.374897605545 12901.921157546869 12901.921157546869 12817.029149620525 12817.029149620525 12885.273532214984 12885.273532214984 12881.885998909045 12881.885998909045 12893.957421986472 12893.533116342558 12806.196390810192 12806.196390810192 12872.15002329534 12872.15002329534 12872.15002329534 12872.15002329534 12792.404413036145 12792.404413036145 12761.211776316542 12761.211776316542 12761.459956534056 12761.459956534056 12675.821945735906 12675.821945735906 12670.116837135585 12670.116837135585 12674.050242742276 12674.050242742276 12587.399899193726 12587.399899193726 12614.889993795252 12614.919130405342 12555.362475408223 12555.362475408223 12560.46555223527 12560.46555223527 12492.540289664425 12492.540289664425 12492.828351587252 12492.828351587252 12469.253528401592 12468.83413421907 12476.362317064484 12476.362317064484 12545.29501003818 12545.29501003818 12410.600630106506 12410.600630106506 12410.996315991539 12410.996315991539 12305.770435043878 12305.349685762241 12332.023200684558 12332.023200684558 12216.100587157734 12216.100587157734 12212.091940185986 12212.091940185986 12216.649904490547 12216.649904490547 12136.48555206801 12136.48555206801 12132.52631931573 12132.52631931573 12135.693662360905 12135.693662360905 12135.954304828643 12136.35013777481 11997.327285691592 11997.327285691592 11997.485819954112 11997.06901242503 11966.517148555242 11966.517148555242 11966.704261779383 11966.704261779383 11984.419255386925 11984.419255386925 11879.447134535438 11879.447134535438 11887.585186048324 11887.585186048324 11903.767666863574 11903.767666863574 11711.695019177294 11711.695019177294 11714.600642882464 11714.600642882464 11708.649575800315 11708.649575800315 11803.559387838155 11803.559387838155 11713.179016247752 11713.179016247752 11742.926835617543 11742.926835617543 11583.77149291197 11583.77149291197 11588.206773363265 11588.206773363265 11590.280564143197 11590.280564143197 11590.280564143197 11590.280564143197 11521.160859720498 11521.160859720498 11521.160859720498 11521.160859720498 11516.950097814766 11516.950097814766 11522.10632750029 11522.505119210067 11506.157568884584 11506.157568884584 11506.413699420955 11506.413699420955 11535.76624628329 11535.76624628329 11373.85800860904 11373.85800860904 11746.175670782763 11746.175670782763 11689.202348986673 11689.202348986673 11699.372319345455 11699.372319345455 11571.059943765835 11571.059943765835 11511.380002221957 11511.380002221957 11515.465320843772 11515.465320843772 11375.613692847031 11375.613692847031 11321.170375304255 11321.170375304255 11221.522722974018 11221.522722974018 11221.522722974018 11221.522722974018 11142.192812308835 11142.192812308835 11034.026534115077 11034.026534115077 11133.664386295586 11133.664386295586 11099.933813616488 11099.933813616488 11099.826344987965 11099.826344987965 11076.29363400351 11076.29363400351 11076.29363400351 11076.29363400351 11098.088434000194 11098.088434000194 11101.00542993992 11101.00542993992 10968.730231384528 10968.730231384528 11021.158146442183 11021.158146442183 11020.65607040807 11020.65607040807 10859.119557107546 10859.119557107546 10859.119557107546 10859.119557107546 10914.336759001386 10914.336759001386 10914.336759001386 10914.336759001386 10853.278838929531 10853.278838929531 10847.460972760195 10847.460972760195 10847.216919048355 10847.216919048355 10884.720513943694 10885.137798341777 10882.594063712731 10882.594063712731 10882.461128909315 10882.461128909315 10758.368535960995 10758.368535960995 10752.72173296913 10752.72173296913 10749.698176641466 10749.698176641466 10748.26072751618 10748.26072751618 10712.17908115182 10712.17908115182 10706.486891392318 10706.486891392318 10711.109943522297 10711.109943522297 10612.571674931367 10612.571674931367 10612.571674931367 10612.571674931367 10584.330567190142 10584.330567190142 10635.429856015327 10635.429856015327 10635.429856015327 10635.429856015327 10533.1194809515 10533.1194809515 10502.853453546168 10502.853453546168 10502.853453546168 10502.853453546168 10532.26398580413 10532.26398580413 10402.097096259004 10401.715958864137 10371.013965214137 10371.013965214137 10371.013965214137 10371.013965214137 10471.122586533987 10471.122586533987 10471.555217190362 10471.176767149376 10437.382526285026 10437.003092629395 10308.735335734555 10308.735335734555 10415.50607934578 10415.940508022628 10363.055544684792 10363.055544684792 10415.723594642861 10415.723594642861 10246.305903430108 10246.305903430108 10075.973214643944 10075.973214643944 10067.865844689562 10067.865844689562 10147.019409111666 10147.019409111666 9816.034059978942 9816.034059978942 9783.669125412793 9783.669125412793 9777.811968374566 9777.811968374566 9684.297129316556 9684.297129316556 9687.84045423265 9687.84045423265 9661.061409366755 9661.061409366755 9642.893111279185 9642.893111279185 9642.893111279185 9642.893111279185 9637.463163209612 9637.463163209612 9419.096241147556 9419.096241147556 9450.360663311569 9450.360663311569 9422.836338739344 9422.836338739344 9231.948259531498 9232.396667291881 9232.396667291881 9232.396667291881 9226.292730861922 9226.292730861922 9022.445800459109 9022.445800459109 8991.776403408221 8991.776403408221 8991.776403408221 8991.776403408221 8791.4561933732 8791.4561933732 8679.063787196303 8679.063787196303 8671.240139423862 8671.699064581673 8671.699064581673 8671.699064581673 8481.417373686232 8481.417373686232 8574.577462864667 8574.577462864667 8391.107846338818 8391.107846338818 8335.80679291986 8335.80679291986 8325.616066627676 8325.616066627676 8295.927046180888 8295.927046180888 8204.07390670432 8204.07390670432 8060.837963057356 8060.837963057356 8060.837963057356 8060.837963057356 8152.006228871244 8152.006228871244 8047.167548619548 8047.167548619548 7959.398902485595 7959.398902485595 7959.398902485595 7959.398902485595 7790.120680850986 7790.120680850986 7850.652754176984 7850.652754176984 7640.879806816898 7640.879806816898 7530.0783971129185 7530.0783971129185 7469.59708864318 7469.59708864318 7414.821013798422 7414.821013798422 7315.2396330461315 7315.2396330461315 7319.482009602107 7319.482009602107 7146.36025462535 7146.36025462535 7113.49489038655 7113.49489038655 7256.080867490077 7256.080867490077 7147.576698900591 7147.576698900591 7093.892913391536 7093.892913391536 6970.948046475935 6970.948046475935 7061.877197711354 7061.877197711354 6931.469893816815 6931.469893816815 6912.545712125325 6912.545712125325 6869.626206877796 6869.626206877796 6976.292616187101 6976.292616187101 6929.589710477493 6929.589710477493 6763.107438317257 6763.107438317257 6824.818288179303 6824.818288179303 6820.010768971622 6820.010768971622 6760.743499546974 6760.743499546974 6581.256938373466 6581.256938373466 6663.029491154905 6663.029491154905 6650.480350237033 6650.919752602308 6616.734458091007 6616.734458091007 6610.077878176289 6610.077878176289 6600.794093642572 6600.794093642572 6572.863877759493 6572.863877759493 6576.09098679958 6576.09098679958 6557.292242652874 6557.292242652874 6563.422498124655 6563.422498124655 6563.58562237305 6563.58562237305 6542.618096416415 6542.618096416415 6548.781124928685 6548.781124928685 6550.694941929613 6550.694941929613 6623.163510656285 6623.163510656285 6610.771866179219 6610.771866179219 6627.694370342273 6627.694370342273 6661.314034533027 6661.314034533027 6711.158386514871 6711.158386514871 6711.158386514871 6711.158386514871 6737.240500053086 6737.240500053086 6766.5649253435 6766.5649253435 6875.139901606851 6875.139901606851 6920.210160585202 6920.210160585202 6959.508810892396 6959.508810892396 6959.508810892396 6959.508810892396 7012.758484045743 7012.758484045743 7077.418754194372 7077.418754194372 7078.1852821813645 7078.1852821813645 7078.1852821813645 7078.1852821813645 7117.739856630521 7117.739856630521 7120.329876877585 7120.329876877585 7175.894415797006 7175.894415797006 7234.151612701766 7234.151612701766 7234.069133082862 7234.069133082862 7319.6430392623815 7319.6430392623815 7315.004731524254 7315.004731524254 7374.6467636686775 7374.6467636686775 7332.1871680056465 7332.1871680056465 7330.792362812267 7330.792362812267 7488.919058626997 7488.919058626997 7495.806071842218 7495.806071842218 7498.82241125602 7498.82241125602 7497.525917853762 7497.525917853762 7639.677538279276 7639.677538279276 7642.610199837924 7642.610199837924 7666.531607506024 7666.8220708887375 7741.072966111782 7741.072966111782 7829.171490152851 7829.171490152851 7851.202752869567 7851.202752869567 7878.57814301258 7878.57814301258 7870.151050364634 7870.151050364634 8003.255268257341 8003.255268257341 8114.182535673092 8114.182535673092 8115.714016646964 8115.714016646964 8148.553900335118 8148.553900335118 8061.159773189518 8061.159773189518 8063.587470157987 8063.587470157987 7968.838351144203 7968.838351144203 8002.83978764205 8002.83978764205 7995.425733922282 7995.425733922282 7997.874106424921 7997.874106424921 8030.945661765009 8030.945661765009 7996.762636634069 7996.762636634069 8019.729851365873 8019.949168583717 8019.949168583717 8019.949168583717 7968.096510459697 7968.096510459697 7968.096510459697 7968.096510459697 8033.069663722717 8033.069663722717 8033.069663722717 8033.069663722717 8021.484996903975 8021.484996903975 8050.200094131546 8050.200094131546 8045.764116740076 8045.764116740076 8047.764920909545 8047.764920909545 8082.531080464007 8082.531080464007 8082.531080464007 8082.782290495988 8125.008157260862 8125.008157260862 8173.824291942882 8173.824291942882 8171.940011744798 8171.940011744798 8201.40829370176 8201.40829370176 8167.277528174382 8167.277528174382 8223.766547162086 8223.766547162086 8348.65818892806 8348.65818892806 8354.112081284682 8354.112081284682 8268.791501113623 8268.791501113623 8381.389662023039 8381.389662023039 8376.204245095481 8376.204245095481 8395.243110767482 8395.243110767482 8364.04544596825 8364.04544596825 8364.04544596825 8364.04544596825 8395.00821255637 8395.00821255637 8455.798378758935 8455.798378758935 8457.873504742325 8457.873504742325 8374.0322558623 8374.0322558623 8405.315355310722 8405.315355310722 8416.620633537483 8416.620633537483 8307.475830038067 8307.475830038067 8312.27226588628 8312.27226588628 8341.817827468223 8341.817827468223 8423.330312623122 8423.330312623122 8422.785854784363 8422.785854784363 8514.76577612222 8514.76577612222 8507.694726279002 8507.694726279002 8609.647702174321 8609.880990273134 8584.466591854538 8584.466591854538 8622.480540231254 8622.480540231254 8740.566508464362 8740.566508464362 8757.65586342728 8757.65586342728 8826.554493244928 8826.083175578067 8826.083175578067 8826.083175578067 9130.133953015147 9130.133953015147 9132.759799510526 9132.759799510526 9041.558321931507 9041.558321931507 9044.936754277993 9045.199917942973 9196.573286948907 9196.573286948907 9056.410363199466 9056.410363199466 9060.363053800143 9060.363053800143 9130.111609394487 9130.111609394487 9130.111609394487 9130.111609394487 9022.944124101992 9022.944124101992 9022.944124101992 9022.944124101992 9179.92394061931 9179.92394061931 9173.340067826985 9173.340067826985 9179.71702541351 9179.71702541351 9094.862628001712 9094.862628001712 9251.28914740475 9251.28914740475 9298.709456454457 9298.709456454457 9191.14959561038 9191.14959561038 9229.034221773514 9229.034221773514 9470.811158501683 9470.811158501683 9490.135837922566 9490.135837922566 9436.082061251198 9436.082061251198 9550.753513030617 9550.753513030617 9549.403692843282 9549.403692843282 9551.22108540171 9551.22108540171 9597.039485637688 9597.039485637688 9643.774376364381 9644.060152353997 9637.0467237404 9637.0467237404 9697.439283989701 9697.439283989701 9658.114734368308 9658.114734368308 9693.628044579938 9693.915766545988 9707.841721458426 9707.841721458426 9709.268641641118 9709.268641641118 9711.41902893473 9711.597088018016 9860.0186725088 9860.309877934307 9830.445802030887 9830.445802030887 9836.97657932671 9836.97657932671;9864.858719492924;"[[37450,37450,37450,37450,37522,37522,37523,37523,37523,37530,37530,37531,37531,37711,37711,37711,37711,37721,37721,37721,37721,37862,37862,37862,37862,37867,37867,37875,37875,37875,37875,38370,38370,38370,38370,38380,38380,38380,38380,38571,38571,38571,38571,38692,38692,38692,38692,38710,38710,38710,38710,38897,38897,38907,38908,38908,38908,38970,38970,38976,38976,38976,38976,39233,39233,39233,39233,39237,39237,39360,39360,39360,39360,39431,39431,39431,39431,39506,39506,39506,39506,39517,39517,39517,39517,39530,39530,39530,39530,39601,39601,39601,39601,39609,39609,39615,39615,39615,39615,39615,39615,39742,39742,39751,39751,39751,39751,39827,39827,39827,39827,39832,39832,40131,40131,40131,40131,40135,40135,40135,40135,40452,40452,40452,40452,40462,40462,40462,40462,40584,40584,40584,40584,40596,40596,40596,40596,40835,40835,40835,40835,40854,40854,40854,40854,40932,40932,40932,40932,40939,40939,40939,40939,41072,41072,41077,41077,41077,41077,41203,41203,41203,41203,41211,41211,41339,41339,41339,41339,41345,41345,41345,41345,41527,41527,41527,41527,41543,41543,41543,41543,41732,41732,41732,41732,41739,41739,41739,41739,41739,41739,42032,42033,42033,42033,42047,42047,42047,42047,42232,42232,42232,42232,42349,42349,42366,42366,42366,42366,42611,42611,42611,42611,42619,42619,42619,42619,42801,42801,42801,42801,42807,42807,42807,42807,42882,42882,42882,42882,42889,42889,42889,42889,43079,43079,43079,43079,43084,43084,43085,43085,43146,43146,43146,43146,43233,43233,43233,43233,43469,43469,43476,43476,43476,43476,43476,43476,43767,43767,43787,43787,43787,43787,43797,43797,43797,43797,43802,43802,43802,43802,43996,43996,43996,43996,44010,44010,44119,44119,44119,44119,44126,44126,44126,44126,44482,44482,44482,44482,44495,44495,44495,44495,44732,44732,44751,44751,44751,44751,44878,44878,44878,44878,44898,44898,44898,44898,45193,45193,45200,45200,45200,45201,45328,45328,45328,45328,45336,45336,45336,45336,45465,45465,45465,45465,45471,45471,45471,45471,45605,45605,45605,45605,45621,45621,45621,45621,45684,45684,45698,45698,45698,45698,45698,45698,45877,45877,45887,45887,45887,45887,45949,45949,45949,45949,45954,45954,45954,45954,46258,46258,46258,46258,46258,46258,46264,46264,46264,46264,46334,46334,46334,46334,46351,46351,46351,46351,46414,46414,46414,46414,46426,46426,46426,46426,46548,46549,46549,46549,46560,46560,46561,46561,46687,46687,46693,46693,46693,46693,46987,46987,46987,46987,46998,46998,46998,46998,47138,47138,47138,47138,47209,47209,47209,47209,48313,48313,48313,48313,48313,48313,48326,48326,48537,48537,48537,48537,48548,48548,48548,48548,48699,48699,48713,48713,48713,48713,48860,48860,48860,48860,48873,48873,48873,48873,49265,49265,49265,49265,49336,49336,49337,49337,49354,49354,49684,49684,49684,49684,49752,49752,49752,49752,49777,49777,49777,49777,50045,50045,50054,50054,50054,50054,50312,50312,50452,50452,50452,50452,50466,50466,50466,50466,50872,50872,50872,50872,50889,50889,50889,50889,51090,51090,51090,51090,51247,51247,51247,51247,51521,51521,51521,51521,51528,51528,51728,51728,51728,51728,51736,51736,51736,51737,51943,51943,52015,52015,52015,52015,52213,52213,52296,52296,52296,52296,52562,52562,52576,52576,52576,52576,52794,52794,52794,52794,52936,52936,52937,52937,53326,53326,53326,53326,53402,53403,53403,53403,53410,53410,53737,53737,53737,53737,54002,54003,54003,54003,54279,54279,54298,54298,54298,54298,54564,54564,54574,54574,54574,54574,54574,54574,55088,55088,55088,55089,55170,55170,55170,55170,55186,55186,55451,55451,55451,55451,55592,55592,56057,56057,56057,56057,56076,56076,56076,56076,56294,56294,56303,56303,56691,56691,56691,56691,56700,56700,56700,56700,57097,57097,57097,57097,57113,57113,57113,57113,57388,57388,57388,57388,57416,57416,57814,57814,57814,57814,57953,57953,57953,57953,58343,58343,58489,58489,58489,58489,58832,58832,58975,58975,59243,59243,59243,59243,59449,59449,59717,59717,59717,59717,59801,59801,59801,59801,59870,59870,59870,59870,60016,60016,60016,60016,60345,60345,60353,60353,60353,60353,60761,60761,60761,60761,60774,60774,60774,60774,60922,60922,60943,60943,60943,60943,61323,61323,61343,61343,61343,61343,61859,61859,61859,61859,61874,61874,61874,61874,62165,62165,62178,62178,62178,62178,62580,62580,62580,62580,62657,62657,62855,62855,62855,62855,63119,63119,63464,63464,63464,63464,63530,63530,63876,63877,63950,63950,63950,63950,64098,64098,64098,64099,64181,64182,64520,64520,64520,64520,64660,64660,64660,64660,65055,65055,65539,65539,65558,65558,65558,65558,66397,66397,66485,66485,66498,66498,67044,67044,67044,67044,67055,67055,67271,67271,67271,67271,67289,67289,67896,67896,67896,67896,67971,67971,68524,68524,68524,68524,68606,68606,69194,69194,69526,69526,69526,69526,70122,70122,70463,70463,70750,70750,70750,70750,71395,71395,71464,71464,72051,72051,72250,72250,72250,72250,72721,72721,73031,73031,73403,73403,73403,73403,73477,73477,73847,73847,73933,73933,73933,73933,74524,74524,74718,74718,75415,75415,75851,75851,76094,76094,76478,76478,76837,76837,76837,76837,77605,77605,77790,77790,77790,77790,78326,78326,78466,78466,79126,79126,79377,79377,80189,80189,80189,80189,80442,80442,80917,80917,81277,81277,81821,81821,82016,82016,82016,82016,82712,82712,82855,82855,83445,83445,83580,83580,84222,84222,84359,84359,84359,84359,85015,85015,85146,85146,86062,86062,86062,86062,86194,86194,86729,86729,87095,87095,87164,87164,87164,87164,87788,87788,88085,88085,88643,88643,88735,88735,88735,88735,89098,89098,89471,89471,89471,89471,89951,89951,90154,90154,90154,90154,90458,90458,90991,90991,91010,91010,91010,91010,91373,91373,91392,91392,91819,91819,91819,91819,91828,91828,92367,92367,92367,92367,92386,92386,92802,92802,92802,92802,92880,92880,93132,93132,93132,93132,93144,93144,93688,93688,93688,93688,93825,93825,94257,94257,94257,94257,94396,94396,94521,94521,94521,94521,94774,94774,95393,95393,95403,95403,95403,95403,95535,95535,95535,95535,95613,95613,95613,95613,96212,96212,96222,96222,96222,96222,96588,96588,96721,96722,96722,96722,96798,96798,96798,96798,97101,97101,97101,97101,97109,97109,97239,97239,97239,97239,97248,97248,97268,97268,97268,97268,97461,97461,97471,97471,97471,97471,97604,97604,97851,97851,97851,97851,98411,98411,98418,98418,98418,98418,98715,98715,98715,98715,98792,98792,98915,98915,98915,98915,98930,98930,99185,99185,99185,99185,99197,99197,99197,99197,99266,99266,99266,99266,99286,99286,99286,99286,99638,99638,99638,99638,99660,99660,99660,99660,99962,99962,99978,99978,99978,99978,100471,100471,100471,100471,100699,100699,100699,100699,101856,101856,101866,101866,101866,101866,101886,101887,102219,102219,102219,102219,102234,102234,102319,102319,102319,102319,102331,102331,102331,102331,102736,102736,102736,102736,102750,102750,102751,102751,103205,103205,103407,103407,103407,103407,103546,103546,104340,104340,104408,104408,104408,104408,104693,104693,104703,104703,104703,104703,104971,104971,104980,104981,104981,104981,105185,105185,105328,105328,105328,105329,105400,105400,105400,105400,105422,105422,105813,105814,105814,105814,105831,105831],[39169,39169,39169,39169,39169,39169,39169,39169,39169,39417,39417,39428,39428,39428,39428,39635,39636,39636,39636,39702,39702,39781,39781,39781,39781,39911,39912,39912,39912,40101,40101,40101,40101,40107,40107,40107,40107,40426,40427,40451,40451,40451,40451,40752,40752,40752,40752,40825,40825,40825,40825,41087,41088,41088,41088,41168,41168,41168,41168,41481,41481,41481,41481,41612,41612,41612,41612,41941,41942,42027,42027,42027,42027,42277,42277,42284,42284,42284,42284,42418,42418,42436,42436,42436,42436,42717,42717,42732,42732,43241,43241,43241,43241,43254,43254,43254,43254,43593,43593,44030,44030,44030,44030,44052,44052,44796,44796,44796,44796,44935,44935,45001,45001,45001,45001,45459,45459,45527,45527,45667,45667,45667,45667,45874,45874,46252,46252,46252,46252,46394,46394,46729,46729,46729,46729,46938,46938,47363,47363,47363,47363,47585,47585,48198,48198,48212,48212,48212,48212,49140,49140,49510,49510,49510,49511,49638,49638,50248,50248,50382,50382,50382,50382,50867,50867,50999,50999,50999,50999,51323,51323,51593,51593,52019,52019,52019,52019,52272,52272,52658,52658,52658,52658,52792,52792,53172,53172,53184,53184,54165,54165,54165,54165,54254,54254,54739,54739,55236,55236,55602,55602,55909,55909,55909,55909,56102,56102,56424,56424,57255,57255,57255,57255,57921,57921,58065,58065,58379,58379,59334,59334,59334,59334,59713,59713,60129,60129,60277,60277,60982,60982,61122,61122,61318,61318,61684,61684,61684,61684,62056,62056,62367,62367,62838,62838,62838,62838,63483,63483,64148,64148,64398,64398,64398,64398,64969,64969,65332,65332,65460,65460,66112,66112,66112,66112,66585,66585,67243,67243,67500,67500,67916,67916,68006,68006,68006,68006,68655,68655,69029,69029,69395,69395,69395,69395,69413,69413,70425,70425,70560,70560,70906,70906,71115,71115,71115,71115,71358,71358,71423,71423,71910,71910,72044,72044,72044,72044,72591,72591,72839,72839,72839,72839,73265,73265,73696,73696,73696,73696,73886,73886,74208,74208,74208,74208,74682,74682,74761,74761,75008,75008,75016,75016,75016,75017,75271,75271,75284,75284,75284,75284,75588,75588,75614,75614,75614,75614,76217,76217,76226,76226,76226,76226,76747,76747,76747,76747,76956,76956,76956,76956,77134,77134,77668,77668,77668,77668,77676,77676,78206,78206,78227,78227,78227,78227,78244,78244,78244,78244,78437,78437,78455,78455,78455,78455,78465,78465,78465,78465,78875,78876,78876,78876,78889,78889,78889,78889,78905,78905,79094,79094,79111,79111,79111,79111,79464,79464,79711,79711,79711,79711,80075,80075,80150,80150,80150,80150,80568,80568,80578,80579,80579,80579,80592,80592,80592,80592,81176,81176,81176,81176,81252,81253,81253,81253,81319,81319,81319,81319,81335,81335,81335,81335,81460,81460,81465,81465,81465,81465,81768,81768,81768,81768,81778,81779,81845,81845,81845,81845,81858,81858,81858,81858,82107,82107,82107,82107,82117,82117,82117,82117,82244,82244,82244,82244,82253,82253,82253,82253,82432,82432,82432,82432,82443,82443,82443,82443,82628,82628,82633,82633,82633,82633,82773,82773,82773,82773,82780,82780,83027,83027,83027,83027,83042,83042,83042,83042,83216,83216,83216,83216,83236,83236,83236,83236,83477,83477,83477,83477,83477,83477,83487,83487,83487,83487,83555,83555,83555,83555,83565,83565,83565,83565,83635,83635,83635,83635,83644,83644,83887,83887,83887,83887,83908,83908,83908,83908,84090,84090,84097,84097,84098,84098,84098,84098,84165,84165,84165,84165,84175,84175,84175,84175,84255,84255,84255,84255,84263,84263,84263,84264,84455,84455,84455,84455,84463,84463,84463,84463,84524,84524,84524,84524,84544,84544,84732,84732,84732,84732,84739,84739,84739,84739,84976,84976,84976,84976,85059,85059,85059,85059,85070,85070,85070,85070,85070,85070,85309,85309,85309,85309,85315,85315,85315,85316,85561,85561,85561,85561,85663,85663,85663,85663,86585,86585,86585,86585,86610,86610,86686,86686,86686,86686,86696,86696,86696,86696,86705,86705,86728,86728,86728,86728,86738,86738,86738,86738,86979,86979,86979,86979,86979,86979,86989,86989,86989,86989,87182,87182,87189,87189,87189,87189,87322,87322,87322,87322,87326,87326,87326,87326,87470,87470,87470,87470,87478,87478,87484,87484,87484,87484,87964,87965,87978,87978,87978,87978,88170,88170,88170,88170,88177,88177,88177,88177,88366,88366,88366,88366,88377,88377,88523,88523,88523,88523,88528,88528,88831,88831,88831,88831,88838,88838,89080,89080,89080,89080,89209,89209,89214,89214,89214,89214,89214,89214,89577,89577,89578,89578,89588,89588,89588,89588,89834,89835,89835,89835,89956,89956,89956,89956,89980,89980,89980,89980,90161,90161,90168,90168,90168,90168,90168,90168,90407,90407,90415,90415,90415,90415,90553,90553,90553,90553,90558,90558,90558,90558,90631,90631,90631,90631,90641,90642,90642,90642,90706,90706,90706,90706,90894,90894,90894,90894,90897,90897,90897,90897,91085,91086,91086,91086,91157,91157,91406,91406,91406,91406,91417,91417,91417,91417,91656,91656,91656,91656,91671,91671,91671,91671,91917,91917,91917,91917,91923,91923,91923,91923,91923,91923,92165,92165,92165,92165,92173,92173,92173,92173,92254,92254,92254,92254,92263,92263,92263,92263,92276,92276,92583,92583,92583,92583,92601,92601,92601,92601,92893,92893,92893,92893,92900,92900,92900,92900,93275,93275,93281,93281,93281,93281,93465,93465,93465,93465,93484,93484,93484,93484,93780,93780,93780,93781,93793,93793,93793,93793,93981,93981,93981,93981,94115,94115,94115,94115,94130,94130,94130,94130,94427,94427,94427,94427,94434,94434,94617,94617,94617,94617,94632,94632,94632,94632,94764,94764,94764,94764,94769,94769,94769,94769,95074,95074,95074,95074,95141,95141,95141,95141,95215,95215,95215,95215,95221,95221,95221,95221,95362,95362,95362,95362,95370,95370,95555,95555,95555,95555,95567,95567,95567,95567,95752,95752,95767,95767,95767,95767,96247,96247,96247,96247,96257,96257,96257,96257,96440,96440,96450,96450,96450,96451,96451,96451,96761,96761,96761,96761,96776,96776,96776,96776,97081,97081,97089,97089,97089,97089,97219,97219,97219,97219,97228,97228,97228,97228,97354,97354,97354,97354,97368,97368,97495,97495,97495,97495,97501,97501,97501,97501,97683,97683,97683,97683,97693,97693,97693,97693,97881,97881,97881,97881,97884,97884,97884,97884,98028,98028,98028,98029,98038,98038,98225,98225,98225,98225,98225,98225,98351,98351,98590,98590,98590,98590,98606,98606,98606,98606,98788,98788,98788,98788,98792,98792,98792,98792,98792,98792,98921,98921,98921,98921,98930,98930,98930,98930,99065,99065,99065,99065,99070,99070,99070,99070,99197,99197,99197,99197,99335,99335,99707,99707,99707,99707,99837,99838,99838,99838,100024,100024,100024,100024,100099,100099,100284,100284,100284,100284,100359,100359,100359,100359,100366,100366,100366,100366,100675,100675,100684,100684,100684,100684,100930,100930,100930,100930,100938,100938,100938,100938,101182,101182,101182,101182,101195,101195,101195,101195,101370,101370,101370,101370,101384,101384,101384,101384,101514,101514,101514,101514,101533,101533,101716,101716,101716,101716,101726,101726,101726,101726,101972,101972,101972,101972,101982,101982,101982,101982,102182,102182,102182,102182,102190,102190,102190,102191,102389,102389,102389,102389,102398,102398],[37555,37556,37556,37556,37912,37912,37912,38278,38278,38707,38707,39581,39581,39593,39593,40421,40421,40421,40421,40504,40504,41044,41044,41294,41294,41965,41965,41965,41965,42440,42440,43032,43032,43478,43478,44150,44150,44150,44150,44410,44410,45482,45482,45507,45507,46633,46633,46776,46776,47017,47017,47502,47502,47502,47502,47751,47751,48166,48166,48423,48423,48788,48789,48789,48789,48988,48988,49456,49456,49878,49878,49878,49878,50349,50349,50590,50590,50776,50776,50776,50776,51141,51141,51892,51892,52325,52325,52509,52509,52509,52509,52637,52637,53390,53390,53390,53390,53524,53524,53884,53884,53885,53885,53963,53963,54257,54257,54257,54257,54444,54444,54751,54751,54817,54817,54817,54817,54946,54946,55081,55081,55371,55371,55371,55371,55495,55495,55855,55855,55990,55990,55990,55990,55990,55990,56337,56337,56337,56337,56530,56530,56530,56530,56883,56883,56883,56883,57011,57011,57011,57011,57364,57364,57364,57365,57504,57504,57563,57563,57749,57749,57749,57749,57934,57934,58241,58241,58241,58241,58251,58251,58251,58251,58556,58556,58565,58565,58565,58566,58566,58566,58920,58920,58930,58930,58930,58930,59344,59345,59345,59345,59352,59352,59352,59352,59480,59480,59489,59489,59489,59489,59740,59740,59746,59746,59746,59746,59814,59814,59827,59827,59827,59827,59893,59893,59893,59893,59909,59909,59909,59909,60199,60199,60199,60199,60208,60208,60208,60208,60441,60441,60441,60441,60482,60482,60482,60482,60722,60722,60722,60722,60728,60728,60908,60909,60909,60909,60915,60915,60915,60915,61046,61046,61046,61046,61057,61057,61057,61057,61127,61127,61127,61127,61140,61140,61140,61140,61140,61140,61319,61319,61327,61327,61327,61327,61327,61327,61627,61627,61632,61632,61632,61632,61764,61764,61764,61764,61771,61771,62010,62010,62010,62010,62016,62016,62313,62313,62313,62313,62449,62449,62449,62449,62463,62463,62463,62463,62757,62757,62765,62765,62765,62765,62891,62891,62891,62891,62891,62891,63017,63017,63199,63199,63199,63199,63215,63215,63215,63215,63333,63333,63351,63351,63351,63351,63485,63485,63485,63485,63502,63502,63502,63502,63740,63740,63750,63750,63750,63750,63824,63824,63824,63824,63833,63833,63833,63833,64295,64295,64295,64295,64358,64358,64358,64358,64378,64378,64378,64378,64667,64667,64675,64675,64675,64675,64748,64748,64748,64748,64755,64755,64887,64888,64888,64888,64896,64896,64896,64896,64958,64958,64958,64958,64978,64978,64978,64978,65450,65451,65451,65451,65466,65466,65466,65466,65650,65650,65650,65650,65665,65665,65789,65789,65789,65789,65797,65797,65797,65797,66152,66152,66161,66161,66161,66161,66405,66405,66415,66415,66415,66415,66653,66653,66653,66653,66659,66659,66659,66659,66659,66659,66842,66842,66842,66842,66854,66854,66854,66854,66875,66875,66948,66948,66948,66948,66954,66954,66954,66954,67153,67153,67160,67160,67160,67160,67169,67169,67169,67169,67631,67631,67631,67631,67639,67639,67639,67639,67887,67887,67887,67887,67959,67959,67959,67959,67966,67966,67966,67966,69110,69110,69110,69110,69126,69126,69126,69126,69190,69190,69190,69190,69203,69203,69339,69339,69339,69339,69347,69347,69347,69347,69475,69475,69475,69475,69541,69541,69541,69541,69669,69669,69669,69669,69677,69677,69677,69677,69684,69684,69684,69684,69868,69868,69868,69869,69881,69881,69950,69950,69950,69950,69962,69962,69962,69962,70253,70253,70261,70261,70261,70261,70261,70261,70505,70505,70514,70514,70514,70514,70514,70514,70697,70697,70697,70697,70707,70707,70707,70707,70718,70718,70718,70718,70727,70727,70727,70727,70738,70738,70738,70738,71044,71044,71053,71053,71053,71053,71133,71133,71140,71140,71268,71268,71268,71268,71268,71268,71275,71275,71394,71394,71394,71394,71814,71814,71814,71814,71819,71819,71819,71819,71819,71819,72163,72163,72163,72163,72182,72182,72182,72182,72421,72421,72421,72421,72427,72427,72427,72427,72605,72605,72605,72605,72617,72617,72627,72627,72627,72627,72698,72698,72698,72698,72705,72705,72705,72705,72715,72715,72715,72715,72723,72723,72723,72723,72723,72723,72727,72727,72727,72727,72788,72788,72788,72788,72812,72812,72874,72874,72874,72874,72879,72879,72879,72879,73125,73125,73125,73125,73136,73136,73727,73727,73727,73727,73734,73734,73734,73734,73969,73969,73969,73969,74037,74037,74037,74037,74059,74059,74059,74059,74123,74123,74123,74123,74128,74128,74128,74128,74128,74128,74201,74201,74208,74208,74208,74208,74220,74220,74220,74220,74278,74278,74278,74278,74285,74285,74285,74285,74417,74417,74425,74425,74425,74425,74431,74431,74431,74431,74786,74786,74786,74786,74802,74802,74802,74802,75152,75152,75152,75152,75167,75167,75167,75167,75167,75167,75457,75457,75463,75463,75463,75463,75477,75477,75477,75477,75491,75491,75500,75500,75501,75501,75501,75501,75563,75563,75563,75563,75585,75585,75585,75585,75600,75600,75600,75600,75605,75605,75605,75605,75726,75726,75726,75726,75738,75738,75738,75738,75801,75801,75801,75801,75808,75808,76048,76048,76048,76048,76062,76062,76062,76062,76420,76420,76420,76420,76438,76438,76438,76438,76558,76558,76572,76572,76572,76572,76572,76572,76637,76637,76637,76637,76647,76647,76647,76647,76654,76654,76654,76654,76781,76781,76781,76781,76786,76786,76786,76786,76857,76857,76875,76875,76875,76875,76886,76886,77191,77191,77191,77191,77205,77205,77205,77205,77673,77673,77673,77673,77680,77680,77680,77680,77680,77680,77917,77917,77917,77917,78043,78043,78053,78053,78053,78053,78053,78053,78405,78405,78405,78405,78411,78411,78411,78411,78487,78487,78493,78493,78493,78493,78505,78505,78505,78505,78512,78512,78519,78519,78519,78519,78519,78519,78530,78530,78530,78530,78542,78542,78542,78542,78550,78550,78550,78550,78669,78669,78669,78669,78686,78686,78686,78686,78689,78689,78689,78689,78699,78699,78699,78699,78944,78944,78947,78947,78947,78947,79019,79019,79019,79019,79026,79026,79034,79034,79034,79034,79034,79034,79043,79043,79043,79043,79050,79050,79050,79050,79068,79068,79068,79068,79091,79091,79092,79092,79097,79097,79339,79339,79339,79339,79574,79574,79574,79574,79851,79851,79858,79858,79858,79858,80096,80096,80112,80112,80112,80112,80355,80355,80355,80355,80364,80364,80364,80364,80492,80492,80492,80492,80503,80503,80503,80503,80515,80515,80515,80515,80521,80521,80521,80521,80525,80525,80525,80525,80781,80781,80787,80787,80791,80791,80791,80791,80972,80972,80972,80972,80983,80983,80983,80983,81111,81111,81111,81111,81117,81117,81117,81117,81117,81117,81301,81301,81301,81301,81312,81312,81546,81546,81546,81546,81546,81546,81553,81553,81621,81621,81621,81621,81636,81636,81636,81636,81698,81698,81710,81710,81710,81710,81710,81710,81771,81772,81772,81772,81783,81783,81783,81783,81980,81980,81984,81984,81984,81984,82286,82286,82286,82286,82294,82294,82294,82294,82532,82532,82532,82532,82532,82532,82546,82546,82546,82546,82727,82727,82727,82727,82742,82742,82977,82977,82977,82977,82986,82986,82986,82986,83109,83109,83109,83109,83118,83118,83118,83118,83185,83185,83185,83185,83200,83200,83200,83200,83373,83373,83373,83373,83387,83387,83387,83387,83396,83396,83396,83396,83460,83460,83460,83460]]"
S9;0;true;Unexpected "!" at position 0 in state STOP;1;62fcebb06528b4f9dd9564b7ab472e5a;262;353;171;91;3;333;333;333;2149;2173;2125;NaN 2173 2125;13733.333333333334 13733.333333333334 13733.333333333334 13733.333333333334 13757.333333333334 13757.333333333334 13757.333333333334 14411.333333333334 14411.666666666666 14411.666666666666 14411.666666666666 14748.333333333334 14748.666666666666 14748.666666666666 15160.333333333334 15160.666666666666 15160.666666666666 15160.666666666666 15231.666666666666 15231.666666666666 15231.666666666666 15946 15946 15946 15946.333333333334 15954.333333333334 15954.333333333334 15954.333333333334 16783.333333333332 16783.333333333332 16783.333333333332 16792.333333333332 16819.333333333332 16819.333333333332 16819.333333333332 17143 17143 17143 17159.333333333332 17373.333333333332 17373.333333333332 17373.333333333332 17709.333333333332 17709.333333333332 17709.333333333332 17709.333333333332 17813 17813 17813 18473.666666666668 18473.666666666668 18473.666666666668 18473.666666666668 18504 18504 18504 18846.333333333332 18846.333333333332 18846.666666666668 18846.666666666668 18846.666666666668 18846.666666666668 18846.666666666668 19123 19123 19123 19136.666666666668 19148.333333333332 19148.333333333332 19148.333333333332 19389.333333333332 19389.666666666668 19389.666666666668 19389.666666666668 19716.666666666668 19716.666666666668 19716.666666666668 20077.666666666668 20077.666666666668 20077.666666666668 20078 20167 20167 20167 20261 20261.333333333332 20261.333333333332 20273.666666666668 20568 20568 20568 20767.333333333332 20767.333333333332 20767.333333333332 20776 20782.666666666668 20782.666666666668 20782.666666666668 20821.666666666668 20821.666666666668 20821.666666666668 20838 20963.333333333332 20963.333333333332 20963.333333333332 21089.333333333332 21089.333333333332 21089.333333333332 21089.333333333332 21091.333333333332 21091.333333333332 21091.333333333332 21311 21311 21311.333333333332 21311.333333333332 21319.666666666668 21319.666666666668 21319.666666666668 21501.333333333332 21501.333333333332 21501.666666666668 21501.666666666668 21507.666666666668 21507.666666666668 21507.666666666668 21794.333333333332 21794.333333333332 21794.333333333332 21807.333333333332 21813.333333333332 21813.333333333332 21813.333333333332 21881.333333333332 21881.333333333332 21881.333333333332 21881.333333333332 21881.333333333332 21881.333333333332 21881.333333333332 21953.333333333332 21953.333333333332 21953.666666666668 21954.666666666668 21958.333333333332 21958.333333333332 21958.333333333332 22061.666666666668 22061.666666666668 22061.666666666668 22065 22070.333333333332 22070.333333333332 22070.333333333332 22133 22133 22133 22135.333333333332 22161.333333333332 22161.333333333332 22161.333333333332 22280.333333333332 22280.333333333332 22280.333333333332 22285.333333333332 22309 22309 22309 22356.666666666668 22356.666666666668 22356.666666666668 22357.333333333332 22421.333333333332 22421.333333333332 22421.333333333332 22444 22444 22444 22444.333333333332 22525.666666666668 22525.666666666668 22525.666666666668 22569.333333333332 22569.333333333332 22569.333333333332 22569.666666666668 22570.666666666668 22570.666666666668 22570.666666666668 22736.666666666668 22736.666666666668 22736.666666666668 22736.666666666668 22736.666666666668 22736.666666666668 22736.666666666668 22862.666666666668 22862.666666666668 22862.666666666668 22863 22865.333333333332 22865.333333333332 22865.333333333332 22954.333333333332 22954.333333333332 22954.333333333332 22956.333333333332 23058 23058.666666666668 23058.666666666668 23102.666666666668 23102.666666666668 23102.666666666668 23102.666666666668 23166.666666666668 23166.666666666668 23166.666666666668 23196.333333333332 23196.333333333332 23196.333333333332 23196.333333333332 23196.333333333332 23196.333333333332 23196.333333333332 23203.666666666668 23203.666666666668 23203.666666666668 23204.666666666668 23246.666666666668 23246.666666666668 23246.666666666668 23253.666666666668 23253.666666666668 23253.666666666668 23254.666666666668 23317.666666666668 23317.666666666668 23317.666666666668 23417.666666666668 23418.666666666668 23418.666666666668 23418.666666666668 23418.666666666668 23418.666666666668 23418.666666666668 23489 23489 23489 23489 23489 23489.666666666668 23489.666666666668 23573 23573.333333333332 23573.333333333332 23573.333333333332 23573.333333333332 23573.333333333332 23573.333333333332 23576.666666666668 23576.666666666668 23576.666666666668 23576.666666666668 23679 23679 23680 23684.333333333332 23684.333333333332 23684.333333333332 23685 23687 23687 23687 23688.666666666668 23688.666666666668 23688.666666666668 23688.666666666668 23792.333333333332 23792.333333333332 23792.333333333332 23795 23795 23795 23795 23817 23817 23817.666666666668 23822.333333333332 23822.333333333332 23822.333333333332 23823 23844.666666666668 23844.666666666668 23844.666666666668 23851.666666666668 23851.666666666668 23851.666666666668 23851.666666666668 23913.666666666668 23913.666666666668 23914 23917 23917 23917 23917 23917 23917 23917.333333333332 23983.333333333332 23983.333333333332 23983.333333333332 23984 23984 23984.333333333332 23984.333333333332 24121.333333333332 24121.333333333332 24121.333333333332 24121.333333333332 2147.5 2147.5 2147.5 2147.5 2147.5 2147.5 2147.5 2147.5 2147.5 2148 2148 2148 2148 2148;37822 37822 37822 37822 37894 37894 37894 39856 39857 39857 39857 40867 40867 40867 42039 42039 42039 42039 42252 42252 42252 44346 44346 44346 44346 44370 44370 44370 46826 46826 46826 46826 46907 46907 46907 47818 47818 47818 47818 48460 48460 48460 49468 49468 49468 49468 49779 49779 49779 51761 51761 51761 51761 51837 51837 51837 52852 52852 52853 52853 52853 52853 52853 53632 53632 53632 53632 53656 53656 53656 54374 54374 54374 54374 55355 55355 55355 56434 56434 56434 56434 56701 56701 56701 56944 56944 56944 56944 57827 57827 57827 58394 58394 58394 58394 58414 58414 58414 58478 58478 58478 58478 58854 58854 58854 59232 59232 59232 59232 59238 59238 59238 59897 59897 59898 59898 59908 59908 59908 60442 60442 60443 60443 60461 60461 60461 61276 61276 61276 61276 61289 61289 61289 61487 61487 61487 61487 61487 61487 61487 61702 61702 61703 61703 61703 61703 61703 62013 62013 62013 62013 62021 62021 62021 62209 62209 62209 62209 62274 62274 62274 62631 62631 62631 62631 62702 62702 62702 62843 62843 62843 62843 63035 63035 63035 63103 63103 63103 63104 63348 63348 63348 63479 63479 63479 63480 63480 63480 63480 63976 63976 63976 63976 63976 63976 63976 64354 64354 64354 64354 64354 64354 64354 64621 64621 64621 64621 64926 64927 64927 65059 65059 65059 65059 65241 65241 65241 65323 65323 65323 65323 65323 65323 65323 65341 65341 65341 65341 65467 65467 65467 65486 65486 65486 65487 65676 65676 65676 65976 65976 65976 65976 65976 65976 65976 66187 66187 66187 66187 66187 66187 66187 66437 66438 66438 66438 66438 66438 66438 66448 66448 66448 66448 66755 66755 66756 66769 66769 66769 66769 66775 66775 66775 66780 66780 66780 66780 67091 67091 67091 67099 67099 67099 67099 67165 67165 67165 67179 67179 67179 67179 67244 67244 67244 67265 67265 67265 67265 67451 67451 67451 67460 67460 67460 67460 67460 67460 67460 67658 67658 67658 67658 67658 67658 67658 68069 68069 68069 68069 2171 2171 2171 2171 2171 2171 2171 2171 2171 2172 2172 2172 2172 2172;1675 1675 1675 1675 1675 1675 1675 1675 1675 1675 1675 1675 1675 1675 1704 1704 1704 1704 1704 1704 1704 1739 1739 1739 1739 1739 1739 1739 1754 1754 1754 1770 1770 1770 1770 1781 1781 1781 1830 1830 1830 1830 1830 1830 1830 1830 1830 1830 1830 1830 1830 1830 1830 1830 1830 1830 1842 1842 1842 1842 1842 1842 1842 1842 1842 1842 1883 1883 1883 1883 1888 1889 1889 1889 1889 1889 1889 1889 1889 1889 1890 1890 1890 1890 1890 1890 1890 1927 1927 1927 1927 1927 1927 1927 1953 1953 1953 1953 1953 1953 1953 2002 2002 2002 2002 2002 2002 2002 2002 2002 2002 2002 2002 2002 2002 2002 2002 2002 2002 2013 2013 2013 2013 2013 2013 2013 2013 2013 2013 2052 2052 2052 2052 2058 2058 2058 2058 2058 2058 2058 2058 2058 2058 2061 2061 2061 2061 2061 2061 2061 2071 2071 2071 2071 2071 2071 2071 2078 2078 2078 2078 2078 2078 2078 2093 2093 2093 2093 2093 2093 2093 2095 2095 2095 2095 2095 2095 2095 2095 2095 2095 2095 2095 2095 2095 2095 2095 2095 2095 2097 2097 2097 2097 2097 2097 2097 2097 2097 2097 2098 2098 2098 2098 2098 2098 2098 2104 2104 2104 2104 2104 2104 2104 2104 2104 2104 2104 2111 2111 2111 2111 2111 2111 2111 2111 2111 2111 2114 2114 2114 2114 2114 2114 2114 2116 2116 2116 2116 2116 2116 2116 2116 2116 2116 2116 2116 2116 2116 2116 2116 2118 2118 2118 2118 2118 2118 2118 2118 2118 2118 2118 2118 2118 2118 2118 2118 2118 2118 2118 2120 2120 2120 2120 2120 2120 2120 2120 2120 2120 2120 2120 2120 2120 2120 2120 2120 2120 2120 2120 2120 2122 2122 2122 2122 2122 2122 2122 2122 2122 2122 2122 2122 2122 2122 2122 2122 2122 2122 2122 2122 2122 2124 2124 2124 2124 2124 2124 2124 2124 2124 2124 2124 2124 2124 2124 2124 2124 2124 2124 2124 2124 2124 2124;17033.26338537497 17033.26338537497 17033.26338537497 17033.26338537497 17067.204503244095 17067.204503244095 17067.204503244095 17992.09997625501 17992.571380680663 17992.571380680663 17992.571380680663 18468.689853069947 18468.45440805002 18468.45440805002 19006.092537803648 19005.85713814443 19005.85713814443 19005.85713814443 19106.266272845904 19106.266272845904 19106.266272845904 20081.83339903672 20081.83339903672 20081.83339903672 20081.59781712822 20092.91152510147 20092.91152510147 20092.91152510147 21243.37432916176 21243.37432916176 21243.37432916176 21237.009838696427 21275.19360402835 21275.19360402835 21275.19360402835 21690.509737363634 21690.509737363634 21690.509737363634 21678.951102137966 21981.59280448581 21981.59280448581 21981.59280448581 22456.76856144317 22456.76856144317 22456.76856144317 22456.76856144317 22603.37536740918 22603.37536740918 22603.37536740918 23537.699127617 23537.699127617 23537.699127617 23537.699127617 23569.991132794257 23569.991132794257 23569.991132794257 24045.63752996003 24045.63752996003 24046.108934480206 24046.108934480206 24046.108934480206 24046.108934480206 24046.108934480206 24401.55750493535 24401.55750493535 24401.55750493535 24391.88461125726 24400.606909574108 24400.606909574108 24400.606909574108 24737.896128993852 24737.66030883995 24737.66030883995 24737.66030883995 25200.108125870323 25200.108125870323 25200.108125870323 25707.811268605154 25707.811268605154 25707.811268605154 25707.575433452814 25833.44043418659 25833.44043418659 25833.44043418659 25938.809237639776 25938.573917794496 25938.573917794496 25929.843068471422 26346.093233469484 26346.093233469484 26346.093233469484 26606.080286698045 26606.080286698045 26606.080286698045 26599.945350821054 26609.373440366628 26609.373440366628 26609.373440366628 26627.069188244423 26627.069188244423 26627.069188244423 26615.50245001335 26792.750528620403 26792.750528620403 26792.750528620403 26970.94141643723 26970.94141643723 26970.94141643723 26970.94141643723 26973.769843230213 26973.769843230213 26973.769843230213 27284.425386411687 27284.425386411687 27284.896790878447 27284.896790878447 27286.078921107168 27286.078921107168 27286.078921107168 27535.213386175572 27535.213386175572 27535.68479062921 27535.68479062921 27544.17007079518 27544.17007079518 27544.17007079518 27917.773816851673 27917.773816851673 27917.773816851673 27908.56711159178 27913.518186634155 27913.518186634155 27913.518186634155 28005.44047541874 28005.44047541874 28005.44047541874 28005.44047541874 28005.44047541874 28005.44047541874 28005.44047541874 28106.556973220482 28106.556973220482 28107.02837765355 28106.320550525445 28103.730729013347 28103.730729013347 28103.730729013347 28249.86609211134 28249.86609211134 28249.86609211134 28247.50641502125 28249.39410953013 28249.39410953013 28249.39410953013 28338.0181381832 28338.0181381832 28338.0181381832 28336.366390598185 28363.947178690694 28363.947178690694 28363.947178690694 28532.238542081173 28532.238542081173 28532.238542081173 28528.698934386914 28562.1686501568 28562.1686501568 28562.1686501568 28628.165738579122 28628.165738579122 28628.165738579122 28627.69386838944 28718.2035224273 28718.2035224273 28718.2035224273 28750.259024920106 28750.259024920106 28750.259024920106 28750.730429368614 28865.753114874533 28865.753114874533 28865.753114874533 28927.507097724287 28927.507097724287 28927.507097724287 28927.978502173668 28927.27209553104 28927.27209553104 28927.27209553104 29160.616823989774 29160.616823989774 29160.616823989774 29160.616823989774 29160.616823989774 29160.616823989774 29160.616823989774 29338.80770507819 29338.80770507819 29338.80770507819 29338.571778462563 29336.923553016866 29336.923553016866 29336.923553016866 29462.78853439067 29462.78853439067 29462.78853439067 29461.372861577394 29605.151218439445 29605.38714866303 29605.38714866303 29667.612535483124 29667.612535483124 29667.612535483124 29667.612535483124 29751.053699360335 29751.053699360335 29751.053699360335 29788.057084826614 29788.057084826614 29788.057084826614 29788.057084826614 29788.057084826614 29788.057084826614 29788.057084826614 29795.60058502299 29795.60058502299 29795.60058502299 29794.89269805966 29854.289656411 29854.289656411 29854.289656411 29862.77544963889 29862.77544963889 29862.77544963889 29862.774936179136 29951.87037379951 29951.87037379951 29951.87037379951 30093.291703560037 30092.585369526198 30092.585369526198 30092.585369526198 30092.585369526198 30092.585369526198 30092.585369526198 30192.051702393463 30192.051702393463 30192.051702393463 30192.051702393463 30192.051702393463 30191.57977906349 30191.57977906349 30309.430886551905 30309.902290982216 30309.902290982216 30309.902290982216 30309.902290982216 30309.902290982216 30309.902290982216 30314.61633528545 30314.61633528545 30314.61633528545 30314.61633528545 30459.337495531097 30459.337495531097 30459.33800987802 30465.466267380332 30465.466267380332 30465.466267380332 30464.99434870564 30467.82277529306 30467.82277529306 30467.82277529306 30470.17979744932 30470.17979744932 30470.17979744932 30470.17979744932 30616.786575704224 30616.786575704224 30616.786575704224 30620.557811161223 30620.557811161223 30620.557811161223 30620.557811161223 30651.670503688158 30651.670503688158 30651.199610383203 30657.799272325832 30657.799272325832 30657.799272325832 30657.327356876147 30687.96864498456 30687.96864498456 30687.96864498456 30697.868138068192 30697.868138068192 30697.868138068192 30697.868138068192 30785.54936257522 30785.54936257522 30785.313912102094 30789.556551965255 30789.556551965255 30789.556551965255 30789.556551965255 30789.556551965255 30789.556551965255 30789.321106874413 30882.6591831439 30882.6591831439 30882.6591831439 30882.187271413706 30882.187271413706 30881.95182015253 30881.95182015253 31075.699041033477 31075.699041033477 31075.699041033477 31075.699041033477 23.5 23.5 23.5 23.5 23.5 23.5 23.5 23.5 23.5 24 24 24 24 24;24;"[[37822,37822,37822,37822,37894,37894,37894,39856,39857,39857,39857,40867,40867,40867,42039,42039,42039,42039,42252,42252,42252,44346,44346,44346,44346,44370,44370,44370,46826,46826,46826,46826,46907,46907,46907,47818,47818,47818,47818,48460,48460,48460,49468,49468,49468,49468,49779,49779,49779,51761,51761,51761,51761,51837,51837,51837,52852,52852,52853,52853,52853,52853,52853,53632,53632,53632,53632,53656,53656,53656,54374,54374,54374,54374,55355,55355,55355,56434,56434,56434,56434,56701,56701,56701,56944,56944,56944,56944,57827,57827,57827,58394,58394,58394,58394,58414,58414,58414,58478,58478,58478,58478,58854,58854,58854,59232,59232,59232,59232,59238,59238,59238,59897,59897,59898,59898,59908,59908,59908,60442,60442,60443,60443,60461,60461,60461,61276,61276,61276,61276,61289,61289,61289,61487,61487,61487,61487,61487,61487,61487,61702,61702,61703,61703,61703,61703,61703,62013,62013,62013,62013,62021,62021,62021,62209,62209,62209,62209,62274,62274,62274,62631,62631,62631,62631,62702,62702,62702,62843,62843,62843,62843,63035,63035,63035,63103,63103,63103,63104,63348,63348,63348,63479,63479,63479,63480,63480,63480,63480,63976,63976,63976,63976,63976,63976,63976,64354,64354,64354,64354,64354,64354,64354,64621,64621,64621,64621,64926,64927,64927,65059,65059,65059,65059,65241,65241,65241,65323,65323,65323,65323,65323,65323,65323,65341,65341,65341,65341,65467,65467,65467,65486,65486,65486,65487,65676,65676,65676,65976,65976,65976,65976,65976,65976,65976,66187,66187,66187,66187,66187,66187,66187,66437,66438,66438,66438,66438,66438,66438,66448,66448,66448,66448,66755,66755,66756,66769,66769,66769,66769,66775,66775,66775,66780,66780,66780,66780,67091,67091,67091,67099,67099,67099,67099,67165,67165,67165,67179,67179,67179,67179,67244,67244,67244,67265,67265,67265,67265,67451,67451,67451,67460,67460,67460,67460,67460,67460,67460,67658,67658,67658,67658,67658,67658,67658,68069,68069,68069,68069],[1675,1675,1675,1675,1675,1675,1675,1675,1675,1675,1675,1675,1675,1675,1738,1739,1739,1739,1739,1739,1739,1739,1739,1739,1739,1739,1739,1739,1770,1770,1770,1770,1770,1770,1770,1830,1830,1830,1830,1830,1830,1830,1830,1830,1830,1830,1830,1830,1830,1830,1830,1830,1830,1845,1845,1845,1845,1845,1845,1845,1845,1845,1845,1895,1895,1895,1895,1906,1906,1906,1906,1906,1906,1906,1906,1906,1906,1910,1910,1910,1910,1910,1910,1910,1949,1950,1950,1950,1950,1950,1950,1981,1981,1981,1981,1981,1981,1981,2034,2034,2034,2034,2034,2034,2034,2034,2034,2034,2034,2034,2034,2034,2034,2034,2034,2034,2049,2049,2049,2049,2049,2049,2049,2049,2049,2049,2094,2094,2094,2094,2099,2099,2099,2099,2099,2099,2099,2099,2099,2099,2100,2100,2100,2100,2111,2111,2111,2111,2111,2111,2111,2119,2119,2119,2119,2119,2119,2119,2132,2132,2132,2132,2132,2132,2132,2132,2132,2132,2134,2134,2134,2134,2134,2134,2134,2134,2134,2134,2134,2134,2134,2134,2134,2134,2134,2134,2137,2137,2137,2137,2137,2137,2137,2137,2137,2137,2137,2137,2137,2137,2144,2144,2144,2144,2144,2144,2144,2144,2145,2145,2145,2145,2145,2145,2155,2155,2155,2155,2155,2155,2155,2155,2155,2155,2159,2159,2159,2159,2159,2159,2159,2161,2161,2161,2161,2161,2161,2161,2161,2164,2164,2164,2164,2164,2164,2164,2164,2164,2164,2164,2164,2164,2164,2164,2164,2164,2164,2164,2164,2164,2164,2164,2164,2164,2164,2166,2166,2166,2166,2166,2166,2166,2166,2166,2166,2166,2166,2166,2166,2166,2166,2166,2166,2166,2166,2166,2168,2168,2168,2168,2168,2168,2168,2168,2168,2168,2168,2168,2168,2168,2169,2169,2169,2169,2169,2169,2169,2170,2170,2170,2170,2170,2170,2171,2171,2171,2171,2171,2171,2171,2171,2171,2171,2171,2171,2171,2171,2171,2172,2172,2172,2172,2172],[1703,1703,1703,1703,1703,1703,1703,1703,1703,1703,1703,1703,1704,1704,1704,1704,1704,1704,1704,1704,1704,1753,1753,1753,1754,1754,1754,1754,1754,1754,1754,1781,1781,1781,1781,1781,1781,1781,1830,1830,1830,1830,1830,1830,1830,1830,1830,1830,1830,1830,1830,1830,1830,1830,1830,1830,1842,1842,1842,1842,1842,1842,1842,1842,1842,1842,1883,1883,1883,1883,1888,1889,1889,1889,1889,1889,1889,1889,1889,1889,1890,1890,1890,1890,1890,1890,1890,1927,1927,1927,1927,1927,1927,1927,1953,1953,1953,1953,1953,1953,1953,2002,2002,2002,2002,2002,2002,2002,2002,2002,2002,2002,2002,2002,2002,2002,2002,2002,2002,2013,2013,2013,2013,2013,2013,2013,2013,2013,2013,2052,2052,2052,2052,2058,2058,2058,2058,2058,2058,2058,2058,2058,2058,2061,2061,2061,2061,2061,2061,2061,2071,2071,2071,2071,2071,2071,2071,2078,2078,2078,2078,2078,2078,2078,2093,2093,2093,2093,2093,2093,2093,2095,2095,2095,2095,2095,2095,2095,2095,2095,2095,2095,2095,2095,2095,2095,2095,2095,2095,2097,2097,2097,2097,2097,2097,2097,2097,2097,2097,2098,2098,2098,2098,2098,2098,2098,2104,2104,2104,2104,2104,2104,2104,2104,2104,2104,2104,2111,2111,2111,2111,2111,2111,2111,2111,2111,2111,2114,2114,2114,2114,2114,2114,2114,2116,2116,2116,2116,2116,2116,2116,2116,2116,2116,2116,2116,2116,2116,2116,2116,2118,2118,2118,2118,2118,2118,2118,2118,2118,2118,2118,2118,2118,2118,2118,2118,2118,2118,2118,2120,2120,2120,2120,2120,2120,2120,2120,2120,2120,2120,2120,2120,2120,2120,2120,2120,2120,2120,2120,2120,2122,2122,2122,2122,2122,2122,2122,2122,2122,2122,2122,2122,2122,2122,2122,2122,2122,2122,2122,2122,2122,2124,2124,2124,2124,2124,2124,2124,2124,2124,2124,2124,2124,2124,2124,2124,2124,2124,2124,2124,2124,2124,2124]]"


==> analysis/results/qlever/output-adhoc/ask/C1.error.txt <==
Error: TIMEOUT after 1800000ms
    at Timeout.<anonymous> (/users/brtamuge/experiment/scripts/lib.js:151:14)
    at listOnTimeout (node:internal/timers:585:17)
    at process.processTimers (node:internal/timers:521:7)

==> analysis/results/qlever/output-adhoc/ask/C10.error.txt <==
Error: TIMEOUT after 1800000ms
    at Timeout.<anonymous> (/users/brtamuge/experiment/scripts/lib.js:151:14)
    at listOnTimeout (node:internal/timers:585:17)
    at process.processTimers (node:internal/timers:521:7)

==> analysis/results/qlever/output-adhoc/ask/C2.error.txt <==
Error: TIMEOUT after 1800000ms
    at Timeout.<anonymous> (/users/brtamuge/experiment/scripts/lib.js:151:14)
    at listOnTimeout (node:internal/timers:585:17)
    at process.processTimers (node:internal/timers:521:7)

==> analysis/results/qlever/output-adhoc/ask/C3.error.txt <==
Error: TIMEOUT after 1800000ms
    at Timeout.<anonymous> (/users/brtamuge/experiment/scripts/lib.js:151:14)
    at listOnTimeout (node:internal/timers:585:17)
    at process.processTimers (node:internal/timers:521:7)

==> analysis/results/qlever/output-adhoc/ask/C5.error.txt <==
TypeError: fetch failed
    at node:internal/deps/undici/undici:15141:13
    at process.processTicksAndRejections (node:internal/process/task_queues:103:5)
    at async ActorHttpFetch.run (/users/brtamuge/experiment/node_modules/@comunica/actor-http-fetch/lib/ActorHttpFetch.js:55:26)
    at async TestResultPassed.mapAsync (/users/brtamuge/experiment/node_modules/@comunica/core/lib/TestResult.js:114:37)
    at async MediatorNumber.mediate (/users/brtamuge/experiment/node_modules/@comunica/core/lib/Mediator.js:95:26)
    at async ActorHttpWayback.run (/users/brtamuge/experiment/node_modules/@comunica/actor-http-wayback/lib/ActorHttpWayback.js:35:22)
    at async TestResultPassed.mapAsync (/users/brtamuge/experiment/node_modules/@comunica/core/lib/TestResult.js:114:37)
    at async MediatorNumber.mediate (/users/brtamuge/experiment/node_modules/@comunica/core/lib/Mediator.js:95:26)
    at async ActorHttpLimitRate.run (/users/brtamuge/experiment/node_modules/@comunica/actor-http-limit-rate/lib/ActorHttpLimitRate.js:79:30)
    at async TestResultPassed.mapAsync (/users/brtamuge/experiment/node_modules/@comunica/core/lib/TestResult.js:114:37)

==> analysis/results/qlever/output-adhoc/ask/C6.error.txt <==
Error: TIMEOUT after 1800000ms
    at Timeout.<anonymous> (/users/brtamuge/experiment/scripts/lib.js:151:14)
    at listOnTimeout (node:internal/timers:585:17)
    at process.processTimers (node:internal/timers:521:7)

==> analysis/results/qlever/output-adhoc/ask/C7.error.txt <==
Error: Request failed: http://n062-05a.wall2.ilabt.iminds.be:3002/sparql
    at ActorHttpRetry.run (/users/brtamuge/experiment/node_modules/@comunica/actor-http-retry/lib/ActorHttpRetry.js:160:15)
    at process.processTicksAndRejections (node:internal/process/task_queues:103:5)
    at async TestResultPassed.mapAsync (/users/brtamuge/experiment/node_modules/@comunica/core/lib/TestResult.js:114:37)
    at async MediatorNumber.mediate (/users/brtamuge/experiment/node_modules/@comunica/core/lib/Mediator.js:95:26)
    at async ActorHttpWayback.run (/users/brtamuge/experiment/node_modules/@comunica/actor-http-wayback/lib/ActorHttpWayback.js:35:22)
    at async TestResultPassed.mapAsync (/users/brtamuge/experiment/node_modules/@comunica/core/lib/TestResult.js:114:37)
    at async MediatorNumber.mediate (/users/brtamuge/experiment/node_modules/@comunica/core/lib/Mediator.js:95:26)
    at async fetch (/users/brtamuge/experiment/node_modules/@comunica/actor-query-source-identify-hypermedia-sparql/lib/QuerySourceSparql.js:49:34)

==> analysis/results/qlever/output-adhoc/ask/C8.error.txt <==
Error: Request failed: http://n062-05a.wall2.ilabt.iminds.be:3002/sparql
    at ActorHttpRetry.run (/users/brtamuge/experiment/node_modules/@comunica/actor-http-retry/lib/ActorHttpRetry.js:160:15)
    at process.processTicksAndRejections (node:internal/process/task_queues:103:5)
    at async TestResultPassed.mapAsync (/users/brtamuge/experiment/node_modules/@comunica/core/lib/TestResult.js:114:37)
    at async MediatorNumber.mediate (/users/brtamuge/experiment/node_modules/@comunica/core/lib/Mediator.js:95:26)
    at async ActorHttpWayback.run (/users/brtamuge/experiment/node_modules/@comunica/actor-http-wayback/lib/ActorHttpWayback.js:35:22)
    at async TestResultPassed.mapAsync (/users/brtamuge/experiment/node_modules/@comunica/core/lib/TestResult.js:114:37)
    at async MediatorNumber.mediate (/users/brtamuge/experiment/node_modules/@comunica/core/lib/Mediator.js:95:26)
    at async ActorHttpLimitRate.run (/users/brtamuge/experiment/node_modules/@comunica/actor-http-limit-rate/lib/ActorHttpLimitRate.js:79:30)
    at async TestResultPassed.mapAsync (/users/brtamuge/experiment/node_modules/@comunica/core/lib/TestResult.js:114:37)
    at async MediatorNumber.mediate (/users/brtamuge/experiment/node_modules/@comunica/core/lib/Mediator.js:95:26)

==> analysis/results/qlever/output-adhoc/ask/C9.error.txt <==
Error: TIMEOUT after 1800000ms
    at Timeout.<anonymous> (/users/brtamuge/experiment/scripts/lib.js:151:14)
    at listOnTimeout (node:internal/timers:585:17)
    at process.processTimers (node:internal/timers:521:7)

==> analysis/results/qlever/output-adhoc/ask/S10.error.txt <==
Error: TIMEOUT after 1800000ms
    at Timeout.<anonymous> (/users/brtamuge/experiment/scripts/lib.js:151:14)
    at listOnTimeout (node:internal/timers:585:17)
    at process.processTimers (node:internal/timers:521:7)

==> analysis/results/qlever/output-adhoc/ask/S12.error.txt <==
Error: TIMEOUT after 1800000ms
    at Timeout.<anonymous> (/users/brtamuge/experiment/scripts/lib.js:151:14)
    at listOnTimeout (node:internal/timers:585:17)
    at process.processTimers (node:internal/timers:521:7)

==> analysis/results/qlever/output-adhoc/ask/S3.error.txt <==
Error: TIMEOUT after 1800000ms
    at Timeout.<anonymous> (/users/brtamuge/experiment/scripts/lib.js:151:14)
    at listOnTimeout (node:internal/timers:585:17)
    at process.processTimers (node:internal/timers:521:7)

==> analysis/results/qlever/output-adhoc/ask/S4.error.txt <==
Error: TIMEOUT after 1800000ms
    at Timeout.<anonymous> (/users/brtamuge/experiment/scripts/lib.js:151:14)
    at listOnTimeout (node:internal/timers:585:17)
    at process.processTimers (node:internal/timers:521:7)

==> analysis/results/qlever/output-adhoc/ask/S5.error.txt <==
Error: TIMEOUT after 1800000ms
    at Timeout.<anonymous> (/users/brtamuge/experiment/scripts/lib.js:151:14)
    at listOnTimeout (node:internal/timers:585:17)
    at process.processTimers (node:internal/timers:521:7)

==> analysis/results/qlever/output-adhoc/ask/S6.error.txt <==
Error: TIMEOUT after 1800000ms
    at Timeout.<anonymous> (/users/brtamuge/experiment/scripts/lib.js:151:14)
    at listOnTimeout (node:internal/timers:585:17)
    at process.processTimers (node:internal/timers:521:7)

==> analysis/results/qlever/output-adhoc/ask/S7.error.txt <==
Error: TIMEOUT after 1800000ms
    at Timeout.<anonymous> (/users/brtamuge/experiment/scripts/lib.js:151:14)
    at listOnTimeout (node:internal/timers:585:17)
    at process.processTimers (node:internal/timers:521:7)

==> analysis/results/qlever/output-adhoc/ask/metrics.json <==
{
  "mode": "ask",
  "reps": 3,
  "queries": [
    {
      "name": "S1",
      "runs": [
        {
          "rep": 1,
          "planningMs": 176.23057399999925,
          "totalMs": 270.3471719999998,
          "httpRequests": 93,
          "results": 90
        },
        {
          "rep": 2,
          "planningMs": 243.61406199999874,
          "totalMs": 340.7692559999996,
          "httpRequests": 93,
          "results": 90
        },
        {
          "rep": 3,
          "planningMs": 180.77901500000007,
          "totalMs": 276.5392179999999,
          "httpRequests": 93,
          "results": 90
        }
      ]
    },
    {
      "name": "S2",
      "runs": [
        {
          "rep": 1,
          "planningMs": 221.22495399999934,
          "totalMs": 251.43521800000053,
          "httpRequests": 80,
          "results": 1
        },
        {
          "rep": 2,
          "planningMs": 163.84960499999943,
          "totalMs": 189.05862100000013,
          "httpRequests": 80,
          "results": 1
        },
        {
          "rep": 3,
          "planningMs": 230.8104970000004,
          "totalMs": 261.73990200000117,
          "httpRequests": 80,
          "results": 1
        }
      ]
    },
    {
      "name": "S3",
      "runs": [
        {
          "rep": 1,
          "error": "Error: TIMEOUT after 1800000ms"
        }
      ]
    },
    {
      "name": "S4",
      "runs": [
        {
          "rep": 1,
          "error": "Error: TIMEOUT after 1800000ms"
        }
      ]
    },
    {
      "name": "S5",
      "runs": [
        {
          "rep": 1,
          "error": "Error: TIMEOUT after 1800000ms"
        }
      ]
    },
    {
      "name": "S6",
      "runs": [
        {
          "rep": 1,
          "error": "Error: TIMEOUT after 1800000ms"
        }
      ]
    },
    {
      "name": "S7",
      "runs": [
        {
          "rep": 1,
          "error": "Error: TIMEOUT after 1800000ms"
        }
      ]
    },
    {
      "name": "S8",
      "runs": [
        {
          "rep": 1,
          "planningMs": 149.0067139999992,
          "totalMs": 379.03241399999933,
          "httpRequests": 66,
          "results": 1159
        },
        {
          "rep": 2,
          "planningMs": 150.29007100000126,
          "totalMs": 354.4810120000002,
          "httpRequests": 66,
          "results": 1159
        },
        {
          "rep": 3,
          "planningMs": 145.15859099999943,
          "totalMs": 361.02737499999967,
          "httpRequests": 66,
          "results": 1159
        }
      ]
    },
    {
      "name": "S9",
      "runs": [
        {
          "rep": 1,
          "planningMs": 183.38609499999984,
          "totalMs": 694.8686909999997,
          "httpRequests": 197,
          "results": 333
        },
        {
          "rep": 2,
          "planningMs": 184.32683600000018,
          "totalMs": 695.3679929999998,
          "httpRequests": 197,
          "results": 333
        },
        {
          "rep": 3,
          "planningMs": 181.10757100000046,
          "totalMs": 705.5003530000013,
          "httpRequests": 197,
          "results": 333
        }
      ]
    },
    {
      "name": "S10",
      "runs": [
        {
          "rep": 1,
          "error": "Error: TIMEOUT after 1800000ms"
        }
      ]
    },
    {
      "name": "S11",
      "runs": [
        {
          "rep": 1,
          "planningMs": 341.12676699999975,
          "totalMs": 423.7972269999991,
          "httpRequests": 132,
          "results": 3
        },
        {
          "rep": 2,
          "planningMs": 410.73469600000135,
          "totalMs": 489.5826649999999,
          "httpRequests": 132,
          "results": 3
        },
        {
          "rep": 3,
          "planningMs": 427.4337340000002,
          "totalMs": 497.01724699999977,
          "httpRequests": 132,
          "results": 3
        }
      ]
    },
    {
      "name": "S12",
      "runs": [
        {
          "rep": 1,
          "error": "Error: TIMEOUT after 1800000ms"
        }
      ]
    },
    {
      "name": "S13",
      "runs": [
        {
          "rep": 1,
          "planningMs": 344.08009800000036,
          "totalMs": 1720570.884233,
          "httpRequests": 501653,
          "results": 28
        },
        {
          "rep": 2,
          "planningMs": 326.8830360000011,
          "totalMs": 1727647.948047,
          "httpRequests": 501653,
          "results": 28
        },
        {
          "rep": 3,
          "planningMs": 303.76017200000024,
          "totalMs": 1744026.064871,
          "httpRequests": 501653,
          "results": 28
        }
      ]
    },
    {
      "name": "S14",
      "runs": [
        {
          "rep": 1,
          "planningMs": 302.8130399999991,
          "totalMs": 1275576.565753,
          "httpRequests": 104827,
          "results": 1620
        },
        {
          "rep": 2,
          "planningMs": 6782.516987000001,
          "totalMs": 1447707.1043760001,
          "httpRequests": 104827,
          "results": 1620
        },
        {
          "rep": 3,
          "planningMs": 337.0427749999999,
          "totalMs": 1274465.6456000002,
          "httpRequests": 104827,
          "results": 1620
        }
      ]
    },
    {
      "name": "C1",
      "runs": [
        {
          "rep": 1,
          "error": "Error: TIMEOUT after 1800000ms"
        }
      ]
    },
    {
      "name": "C2",
      "runs": [
        {
          "rep": 1,
          "error": "Error: TIMEOUT after 1800000ms"
        }
      ]
    },
    {
      "name": "C3",
      "runs": [
        {
          "rep": 1,
          "error": "Error: TIMEOUT after 1800000ms"
        }
      ]
    },
    {
      "name": "C4",
      "runs": [
        {
          "rep": 1,
          "planningMs": 661.6597929999989,
          "totalMs": 4089.5900459999993,
          "httpRequests": 452,
          "results": 50
        },
        {
          "rep": 2,
          "planningMs": 664.5807880000011,
          "totalMs": 4142.996056000002,
          "httpRequests": 452,
          "results": 50
        },
        {
          "rep": 3,
          "planningMs": 674.9586990000007,
          "totalMs": 3783.466188999999,
          "httpRequests": 452,
          "results": 50
        }
      ]
    },
    {
      "name": "C5",
      "runs": [
        {
          "rep": 1,
          "error": "Error: TIMEOUT after 1800000ms"
        }
      ]
    },
    {
      "name": "C6",
      "runs": [
        {
          "rep": 1,
          "error": "Error: TIMEOUT after 1800000ms"
        }
      ]
    },
    {
      "name": "C7",
      "runs": [
        {
          "rep": 1,
          "error": "Error: Request failed: http://n062-05a.wall2.ilabt.iminds.be:3002/sparql"
        }
      ]
    },
    {
      "name": "C8",
      "runs": [
        {
          "rep": 1,
          "error": "Error: Request failed: http://n062-05a.wall2.ilabt.iminds.be:3002/sparql"
        }
      ]
    },
    {
      "name": "C9",
      "runs": [
        {
          "rep": 1,
          "error": "Error: TIMEOUT after 1800000ms"
        }
      ]
    },
    {
      "name": "C10",
      "runs": [
        {
          "rep": 1,
          "error": "Error: TIMEOUT after 1800000ms"
        }
      ]
    }
  ]
}


==> analysis/results/qlever/output-adhoc/count/C2.error.txt <==
Error: TIMEOUT after 1800000ms
    at Timeout.<anonymous> (/users/brtamuge/experiment/scripts/lib.js:151:14)
    at listOnTimeout (node:internal/timers:585:17)
    at process.processTimers (node:internal/timers:521:7)

==> analysis/results/qlever/output-adhoc/count/C3.error.txt <==
Error: TIMEOUT after 1800000ms
    at Timeout.<anonymous> (/users/brtamuge/experiment/scripts/lib.js:151:14)
    at listOnTimeout (node:internal/timers:585:17)
    at process.processTimers (node:internal/timers:521:7)

==> analysis/results/qlever/output-adhoc/count/C5.error.txt <==
TypeError: fetch failed
    at node:internal/deps/undici/undici:15141:13
    at async ActorHttpFetch.run (/users/brtamuge/experiment/node_modules/@comunica/actor-http-fetch/lib/ActorHttpFetch.js:55:26)
    at async TestResultPassed.mapAsync (/users/brtamuge/experiment/node_modules/@comunica/core/lib/TestResult.js:114:37)
    at async MediatorNumber.mediate (/users/brtamuge/experiment/node_modules/@comunica/core/lib/Mediator.js:95:26)
    at async ActorHttpWayback.run (/users/brtamuge/experiment/node_modules/@comunica/actor-http-wayback/lib/ActorHttpWayback.js:35:22)
    at async TestResultPassed.mapAsync (/users/brtamuge/experiment/node_modules/@comunica/core/lib/TestResult.js:114:37)
    at async MediatorNumber.mediate (/users/brtamuge/experiment/node_modules/@comunica/core/lib/Mediator.js:95:26)
    at async ActorHttpLimitRate.run (/users/brtamuge/experiment/node_modules/@comunica/actor-http-limit-rate/lib/ActorHttpLimitRate.js:79:30)
    at async TestResultPassed.mapAsync (/users/brtamuge/experiment/node_modules/@comunica/core/lib/TestResult.js:114:37)
    at async MediatorNumber.mediate (/users/brtamuge/experiment/node_modules/@comunica/core/lib/Mediator.js:95:26)

==> analysis/results/qlever/output-adhoc/count/C6.error.txt <==
Error: TIMEOUT after 1800000ms
    at Timeout.<anonymous> (/users/brtamuge/experiment/scripts/lib.js:151:14)
    at listOnTimeout (node:internal/timers:585:17)
    at process.processTimers (node:internal/timers:521:7)

==> analysis/results/qlever/output-adhoc/count/metrics.json <==
{
  "mode": "count",
  "reps": 3,
  "queries": [
    {
      "name": "S1",
      "runs": [
        {
          "rep": 1,
          "planningMs": 222.10561400000006,
          "totalMs": 387.89801500000067,
          "httpRequests": 134,
          "results": 90
        },
        {
          "rep": 2,
          "planningMs": 225.8301309999988,
          "totalMs": 369.3082340000001,
          "httpRequests": 134,
          "results": 90
        },
        {
          "rep": 3,
          "planningMs": 233.92716500000097,
          "totalMs": 391.6167120000009,
          "httpRequests": 134,
          "results": 90
        }
      ]
    },
    {
      "name": "S2",
      "runs": [
        {
          "rep": 1,
          "planningMs": 225.93466100000114,
          "totalMs": 254.84701300000052,
          "httpRequests": 97,
          "results": 1
        },
        {
          "rep": 2,
          "planningMs": 187.88828300000023,
          "totalMs": 217.40172600000005,
          "httpRequests": 97,
          "results": 1
        },
        {
          "rep": 3,
          "planningMs": 229.89662099999987,
          "totalMs": 256.4034069999998,
          "httpRequests": 97,
          "results": 1
        }
      ]
    },
    {
      "name": "S3",
      "runs": [
        {
          "rep": 1,
          "planningMs": 388.7622970000011,
          "totalMs": 736.1139410000014,
          "httpRequests": 234,
          "results": 2
        },
        {
          "rep": 2,
          "planningMs": 345.6317909999998,
          "totalMs": 696.2919409999995,
          "httpRequests": 234,
          "results": 2
        },
        {
          "rep": 3,
          "planningMs": 359.67015600000013,
          "totalMs": 746.7712920000013,
          "httpRequests": 234,
          "results": 2
        }
      ]
    },
    {
      "name": "S4",
      "runs": [
        {
          "rep": 1,
          "planningMs": 398.36501900000076,
          "totalMs": 1883.659453000002,
          "httpRequests": 300,
          "results": 1
        },
        {
          "rep": 2,
          "planningMs": 402.6188199999997,
          "totalMs": 1877.09109,
          "httpRequests": 300,
          "results": 1
        },
        {
          "rep": 3,
          "planningMs": 414.3898279999994,
          "totalMs": 1852.0333300000002,
          "httpRequests": 298,
          "results": 1
        }
      ]
    },
    {
      "name": "S5",
      "runs": [
        {
          "rep": 1,
          "planningMs": 334.06548999999904,
          "totalMs": 658.8041519999988,
          "httpRequests": 210,
          "results": 2
        },
        {
          "rep": 2,
          "planningMs": 316.7612110000009,
          "totalMs": 635.2780149999999,
          "httpRequests": 210,
          "results": 2
        },
        {
          "rep": 3,
          "planningMs": 330.8967329999996,
          "totalMs": 651.6967789999999,
          "httpRequests": 210,
          "results": 2
        }
      ]
    },
    {
      "name": "S6",
      "runs": [
        {
          "rep": 1,
          "planningMs": 251.42131100000006,
          "totalMs": 10776.930629999999,
          "httpRequests": 3869,
          "results": 11
        },
        {
          "rep": 2,
          "planningMs": 319.5593439999993,
          "totalMs": 11097.508267000001,
          "httpRequests": 3869,
          "results": 11
        },
        {
          "rep": 3,
          "planningMs": 244.26798299999973,
          "totalMs": 10662.568138,
          "httpRequests": 3869,
          "results": 11
        }
      ]
    },
    {
      "name": "S7",
      "runs": [
        {
          "rep": 1,
          "planningMs": 363.4578590000001,
          "totalMs": 308419.96835800004,
          "httpRequests": 162973,
          "results": 2
        },
        {
          "rep": 2,
          "planningMs": 262.2458970000007,
          "totalMs": 306253.381759,
          "httpRequests": 162978,
          "results": 2
        },
        {
          "rep": 3,
          "planningMs": 321.9788159999989,
          "totalMs": 311769.89125,
          "httpRequests": 162985,
          "results": 2
        }
      ]
    },
    {
      "name": "S8",
      "runs": [
        {
          "rep": 1,
          "planningMs": 145.4895149999993,
          "totalMs": 341.0229670000008,
          "httpRequests": 80,
          "results": 1159
        },
        {
          "rep": 2,
          "planningMs": 2518.450150999999,
          "totalMs": 2727.4376790000006,
          "httpRequests": 80,
          "results": 1159
        },
        {
          "rep": 3,
          "planningMs": 2182.849999000002,
          "totalMs": 2354.306896000002,
          "httpRequests": 80,
          "results": 1159
        }
      ]
    },
    {
      "name": "S9",
      "runs": [
        {
          "rep": 1,
          "planningMs": 217.97722900000008,
          "totalMs": 1169.4326999999994,
          "httpRequests": 446,
          "results": 333
        },
        {
          "rep": 2,
          "planningMs": 239.87123900000006,
          "totalMs": 1167.4951029999993,
          "httpRequests": 446,
          "results": 333
        },
        {
          "rep": 3,
          "planningMs": 229.0909789999987,
          "totalMs": 1204.1614599999994,
          "httpRequests": 446,
          "results": 333
        }
      ]
    },
    {
      "name": "S10",
      "runs": [
        {
          "rep": 1,
          "planningMs": 323.07549800000015,
          "totalMs": 120386.917497,
          "httpRequests": 47836,
          "results": 9054
        },
        {
          "rep": 2,
          "planningMs": 365.10146200000054,
          "totalMs": 119671.77580100001,
          "httpRequests": 47836,
          "results": 9054
        },
        {
          "rep": 3,
          "planningMs": 319.2433710000005,
          "totalMs": 117248.719344,
          "httpRequests": 47836,
          "results": 9054
        }
      ]
    },
    {
      "name": "S11",
      "runs": [
        {
          "rep": 1,
          "planningMs": 443.29540499999894,
          "totalMs": 568.6903199999997,
          "httpRequests": 159,
          "results": 3
        },
        {
          "rep": 2,
          "planningMs": 467.67792999999983,
          "totalMs": 602.2111260000001,
          "httpRequests": 159,
          "results": 3
        },
        {
          "rep": 3,
          "planningMs": 475.07777800000076,
          "totalMs": 598.7317830000011,
          "httpRequests": 159,
          "results": 3
        }
      ]
    },
    {
      "name": "S12",
      "runs": [
        {
          "rep": 1,
          "planningMs": 332.0395840000001,
          "totalMs": 35509.927477,
          "httpRequests": 17225,
          "results": 393
        },
        {
          "rep": 2,
          "planningMs": 404.5358530000012,
          "totalMs": 35936.103458,
          "httpRequests": 17225,
          "results": 393
        },
        {
          "rep": 3,
          "planningMs": 386.58452600000055,
          "totalMs": 36136.320999,
          "httpRequests": 17225,
          "results": 393
        }
      ]
    },
    {
      "name": "S13",
      "runs": [
        {
          "rep": 1,
          "planningMs": 7891.485246,
          "totalMs": 37810.549057,
          "httpRequests": 2341,
          "results": 28
        },
        {
          "rep": 2,
          "planningMs": 315.525622000001,
          "totalMs": 13793.572894,
          "httpRequests": 2328,
          "results": 28
        },
        {
          "rep": 3,
          "planningMs": 308.3611430000001,
          "totalMs": 13975.641085000001,
          "httpRequests": 2328,
          "results": 28
        }
      ]
    },
    {
      "name": "S14",
      "runs": [
        {
          "rep": 1,
          "planningMs": 363.73796200000106,
          "totalMs": 32502.146626,
          "httpRequests": 16793,
          "results": 1620
        },
        {
          "rep": 2,
          "planningMs": 363.5844300000008,
          "totalMs": 32757.499467,
          "httpRequests": 16797,
          "results": 1620
        },
        {
          "rep": 3,
          "planningMs": 300.21188900000016,
          "totalMs": 33245.541293,
          "httpRequests": 16788,
          "results": 1620
        }
      ]
    },
    {
      "name": "C1",
      "runs": [
        {
          "rep": 1,
          "planningMs": 517.1504359999999,
          "totalMs": 17881.580208,
          "httpRequests": 8300,
          "results": 1000
        },
        {
          "rep": 2,
          "planningMs": 526.5649560000002,
          "totalMs": 18259.451926,
          "httpRequests": 8301,
          "results": 1000
        },
        {
          "rep": 3,
          "planningMs": 9438.556276,
          "totalMs": 38770.158551,
          "httpRequests": 8322,
          "results": 1000
        }
      ]
    },
    {
      "name": "C2",
      "runs": [
        {
          "rep": 1,
          "error": "Error: TIMEOUT after 1800000ms"
        },
        {
          "rep": 2,
          "error": "Error: TIMEOUT after 1800000ms"
        },
        {
          "rep": 3,
          "error": "Error: TIMEOUT after 1800000ms"
        }
      ]
    },
    {
      "name": "C3",
      "runs": [
        {
          "rep": 1,
          "error": "Error: TIMEOUT after 1800000ms"
        },
        {
          "rep": 2,
          "error": "Error: TIMEOUT after 1800000ms"
        },
        {
          "rep": 3,
          "error": "Error: TIMEOUT after 1800000ms"
        }
      ]
    },
    {
      "name": "C4",
      "runs": [
        {
          "rep": 1,
          "planningMs": 809.7239109999991,
          "totalMs": 4980.083418999999,
          "httpRequests": 1093,
          "results": 50
        },
        {
          "rep": 2,
          "planningMs": 831.6711410000007,
          "totalMs": 5582.770771999998,
          "httpRequests": 1092,
          "results": 50
        },
        {
          "rep": 3,
          "planningMs": 820.5920939999996,
          "totalMs": 5320.697966999998,
          "httpRequests": 1107,
          "results": 50
        }
      ]
    },
    {
      "name": "C5",
      "runs": [
        {
          "rep": 1,
          "error": "TypeError: fetch failed"
        },
        {
          "rep": 2,
          "error": "TypeError: fetch failed"
        },
        {
          "rep": 3,
          "error": "TypeError: fetch failed"
        }
      ]
    },
    {
      "name": "C6",
      "runs": [
        {
          "rep": 1,
          "error": "Error: TIMEOUT after 1800000ms"
        },
        {
          "rep": 2,
          "error": "Error: TIMEOUT after 1800000ms"
        },
        {
          "rep": 3,
          "error": "Error: TIMEOUT after 1800000ms"
        }
      ]
    },
    {
      "name": "C7",
      "runs": [
        {
          "rep": 1,
          "planningMs": 612.7148680000009,
          "totalMs": 6680.541552999999,
          "httpRequests": 1065,
          "results": 92
        },
        {
          "rep": 2,
          "planningMs": 608.07071,
          "totalMs": 5577.464974,
          "httpRequests": 1062,
          "results": 92
        },
        {
          "rep": 3,
          "planningMs": 596.3798539999989,
          "totalMs": 5564.906429999999,
          "httpRequests": 1066,
          "results": 92
        }
      ]
    },
    {
      "name": "C8",
      "runs": [
        {
          "rep": 1,
          "planningMs": 672.3294239999996,
          "totalMs": 20266.740386000005,
          "httpRequests": 8911,
          "results": 3073
        },
        {
          "rep": 2,
          "planningMs": 594.6482400000004,
          "totalMs": 19707.208836,
          "httpRequests": 8922,
          "results": 3073
        },
        {
          "rep": 3,
          "planningMs": 669.8965090000002,
          "totalMs": 19799.896779000002,
          "httpRequests": 8899,
          "results": 3073
        }
      ]
    },
    {
      "name": "C9",
      "runs": [
        {
          "rep": 1,
          "planningMs": 605.3517620000002,
          "totalMs": 203117.25608700002,
          "httpRequests": 59740,
          "results": 100
        },
        {
          "rep": 2,
          "planningMs": 540.8867140000002,
          "totalMs": 199186.809842,
          "httpRequests": 59774,
          "results": 100
        },
        {
          "rep": 3,
          "planningMs": 618.0992380000007,
          "totalMs": 200027.896934,
          "httpRequests": 59782,
          "results": 100
        }
      ]
    },
    {
      "name": "C10",
      "runs": [
        {
          "rep": 1,
          "planningMs": 639.0950100000009,
          "totalMs": 10267.856035000003,
          "httpRequests": 1924,
          "results": 102
        },
        {
          "rep": 2,
          "planningMs": 620.9272249999995,
          "totalMs": 10185.947960000001,
          "httpRequests": 1928,
          "results": 102
        },
        {
          "rep": 3,
          "planningMs": 525.1743709999992,
          "totalMs": 10003.062751000001,
          "httpRequests": 1942,
          "results": 102
        }
      ]
    }
  ]
}


==> analysis/results/qlever/output/combination_1/query-times.csv <==
name;id;error;errorDescription;failures;hash;httpRequests;httpRequestsMax;httpRequestsMin;httpRequestsStd;replication;results;resultsMax;resultsMin;time;timeMax;timeMin;times;timestamps;timestampsMax;timestampsMin;timestampsStd;timeStd;timestampsAll
C1;0;true;terminated;3;;;;;;3;0;0;0;0;0;0;NaN NaN NaN;;;;;NaN;
C10;0;true;terminated;3;;;;;;3;0;0;0;0;0;0;NaN NaN NaN;;;;;NaN;
C2;0;true;terminated;3;;;;;;3;0;0;0;0;0;0;NaN NaN NaN;;;;;NaN;
C3;0;true;terminated;3;;;;;;3;0;0;0;0;0;0;NaN NaN NaN;;;;;NaN;
C4;0;false;;0;e0c998cda4c2c55805937a261dd5e466;2178354;2194442;2162231;13150.108972932505;3;50;50;50;82862.33333333333;83551;81951;81951 83085 83551;11160 11216.666666666666 17100.333333333332 17873.666666666668 18756 18756.333333333332 20974 20974.333333333332 21402.333333333332 22110.333333333332 24263.666666666668 25052.666666666668 25052.666666666668 25313.333333333332 30041.333333333332 30078.333333333332 33353 33899 37043.666666666664 37044 37486.333333333336 38098 40012.333333333336 40267.666666666664 41114.666666666664 41114.666666666664 49173 49212.333333333336 49624.666666666664 49886 55718.333333333336 55718.333333333336 56587 56879.333333333336 68341 68352.66666666667 68815.66666666667 69067.33333333333 71532 71569 72430.33333333333 72728.33333333333 74901.33333333333 74952 75339.66666666667 75617.66666666667 82015.33333333333 82015.66666666667 82472.66666666667 82716;11905 11961 17909 18208 19776 19777 21797 21797 22256 22539 25194 25748 25748 25948 30837 30858 33854 34736 37713 37713 38115 38728 40293 40547 41798 41798 49543 49599 50004 50239 56367 56367 57588 57877 69241 69241 69692 69923 72221 72275 73238 73534 76175 76240 76678 76959 82742 82743 83189 83425;9832 9876 15600 17271 17797 17797 19583 19584 20070 21634 23585 23887 23887 24209 28909 28953 32568 32829 36437 36438 36952 37154 39848 40127 40553 40553 48965 48965 49415 49656 54999 54999 55318 55651 67318 67353 67723 68004 70909 70966 71377 71692 73372 73414 73728 74057 81087 81087 81562 81811;941.3639041305971 949.9180081576633 1061.9706001371014 427.0006505329419 809.0739562405075 809.4942179465452 989.0793699193205 988.6105850580849 954.4598239609437 370.99895178048985 680.5499410199242 829.3532955796877 829.3532955796877 783.7815738811137 822.3155652721703 815.217898614979 562.1037863834994 795.7717428174153 522.8061038494312 522.4193717694626 479.4554781786892 679.8607700600666 199.4263996789013 197.52018180991587 515.4986798129447 515.4986798129447 262.3026242085021 276.9468460834236 268.7257999440239 253.40218362647678 560.7146233949039 560.7146233949039 945.9009814281126 923.2819480286374 789.8645453493909 774.7826935484699 818.2665960567022 797.0714452851067 537.6510640430898 539.3372476166157 779.3562870871206 769.4787557532408 1158.5123602659096 1167.1743657226198 1219.74268689024 1194.8448527830808 690.5352191517018 690.8860655387077 678.2852562815211 673.3305280469615;671.9054166241622;"[[9832,9876,15600,17271,17797,17797,19583,19584,20070,21634,23585,23887,23887,24209,28909,28953,32568,32829,36437,36438,36952,37154,39896,40127,40553,40553,49011,49073,49455,49763,54999,54999,55318,55651,67318,67353,67723,68004,70909,70966,71377,71692,73372,73414,73728,74057,81087,81087,81562,81811],[11905,11961,17909,18208,18695,18695,21797,21797,22256,22539,24012,25748,25748,25948,30837,30858,33637,34736,36981,36981,37392,38728,40293,40547,40993,40993,49543,49599,50004,50239,55789,55789,57588,57877,68464,68464,69032,69275,72221,72275,72676,72959,76175,76240,76678,76959,82217,82217,82667,82912],[11743,11813,17792,18142,19776,19777,21542,21542,21881,22158,25194,25523,25523,25783,30378,30424,33854,34132,37713,37713,38115,38412,39848,40129,41798,41798,48965,48965,49415,49656,56367,56367,56855,57110,69241,69241,69692,69923,71466,71466,73238,73534,75157,75202,75613,75837,82742,82743,83189,83425]]"
C5;0;true;Invalid SPARQL endpoint response from http://localhost:3001/sparql (HTTP status 400):\nParse error
Expecting --> } <-- but found --> '' <--;3;;;;;;3;0;0;0;0;0;0;NaN NaN NaN;;;;;NaN;
C5;1;true;Invalid SPARQL endpoint response from http://localhost:3001/sparql (HTTP status 400):\nParse error
Redundant input, expecting EOF but found: ?imdbactor;3;;;;;;3;0;0;0;0;0;0;NaN NaN NaN;;;;;NaN;
C5;2;true;Invalid SPARQL endpoint response from http://localhost:3001/sparql (HTTP status 400):\nParse error
Redundant input, expecting EOF but found: };3;;;;;;3;0;0;0;0;0;0;NaN NaN NaN;;;;;NaN;
C6;0;true;terminated;3;;;;;;3;0;0;0;0;0;0;NaN NaN NaN;;;;;NaN;
C7;0;true;fetch failed;3;;;;;;3;0;0;0;0;0;0;NaN NaN NaN;;;;;NaN;
C8;0;true;terminated;3;;;;;;3;0;0;0;0;0;0;NaN NaN NaN;;;;;NaN;
C9;0;true;terminated;3;;;;;;3;0;0;0;0;0;0;NaN NaN NaN;;;;;NaN;
S1;0;false;;0;d1afa5f8216473b75de22223d4619df2;66107.66666666667;69412;62637;2768.3817575535995;3;90;90;90;58469.333333333336;63937;52381;59090 63937 52381;34211.666666666664 34211.666666666664 34211.666666666664 34211.666666666664 34214.333333333336 34214.333333333336 34214.666666666664 34215.666666666664 34215.666666666664 34215.666666666664 34215.666666666664 34218 34218 34218 34219.333333333336 34219.333333333336 34219.333333333336 34219.333333333336 34219.333333333336 34219.333333333336 34219.333333333336 34227 34227.333333333336 34227.333333333336 34227.333333333336 34227.333333333336 34227.333333333336 34227.333333333336 34233.333333333336 34233.333333333336 34233.333333333336 34233.333333333336 34233.333333333336 34233.333333333336 34233.333333333336 34241 34241 34241 34241 34250 34250 34250 34263.666666666664 34263.666666666664 34263.666666666664 34263.666666666664 34263.666666666664 34263.666666666664 34263.666666666664 34265.666666666664 34265.666666666664 34266.333333333336 34266.333333333336 34269.333333333336 34269.333333333336 34269.333333333336 34269.333333333336 34270 34270 34270 34270 34270 34270 34273.666666666664 34273.666666666664 34275 34275.333333333336 34279.666666666664 34279.666666666664 34279.666666666664 34281.666666666664 34281.666666666664 34282 34282 34282 34282 34282 34287 34287 34287 34287 34287.333333333336 34287.333333333336 34287.333333333336 34292 34292 34292 34293 34293 34293;36225 36225 36225 36225 36225 36225 36225 36225 36225 36225 36225 36232 36232 36232 36232 36232 36232 36232 36232 36232 36232 36235 36235 36235 36235 36235 36235 36235 36238 36238 36238 36238 36238 36238 36238 36244 36244 36244 36244 36268 36268 36268 36276 36276 36276 36276 36276 36276 36276 36282 36282 36282 36282 36282 36282 36282 36282 36284 36284 36284 36284 36284 36284 36284 36284 36288 36289 36289 36289 36289 36289 36289 36289 36289 36289 36289 36289 36296 36296 36296 36296 36296 36296 36296 36296 36296 36296 36299 36299 36299;32226 32226 32226 32226 32226 32226 32227 32227 32227 32227 32227 32227 32227 32227 32227 32227 32227 32227 32227 32227 32227 32239 32240 32240 32240 32240 32240 32240 32247 32247 32247 32247 32247 32247 32247 32262 32262 32262 32262 32262 32262 32262 32295 32295 32295 32295 32295 32295 32295 32295 32295 32295 32295 32304 32304 32304 32304 32304 32304 32304 32304 32304 32304 32314 32314 32314 32314 32327 32327 32327 32332 32332 32332 32332 32332 32332 32332 32339 32339 32339 32339 32340 32340 32340 32348 32348 32348 32348 32348 32348;1632.702122930641 1632.702122930641 1632.702122930641 1632.702122930641 1632.6612903137286 1632.6612903137286 1632.2553585623652 1632.2420844415888 1632.2420844415888 1632.2420844415888 1632.2420844415888 1635.115286455362 1635.115286455362 1635.115286455362 1635.0976185605011 1635.0976185605011 1635.0976185605011 1635.0976185605011 1635.0976185605011 1635.0976185605011 1635.0976185605011 1631.4214660841017 1631.0152938856486 1631.0152938856486 1631.0152938856486 1631.0152938856486 1631.0152938856486 1631.0152938856486 1629.370498757794 1629.370498757794 1629.370498757794 1629.370498757794 1629.370498757794 1629.370498757794 1629.370498757794 1625.7332704557248 1625.7332704557248 1625.7332704557248 1625.7332704557248 1635.5802232439307 1635.5802232439307 1635.5802232439307 1625.529725624508 1625.529725624508 1625.529725624508 1625.529725624508 1625.529725624508 1625.529725624508 1625.529725624508 1628.006210744364 1628.006210744364 1627.9877831919446 1627.9877831919446 1624.3565563700051 1624.3565563700051 1624.3565563700051 1624.3565563700051 1625.182656401017 1625.182656401017 1625.182656401017 1625.182656401017 1625.182656401017 1625.182656401017 1621.1416416285845 1621.1416416285845 1622.7953249460224 1623.2088247939291 1617.9759646614725 1617.9759646614725 1617.9759646614725 1615.9530383715432 1615.9530383715432 1615.941211801964 1615.941211801964 1615.941211801964 1615.941211801964 1615.941211801964 1616.0142326105918 1616.0142326105918 1616.0142326105918 1616.0142326105918 1615.6124397749466 1615.6124397749466 1615.6124397749466 1612.3225483754793 1612.3225483754793 1612.3225483754793 1613.5656168870232 1613.5656168870232 1613.5656168870232;4738.087119878185;"[[34184,34184,34184,34184,34192,34192,34192,34195,34195,34195,34195,34195,34195,34195,34199,34199,34199,34199,34199,34199,34199,34207,34207,34207,34207,34207,34207,34207,34215,34215,34215,34215,34215,34215,34215,34217,34217,34217,34217,34220,34220,34220,34220,34220,34220,34220,34220,34220,34220,34220,34220,34222,34222,34222,34222,34222,34222,34222,34222,34222,34222,34222,34222,34223,34223,34223,34223,34223,34223,34223,34224,34224,34225,34225,34225,34225,34225,34226,34226,34226,34226,34226,34226,34226,34232,34232,34232,34232,34232,34232],[36225,36225,36225,36225,36225,36225,36225,36225,36225,36225,36225,36232,36232,36232,36232,36232,36232,36232,36232,36232,36232,36235,36235,36235,36235,36235,36235,36235,36238,36238,36238,36238,36238,36238,36238,36244,36244,36244,36244,36268,36268,36268,36276,36276,36276,36276,36276,36276,36276,36282,36282,36282,36282,36282,36282,36282,36282,36284,36284,36284,36284,36284,36284,36284,36284,36288,36289,36289,36289,36289,36289,36289,36289,36289,36289,36289,36289,36296,36296,36296,36296,36296,36296,36296,36296,36296,36296,36299,36299,36299],[32226,32226,32226,32226,32226,32226,32227,32227,32227,32227,32227,32227,32227,32227,32227,32227,32227,32227,32227,32227,32227,32239,32240,32240,32240,32240,32240,32240,32247,32247,32247,32247,32247,32247,32247,32262,32262,32262,32262,32262,32262,32262,32295,32295,32295,32295,32295,32295,32295,32295,32295,32295,32295,32304,32304,32304,32304,32304,32304,32304,32304,32304,32304,32314,32314,32314,32314,32327,32327,32327,32332,32332,32332,32332,32332,32332,32332,32339,32339,32339,32339,32340,32340,32340,32348,32348,32348,32348,32348,32348]]"
S10;0;true;terminated;3;;;;;;3;0;0;0;0;0;0;NaN NaN NaN;46720.333333333336 46722.333333333336 46722.333333333336 46722.333333333336 74534 74535 74535 74535 159389 222853.66666666666 332409.6666666667 332413.3333333333 332413.6666666667 332413.6666666667 332413.6666666667 333158.6666666667 333161 333161 333161 333161 333161 333161 333161.6666666667 333161.6666666667 333161.6666666667 333162 333162 333163 333163 333164 333164 333164 333164 333164 333164 333164 333171 333171 333171.3333333333 333171.3333333333 333171.3333333333 333171.3333333333 333171.6666666667 333173 333173 333173 333173 333173 333173 333173 333173.6666666667 333173.6666666667 333173.6666666667 333174 333175 333177.3333333333 333177.3333333333 333178 333178 333178.3333333333 333178.3333333333 333178.3333333333 333178.3333333333 333178.3333333333 333179 333179 333179.3333333333 333179.3333333333 333179.6666666667 333179.6666666667 333180 333180.6666666667 333180.6666666667 333180.6666666667 333180.6666666667 333180.6666666667 333180.6666666667 333181 333183.3333333333 333183.3333333333 333185 333185 333185 333185 333185 339600 339601.3333333333 339601.3333333333 339601.3333333333 339601.3333333333 339601.6666666667 339602 348950.6666666667 348951 348951 348951 348951 348951 349456.6666666667 349458 349458.3333333333 349458.3333333333 349458.3333333333 349459 349459 349460 349460 349460 349460 349460 349460 349460 349461.3333333333 349461.3333333333 349461.3333333333 349461.3333333333 349461.3333333333 349461.3333333333 349461.3333333333 349462.3333333333 349462.3333333333 349462.3333333333 349462.3333333333 349463 349463 349463 349465.3333333333 349465.3333333333 349465.3333333333 349465.3333333333 349465.3333333333 349465.3333333333 349465.3333333333 349465.3333333333 349465.3333333333 349465.3333333333 362838.3333333333 362840.6666666667 362840.6666666667 362840.6666666667 364756 364758 364758 364758 364758 364758 364758 364759.3333333333 364759.3333333333 364759.3333333333 364759.3333333333 364759.3333333333 364759.3333333333 364759.3333333333 364761 364761 364761.3333333333 364761.3333333333 364761.3333333333 364761.3333333333 364761.3333333333 364764 364764 364764 364764 364764 364764 371520.3333333333 371522 371522 371522 371522 371524 371524 371524.3333333333 371524.3333333333 371524.3333333333 371524.3333333333 371525.3333333333 371525.6666666667 371525.6666666667 371526.3333333333 371526.3333333333 371526.3333333333 371526.3333333333 371526.6666666667 371526.6666666667 371526.6666666667 371527.6666666667 371527.6666666667 371527.6666666667 371527.6666666667 371528.3333333333 371528.3333333333 371528.6666666667 371530.6666666667 371530.6666666667 371530.6666666667 371530.6666666667 371531.3333333333 371531.3333333333 371531.3333333333 371532.6666666667 371532.6666666667 371532.6666666667 371532.6666666667 371534.3333333333 371537 371537 371537 371537 371537 371537 371538.6666666667 371538.6666666667 371538.6666666667 371541 373817.6666666667 373818 373818 373818 373818 373818 373818 373818.3333333333 373818.3333333333 373818.3333333333 373818.3333333333 373818.3333333333 373819 373819 373819.6666666667 373820 373820 373820 373820 373820 373820.3333333333 373820.6666666667 373820.6666666667 373820.6666666667 373822 373822 373822 373822 373822.3333333333 373822.3333333333 373822.3333333333 373822.3333333333 373822.3333333333 373822.3333333333 373822.3333333333 373822.6666666667 373823.6666666667 373823.6666666667 373823.6666666667 373823.6666666667 373823.6666666667 373824 373824.3333333333 373824.3333333333 373824.3333333333 373824.3333333333 373824.3333333333 373824.3333333333 373825 373825.6666666667 373825.6666666667 373825.6666666667 373825.6666666667 373826 373826 373826.3333333333 373826.3333333333 373826.3333333333 373826.3333333333 373826.3333333333 373828.3333333333 373828.3333333333 373828.3333333333 373828.3333333333 373828.3333333333 373828.6666666667 373828.6666666667 373829.3333333333 373829.3333333333 373829.3333333333 373829.3333333333 373829.3333333333 373829.3333333333 373829.3333333333 373830.3333333333 373830.3333333333 373830.3333333333 373830.3333333333 373830.3333333333 373830.6666666667 373830.6666666667 390437.6666666667 390438.6666666667 390438.6666666667 390438.6666666667 390438.6666666667 390438.6666666667 390438.6666666667 390446.3333333333 390446.6666666667 390446.6666666667 390446.6666666667 390446.6666666667 390447 390447 390448.6666666667 390448.6666666667 390451 390451 390452 393538 393539.6666666667 393539.6666666667 393539.6666666667 393539.6666666667 393540.6666666667 393540.6666666667 394062.6666666667 394064.6666666667 394064.6666666667 394064.6666666667 394065 394065 394065 394065 394065 394065 394065 396828.3333333333 396830.3333333333 396830.3333333333 396830.3333333333 396830.3333333333 396831 396831 396831.3333333333 396831.3333333333 396831.6666666667 396831.6666666667 396832.3333333333 396832.6666666667 396832.6666666667 396833.3333333333 396833.3333333333 396833.3333333333 396833.3333333333 396833.6666666667 396833.6666666667 396833.6666666667 396834.3333333333 396834.3333333333 396834.3333333333 396834.3333333333 396834.6666666667 396834.6666666667 396834.6666666667 396835.3333333333 396835.3333333333 396835.3333333333 396835.3333333333 396836 396836.3333333333 396836.3333333333 396837.3333333333 396837.6666666667 396837.6666666667 396838 396838 396838 396838.3333333333 396839.6666666667 396839.6666666667 396839.6666666667 396840 396840 396840 396840 396841 396841.3333333333 396841.3333333333 396841.3333333333 396841.3333333333 396841.3333333333 396841.3333333333 396842.3333333333 396842.3333333333 396842.3333333333 396842.6666666667 396843.3333333333 396843.3333333333 396843.3333333333 396844 396844 396844 396844 396845.6666666667 396845.6666666667 396845.6666666667 396847 396847.3333333333 396847.3333333333 396847.3333333333 396847.3333333333 396847.3333333333 396847.3333333333 396848.3333333333 396848.3333333333 396848.6666666667 396848.6666666667 396848.6666666667 396848.6666666667 396848.6666666667 396861.6666666667 396861.6666666667 396861.6666666667 396861.6666666667 396861.6666666667 396861.6666666667 396861.6666666667 396882.6666666667 396882.6666666667 396882.6666666667 396882.6666666667 396883 399092 399094 399094 399094.3333333333 399095.6666666667 399096.3333333333 399096.3333333333 399097.3333333333 399097.3333333333 399097.3333333333 399097.3333333333 399097.3333333333 399097.3333333333 399097.3333333333 399098 399098.3333333333 399098.3333333333 399098.6666666667 399098.6666666667 399098.6666666667 399098.6666666667 399100.3333333333 399100.3333333333 399100.3333333333 399100.6666666667 399100.6666666667 399101 399101.3333333333 399101.3333333333 399101.3333333333 399101.3333333333 399101.3333333333 399101.3333333333 401872.3333333333 401875.3333333333 401875.3333333333 401875.3333333333 401875.3333333333 401875.3333333333 407893.3333333333 407894.6666666667 407894.6666666667 407894.6666666667 407894.6666666667 407894.6666666667 407894.6666666667 407895.6666666667 407895.6666666667 407895.6666666667 407896 407896 407896 407896 407896.6666666667 407896.6666666667 407896.6666666667 407897 407897 407897.3333333333 407897.3333333333 407899.3333333333 407899.3333333333 407899.3333333333 407899.3333333333 407899.6666666667 407899.6666666667 407899.6666666667 407899.6666666667 407900 407900 408834.3333333333 408835 408835 408835 408835 408835 408835 408835.3333333333 408835.3333333333 408835.3333333333 408835.3333333333 408835.6666666667 408836 408836 408836 408836 408837 408837 408837 408837 408837 415597 415598.6666666667 415598.6666666667 415598.6666666667 415598.6666666667 415599 415599 415601.3333333333 415601.3333333333 415601.3333333333 415601.3333333333 415601.6666666667 415601.6666666667 415601.6666666667 415614 415614 415614 415614 415614 415614 415614 415619 415619 415619 416994 416995 416995 416995 416995 416995.3333333333 416995.3333333333 416995.3333333333 416995.3333333333 416995.3333333333 416995.3333333333 416995.6666666667 416995.6666666667 416995.6666666667 416995.6666666667 416996 416996 416996 416996.6666666667 416996.6666666667 416996.6666666667 416996.6666666667 416996.6666666667 416996.6666666667 416996.6666666667 416997 416997 416997 416997.6666666667 416997.6666666667 416997.6666666667 416998 416999.6666666667 416999.6666666667 416999.6666666667 417000.6666666667 417000.6666666667 417000.6666666667 417000.6666666667 417000.6666666667 417000.6666666667 417000.6666666667 417002 417002 417002 417002 417002 417002 417002 417002 417002 419576.3333333333 419590 419590 419590 419590.3333333333 419590.3333333333 419590.3333333333 420343 420343.3333333333 420343.6666666667 420343.6666666667 420343.6666666667 420344 420344 420344.6666666667 420346 420346 420346 420346 420346 420346 420346.6666666667 420346.6666666667 420346.6666666667 420346.6666666667 420347.3333333333 420347.3333333333 420347.3333333333 420347.3333333333 420347.3333333333 420347.6666666667 420347.6666666667 420348.6666666667 420348.6666666667 420349 420349.3333333333 420349.3333333333 420349.3333333333 420349.3333333333 420349.3333333333 420349.3333333333 420349.3333333333 420349.6666666667 420349.6666666667 420349.6666666667 420349.6666666667 420349.6666666667 420349.6666666667 420350 420350.3333333333 420350.3333333333 420350.3333333333 420350.6666666667 420350.6666666667 420350.6666666667 420350.6666666667 420351.6666666667 420351.6666666667 420351.6666666667 420351.6666666667 420351.6666666667 420351.6666666667 420351.6666666667 420351.6666666667 425635.3333333333 425638 425638.3333333333 425638.3333333333 425638.3333333333 425638.3333333333 425638.3333333333 425639.6666666667 425639.6666666667 425639.6666666667 425639.6666666667 425639.6666666667 425639.6666666667 425639.6666666667 425640.6666666667 425640.6666666667 425640.6666666667 425640.6666666667 425640.6666666667 425640.6666666667 425640.6666666667 425641.6666666667 425641.6666666667 425641.6666666667 425641.6666666667 425641.6666666667 425642 425642.3333333333 425644.6666666667 425644.6666666667 425644.6666666667 425645 425645 425645 425645 425645 425645 436153 436155.3333333333 436681.6666666667 436695.3333333333 436695.6666666667 436695.6666666667 436695.6666666667 436696.6666666667 443548.3333333333 443548.6666666667 443549 443549 443549 443549 443549 443550.6666666667 443551.3333333333 443551.3333333333 443551.3333333333 443551.3333333333 443551.3333333333 443551.3333333333 443553.6666666667 443553.6666666667 443554 443554 448292.6666666667 448294.3333333333 448294.3333333333 448294.3333333333 448294.3333333333 448294.6666666667 448294.6666666667 448294.6666666667 448294.6666666667 448294.6666666667 448294.6666666667 448294.6666666667 448295.6666666667 448295.6666666667 455510 455511 455511 455511 455511 455511 455511 455512 455512 455512 455512 455512 455513 455513 455514 455514 455514 455514 455514 455514 455514 455516 455516.3333333333 455516.3333333333 455516.3333333333 455516.3333333333 455516.3333333333 455516.3333333333 455516.3333333333 455516.3333333333 455516.3333333333 458764 458766.3333333333 458766.3333333333 466559 466563.3333333333 466563.3333333333 466563.3333333333 466563.3333333333 466563.6666666667 466563.6666666667 466564.6666666667 466564.6666666667 466564.6666666667 466564.6666666667 466564.6666666667 466564.6666666667 466564.6666666667 466565 466565 466565 466565 466566 466566 466566 466566 466566 466566 466566 466566.3333333333 466566.3333333333 466566.3333333333 466572 466572 466572 466572 466572 466572 466572 466572 466572 466572 466572 471834.3333333333 473070.6666666667 473075.6666666667 473075.6666666667 473075.6666666667 473076 473076 473076 474585.3333333333 474586 474586 474586 474586 474586 474586 474586.6666666667 474592.3333333333 474592.3333333333 474592.3333333333 474593.3333333333 474593.3333333333 474593.3333333333 474593.3333333333 474593.3333333333 474593.3333333333 474593.3333333333 474594 474594 474594 474594.3333333333 474594.3333333333 474594.6666666667 474594.6666666667 474594.6666666667 474594.6666666667 474594.6666666667 474595.3333333333 474595.3333333333 474595.3333333333 474595.3333333333 474595.3333333333 474595.3333333333 474595.3333333333 474596.3333333333 474597.6666666667 474598 474598 474598 474598 474598 474598.3333333333 474598.3333333333 474598.3333333333 474598.3333333333 474598.3333333333 474598.3333333333 474598.3333333333 474598.3333333333 474598.3333333333 474598.3333333333 474598.6666666667 474598.6666666667 474598.6666666667 474598.6666666667 474604.6666666667 474605 474605 474605 474605 474605 474605.6666666667 474605.6666666667 474605.6666666667 474606 474606 474606 474606 474607 474607 474607 474608 474608 474608 474608 474608 474608.3333333333 474608.3333333333 474609 474609 474609 474609 474609 474609 474609 474610 474610 474610 474610 474610 474610 474610 474610.6666666667 474610.6666666667 474610.6666666667 474610.6666666667 474612 474612.3333333333 474612.3333333333 474612.3333333333 474612.3333333333 474612.3333333333 474612.3333333333 474613 474613 474613 474613 474613 474613 474613 474614 474614 474614.3333333333 474614.3333333333 474614.3333333333 474614.3333333333 474614.3333333333 474614.3333333333 474614.3333333333 474614.3333333333 474615.3333333333 474615.3333333333 481073.6666666667 481074.6666666667 481074.6666666667 481075 481075 481075.3333333333 481075.3333333333 481076 481076.3333333333 481076.3333333333 481076.3333333333 481076.3333333333 481077 481077 481078 481078 481078 481078 481078 481078 481078 481078.6666666667 481078.6666666667 481078.6666666667 481078.6666666667 481078.6666666667 481078.6666666667 481078.6666666667 481081.3333333333 481081.3333333333 481081.3333333333 481081.3333333333 481081.3333333333 481081.3333333333 481081.3333333333 481082.3333333333 481082.3333333333 481082.6666666667 481082.6666666667 481082.6666666667 481083.3333333333 481083.3333333333 481084.6666666667 481085 481085 481085 481092 481092 481092 481094.6666666667 481094.6666666667 481094.6666666667 481094.6666666667 481094.6666666667 481094.6666666667 481094.6666666667 481096 481096 481096 481096 481096 481096.3333333333 481096.3333333333 481100 481100 481100 481100 481101.6666666667 481101.6666666667 481101.6666666667 481448.3333333333 481449.6666666667 481449.6666666667 481449.6666666667 481449.6666666667 481449.6666666667 481449.6666666667 481450.6666666667 481450.6666666667 481450.6666666667 481450.6666666667 481450.6666666667 481450.6666666667 481450.6666666667 481452.6666666667 481452.6666666667 481452.6666666667 481452.6666666667 481452.6666666667 481452.6666666667 481453 481453.3333333333 481453.3333333333 492574.6666666667 492574.6666666667 492574.6666666667 492574.6666666667 492574.6666666667 492574.6666666667 492574.6666666667 492575 492575.3333333333 492575.3333333333 492575.3333333333 492576 492576 492576 492576 492576 492576 492576.3333333333 492576.3333333333 492576.3333333333 492576.6666666667 492576.6666666667 492576.6666666667 492576.6666666667 492576.6666666667 492576.6666666667 492577.6666666667 492577.6666666667 492577.6666666667 492577.6666666667 492577.6666666667 492577.6666666667 492577.6666666667 492578 492578 492578 492578 492578 492578 492578 492578.3333333333 492578.6666666667 492578.6666666667 492579 492579 492579 492579 492579.3333333333 492579.3333333333 492579.3333333333 492579.3333333333 492579.6666666667 492579.6666666667 492579.6666666667 492581.6666666667 492581.6666666667 492582 492582 492582 492582 510269.6666666667 511556.3333333333 511562.6666666667 511562.6666666667 511563 511563 511563.3333333333 511563.3333333333 511564.3333333333 511564.3333333333 511564.6666666667 511564.6666666667 511564.6666666667 511564.6666666667 511564.6666666667 511566.3333333333 511566.3333333333 511566.6666666667 511566.6666666667 511567.3333333333 511567.3333333333 511567.3333333333 511568.6666666667 511568.6666666667 511568.6666666667 511568.6666666667 511568.6666666667 511568.6666666667 511569 511573.6666666667 511574 511574 511574 511574 511574 511574 511575.3333333333 511575.3333333333 511575.3333333333 511575.3333333333 511576.6666666667 511576.6666666667 511576.6666666667 511577 511577 511577 511577.3333333333 511577.6666666667 511577.6666666667 511577.6666666667 511578 511578 511578.6666666667 511579 511579 511579 511579 511579.3333333333 511579.3333333333 511580 511580 511580 511580.3333333333 511580.3333333333 511581.3333333333 511581.3333333333 511584.3333333333 511584.3333333333 511584.3333333333 511584.3333333333 511584.3333333333 511584.3333333333 516072 516072.6666666667 516072.6666666667 516072.6666666667 516073.3333333333 516073.3333333333 516073.3333333333 516073.6666666667 516073.6666666667 516074 516074 516074 516074 516074 516074.3333333333 516074.3333333333 516074.6666666667 516074.6666666667 516074.6666666667 516074.6666666667 516076.6666666667 516077 516077.3333333333 516077.3333333333 516077.6666666667 516078 516078 516078 516079 516079 516079 516079 516080 516080 516080 516080 516080.3333333333 516080.6666666667 516080.6666666667 516080.6666666667 516080.6666666667 516080.6666666667 516080.6666666667 520220.6666666667 520222.6666666667 520222.6666666667 525498.6666666666 532880.6666666666 532881.6666666666 532881.6666666666 532881.6666666666 532881.6666666666 532884 532884 532884 532884 532884 532884 532885.3333333334 532885.3333333334 532885.3333333334 532885.6666666666 532885.6666666666 532885.6666666666 532885.6666666666 532889.6666666666 532889.6666666666 532889.6666666666 532890 532890 532890 532890 538114 538116.6666666666 538116.6666666666 538116.6666666666 544789 544789.3333333334 544790 544790 544790 551062.3333333334 551065.3333333334 551648 551648.6666666666 551648.6666666666 551648.6666666666 551648.6666666666 551648.6666666666 551648.6666666666 551650 551650 551650.3333333334 554789.3333333334 554789.6666666666 554789.6666666666 573121.3333333334 573122.3333333334 573122.3333333334 573122.3333333334 573122.3333333334 573122.3333333334 573122.3333333334 573123 573123 573123 573123 573123.3333333334 573123.3333333334 573123.6666666666 573124.3333333334 573124.3333333334 573124.3333333334 573124.3333333334 573125 573125 573125.3333333334 573126.3333333334 573126.3333333334 573126.3333333334 573126.3333333334 573126.3333333334 573126.3333333334 573126.3333333334 573129.3333333334 573129.3333333334 573129.3333333334 573129.6666666666 573630 573734.3333333334 573734.3333333334 573734.3333333334 573734.6666666666 576219.6666666666 576220 576220.3333333334 576220.6666666666 576220.6666666666 576220.6666666666 576221 576221.3333333334 576223.3333333334 576223.3333333334 576223.3333333334 576223.3333333334 576223.3333333334 576223.3333333334 576224.3333333334 576224.3333333334 576224.3333333334 576224.3333333334 576224.3333333334 576224.3333333334 576224.3333333334 576225.6666666666 576225.6666666666 576225.6666666666 576225.6666666666 576653 576653.6666666666 576654 576654 576656.3333333334 576656.3333333334 576656.3333333334 576657.3333333334 576657.3333333334 576657.3333333334 576657.3333333334 576657.6666666666 576657.6666666666 576657.6666666666 576657.6666666666 576657.6666666666 576657.6666666666 576657.6666666666 576658 576658 576658 576659 576659 576659 576659 576659 576659 576659.3333333334 576661.6666666666 576661.6666666666 576661.6666666666 576661.6666666666 576661.6666666666 576661.6666666666 576661.6666666666 576662.3333333334 576662.6666666666 576662.6666666666 576663 576663 576663 576663 576664.3333333334 576664.3333333334 576664.3333333334 576664.3333333334 576664.3333333334 576664.3333333334 576664.3333333334 576664.3333333334 576664.3333333334 576664.3333333334 576664.3333333334 576666 578161.3333333334 578161.6666666666 578161.6666666666 578161.6666666666 578161.6666666666 578168 578168 578168 578168 578168 578168 578168.6666666666 578169 578169 578169 578169 578169 578169 578170.3333333334 578170.3333333334 578170.3333333334 578171.6666666666 578171.6666666666 578171.6666666666 578171.6666666666 578172 578172 578172 578173.6666666666 578173.6666666666 578173.6666666666 578173.6666666666 578174.3333333334 578174.3333333334 578174.3333333334 578174.3333333334 578174.3333333334 578174.3333333334 578174.3333333334 578175.3333333334 578175.3333333334 578175.3333333334 578175.3333333334 578175.3333333334 578175.3333333334 578175.3333333334 578177.6666666666 578177.6666666666 578177.6666666666 578177.6666666666 578177.6666666666 581077.3333333334 581077.3333333334 596523.3333333334 596526.3333333334 599271.3333333334 599272.3333333334 599272.3333333334 599272.6666666666 599272.6666666666 599273.3333333334 599273.3333333334 599273.3333333334 599273.3333333334 599273.3333333334 599273.3333333334 599274 599274.3333333334 599274.3333333334 599274.3333333334 599274.3333333334 599274.3333333334 599274.3333333334 599275 599275 599275 599275 599275 599275 599275 599276.6666666666 599277 599277 599277 599277 599277 599277 599277 599277 599277 605462.6666666666 605463 605463 605463.3333333334 605463.3333333334 606870.6666666666 606872.3333333334 606872.3333333334 606872.3333333334 606872.3333333334 606873 606873 606874 606874 606874 606874 606874.6666666666 606874.6666666666 606874.6666666666 606875.6666666666 606875.6666666666 606875.6666666666 606875.6666666666 606875.6666666666 606875.6666666666 606876 606877 606877 606877 606877 606877 606877.3333333334 606877.6666666666 606880 606880 606880 606880 606880 606880 606880 606883.3333333334 606883.3333333334 606883.3333333334 606883.3333333334 606883.3333333334 612768.3333333334 612769.6666666666 612769.6666666666 612769.6666666666 612769.6666666666 612769.6666666666 612769.6666666666 612770.6666666666 612770.6666666666 612770.6666666666 612770.6666666666 612771 612771 612771 612771.6666666666 612771.6666666666 612771.6666666666 612771.6666666666 612772 612772 612772 612773.3333333334 612773.3333333334 612773.3333333334 612775.3333333334 612775.3333333334 612775.6666666666 612775.6666666666 612775.6666666666 613182.6666666666 615051 615051.3333333334 615051.3333333334 615051.3333333334 615051.3333333334 615051.6666666666 615051.6666666666 615052.6666666666 615053 615053 615053 615053.3333333334 615053.6666666666 615053.6666666666 615053.6666666666 615053.6666666666 615053.6666666666 615053.6666666666 615054 615054 615054 615054.6666666666 615054.6666666666 615054.6666666666 615055.3333333334 615055.3333333334 615055.3333333334 615055.3333333334 615056.6666666666 615057 615057 615057 615057 615057 615057 615057.3333333334 615057.3333333334 615057.3333333334 615057.3333333334 615057.3333333334 615058.3333333334 615058.3333333334 615058.3333333334 615058.3333333334 615058.3333333334 615058.6666666666 615058.6666666666 615058.6666666666 615058.6666666666 615059 615059 615059 615060.3333333334 615060.3333333334 615060.6666666666 615062 615062 615062 615062.6666666666 615062.6666666666 615062.6666666666 615062.6666666666 615062.6666666666 615062.6666666666 615062.6666666666 615063.6666666666 615064 615064 615338.6666666666 615354 615354.3333333334 615354.3333333334 615354.3333333334 615354.3333333334 615354.3333333334 615355.3333333334 615355.3333333334 615355.3333333334 615355.3333333334 615355.6666666666 615355.6666666666 615356 615357 615357 615357 615357 615357.6666666666 615357.6666666666 615357.6666666666 615358.6666666666 615358.6666666666 615358.6666666666 615358.6666666666 615360 615360.3333333334 615360.3333333334 615362.6666666666 615362.6666666666 615362.6666666666 615362.6666666666 620815.6666666666 620815.6666666666 620815.6666666666 620815.6666666666 621803 621804 623357.6666666666 623359.6666666666 623359.6666666666 623359.6666666666 623359.6666666666 623360.3333333334 623360.3333333334 623361 623361 623361.3333333334 623361.3333333334 623362.3333333334 623362.3333333334 623362.3333333334 623364 623364 623364 623364 623364 630420.6666666666 630991.3333333334 630991.3333333334 630991.3333333334 630991.3333333334 630991.3333333334 630991.6666666666 631768 631771.6666666666 631771.6666666666 631771.6666666666 631771.6666666666 631771.6666666666 631771.6666666666 631773.3333333334 639485.3333333334 639486.3333333334 639486.3333333334 639486.6666666666 639486.6666666666 639486.6666666666 639486.6666666666 639487.6666666666 639487.6666666666 639487.6666666666 639487.6666666666 639487.6666666666 639487.6666666666 639487.6666666666 639488.6666666666 639488.6666666666 639488.6666666666 639488.6666666666 639488.6666666666 639488.6666666666 639488.6666666666 639489.3333333334 639489.3333333334 639489.3333333334 639489.3333333334 639489.3333333334 639489.3333333334 639489.3333333334 639490.3333333334 639490.3333333334 639490.3333333334 639490.3333333334 639490.3333333334 639490.3333333334 639490.3333333334 639491.3333333334 639491.3333333334 639491.3333333334 639491.3333333334 639491.3333333334 639491.3333333334 639491.3333333334 639493.3333333334 639493.6666666666 639493.6666666666 639493.6666666666 640324.3333333334 640325 640325.3333333334 640325.3333333334 640325.3333333334 640326.6666666666 640326.6666666666 640327 640327 640327 640327 640327.3333333334 640327.6666666666 640327.6666666666 640328.6666666666 640328.6666666666 640329 640329 640329 640329 640329 640329.6666666666 640329.6666666666 640330.3333333334 640330.3333333334 640330.3333333334 640330.3333333334 640330.6666666666 640331.3333333334 640331.3333333334 640332 640332 640332 640332 640332.3333333334 640334 640334 640334 640334 640334 640334 640336.6666666666 640337.6666666666 640338 640338 640338 640338 640338 641198.6666666666 641199.6666666666 641199.6666666666 641199.6666666666 641200.3333333334 641200.6666666666 641200.6666666666 641201.3333333334 641201.3333333334 641201.3333333334 641202 641203 641203 641203 641204 641204 641204.6666666666 641206.3333333334 641206.3333333334 641206.3333333334 641206.3333333334 642884 642884.6666666666 642884.6666666666 642884.6666666666 642884.6666666666 642884.6666666666 642884.6666666666 642885 642885 642885 642885 642885 642885 646860.6666666666 646861 646861 646861 646861.3333333334 646861.3333333334 646861.3333333334 646862 646862 646862 646862 646862 646862 646862 646862.6666666666 646862.6666666666 646864 646864 646864 646864 646864 646865 646865 646865 646865 646865 646865.3333333334 646865.3333333334 646865.6666666666 646865.6666666666 646865.6666666666 646865.6666666666 646866 646866 646866 646868.3333333334 646868.3333333334 646868.3333333334 646868.3333333334 647737.3333333334 647738.6666666666 647738.6666666666 647739 647739 647740.3333333334 647740.3333333334 647740.3333333334 647740.3333333334 647740.3333333334 647740.3333333334 647740.3333333334 647740.3333333334 648155 648155 648155 648155 649971 649972.3333333334 649972.3333333334 649972.3333333334 649972.3333333334 649972.3333333334 649972.3333333334 649974.6666666666 649974.6666666666 649974.6666666666 649974.6666666666 649974.6666666666 657316.6666666666 657316.6666666666 657718.6666666666 657720.3333333334 657720.3333333334 657720.3333333334 657720.3333333334 657720.6666666666 657720.6666666666 657721.3333333334 657721.6666666666 657721.6666666666 657721.6666666666 657722 657722 657722 657722.6666666666 657722.6666666666 657722.6666666666 657722.6666666666 657723 657723.3333333334 657723.3333333334 657723.6666666666 657724 657724.3333333334 657724.3333333334 657724.6666666666 657724.6666666666 657724.6666666666 657725.3333333334 657725.3333333334 657725.3333333334 657725.3333333334 657725.6666666666 657725.6666666666 657726 657726.6666666666 657726.6666666666 657726.6666666666 657727 657728 657728 657728.3333333334 657729.3333333334 657729.3333333334 657729.3333333334 657729.3333333334 657729.3333333334 657729.6666666666 657729.6666666666 657730 657730 657730 657730.3333333334 657730.3333333334 657730.3333333334 657730.3333333334 657731 657731.3333333334 657731.3333333334 657731.3333333334 657731.3333333334 657731.3333333334 657731.3333333334 657732 657732 657732.3333333334 657732.3333333334 657732.3333333334 657732.3333333334 657732.3333333334 657733 657733 657733 657733.3333333334 657733.6666666666 657733.6666666666 657733.6666666666 657734.6666666666 657734.6666666666 657734.6666666666 657735 657735 657735 657735 657735.3333333334 657735.6666666666 657736 657736 657736.3333333334 657736.3333333334 657736.3333333334 657740.3333333334 657740.3333333334 657740.3333333334 657740.3333333334 657740.3333333334 657740.3333333334 657740.3333333334 657740.3333333334 658186.3333333334 658187 658187 658187 658187.3333333334 658187.6666666666 658187.6666666666 658188.3333333334 658188.3333333334 658188.3333333334 658188.3333333334 658188.6666666666 658188.6666666666 658188.6666666666 658188.6666666666 658188.6666666666 658188.6666666666 658188.6666666666 658189.3333333334 658189.6666666666 658190 658191.6666666666 658191.6666666666 658191.6666666666 658191.6666666666 658191.6666666666 658191.6666666666 659743.6666666666 659744.3333333334 659744.3333333334 659744.3333333334 659744.3333333334 659744.3333333334 659744.3333333334 659745.3333333334 659745.3333333334 659745.6666666666 659745.6666666666 659745.6666666666 659745.6666666666 659745.6666666666 659747.3333333334 659747.3333333334 659747.3333333334 659747.3333333334 659747.3333333334 659747.3333333334 659747.3333333334 659749.3333333334 659749.3333333334 659749.3333333334 659749.3333333334 660892.6666666666 660893 660893 660893.3333333334 660893.3333333334 660893.3333333334 660893.3333333334 660894 660894 660894 660894 660894 660894 660894 660894.6666666666 660894.6666666666 660894.6666666666 660894.6666666666 660894.6666666666 660894.6666666666 660894.6666666666 660902.3333333334 660902.3333333334 660902.3333333334 660902.3333333334 660902.6666666666 660902.6666666666 660902.6666666666 660903.3333333334 660903.6666666666 660903.6666666666 660903.6666666666 660904 660904 660904 660904.6666666666 660904.6666666666 660904.6666666666 660906 660906.3333333334 660906.3333333334 660906.3333333334 660906.3333333334 660906.3333333334 660906.3333333334 660907 660907.6666666666 660907.6666666666 660909.3333333334 660909.3333333334 660909.6666666666 660909.6666666666 660910.3333333334 660910.6666666666 660910.6666666666 660910.6666666666 660911.3333333334 660911.3333333334 660911.3333333334 660911.3333333334 660913.3333333334 660913.3333333334 660913.3333333334 660915.3333333334 660915.3333333334 660915.3333333334 660915.3333333334 660915.6666666666 660915.6666666666 660915.6666666666 664776.6666666666 664776.6666666666 664776.6666666666 664777 667829.3333333334 667831.3333333334 667831.3333333334 667831.3333333334 667831.3333333334 667832.3333333334 667832.3333333334 667833 667833 667833 667833 667833.6666666666 667833.6666666666 667833.6666666666 667834 667834 667834 667834 667834.6666666666 667834.6666666666 667834.6666666666 667836.6666666666 667836.6666666666 667836.6666666666 667836.6666666666 667837 667837 667837 667838 667838 667838 667838 667838.3333333334 667838.3333333334 667838.3333333334 667839.3333333334 667839.6666666666 667839.6666666666 667839.6666666666 667840.6666666666 667840.6666666666 667840.6666666666 667840.6666666666 667840.6666666666 667840.6666666666 678375.6666666666 678376.6666666666 678376.6666666666 678376.6666666666 678378.3333333334 678378.3333333334 678378.3333333334 678379 678379 678379 678379 678379 678379 678379 678380 678380 678380 678380 678380 678380 678380 678380.6666666666 678380.6666666666 678380.6666666666 678380.6666666666 678380.6666666666 678380.6666666666 678380.6666666666 678383.6666666666 678383.6666666666 678383.6666666666 678383.6666666666 678383.6666666666 678384 678384 684760.6666666666 684761.3333333334 684763 684763 684763 684763 684763 684763.3333333334 684763.6666666666 684764.3333333334 684764.3333333334 684764.3333333334 684764.3333333334 684764.3333333334 684764.6666666666 684764.6666666666 684765.6666666666 684766 684766 684766 684768.3333333334 684769.6666666666 684769.6666666666 684769.6666666666 684769.6666666666 684769.6666666666 684770 684770 686252.3333333334 686252.6666666666 686252.6666666666 693505.6666666666 693803.6666666666 693805 693805 693805 693805 693805 693805 693806 693806 693806 693806 693806 693806 693806 693807 693807 693807 693807 693807.3333333334 693807.3333333334 693807.3333333334 693808 693808 693808 693808 693809 693809 693809 693810.3333333334 693810.3333333334 693810.3333333334 693810.3333333334 693810.3333333334 693810.3333333334 693810.3333333334 693810.3333333334 693810.3333333334 694172.6666666666 694173.3333333334 694173.6666666666 694173.6666666666 694173.6666666666 694175.3333333334 694175.6666666666 694175.6666666666 694175.6666666666 694175.6666666666 694175.6666666666 694175.6666666666 694177 694177 694177.6666666666 704901.3333333334 704903.6666666666 704903.6666666666 704903.6666666666 704905.3333333334 704905.3333333334 704905.3333333334 705328.3333333334 705332.3333333334 705332.3333333334 705332.3333333334 708660.6666666666 708681.6666666666 708681.6666666666 708681.6666666666 708681.6666666666 708683.3333333334 708683.3333333334 708683.3333333334 708683.3333333334 708683.3333333334 708683.6666666666 708684.6666666666 708685 708685 708689.3333333334 708689.3333333334 708689.3333333334 708689.3333333334 708689.3333333334 708689.3333333334 708689.3333333334 708691 708691 708691 708691 708691 708691 708691 708693 708693 708693 708693 708693 708693 708693 708694.6666666666 708694.6666666666 708695 708695 708695.6666666666 708695.6666666666 708695.6666666666 708696.6666666666 708696.6666666666 708696.6666666666 708696.6666666666 708697 708697 708697 708698.3333333334 708698.3333333334 708698.3333333334 708698.6666666666 708698.6666666666 708698.6666666666 708699 708700 708700 708700 708700 708700 708700 708700 708700.6666666666 708701 708701 708701 708701 708701 708701 708702 708702 708702 708702 708702 708702 708702.3333333334 708703.3333333334 708703.3333333334 708703.6666666666 708703.6666666666 708703.6666666666 708703.6666666666 708704 708704.6666666666 708704.6666666666 708705.3333333334 708705.3333333334 708705.3333333334 708705.3333333334 708705.3333333334 708706 708706 708708 708708.3333333334 708708.3333333334 708708.3333333334 708708.3333333334 708711.3333333334 708711.3333333334 708711.3333333334 708711.3333333334 708711.3333333334 708711.3333333334 714147 714148.6666666666 714148.6666666666 714148.6666666666 714148.6666666666 714148.6666666666 714148.6666666666 714150 714150.3333333334 714150.6666666666 714150.6666666666 714151 714151 714151 714152 714152 714152 714152 714152.3333333334 714152.3333333334 714152.3333333334 714155.6666666666 714155.6666666666 714155.6666666666 714531.6666666666 714533.3333333334 714533.3333333334 714533.3333333334 714533.3333333334 716196.6666666666 716200 716200 716200 716200 716200 716200 717562.3333333334 717563.6666666666 717563.6666666666 717563.6666666666 717563.6666666666 717563.6666666666 717564 718256 718258 718258 718258 718258 718258 718258 718404.6666666666 718405.6666666666 718405.6666666666 718405.6666666666 718405.6666666666 718405.6666666666 718405.6666666666 718407.6666666666 718407.6666666666 718407.6666666666 718407.6666666666 718407.6666666666 718407.6666666666 718407.6666666666 718407.6666666666 718407.6666666666 718409.3333333334 719128.3333333334 719128.3333333334 719128.3333333334 719128.3333333334 734319 734319 734319 734319 734319.3333333334 740671 740671.3333333334 740671.3333333334 740671.3333333334 740671.6666666666 740672.6666666666 740672.6666666666 740672.6666666666 740672.6666666666 740672.6666666666 740672.6666666666 740673.3333333334 740673.3333333334 740673.3333333334 740673.6666666666 740674 740674.3333333334 740674.3333333334 740674.3333333334 740674.3333333334 740674.3333333334 740674.6666666666 740674.6666666666 740674.6666666666 740674.6666666666 740674.6666666666 740674.6666666666 740676 740676.3333333334 740676.3333333334 740676.3333333334 740676.3333333334 740676.3333333334 740676.3333333334 740676.6666666666 740956 742795.6666666666 742962.6666666666 742963.3333333334 742963.3333333334 742963.3333333334 742963.3333333334 742963.6666666666 742963.6666666666 742964 742964 742964 742964 742965 742965 742965 742967 742967 742967 742967 742967 742967 743228.3333333334 747670.3333333334 747672.6666666666 747672.6666666666 747672.6666666666 747672.6666666666 747672.6666666666 749066 749067 749067.3333333334 749067.3333333334 749067.3333333334 749067.3333333334 749067.3333333334 749067.3333333334 749067.3333333334 749067.3333333334 749067.3333333334 750357 752303 752303.3333333334 752303.3333333334 752303.3333333334 752303.3333333334 752303.3333333334 752303.3333333334 752304.3333333334 752304.3333333334 752304.3333333334 752304.3333333334 752304.3333333334 752304.3333333334 752304.3333333334 752305.6666666666 752305.6666666666 752307 752307.3333333334 752307.3333333334 752307.3333333334 752307.3333333334 755396.6666666666 755404 755404 755404 755404 755404 755404 755407.3333333334 755407.3333333334 755407.3333333334 755407.3333333334 755407.3333333334 755407.3333333334 755407.3333333334 755416 755416 755416 755416 755417.3333333334 755417.3333333334 755417.3333333334 755419.3333333334 755419.6666666666 755419.6666666666 755419.6666666666 755419.6666666666 755419.6666666666 755419.6666666666 755425.3333333334 755425.3333333334 755425.3333333334 755425.3333333334 755426 755426 755426 755427.3333333334 755427.3333333334 755427.3333333334 755427.3333333334 755429.6666666666 755429.6666666666 755429.6666666666 755435 755435 755435 755435 755435.3333333334 755435.3333333334 755435.3333333334 755435.3333333334 755435.3333333334 755435.3333333334 755830.6666666666 755834 755834 755834 755834 755834 755834 755834 755834 756816.3333333334 756820.3333333334 756820.6666666666 756821 756821 756821 756821 758723.3333333334 758724 758724 758724.3333333334 758724.3333333334 758724.3333333334 758724.3333333334 758724.3333333334 758724.6666666666 759674.6666666666 759675.6666666666 759675.6666666666 759675.6666666666 759675.6666666666 759676 759676 759677.3333333334 759677.3333333334 759677.3333333334 759677.3333333334 759677.3333333334 759677.3333333334 759677.3333333334 759677.3333333334 759677.3333333334 759677.3333333334 766579.3333333334 766580.3333333334 766580.3333333334 766580.3333333334 766580.6666666666 766580.6666666666 766581 766581.3333333334 766581.3333333334 766581.3333333334 766581.6666666666 766581.6666666666 766581.6666666666 766581.6666666666 766582.3333333334 766582.6666666666 766583 766583 766583 766583 766583 766583.6666666666 766583.6666666666 766583.6666666666 766583.6666666666 766584 766584 766584 766584.3333333334 766584.3333333334 766584.3333333334 766584.3333333334 766584.6666666666 766584.6666666666 766584.6666666666 766585.3333333334 766585.6666666666 766585.6666666666 766585.6666666666 766586 766586 766586.3333333334 766587.3333333334 766587.3333333334 766587.3333333334 766587.3333333334 766588 766588 766588 766588 766588 766588 766588 766588.3333333334 766588.3333333334 766588.6666666666 766590 766590 766590 766590 766591 766591 766591 766591 766591.6666666666 766591.6666666666 766591.6666666666 766591.6666666666 766591.6666666666 766591.6666666666 774933.6666666666 774935.6666666666 774935.6666666666 774935.6666666666 774935.6666666666 774936.6666666666 774936.6666666666 774937 774937 774937 774937 774937 774937 774937 774938.3333333334 774938.3333333334 780905.3333333334 780907 780907 780907 780907 780908.3333333334 780908.3333333334 780908.3333333334 780908.3333333334 780908.3333333334 780908.3333333334 780908.3333333334 780908.3333333334 781347.3333333334 781348.3333333334 781348.3333333334 781348.3333333334 781348.3333333334 781349 781349 781349.3333333334 781351.3333333334 781351.3333333334 781351.3333333334 781351.6666666666 781351.6666666666 781351.6666666666 781353.3333333334 781353.3333333334 781353.3333333334 781353.3333333334 781353.3333333334 781353.6666666666 781353.6666666666 781356 781356 781356 781356 781356 781356 781356 781356 781356 781660.3333333334 781661.3333333334 781661.3333333334 781661.3333333334 781661.3333333334 781661.6666666666 781661.6666666666 781662.3333333334 781662.3333333334 781662.3333333334 781662.3333333334 781662.6666666666 781662.6666666666 781662.6666666666 781663.6666666666 781663.6666666666 781663.6666666666 781663.6666666666 781664 781664 781664 781665.3333333334 781665.3333333334 781665.3333333334 781665.3333333334 781665.3333333334 781665.3333333334 781665.3333333334 781665.3333333334 781665.3333333334 781665.3333333334 781665.3333333334 791808.6666666666 791810 791810 791810 791810 791810.3333333334 791810.3333333334 791813.6666666666 791813.6666666666 791813.6666666666 791813.6666666666 799290.3333333334 799292 799292 799292 799293.3333333334 799293.3333333334 799293.3333333334 800564 800566.3333333334 800566.3333333334 800566.3333333334 800566.3333333334 800566.6666666666 800566.6666666666 800566.6666666666 800566.6666666666 800566.6666666666 800566.6666666666 800566.6666666666 800567 800567 803840.3333333334 803841.6666666666 803841.6666666666 803841.6666666666 803841.6666666666 803842 803842 803842.3333333334 803842.3333333334 803842.3333333334 803842.3333333334 803843.3333333334 803843.3333333334 803843.3333333334 803843.6666666666 808333.6666666666 808623 808624.6666666666 808625 808625 808627.3333333334 808627.3333333334 808627.3333333334 808906 808907.6666666666 808908 808908 808908 808908 808908 808908 809718.3333333334 809719.3333333334 809720 809720 809720 809720.3333333334 809720.3333333334 809720.3333333334 809720.3333333334 809720.3333333334 809720.3333333334 809720.3333333334 811466.3333333334 811470.3333333334 811470.3333333334 811470.3333333334 811470.3333333334 811470.3333333334 811470.3333333334 811471 811471.3333333334 812949 812949.3333333334 812949.3333333334 812949.3333333334 812949.3333333334 812950.3333333334 812950.3333333334 812950.3333333334 817507.6666666666 817508.6666666666 817508.6666666666 817508.6666666666 818368.6666666666 818370 818370 818370 818370 818370 818370 818370.6666666666 818370.6666666666 818371 818371.3333333334 818371.3333333334 818371.3333333334 818371.3333333334 818372.6666666666 818372.6666666666 818372.6666666666 818372.6666666666 818372.6666666666 818372.6666666666 818372.6666666666 818373.3333333334 818373.3333333334 818373.3333333334 818373.3333333334 818373.3333333334 818373.3333333334 818373.3333333334 818374 818374 818374 818374 818376 818376 818376 818378 818378 818378.3333333334 818378.3333333334 818378.6666666666 818378.6666666666 818378.6666666666 818379.3333333334 818379.3333333334 818379.3333333334 818379.3333333334 818379.6666666666 818379.6666666666 818379.6666666666 818380 818380 818380 818380.3333333334 818381 818381.3333333334 818381.3333333334 818381.3333333334 818381.3333333334 818381.3333333334 818381.3333333334 818381.6666666666 818382 818382 818382.3333333334 818382.3333333334 818382.6666666666 818382.6666666666 818382.6666666666 818382.6666666666 818382.6666666666 818383.3333333334 818383.6666666666 818383.6666666666 818383.6666666666 818384.3333333334 818384.3333333334 818384.3333333334 818386 818386 818386 818386 818386 818386 818386 818386.3333333334 818386.3333333334 820141.6666666666 820142 820142 820142.3333333334 820142.3333333334 820142.3333333334 820142.3333333334 820142.3333333334 820142.6666666666 820142.6666666666 820142.6666666666 820142.6666666666 820143.3333333334 820143.3333333334 820143.6666666666 820143.6666666666 820144 820144 820144 820144 820144 820145.6666666666 820145.6666666666 820145.6666666666 820145.6666666666 820145.6666666666 820145.6666666666 820145.6666666666 820147.6666666666 820147.6666666666 820147.6666666666 820147.6666666666 820147.6666666666 820147.6666666666 820147.6666666666 827675.6666666666 827682.6666666666 827683.3333333334 827683.3333333334 827683.3333333334 827683.3333333334 827683.3333333334 827683.3333333334 827683.6666666666 827683.6666666666 827683.6666666666 827684.3333333334 827684.3333333334 827684.3333333334 850285.3333333334 850285.6666666666 850285.6666666666 850285.6666666666 850285.6666666666 850285.6666666666 872649 872649.6666666666 872649.6666666666 872649.6666666666 872649.6666666666 872650 872650 872651.6666666666 872653.6666666666 872653.6666666666 872653.6666666666 872653.6666666666 872653.6666666666 872654 872654 872654 872654 429073.5 429077.5 429077.5 429077.5 429077.5 429077.5 429077.5 429080 431827 431827.5 431827.5 431827.5 431827.5 431828 431828 431828 431828 431828 431828 431828.5 431828.5 431828.5 431828.5 431828.5 431829 431829 431831 431831 431831 431831 431831 431831 431831 431831.5 431831.5 431831.5 431831.5 431831.5 431831.5 431831.5 431831.5 432848.5 432849 432849 432849 432849 432849 432849 432850 432850 432850 432850 432850 432850 432850 432850.5 432850.5 432850.5 432850.5 432850.5 432850.5 432850.5 432851 432851 432851 432851 432851 432851 432851 432851.5 432851.5 432851.5 432851.5 432851.5 432851.5 432851.5 432852 432852 432852 432852 432852.5 432853 432853 432853 432853.5 432853.5 432853.5 432853.5 432854 432854 432854 436025.5 436029.5 436029.5 436030 436030 436030 436030 436135.5 436137.5 436137.5 436137.5 436137.5 436137.5 436137.5 436138.5 436138.5 436138.5 436138.5 436138.5 436138.5 436138.5 436139.5 436139.5 436139.5 436139.5 436139.5 436139.5 436139.5 436140.5 436140.5 436140.5 436140.5 436141 436141 436141 436142 436142 436142 436142 436142 436142 436142 436143.5 436143.5 436143.5 436143.5 436143.5 436143.5 436143.5 437545 437545 437545 437545 437545.5 437545.5 437545.5 437545.5 437546.5 437546.5 438021 438021 438021 438021 438021 438021 438021 438021 438021 438021 438021 438021 438021 438958 438958 438958 438958 438958 440496.5 440496.5 440496.5 440496.5 440597 440597 440597 440597 440597.5 440597.5 440597.5 440597.5 440597.5 440597.5 440597.5 440597.5 440597.5 440597.5 440597.5 440597.5 440597.5 440597.5 440597.5 440597.5 440597.5 440597.5 440597.5 440598 440598 440598 440598 441209 441210 441210 441210 441210.5 441210.5 441210.5 441212.5 441212.5 441212.5 441212.5 441212.5 441212.5 441927.5 441931.5 441931.5 443599 443600 443600 443600 443600 443600 443600 443602 443602 443602 443602 443602 443602 443602 443602 443602 443603.5 444587.5 444588 444588 444588 450882.5 450882.5 450882.5 450882.5 450882.5 450882.5 450882.5 450882.5 450882.5 450882.5 450882.5 450882.5 450882.5 450882.5 450882.5 450882.5 450882.5 450882.5 450882.5 450882.5 450882.5 450882.5 450882.5 450882.5 450883 450883 450883 450883 450888.5 450888.5 450888.5 450888.5 450888.5 450888.5 450888.5 450888.5 450888.5 450888.5 450888.5 450888.5 450888.5 450888.5 450888.5 450888.5 450888.5 450888.5 450889 450889 450889 450889 450889.5 450889.5 450889.5 450889.5 450889.5 450889.5 450889.5 450889.5 450889.5 450889.5 450889.5 450889.5 450889.5 450889.5 450889.5 450889.5 450889.5 451408 451409 451409 451409 451409 451409.5 451410 451410 451410 451410 451410 451411 451411 451411 451411 451411 451411.5 451411.5 451412 451412 451412 451412 451412.5 451412.5 451412.5 451413 451413 451413 451413.5 451413.5 451413.5 451413.5 451414 451414 451414 451414.5 451414.5 451414.5 451414.5 451415 451415 451415 451415 451415.5 451415.5 451415.5 451415.5 451416 451416 451416.5 451416.5 451416.5 451416.5 451416.5 451416.5 451416.5 451417.5 451417.5 451417.5 451417.5 451418 451418 451418 451418.5 451418.5 451418.5 451419 451420.5 451420.5 451420.5 451422.5 451422.5 451422.5 451422.5 451422.5 451422.5 451422.5 451424 451424 454991.5 454992 454992 454992.5 454992.5 454992.5 454992.5 454993 454993 454993 454993 454994 454994 454994 454994 454994 454994 454994 454994.5 454994.5 454997.5 454997.5 454997.5 454997.5 454997.5 454998 454998 454998 454998 454998 454998 454998 454998.5 454998.5 454998.5 454999 454999 454999 454999 454999 454999 454999.5 454999.5 454999.5 454999.5 455000 455000.5 455000.5 455000.5 455001 455001 455001 455001 455001 455001 455001 455002.5 455002.5 455002.5 455002.5 455002.5 455002.5 455002.5 455002.5 455002.5 455002.5 455002.5 455002.5 455002.5 455002.5 456181.5 456181.5 456181.5 456181.5 456181.5 456185 456185 456403.5 456404.5 456404.5 456405 456405 456405 456405 456406 456406 456406 456406 456406.5 456406.5 456406.5 456407 456407 456407 456407 456408.5 456408.5 456408.5 456409 456409 456409 456409 456411 456411.5 456412 456412 456412 456412 456412 457690 457690.5 457690.5 457690.5 457690.5 457690.5 457691 457691.5 457691.5 457691.5 457691.5 457691.5 457691.5 457691.5 457692 457692 457692 457692 457692 457692 457692 457693.5 457694 457694 457694 457694 457694 457694 459443.5 459444 459444 459444 459444 459444 459444 459446 459446 459446 459446 459446.5 459446.5 459446.5 459751 459751 459751 459751 459751 459751 459751 459751 459751 459751 459751 459751 459751 459751 459751 459751 459752 459753 459753 459753 459753 459753 459753 459753 459753 459753 459753 464278.5 464280.5 464280.5 464280.5 464281 464281 464281 464282.5 464509 464512.5 464512.5 464512.5 465456 465456 465456 465456 465456 465456.5 467436 467436 468772.5 468773 468773.5 468773.5 468773.5 468773.5 468773.5 468774 468774 468774 468774 468774 468775.5 468775.5 468776 468776 468776 468776 468776 468776.5 468776.5 468778 468778 468778 468778 468778 468778 469328.5 469330 469330 469330 469330 469330.5 469330.5 469331 469331 469331 469331 469331.5 469331.5 469331.5 469332 469332 469332 469332 469332.5 469332.5 469332.5 469333 469333 469333 469333 469333.5 469333.5 469333.5 469334 469334 469334 469334 469334 469334 469334 469336.5 469336.5 470700.5 470701 470701 470701 470701 470702 470702 470702 470702 470702 470702 470702.5 470705.5 470706 470706 470706 470706 470706 470707.5 470707.5 470707.5 470707.5 470707.5 470708 470708 470708 470708 471693.5 471694.5 471694.5 471694.5 471694.5 471694.5 471695 471695.5 471695.5 471696 471696 471696 471696 471696 471697.5 471697.5 471697.5 471697.5 471697.5 471698 471698 471698 471698 471698 471977.5 471979 471979 471979 471979 471979 471979 471980 471980 471980 471980 471980 471980 471980 471981.5 471981.5 471981.5 471981.5 471981.5 471981.5 471981.5 471983.5 471983.5 471983.5 471983.5 471984 471984 471984 471984.5 471984.5 471984.5 471984.5 471985 471985 471985 471986.5 471987 471987 471987 471987 471987 471987 471988 471988 471988 471988 471988 471988.5 471988.5 471989 471989 471989 471989 471989 471989 471989.5 471990 471990 471990 471990 471990 471990 471990 471991 471991 471991 471991 471991 471991 471991 471992.5 471992.5 471992.5 471992.5 473657.5 473657.5 473657.5 473657.5 473657.5 473657.5 473657.5 473658 473658 473658 473658 473658 473658 475066 475067 475067 475067 475067.5 475068.5 475068.5 475068.5 475069 475069 475069 475069.5 475069.5 475069.5 475070 475070 475070 475070 475071 475071 475071.5 475072 475072 475072 475072 475073 475073 475073 475075 475075 475075 475075 475077.5 475077.5 475077.5 475077.5 475077.5 475077.5 475078 476034.5 476035 476035 476035 476035 476036 476036 476036 476036 476036 476036 476036.5 476036.5 476036.5 476039 476039.5 476039.5 476039.5 476039.5 476039.5 476039.5 476040 476040 476040 476040 476040 476040 476040 476041 476041 476041 476041 476041.5 476041.5 476041.5 476042.5 476044.5 476044.5 476044.5 476045.5 476046 476046 476046 476046 476046 476046 476046 476046 476046 476048 476048 476048 476322.5 476323 476323 476323.5 476323.5 476323.5 476323.5 476324 476324 476324 476324 476324 476324 476324.5 476325 476325 476325 476325 476325 476325 476325 476325 476325.5 476325.5 476325.5 476325.5 476325.5 476325.5 476326 476326 476326 476326 476326 476326 476326.5 476326.5 476326.5 476326.5 476326.5 476326.5 476326.5 476326.5 476326.5 476326.5 476331.5 476331.5 476331.5 479194 479194.5 479194.5 479194.5 479194.5 479195 479195 479195 479195 479195 479195 479195 479195 479195 479195.5 479195.5 479195.5 479195.5 479195.5 479196 479199 479199 479199 479199.5 479199.5 479199.5 479199.5 480610 480610 480610 480610.5 480610.5 480610.5 480610.5 480610.5 480610.5 480610.5 480610.5 480610.5 480610.5 480610.5 480610.5 480610.5 480610.5 480610.5 480610.5 480610.5 480610.5 480610.5 480610.5 480610.5 480610.5 480610.5 480610.5 480610.5 480611 480611 480611 480611 480611 480611 480611 480611 481400.5 481400.5 481400.5 481702.5 481703 481703 481703 481703 481703.5 481703.5 481703.5 481703.5 481703.5 481703.5 481704.5 481704.5 481704.5 481704.5 481704.5 481704.5 481704.5 481704.5 481704.5 481704.5 481704.5 483350.5 483350.5 483350.5 483350.5 483350.5 485011 485011.5 485011.5 485011.5 485012 485012 485012 485012.5 485012.5 485012.5 485012.5 485012.5 485012.5 485012.5 485014.5 485014.5 485014.5 485014.5 485014.5 485014.5 485014.5 485014.5 486086 486087 486087 486087 486087 486087 486087.5 486088 486088 486088 486088 486088 486088 486088 486090 486090 486090 486090 495691.5 495692 495692 495692 495692.5 495692.5 495692.5 495693 495693 495693 495693 495693 495693 495693 495693.5 495693.5 495693.5 495693.5 495693.5 495693.5 495693.5 495694.5 495694.5 495694.5 495694.5 495694.5 495694.5 495694.5 495695 495695 495695 495695 495695 495695 495695 495695.5 495695.5 495695.5 495695.5 495695.5 495695.5 495695.5 495698.5 495698.5 495698.5 495698.5 495698.5 495698.5 496095 496097 496097 496097.5 496097.5 496097.5 496097.5 496099 496099 496099 496099 496099 496099 496099 496099 496099 496099 496099 496099 496327.5 496330 496330.5 496330.5 496331 496331.5 496331.5 496332 496332 496332 496332 496332.5 496332.5 496333 496333.5 496333.5 496333.5 496333.5 496334 496334 496334 496334.5 496334.5 496334.5 496334.5 496337 496337 496337.5 496337.5 496337.5 496337.5 497957.5 497958 497958 497958.5 497958.5 507444 507444.5 507444.5 507444.5 508385 508385 508385 508385 508385 512758.5 512758.5 514335.5 514336 514336 514336 514336 514338 514338 514338 514338 514338 514338 514338 514338 517318.5 517320 517320 517320 517320 517320 517320 517321 517321 517321 517321 517321 517321.5 517321.5 517322 517322.5 517322.5 517322.5 517322.5 517322.5 517322.5 517323.5 517323.5 517323.5 517323.5 517324 517324 517324 517324.5 517324.5 517324.5 517324.5 517325 517325 517325 517325.5 517325.5 517325.5 517325.5 517326 517326 517326 517326.5 517326.5 517326.5 517326.5 517327 517327 517327 517327.5 517327.5 517327.5 517327.5 517328 517328 517328 517329 517329 517329 517329 517329.5 517329.5 517329.5 517330 517330 517330 517330 517330.5 517330.5 517330.5 517331.5 517331.5 517331.5 517331.5 517331.5 517331.5 517331.5 517333.5 517333.5 517333.5 517333.5 517333.5 517333.5 517333.5 517335 517335 517335.5 517335.5 517335.5 517335.5 518480.5 518481.5 518481.5 518481.5 518481.5 518481.5 518481.5 518482 518482 518482 518482 518482 518484 518484 518484.5 518484.5 518484.5 518484.5 518485 518485 518485 518485.5 518485.5 518485.5 518485.5 518485.5 518485.5 518485.5 518486 518486 518486.5 518486.5 518486.5 518486.5 518486.5 518488.5 518488.5 518488.5 518488.5 518488.5 518488.5 518488.5 518488.5 518488.5 520107.5 520221 520221.5 520222 520222 520222 520222.5 520222.5 520222.5 520222.5 520222.5 520222.5 520223 520223 520223 520223 520223 520223 520223 520223.5 520223.5 520223.5 520224 520224 520224.5 520224.5 520224.5 520224.5 520224.5 520225.5 520225.5 520225.5 520225.5 520226 520226 520226 520226 520226 520226 520226 520226 520226 520226 520226 521174.5 521174.5 521174.5 521174.5 521175 521175 521175.5 521175.5 521175.5 521175.5 521175.5 521175.5 521175.5 521176 521176 521176 521176 521176 521176 521176 521177 521177 521177.5 521177.5 521177.5 521177.5 521177.5 521180 521180 521180 521180 521180 521180 521180 521180 521180 521180 521180 521182 521813.5 521813.5 521813.5 521813.5 521813.5 521813.5 521813.5 521813.5 521813.5 521813.5 521813.5 521813.5 521813.5 521813.5 521814 521814 521814 521814 521814 521814.5 521815.5 521815.5 521815.5 521815.5 521817.5 521817.5 521817.5 521817.5 521817.5 521817.5 521817.5 521817.5 521817.5 521818 521818 521818 521818 521818 521818 521818 521818 521818 521818 521818 521818 521818 521818 521818 521818 521818 521818 521818 521818 521818 521818 521818.5 521818.5 521818.5 521818.5 521818.5 521818.5 521818.5 521818.5 521818.5 521818.5 521819 521819 521819 521820.5 521820.5 521820.5 521820.5 521820.5 521821 521821 521821 521821 521821 521821 521821 521821 521821 521821 521821 521821 521821 521821 521821 521821 521821 521821 521821 521821 521821 521821 521821 521821 521821 521821.5 521821.5 521821.5 526029 526032 526032 526032 526032 526032 526032 526032 526119 526119.5 526119.5 526119.5 526119.5 526120 526120 526120 526120 526120 526120 526120.5 526120.5 526120.5 526121.5 526121.5 526121.5 526121.5 526121.5 526121.5 526123 526123.5 526123.5 526123.5 526123.5 526123.5 526123.5 526123.5 526124 526124 526124 526124 526124 526124 526124.5 526125 526125 526125 526125 526125 526125 526125 526125.5 526125.5 526125.5 526125.5 526125.5 526125.5 526125.5 526126 526126 526126 526126 526126 526126 526126 526126 526126 526126 526126 526127.5 526127.5 527213.5 530145.5 530148 530148 530148.5 530148.5 530149.5 530149.5 530150 530150 530150 530150 530150.5 530150.5 530150.5 530151 530151 530151 530151 530151.5 530151.5 530151.5 530155.5 530155.5 530155.5 530155.5 530155.5 530155.5 530155.5 530155.5 530155.5 530155.5 530155.5 530157 530851 530852 530852 530852 530852 530852.5 530852.5 530853 530853 530853 530853 530853.5 530853.5 530853.5 530854.5 530854.5 530854.5 530854.5 530854.5 530854.5 530855 530858 530858 530858 530858 530858 530858 530858 530858 530858 530858 530858 531653.5 531653.5 531653.5 531653.5 531653.5 531653.5 531654.5 531655 531655 531655 531655 531655 531655 531656 531656 531656 531656 531656 531656 531656 531658 531658 531658 531658 531658 531658 531658 531661 531661 531661 531662 531662 531662 531662 531662 531662 534504 534504 534504 534504.5 534504.5 534504.5 534504.5 534505 534505 534505 534505 534505 534505 534505 534505 534505 534507.5 534507.5 537022 537025.5 537025.5 537025.5 537025.5 537026 537026 537027.5 537027.5 537027.5 537027.5 537031 537031 537031 537031 537031 537031 537031 537427.5 537428.5 537428.5 537428.5 537428.5 537428.5 537428.5 537429 537429 537429 537429.5 537430 537430 537430 537430.5 537430.5 537430.5 537430.5 537431.5 537431.5 537431.5 537431.5 537431.5 537431.5 537431.5 537432 537432 537432 537432 537432 537432 537432 537434 537434 537434 537434 537434 537434 537434 537434 537434.5 537434.5 537434.5 537434.5 537434.5 537434.5 537436 537436 537436 537436 537436 537436 537436 537436.5 537518.5 537519.5 537519.5 537519.5 537519.5 537520 537520 537521 537521 537521 537521 537521.5 537521.5 537521.5 537523 537523 537523 537523 537523 537523 537523 538889.5 538890.5 538890.5 538890.5 538890.5 538890.5 538890.5 538893.5 538893.5 538893.5 538893.5 538893.5 538893.5 538893.5 538893.5 538893.5 538893.5 539299.5 539300 539300 539300 539300.5 539300.5 539300.5 539301 539301 539301 539301 539301 539301 539301 539302 539302 539302 539302 539302 539302 539302 539303 539303 539303 539303 539303.5 539303.5 539303.5 539303.5 539303.5 539303.5 539303.5 539305 539305 539305 539305 539305.5 539305.5 539305.5 539305.5 539305.5 539305.5 539305.5 539801.5 539803 539803 539803 539803.5 539803.5 539803.5 541874.5 541875.5 541875.5 541875.5 541875.5 541875.5 541875.5 541876 541876 541876.5 541876.5 541877 541877 541877 541880.5 541880.5 541881 541881 542108.5 542109 542109 542109 542111 542111 542111 542112 542112 542112 542112 542112.5 542112.5 542112.5 542112.5 542112.5 542112.5 542113 542113 542113 542113 542113 542113 542113 542113 542113.5 542113.5 542113.5 542113.5 542113.5 542115 542115 542115 542115 545730 546895.5 546895.5 546895.5 546895.5 546895.5 546895.5 546896 549355.5 549356.5 549356.5 549356.5 549356.5 549356.5 549356.5 549357 549357.5 549357.5 549357.5 549357.5 549357.5 549357.5 549358 549358 549358 549358 549358 549358 549358 549358.5 549358.5 549358.5 549359 549359 549359 549359 549359.5 549359.5 549359.5 549359.5 549359.5 549359.5 549359.5 549361 549364.5 549364.5 549364.5 549364.5 549364.5 549364.5 549364.5 549364.5 551595 551595 551595 552931 552933 552933 552933 552933 552933 552933 552933 556377 563131.5 563133 563133.5 563134 563134 563441 563441 563441 563548 563549.5 563549.5 563549.5 570398 570398.5 570398.5 570398.5 570398.5 571637 571640 571640 571640 571640 571640 571640 575833.5 575834.5 575834.5 575834.5 575834.5 575835 575835 575835.5 575835.5 575835.5 575835.5 575835.5 575836 575836 575836.5 575836.5 575836.5 575836.5 575836.5 575836.5 575836.5 575837 575837 575837 575838.5 575838.5 575838.5 575838.5 575839 575839 575839 575839 575839 575839 575839.5 575840 575840 575840 575840 575840.5 575840.5 575840.5 575840.5 575840.5 575843 575843 575843 575843 575843 575843 575843 575843 575843 580956.5 580959.5 580959.5 580959.5 580959.5 586457.5 586457.5 586457.5 587612.5 587612.5 587612.5 587612.5 587612.5 587612.5 587612.5 587613 588229 588229 588229 588229 588229.5 588229.5 588229.5 588229.5 588229.5 588230 588230 588230 588230 588230 588230 588230 588230.5 588230.5 588230.5 588231 588231 588231 588231 588231 588231 588231 588231 588231 588232 588232 588232 588232 588232 588232 588232 588232 588232 588232 588232 588232 588233 588233 588233 588233 588233 588233 588233 588233 588233 588233 588233.5 588233.5 588233.5 588233.5 588234 588234 588235 588235.5 588235.5 588235.5 588235.5 588235.5 588235.5 588235.5 588235.5 588235.5 588235.5 588235.5 588235.5 588235.5 588235.5 588235.5 588237 588237 588237 588237 588237 588237 588237 588237 588237 588237 588237 589682 589686 589686 589686 589686 589686 589686 589687 589687 589687 589687 589687 589687 589687 589691 589691.5 589691.5 589691.5 589691.5 589691.5 589691.5 589691.5 589691.5 589874 589878 589878 589878 589878 589878 589878 589878.5 591458.5 591461.5 591461.5 591461.5 591461.5 591463 593748.5 593750.5 593750.5 593750.5 593750.5 593750.5 593750.5 593750.5 594651 594655.5 594655.5 594655.5 594655.5 594655.5 594655.5 595230 595230.5 595230.5 595230.5 595230.5 595230.5 595230.5 595231.5 595231.5 595231.5 595231.5 595231.5 595231.5 595231.5 595232.5 595232.5 595232.5 595232.5 595232.5 595232.5 595232.5 595233 595233 595233 595233 595233 595233.5 595233.5 595234 595234 595234 595234 595237 595237 595237 595238 595238 595238 595238 595238 595238 595238 595241 595241 595241 595241 595241 595241 595241 596975.5 596977.5 596977.5 596977.5 596977.5 596977.5 597550 597550.5 597550.5 597550.5 597550.5 597551 597551.5 597551.5 597554.5 597554.5 597555 597555.5 597555.5 597555.5 597556 597556 597556 597556 597556 597556 597556 597556 597556 597556 597556 597556 597556 597556 597556 597556.5 597556.5 597556.5 599616 599618 599618 599618 599618 599618 599618.5 599618.5 600085.5 600087.5 600087.5 600087.5 600087.5 600087.5 600087.5 600868 600871.5 600871.5 600871.5 604959 604959.5 604959.5 604960 604960 604960.5 604960.5 604960.5 604960.5 604960.5 604960.5 604960.5 604960.5 604960.5 604963.5 604963.5 604963.5 604963.5 604963.5 605613 605614.5 605614.5 605614.5 605614.5 605614.5 605614.5 605616.5 605616.5 605616.5 605616.5 605616.5 605616.5 605616.5 605896 605896 605896 605896 605896 606276 606277 606277 606277 606277 606277 606277 606279 606279 606279 606279 606279 606279.5 606279.5 606280.5 606280.5 606280.5 606280.5 606280.5 606280.5 606280.5 606281 606281 606281 606281 606281 606281 606281 606283 606283.5 606283.5 606283.5 606283.5 606283.5 606283.5 606283.5 606283.5 606283.5 606283.5 609248 609248 609248 609248.5 609248.5 613465 613465 613465 613465 613465 613465 613465 613465 613465 613465 613465 613465 613465 613465 613465 613465 613465 614885 614885.5 614885.5 614885.5 614885.5 614885.5 614885.5 614886 614886 614886 614886 614886 614886 614886 614888 614888 614888 614888 614888.5 614888.5 614888.5 614888.5 614888.5 614888.5 614888.5 615379.5 615379.5 615379.5 615379.5 615379.5 615379.5 615380 615380 615380 615380 615380 615380 615380 615380 615380 615380 615380 615380 615380 615380 615380 615380 615380 615380 615563 616647 616649.5 616649.5 618193.5 618193.5 618193.5 618194 618194 618194 619764 619765.5 619765.5 619765.5 619765.5 619765.5 619765.5 619766.5 619766.5 619766.5 619766.5 619766.5 619766.5 619766.5 619767.5 619767.5 619767.5 619767.5 619767.5 619767.5 619767.5 619769 619769 619769 619769 619769 619769 619769 619770 619770 619770 619770 619770.5 619770.5 619770.5 619773 619773 619773 619773 619773 619773 619773 619773.5 619774 619774 619774 619774 619774 619774 619774.5 619774.5 619775.5 619775.5 619775.5 619775.5 619775.5 619776 619776 619776 619776 619776.5 619776.5 619776.5 619777 619777 619777 619777 619777.5 619777.5 619777.5 619778 619778 619778 619778 619781 619781 619781 619781 619781 619781 619781 619782 619782 619782 619784 619784 619784 619784 619784 619784 619784 619787.5 619787.5 619787.5 619788 619788 619788 619788 619789.5 621186 621186 621186 621186 621693 621693 621693 621693 621693 621693 621693 621693.5 621693.5 621693.5 621693.5 621693.5 621693.5 621693.5 621693.5 621693.5 621693.5 621693.5 621693.5 621693.5 621693.5 621693.5 621693.5 621693.5 621693.5 623049 623050.5 623050.5 623050.5 623050.5 623051 623051 623053 623053 623053 623053 623053 623053 623053 623054 623054 623054 623054 623057 623057 623057 623057 623057 626578 626578 627871 627871 627871 627871 627871 627871 627871 627871 627871.5 627871.5 627871.5 627871.5 627871.5 627871.5 627871.5 630960.5 630961 630961 630961 630961 630961.5 630961.5 630961.5 630961.5 630961.5 630961.5 630962 630962 630962 630962 630962 630962 630962 630962.5 630962.5 630962.5 630962.5 630962.5 630962.5 630962.5 630963 630963.5 630963.5 630963.5 630963.5 630963.5 630963.5 630964 630964 630964 630964 630964 630964 630964 630966.5 630966.5 630966.5 630966.5 630966.5 630966.5 630966.5 630966.5 630966.5 631563 631565 631565 631565 631565 631565 631565 632588 632588.5 632589 632589 632589 632589 632589 632589 632589 632589 638201.5 638202.5 638202.5 638202.5 638202.5 638202.5 638202.5 638203 638203 638203 638203 638203 638203 638203 638203.5 638203.5 638203.5 638203.5 638203.5 638204 638204 638204.5 638204.5 638205 638205 638205 638205 638205 638205.5 638205.5 638205.5 638205.5 638205.5 638205.5 638205.5 638205.5 638205.5 638205.5 638205.5 639952.5 639952.5 639952.5 639952.5 639952.5 639953 645746.5 645747.5 645747.5 645748.5 645748.5 645748.5 645748.5 645748.5 646036.5 646037.5 646037.5 646037.5 646037.5 646038.5 646038.5 646039 646039 646039 646039 646039.5 646039.5 646039.5 646041 646041 646041 646041 646041 646041 646041 646041 646041.5 649477.5 649478 649478 649478 649478 649479 649479 649479 649479 649479 649479 649482 649482 649482 651686.5 651688.5 651688.5 651688.5 651688.5 651688.5 651688.5 651689.5 651689.5 651689.5 651690 651690 651690 651690 651691 651691 651691 651691 651691 651691 651691 651692.5 651692.5 651692.5 651692.5 651692.5 651692.5 651692.5 651692.5 651693 651693 651693 653999.5 654002.5 654002.5 654002.5 654003 657277 657277.5 657277.5 657277.5 657277.5 657277.5 657277.5 657278 657278 657278 657278 657278 657278 657278 657279 657279 657279 657279 657279 657279 657279 657279.5 657279.5 657279.5 657279.5 657279.5 657279.5 657279.5 657280 657280 657280 657280 657280 657280 657280 657280.5 657280.5 657280.5 657280.5 657281 657281 657281 657281 657281 657281 657281 657281.5 657281.5 657281.5 657281.5 657281.5 657281.5 657281.5 657282 657282 657282 657282 657282 657282 657282.5 657283 657283 657283 657283 657283 657283 657283 657283.5 657283.5 657283.5 657283.5 657283.5 657283.5 657283.5 657283.5 657283.5 657283.5 657286.5 657286.5 657286.5 660260 660261 660261 660261 660261 660262 660262 660262 660262 660262 660262 660263 660263 660263 660263 660263 660263 660263 660264 660264 660264 660264 660264 660264 660264 660267 660267 660267 660267 660267 660267 660267 660267 660267 660267.5 661345.5 661346 661346 661346 661346 661346 661346.5 661349 661349 661349 661349 661349 661349 661352 661352 661352 661352 661921 661921.5 661921.5 661921.5 661921.5 661922 661922 661922 661922 661922 661922 661922.5 661922.5 661922.5 661922.5 661922.5 661922.5 661922.5 661924.5 661925 661925 661925 661925 661925 661925 661925 661925 662769.5 662771.5 662771.5 662771.5 662771.5 662773 662773 662773 662773 662773 662773 662777 662777 662777 662777 662777 662777 662777 662777 662777 665440.5 665440.5 665440.5 665440.5 666048 666049 666049.5 666049.5 666049.5 666049.5 666049.5 666049.5 666049.5 666049.5 666049.5 666049.5 666363.5 666363.5 666364 666364 670572 670573 670573 670573 670573 670573.5 670573.5 670573.5 670573.5 670573.5 670573.5 670574 670574 670574 670574 670574 670574 670574 670574.5 670574.5 670574.5 670574.5 670574.5 670574.5 670574.5 670575 670575 670575 670575 670575 670575 670575 670575.5 670575.5 670576 670576 670576 670576 670576 670576.5 670577 670577 670577 670577 670577 670577 670577.5 670577.5 670578 670578 670578 670578 670578 670580.5 670580.5 670580.5 670580.5 670580.5 670767.5 670769.5 670769.5 670769.5 670769.5 670769.5 670769.5 676518 676519 676519.5 676519.5 676519.5 676520.5 676520.5 676520.5 676520.5 676520.5 676520.5 676521.5 676521.5 676521.5 676522.5 676522.5 676522.5 676522.5 676522.5 676522.5 676522.5 676523 676523 676523 676523 676523.5 676523.5 676523.5 676526 676526 676526 676526 676526 676526.5 676526.5 676526.5 676526.5 676526.5 676526.5 676526.5 676526.5 678804.5 678806 678806 678806 678806 678806 678806 678806 678806 679239 680413.5 680413.5 680413.5 680413.5 680413.5 680414 680414.5 680415.5 680415.5 680415.5 680415.5 680415.5 680415.5 680415.5 680415.5 680415.5 680415.5 680617 680617.5 680617.5 680617.5 680617.5 680618.5 680618.5 680618.5 680618.5 680618.5 680618.5 680618.5 680618.5 680619 680619 680619 680619 680619.5 681418 681419 681419.5 681419.5 681419.5 681420 681420 681420 681420 681420 681420 681420.5 681420.5 681420.5 681420.5 681420.5 681420.5 681420.5 681420.5 681420.5 681420.5 681421 681421 681421 681421 681422.5 681422.5 681422.5 681422.5 681422.5 681422.5 681422.5 681526.5 681526.5 689685.5 689687 689687 689687 689687 689687.5 689687.5 689688 689688.5 689688.5 689688.5 689689 689689 689689 689689.5 689689.5 689689.5 689689.5 689690.5 689690.5 689690.5 689691 689691 689691 689691 689691.5 689691.5 689691.5 689695.5 689695.5 689695.5 689695.5 689695.5 689695.5 689695.5 689697 689697 689697 689697.5 689697.5 689697.5 689697.5 692343 692343 692343 692343 692343 692343 692343 693896.5 693897.5 693897.5 693897.5 693897.5 693898 693898 693898.5 693898.5 693898.5 693898.5 693901 693901 693901 693901.5 693901.5 693901.5 693901.5 693901.5 693901.5 693901.5 693903 693903 693903 693903 693903.5 693903.5 693903.5 693907 693907 693907 693907 696799.5 696800.5 697468 697468 698278 698280 698280 698280 698280 698280 698280 698281.5 698281.5 698282 698282 698282.5 698282.5 698282.5 698283 698283 698283.5 698283.5 698283.5 698283.5 698283.5 698284 698284.5 698284.5 698284.5 698284.5 698284.5 698284.5 698285 698285 698285 698285 698288 698288 698288 698290 698290 698290 698290 698882.5 698882.5 698882.5 698882.5 698883 698883 698883 698883 698883 698883 698883 698883 698883 698883 698883 698883 698883 698883 698883 698883 698883 698883 698883 698883 698883 698883 698883.5 698883.5 698883.5 698883.5 698883.5 698883.5 698883.5 698883.5 698883.5 698883.5 698883.5 698883.5 698883.5 698883.5 698884 698884 698884 698884 698884 698884 698884 698884 698884 698884 698884 698884 698886 698886 698886 698886 698886 698886 698886 698886 698886 698886 698886 698886 698886 698886 698886.5 698886.5 698888.5 698888.5 698888.5 698888.5 698888.5 698888.5 698888.5 698888.5 698888.5 698888.5 698888.5 698889 698889 702219 702219.5 702219.5 702219.5 702219.5 702220 702220 702220 702220 702220 702220 702963.5 702964.5 702964.5 702964.5 702964.5 702965 702965 702965 702965 702965 702965 702965 703877 703878 703878 703878 703878.5 703879 703879 703879 703879 703879 703879 703879 703879 703879 703879 703879 703880 703880 704779.5 704779.5 704779.5 705165 705165 705165 705165 711943.5 711945.5 711945.5 711945.5 711945.5 711945.5 711945.5 712961 712961.5 712961.5 712961.5 712961.5 712963 712963 712963 712963 712963 712963 712963 712963.5 712963.5 712963.5 712963.5 715548 715548 715548 715548 720992.5 721623 721623 721623.5 721623.5 721623.5 721623.5 721623.5 721623.5 721623.5 721623.5 721623.5 721623.5 721623.5 721623.5 721624 723681.5 723682 723682 723682 723682 723682 723682.5 726137.5 726139 726139 728666.5 728667 728667 728667 728667 728667 728667 728667 730118 730304.5 730308 730308 730308 730308 730308 730308 731690.5 731693.5 731693.5 732582.5 732582.5 732583 732583 732583 732583 732583 732583 732583.5 732584 732584 732584 732584 732584 732584 732584.5 732584.5 732584.5 732584.5 732584.5 732584.5 732584.5 732584.5 732584.5 732584.5 732584.5 732584.5 732585 732586 732586 732586 732586 732586 732586 732586 732586 732586 733710 733710.5 733710.5 733710.5 733710.5 733711.5 733711.5 733711.5 733711.5 733711.5 733711.5 733712 733712 733712 733712 733712 733712 733712 733712.5 733712.5 733712.5 733712.5 733712.5 733712.5 733712.5 733713 733713 733713 733716 733716 733716 733716.5 733716.5 733716.5 733716.5 733716.5 733716.5 733716.5 733716.5 733716.5 733716.5 733716.5 733716.5 733716.5 733716.5 735025 735026.5 735027 735027 735027 735027.5 735027.5 735027.5 735027.5 735538 735538 735538 735538 735538 735538.5 735538.5 735538.5 735538.5 735538.5 735538.5 735538.5 735538.5 735538.5 735538.5 735538.5 735538.5 735538.5 735538.5 735539 735539 735539 735539 735539 735539 735539 735539 735539 737813.5 737814 737814.5 737814.5 737814.5 737815 737815 737815.5 737815.5 737815.5 737815.5 737816.5 737816.5 737817 737817.5 737817.5 737817.5 737818.5 737820.5 737820.5 737820.5 737821 737821 737821 737821.5 737821.5 737821.5 737821.5 737822.5 737822.5 737822.5 737823 737823 737823 737823 737824 737824 737824 737824.5 737824.5 737824.5 737824.5 737825.5 737825.5 737825.5 737825.5 737826 737826 737826 737826.5 737826.5 737826.5 737826.5 737826.5 737826.5 737827 737827.5 737827.5 737827.5 737827.5 737827.5 737827.5 737827.5 737828 737828 737828.5 737828.5 737828.5 737828.5 737828.5 737829.5 737829.5 737829.5 737830 737830 737830 737830 737830.5 737830.5 737830.5 737831 737831.5 737831.5 737831.5 737831.5 737831.5 737831.5 737832 737832.5 737832.5 737832.5 737832.5 737832.5 737832.5 737834 737835.5 737835.5 737835.5 737835.5 737836 737836 737836 739351 739351 739351 739351 739351 739351 741557 741557.5 741557.5 741557.5 741557.5 741558.5 741558.5 741558.5 741558.5 741559 741559 741559.5 741559.5 741559.5 741559.5 741559.5 741559.5 741559.5 741560 741560 741560 741563 741563 741563 741563 741563 741563 741563 741566.5 741566.5 741566.5 741566.5 741566.5 742857.5 742858.5 742858.5 742858.5 742858.5 742858.5 742858.5 742860.5 742860.5 742860.5 742860.5 742860.5 742860.5 742860.5 742860.5 742860.5 743389 743389 743389 743389 743389 743389 743389 743389 743392.5 743393 743393 743393 743393 743393 743393 743393 743393 743393 743393 743393 745610 745612 745612 745612 745612 745612 745612 745612 745612 745612.5 745612.5 745612.5 747516 747518 747518 747518 750286 752424 752424 752424 752424 752424 752424 752424.5 752753.5 752754.5 752754.5 752754.5 752754.5 752755 752755 752755 752755 752755 752755 752755.5 752755.5 752755.5 752756 752756 752756 752756 752756 752756 752760 752761.5 752761.5 752761.5 752761.5 752761.5 752761.5 752761.5 752761.5 752761.5 752761.5 752761.5 752761.5 752761.5 755676 755676 755676 755676 755676 755676 755676 755676 755676 755676 755676 755676 755678.5 755678.5 755679 757081 757082 757082 757082 757082 757083 757083 757083 757083 757083 757083 757083.5 757083.5 757083.5 757084 757084 757084 757084 757084 757084 757084 757084.5 757084.5 757084.5 757084.5 757086.5 757086.5 757086.5 757086.5 757086.5 757086.5 758211 758503.5 758505.5 758505.5 758505.5 759049 759049 759049 759049 759049 759049 759049 759049 759049 759049 759049 759049 759049.5 759049.5 759049.5 759049.5 759049.5 759049.5 759049.5 759049.5 760164.5 760165 760165 760165 760165 760167 760167 760167 760167.5 760167.5 761024 761024 761024 761024 762843.5 763991 763993.5 763993.5 763993.5 763993.5 763993.5 763993.5 763993.5 763993.5 763993.5 763993.5 763993.5 763994 764375 764376 764376 764376 764376 764376 764376 764376.5 764376.5 764376.5 764376.5 764376.5 764376.5 764376.5 764377 764377 764377.5 764377.5 764377.5 764377.5 764377.5 764377.5 764377.5 764377.5 765723 765724.5 765724.5 765724.5 765724.5 765725 765725 765725.5 765725.5 765725.5 765725.5 765726 765726 765726 765727 765727 765727.5 765727.5 765728.5 765728.5 765728.5 765729.5 765729.5 765729.5 765729.5 765729.5 765729.5 765729.5 765731.5 765731.5 765731.5 765731.5 765731.5 765731.5 765731.5 765733.5 765733.5 765733.5 765733.5 765733.5 765733.5 765733.5 765735 765735 765735 765735 765735 765735 765735 765737.5 765737.5 765737.5 765737.5 765737.5 765737.5 765737.5 765743.5 765743.5 765743.5 765743.5 765743.5 765743.5 765743.5 765743.5 769835.5 769836 770246 770246 770246 770246 770246 770246 775463.5 775464.5 775464.5 775464.5 775465 775465 775465 775465.5 775465.5 775465.5 775465.5 775465.5 775465.5 775465.5 775466 775466 775467.5 775467.5 775467.5 775467.5 775467.5 775469 775469 775469 775469.5 775469.5 775469.5 775469.5 775469.5 775469.5 775469.5 775469.5 775650.5 775653.5 775653.5 775653.5 775653.5 775653.5 775653.5 778065 778066.5 778066.5 778066.5 778066.5 779287 781084.5 781084.5 781084.5 781084.5 781084.5 781084.5 781084.5 781084.5 781084.5 781084.5 781084.5 781084.5 781085 781085 782141.5 782141.5 782141.5 782141.5 782141.5 785126 785127 785127 785127 785130 785130 785130 785131 785131 785131 785131 785131 785131 785131 785131.5 785131.5 785131.5 785131.5 785131.5 785131.5 785131.5 785132 785132 785132 785132 785132.5 785132.5 785132.5 785132.5 785132.5 785132.5 791176.5 791177.5 791177.5 791177.5 791177.5 791177.5 791177.5 791177.5 796850 796850 797044 797046 797046 797046 797787.5 799140 799140.5 799141 799141 799141 799141 799141 799141.5 799141.5 799141.5 799141.5 799141.5 799141.5 799141.5 799141.5 799141.5 799142 799142 799142.5 799142.5 799142.5 799144 799144 799144 799144 799144 799144 799866 799868.5 799868.5 799868.5 799868.5 800268.5 800268.5 800268.5 800268.5 800268.5 800268.5 800268.5 800268.5 800268.5 800269 800269 800269 800269 800269 800269 800269 800269 800269 800269 800269 800269 800269 800269 800269 800269 800269 800269 800269 800269.5 800269.5 800269.5 800269.5 800270.5 800270.5 800270.5 800270.5 800270.5 800270.5 800270.5 800270.5 800270.5 800270.5 800270.5 800712.5 800712.5 800712.5 800712.5 800713 800713 800713 800713 800713 800713 800713 800713 800715 800715 800715.5 800715.5 800715.5 800715.5 800715.5 800715.5 800715.5 800715.5 800715.5 800715.5 800715.5 800715.5 800715.5 800715.5 800715.5 800715.5 800715.5 800715.5 800718 800718 804503 804503.5 804503.5 804504 804504 804504 804504 808827 808828.5 808828.5 808828.5 808828.5 808829 808829 810119.5 810120.5 810120.5 810120.5 810120.5 810121.5 810121.5 810123 810123 810123 810123 810123.5 810123.5 810123.5 810124 810124 810124 810124 810124 810124 810124 810125 810125 810125 810125 810125 810125 810125 810125.5 810126 810126 810126 810126 810126 810126 810128.5 810128.5 810128.5 810128.5 810128.5 810128.5 810128.5 810130 810130 810131.5 811053.5 811054.5 811054.5 811054.5 811054.5 811054.5 811054.5 811055 811055 811055 811055 811055 811055.5 811055.5 811055.5 811055.5 811056 811056 811056 811056 811056 811056 811056 811056 811056 811056 811056.5 811056.5 811059.5 811059.5 811059.5 811059.5 811059.5 811059.5 811059.5 811059.5 811059.5 811557 812041 812041.5 812041.5 812041.5 812041.5 812041.5 812041.5 812042.5 812042.5 812042.5 812042.5 812043 812043 812043 812043.5 812043.5 812043.5 812043.5 812043.5 812043.5 812043.5 812044 812044 812044 812044 812044 812044 812044 812044.5 812044.5 812044.5 812044.5 812044.5 812044.5 812044.5 812045 812045 812045 812045 812045 812045 812045 812047.5 812047.5 812047.5 812047.5 812047.5 813561.5 813562 813562 813562 813562.5 813564.5 813564.5 813564.5 813564.5 813564.5 813564.5 813564.5 813564.5 813564.5 813623 813624 813624 814036.5 814037.5 814038 814038 814038 814038 814038 814039 814039 814039 814039 814039 814039 814039 814040 814040 814040 814040 814040.5 814040.5 814040.5 814041.5 814041.5 814041.5 814041.5 814042 814042 814042 814042.5 814042.5 814042.5 814042.5 814042.5 814042.5 814042.5 814048 814048 814048 814048.5 814222.5 814718 814718.5 814718.5 814718.5 814718.5 814718.5 814718.5 814720 814720 814720.5 814720.5 814720.5 814721 814721 814721 814721.5 814721.5 814721.5 814723.5 814723.5 814723.5 814724.5 814724.5 814724.5 814724.5 814724.5 814724.5 814724.5 814726 814726 814726 814726 814727 814727 814727 814727.5 814727.5 814727.5 814727.5 814727.5 814727.5 814727.5 814727.5 814727.5 814727.5 814727.5 814727.5 814727.5 815114.5 815116.5 815116.5 815116.5 815116.5 815116.5 815116.5 817023 817024.5 817024.5 817024.5 817024.5 817025 817025 817025 817025 817025 817245.5 817246 817246 818501 819204.5 819205.5 819205.5 819205.5 819205.5 819206.5 819206.5 819206.5 819206.5 819206.5 819206.5 819206.5 819207 819207 819213 819213 819213.5 819600.5 819602 819602 819602.5 819602.5 819602.5 819602.5 819602.5 819602.5 819602.5 819602.5 820187 820188 820188 820188 820188 820188 820188.5 820189.5 820189.5 820189.5 820189.5 820190 820190 820190 820190.5 820190.5 820190.5 820191 820191 820191 820191 820191.5 820191.5 820192 820192 820192 820192 820192 820192.5 820192.5 820192.5 820193 820193 820193 820193 820193.5 820193.5 820193.5 820193.5 820193.5 820194 820194 820194.5 820194.5 820194.5 820194.5 820195.5 820195.5 820195.5 820196 820196 820196 820196 820197 820197 820197 820197.5 820197.5 820197.5 820197.5 820198.5 820198.5 820198.5 820198.5 820198.5 820198.5 820198.5 820199.5 820199.5 820199.5 820199.5 820199.5 820199.5 820199.5 820200 820200.5 820200.5 820200.5 820200.5 820200.5 820200.5 820201 820201 820201 820201.5 820201.5 820201.5 820201.5 820204.5 820204.5 820204.5 820204.5 820204.5 820204.5 820204.5 820204.5 821428.5 821429 821429 821429 821429 821429 821429 821429.5 821429.5 821429.5 821429.5 821429.5 821432.5 821432.5 821433 821433 821433 821433 821433.5 821433.5 821433.5 821434 821434 821434 821434 821434 821434 821434 821434.5 821434.5 821434.5 821434.5 821434.5 821434.5 821434.5 821435 821435 821435 821435 821435.5 821435.5 821435.5 821435.5 821435.5 821435.5 821435.5 821435.5 821436 821436 821437.5 821438 821438 821438 821438 821438 821438 821438 821892.5 821892.5 821892.5 821892.5 821892.5 821892.5 821892.5 821893 821893 821893 821893 821893 821893 821893 821893 821893 821893 821893 821893 821893 821896 821896.5 821896.5 821896.5 821896.5 821896.5 821896.5 821896.5 821896.5 821896.5 821896.5 821896.5 821896.5 821896.5 821896.5 821896.5 821896.5 821896.5 821896.5 821897 821897 821897 821897 821897 822420 822420 822422.5 822423 822794 822794 822794.5 822794.5 822794.5 822794.5 822794.5 822794.5 822794.5 822794.5 822794.5 822794.5 822794.5 822794.5 822794.5 822794.5 822794.5 822794.5 822794.5 822794.5 822796.5 822796.5 822796.5 822796.5 822796.5 822796.5 822796.5 822796.5 822796.5 822796.5 822796.5 822796.5 822796.5 822796.5 822797 822797 822797 822797 822797 822797 822797 822797 822797 822797 822797 822797 822797 822797 822797 822797 822797 822797 822797 822797 822797 827378.5 827381 827381 827381 827384.5 827384.5 827384.5 827385 827385 827385 827385 827385 827385 827385.5 827385.5 827385.5 827385.5 827385.5 827391.5 827391.5 827391.5 827609 827609 827609 829921.5 829921.5 829921.5 829921.5 829921.5 829921.5 829921.5 829921.5 829921.5 829921.5 829921.5 829921.5 829921.5 829921.5 829921.5 829921.5 829921.5 829922 829922 829922 829922 829922.5 829922.5 829922.5 829922.5 829922.5 829922.5 829922.5 829925 830656 830659 830659 830659 832742 832743 832743.5 832743.5 832743.5 832743.5 832743.5 832743.5 832743.5 832743.5 832743.5 832745 832745 832745 832745 832745 832867.5 832868.5 832868.5 832868.5 832871 832872 832872 832872 832872 832872 832872 832872.5 832872.5 832872.5 832872.5 832872.5 832872.5 832872.5 832873.5 832873.5 832873.5 832873.5 832873.5 832873.5 832873.5 832875 832875 832875 832875 832875 832875 832875 833385.5 833387 833387 833387 833387 833387 833387 833388.5 833388.5 833388.5 833388.5 833389 833389 833389 833389.5 833389.5 833389.5 833389.5 833390 833390 833390 833390 833390.5 833390.5 833390.5 833392 833392.5 833392.5 833394 833394 833394 833394 833394 833394 833394 833394 833981.5 833982 833982 833982 833982 833982 833982 833982 833982 834484.5 835061.5 835061.5 835061.5 835061.5 835061.5 835061.5 835061.5 836213 836214 836214 836214 836214 836214.5 836214.5 836215 836215 836215 836215 836216.5 836216.5 836216.5 836216.5 836217 836217 836217 836218.5 836218.5 836218.5 838669 838844.5 838845.5 838845.5 838845.5 838845.5 838845.5 838845.5 838846 838846 838846 838846 838846 838848.5 838848.5 838849 838849 838849 838849 838849 838849 838849 838849.5 838849.5 838849.5 838849.5 838849.5 838849.5 838850 838851 838851 838851 838851 838851 838851 838851 838851 838851 838851 841905 841906 841906 841906 841906 841906 841906 841906.5 841907 841907 841907 841907 841907 841907 841907.5 841907.5 841907.5 841907.5 841907.5 841907.5 841907.5 841908 841908 841908 841908 841908 841908 841908 841908.5 841908.5 841908.5 841908.5 841908.5 841908.5 841908.5 841909 841909 841909 841909 841909.5 841909.5 841909.5 841910 841910 841910 841910 841910 841910 841912 841912.5 841912.5 841912.5 841912.5 841912.5 841912.5 841912.5 841913.5 841913.5 841913.5 841913.5 841913.5 841913.5 841913.5 841914 841914 841914 842812.5 842812.5 842812.5 842812.5 842812.5 842812.5 842812.5 842812.5 842812.5 842812.5 842813.5 843438.5 843438.5 843438.5 843438.5 843438.5 843438.5 843438.5 843440.5 843440.5 843440.5 843440.5 843440.5 843440.5 843440.5 843440.5 843440.5 846724.5 846725 846725 846725 846725 846725 851098.5 851101.5 851319 851320 851320 851320 851320 851320 851320 851320.5 851320.5 851320.5 851320.5 851320.5 851320.5 851320.5 851321 851321 851321 851321 851321 851321 851321 851321.5 851321.5 851321.5 851321.5 851321.5 851321.5 851322 851322.5 851322.5 851322.5 851322.5 851322.5 851323 851323 851323 851323 851323 851323 851323.5 851323.5 851323.5 851323.5 851323.5 851324 851324 851324 851324 851324 851324.5 851325 851325 851325 851325 851325 851325 851325.5 851325.5 851325.5 851325.5 851325.5 851325.5 851325.5 851328 851328 851328 851328 851328 851328 851328 851330.5 851330.5 851330.5 854851.5 854851.5 854851.5 854851.5 854851.5 854851.5 854851.5 854851.5 854851.5 854852 854852 864618 864618 864618 864618 866495.5 866497.5 866497.5 866498.5 866498.5 873662.5 873664.5 873664.5 873664.5 873665 873665 873665 873666 873666 873666 873666 873666 873666 873666 873667 873667 873667 873667 873667 873667 873667 873668 873668.5 873668.5 873668.5 873670 873670 873670 873670.5 873670.5 873670.5 873670.5 873672 873672 873672 873672 873672 873672 879740.5 879742 879742 879742 879742 879742 880079 880081.5 880081.5 880081.5 880930 880930.5 880930.5 880930.5 880930.5 880932 880932 880932 880932 880932 880932 880932 880932.5 880932.5 880932.5 881143.5 881145 881145 881145 881145 881145 881145 881146.5 881146.5 881146.5 881146.5 881146.5 881146.5 881146.5 881147.5 881147.5 881147.5 881147.5 881147.5 881147.5 881147.5 881148.5 881148.5 881148.5 881148.5 881148.5 881148.5 881148.5 881149 881150 881150 881150 881150 881150 881150 881155 881155 881155 881155 881155 881155 881155 881155 881155 881155 881377.5 881381.5 881381.5 881382 881382 881382 881382 881382 881382 881382 881382 881382 882163 882163.5 882163.5 882163.5 882163.5 882163.5 882163.5 882164 882164 882164.5 882164.5 882164.5 882164.5 882164.5 882165 882165 882165 882165 882165.5 882165.5 882165.5 882165.5 882165.5 882165.5 882165.5 882165.5 882165.5 882165.5 882167.5 882167.5 882167.5 882168 882168 882168 882168 882168 882168 882168 882168.5 882169 882169 882169 882169 882169 882169 882169 882169.5 882169.5 882169.5 882169.5 882169.5 882169.5 882169.5 882170 882170 882170 882170 882170 882170 882170 882170.5 882170.5 882170.5 882170.5 882170.5 882170.5 882170.5 882171 882171 882171 882173.5 882173.5 882173.5 882173.5 882173.5 882173.5 882173.5 882173.5 882173.5 882173.5 882173.5 882173.5 882173.5 882173.5 892008 892012.5 892012.5 892012.5 892013 892013 892013 892015.5 892015.5 906341 906343.5 906343.5 906343.5 925846.5 925846.5 925846.5 925846.5 925849 926360 926360 926360 926360 926360.5 926360.5 926360.5 926360.5 926360.5 926360.5 926360.5 926360.5 926360.5 926360.5 926360.5 926360.5 926364.5 926364.5 926364.5 926364.5 926364.5 926364.5 926364.5 926364.5 926365 926365 926365 926365 926365 926365 926365 926365 926365 926365 926365 926365 926365 926365 926365 927842 927843 927843 927843 927843 927843 927843 927844.5 927844.5 927845 927845 927845 927846.5 927846.5 927847 927847 927847 927847 927847.5 927847.5 927847.5 927847.5 927847.5 927847.5 927851 927852 927852 927852 927852.5 927852.5 927852.5 927852.5 927853 927853 927853.5 927853.5 927853.5 927853.5 928144 928145.5 928145.5 928145.5 928145.5 928145.5 928145.5 928146 928146 928146 928146 928146 928146 928146.5 928147 928147.5 928147.5 928147.5 928147.5 928147.5 928147.5 928148.5 928148.5 928148.5 928148.5 928148.5 928148.5 928148.5 928150.5 928150.5 928150.5 928150.5 928150.5 928150.5 928150.5 928150.5 928150.5 928150.5 928248.5 928249 928249 928249 928249 928249 928249 928249.5 928249.5 928249.5 928249.5 928249.5 928249.5 928249.5 928250 928250 928250 928250 928250 928250 928250 928250.5 928251 928251 928251 928251 928251 928251 928251.5 928251.5 928251.5 928251.5 928251.5 928251.5 928251.5 928252 928252 928252 928252 928252 928252 928252 928253 928253 928253 928253 928253.5 928253.5 928253.5 928253.5 928253.5 928253.5 928253.5 928254 928254 928254 928254 928254 928254 928254 928256.5 928257 928257 928257.5 928257.5 928257.5 928257.5 928257.5 928257.5 928258 928258 928258 928258 928258 928258 928258 928258 928258 928258 928258.5 928258.5 928258.5 928258.5 928258.5 928258.5 928258.5 928259 928259 928259 928259 928259 928259.5 928259.5 928259.5 928259.5 928259.5 928259.5 928259.5 928260 928260 928260 928260 928260 928260 928260 928261.5 928262 928262 928262 928262 928262 928262.5 928265.5 928265.5 928265.5 928265.5 928265.5 928265.5 928265.5 928265.5 928265.5 928265.5 929539.5 929541.5 929541.5 929541.5 929541.5 929543 929543.5 929543.5 929543.5 929544 929544 929544 929623.5 929624 929624 929624 929624 929624 929624 929627 929627 929627 929627 929627 930848 930848 930848 930848 930848 930848 930848 934887.5 934889.5 934889.5 934889.5 934889.5 934890 934890 934890.5 934890.5 934890.5 934890.5 934891.5 934891.5 934891.5 934894.5 934894.5 934894.5 934894.5 934894.5 934894.5 934894.5 934896 934896 934896 934896 934896 934896 934896 934898 934898 934898 934898 934898 934898 934898 934899 934899 934899 934899.5 934900 934900 934900 934902.5 934902.5 934902.5 934902.5 934903 934903 934903 934904 934904 934904 934904 934907.5 934907.5 934908 934908 934908 934908 934908 934908 934908 934908 939570 939571 939571 939571 939571.5 939573.5 939573.5 939576 939576 939576 939576 939576 939576 941598 941599 941599 941599 941599 941599 941599 941599.5 941599.5 941599.5 941599.5 941599.5 941599.5 941599.5 941600 941600 941600 941600 941600.5 941600.5 941600.5 941603 941603 941603 941603 941603 941603.5 941603.5 942186.5 942187.5 942187.5 942187.5 942188 942188 942188 942188.5 945569.5 945569.5 945569.5 945569.5 946430 950449.5 950450.5 950450.5 950450.5 950450.5 950451 950451.5 950452.5 950452.5 950452.5 950452.5 950452.5 950452.5 950452.5 950452.5 950453 950453 951620.5 951620.5 951620.5 951620.5 951621 951621 951621 963609 963610 963610 963610 963610 963610.5 963610.5 963611.5 963611.5 963611.5 963611.5 963611.5 963611.5 963611.5 963612 963612 963612.5 963612.5 963612.5 963612.5 963612.5 963613.5 963613.5 963613.5 963613.5 963614 963614 963614 963614 963614 963614 963614 963614 970708.5 971703 971703 971703 971703 971703 971703 971703 971703 971703 971703 972330 973057.5 973058 973058 973058 973058 973060.5 973060.5 973060.5 973060.5 973060.5 973060.5 973060.5 975574.5 975575 975575 975575 975575 975575 975575 975577 975577 975577 975577 975577 975577 975577 975577 976243 976245 976245 976245 976245 976245 976245 986307.5 986308 986308 986308 986308 986308 986308 986308 990046.5 990049.5 990049.5 990049.5 990049.5 990049.5 990049.5 990049.5 990049.5;106983 106987 106987 106987 161495 161495 161495 161495 341118 467627 677721 677728 677728 677728 677728 678882 678886 678886 678886 678886 678886 678886 678887 678887 678887 678887 678887 678887 678887 678889 678889 678889 678889 678889 678889 678889 678909 678909 678909 678909 678909 678909 678910 678913 678913 678913 678913 678913 678913 678913 678915 678915 678915 678915 678918 678918 678918 678920 678920 678920 678920 678920 678920 678920 678922 678922 678922 678922 678922 678922 678922 678924 678924 678924 678924 678924 678924 678924 678931 678931 678931 678931 678931 678931 678931 692044 692048 692048 692048 692048 692049 692049 710263 710263 710263 710263 710263 710263 711070 711071 711072 711072 711072 711072 711072 711073 711073 711073 711073 711073 711073 711073 711074 711074 711074 711074 711074 711074 711074 711075 711075 711075 711075 711075 711075 711075 711078 711078 711078 711078 711078 711078 711078 711078 711078 711078 741081 741085 741085 741085 744075 744077 744077 744077 744077 744077 744077 744078 744078 744078 744078 744078 744078 744078 744079 744079 744079 744079 744079 744079 744079 744083 744083 744083 744083 744083 744083 757911 757914 757914 757914 757914 757919 757919 757920 757920 757920 757920 757921 757922 757922 757924 757924 757924 757924 757924 757924 757924 757927 757927 757927 757927 757927 757927 757927 757933 757933 757933 757933 757934 757934 757934 757936 757936 757936 757936 757941 757941 757941 757941 757941 757941 757941 757941 757941 757941 757948 761511 761511 761511 761511 761511 761511 761511 761511 761511 761511 761511 761511 761511 761511 761511 761512 761512 761512 761512 761512 761512 761512 761512 761512 761512 761512 761512 761512 761512 761512 761512 761512 761512 761512 761512 761512 761512 761512 761512 761512 761512 761512 761512 761512 761512 761512 761512 761512 761512 761512 761512 761512 761512 761512 761512 761513 761513 761513 761513 761513 761513 761513 761513 761513 761513 761514 761514 761514 761514 761514 761514 761514 761514 761514 761514 761514 761514 761514 761514 761514 761514 796296 796298 796298 796298 796298 796298 796298 796317 796317 796317 796317 796317 796318 796318 796323 796323 796323 796323 796323 800757 800761 800761 800761 800761 800761 800761 801528 801534 801534 801534 801534 801534 801534 801534 801534 801534 801534 808973 808974 808974 808974 808974 808975 808975 808975 808975 808975 808975 808976 808977 808977 808977 808977 808977 808977 808978 808978 808978 808978 808978 808978 808978 808979 808979 808979 808979 808979 808979 808979 808981 808981 808981 808983 808983 808983 808983 808983 808983 808984 808986 808986 808986 808987 808987 808987 808987 808988 808989 808989 808989 808989 808989 808989 808990 808990 808990 808990 808992 808992 808992 808992 808992 808992 808992 808997 808997 808997 808999 809000 809000 809000 809000 809000 809000 809001 809001 809001 809001 809001 809001 809001 809038 809038 809038 809038 809038 809038 809038 809093 809093 809093 809093 809093 812432 812437 812437 812438 812438 812438 812438 812439 812439 812439 812439 812439 812439 812439 812439 812440 812440 812440 812440 812440 812440 812441 812441 812441 812441 812441 812441 812442 812442 812442 812442 812442 812442 816322 816328 816328 816328 816328 816328 830978 830979 830979 830979 830979 830979 830979 830980 830980 830980 830980 830980 830980 830980 830981 830981 830981 830982 830982 830982 830982 830983 830983 830983 830983 830983 830983 830983 830983 830983 830983 832443 832445 832445 832445 832445 832445 832445 832446 832446 832446 832446 832446 832446 832446 832446 832446 832446 832446 832446 832446 832446 848315 848318 848318 848318 848318 848318 848318 848323 848323 848323 848323 848323 848323 848323 848356 848356 848356 848356 848356 848356 848356 848365 848365 848365 850118 850120 850120 850120 850120 850121 850121 850121 850121 850121 850121 850122 850122 850122 850122 850122 850122 850122 850124 850124 850124 850124 850124 850124 850124 850125 850125 850125 850127 850127 850127 850127 850127 850127 850127 850130 850130 850130 850130 850130 850130 850130 850134 850134 850134 850134 850134 850134 850134 850134 850134 853815 853856 853856 853856 853856 853856 853856 854968 854969 854969 854969 854969 854970 854970 854972 854972 854972 854972 854972 854972 854972 854974 854974 854974 854974 854976 854976 854976 854976 854976 854976 854976 854979 854979 854979 854980 854980 854980 854980 854980 854980 854980 854981 854981 854981 854981 854981 854981 854982 854983 854983 854983 854984 854984 854984 854984 854987 854987 854987 854987 854987 854987 854987 854987 868750 868754 868754 868754 868754 868754 868754 868756 868756 868756 868756 868756 868756 868756 868757 868757 868757 868757 868757 868757 868757 868758 868758 868758 868758 868758 868759 868759 868762 868762 868762 868762 868762 868762 868762 868762 868762 890224 890228 891028 891069 891070 891070 891070 891070 907044 907045 907045 907045 907045 907045 907045 907050 907050 907050 907050 907050 907050 907050 907056 907056 907057 907057 914078 914078 914078 914078 914078 914078 914078 914078 914078 914078 914078 914078 914081 914081 931228 931229 931229 931229 931229 931229 931229 931231 931231 931231 931231 931231 931231 931231 931233 931233 931233 931233 931233 931233 931233 931234 931235 931235 931235 931235 931235 931235 931235 931235 931235 936038 936045 936045 951862 951875 951875 951875 951875 951875 951875 951878 951878 951878 951878 951878 951878 951878 951879 951879 951879 951879 951882 951882 951882 951882 951882 951882 951882 951883 951883 951883 951886 951886 951886 951886 951886 951886 951886 951886 951886 951886 951886 965715 967500 967504 967504 967504 967504 967504 967504 969866 969868 969868 969868 969868 969868 969868 969870 969870 969870 969870 969873 969873 969873 969873 969873 969873 969873 969874 969874 969874 969875 969875 969875 969875 969875 969875 969875 969877 969877 969877 969877 969877 969877 969877 969880 969880 969880 969880 969880 969880 969880 969881 969881 969881 969881 969881 969881 969881 969881 969881 969881 969882 969882 969882 969882 969900 969900 969900 969900 969900 969900 969902 969902 969902 969903 969903 969903 969903 969906 969906 969906 969908 969908 969908 969908 969908 969909 969909 969911 969911 969911 969911 969911 969911 969911 969914 969914 969914 969914 969914 969914 969914 969916 969916 969916 969916 969919 969919 969919 969919 969919 969919 969919 969921 969921 969921 969921 969921 969921 969921 969924 969924 969925 969925 969925 969925 969925 969925 969925 969925 969928 969928 983381 983383 983383 983383 983383 983383 983383 983384 983385 983385 983385 983385 983385 983385 983386 983386 983386 983386 983386 983386 983386 983387 983387 983387 983387 983387 983387 983387 983392 983392 983392 983392 983392 983392 983392 983394 983394 983394 983394 983394 983394 983394 983396 983396 983396 983396 983417 983417 983417 983422 983422 983422 983422 983422 983422 983422 983424 983424 983424 983424 983424 983424 983424 983430 983430 983430 983430 983430 983430 983430 983985 983986 983986 983986 983986 983986 983986 983987 983987 983987 983987 983987 983987 983987 983988 983988 983988 983988 983988 983988 983988 983988 983988 1003676 1003676 1003676 1003676 1003676 1003676 1003676 1003677 1003678 1003678 1003678 1003678 1003678 1003678 1003678 1003678 1003678 1003679 1003679 1003679 1003680 1003680 1003680 1003680 1003680 1003680 1003683 1003683 1003683 1003683 1003683 1003683 1003683 1003684 1003684 1003684 1003684 1003684 1003684 1003684 1003685 1003686 1003686 1003686 1003686 1003686 1003686 1003687 1003687 1003687 1003687 1003687 1003687 1003687 1003693 1003693 1003694 1003694 1003694 1003694 1042392 1044361 1044379 1044379 1044380 1044380 1044380 1044380 1044382 1044382 1044383 1044383 1044383 1044383 1044383 1044387 1044387 1044387 1044387 1044389 1044389 1044389 1044392 1044392 1044392 1044392 1044392 1044392 1044392 1044396 1044396 1044396 1044396 1044396 1044396 1044396 1044399 1044399 1044399 1044399 1044403 1044403 1044403 1044403 1044403 1044403 1044404 1044405 1044405 1044405 1044405 1044405 1044407 1044407 1044407 1044407 1044407 1044407 1044407 1044409 1044409 1044409 1044410 1044410 1044410 1044410 1044418 1044418 1044418 1044418 1044418 1044418 1054587 1054587 1054587 1054587 1054589 1054589 1054589 1054589 1054589 1054589 1054589 1054589 1054589 1054589 1054589 1054589 1054590 1054590 1054590 1054590 1054590 1054590 1054591 1054591 1054591 1054591 1054591 1054591 1054594 1054594 1054594 1054594 1054594 1054594 1054594 1054594 1054594 1054595 1054595 1054595 1054595 1054595 1054595 1060901 1060902 1060902 1075239 1089687 1089688 1089688 1089688 1089688 1089689 1089689 1089689 1089689 1089689 1089689 1089690 1089690 1089690 1089691 1089691 1089691 1089691 1089698 1089698 1089698 1089698 1089698 1089698 1089698 1097488 1097493 1097493 1097493 1111648 1111649 1111649 1111649 1111649 1126681 1126686 1127573 1127574 1127574 1127574 1127574 1127574 1127574 1127574 1127574 1127574 1132219 1132220 1132220 1168744 1168745 1168745 1168745 1168745 1168745 1168745 1168746 1168746 1168746 1168746 1168747 1168747 1168747 1168747 1168747 1168747 1168747 1168749 1168749 1168749 1168749 1168749 1168749 1168749 1168749 1168749 1168749 1168754 1168754 1168754 1168754 1169660 1169973 1169973 1169973 1169973 1177045 1177046 1177047 1177047 1177047 1177047 1177047 1177048 1177048 1177048 1177048 1177048 1177048 1177048 1177051 1177051 1177051 1177051 1177051 1177051 1177051 1177055 1177055 1177055 1177055 1177758 1177760 1177760 1177760 1177760 1177760 1177760 1177763 1177763 1177763 1177763 1177764 1177764 1177764 1177764 1177764 1177764 1177764 1177765 1177765 1177765 1177768 1177768 1177768 1177768 1177768 1177768 1177769 1177771 1177771 1177771 1177771 1177771 1177771 1177771 1177773 1177773 1177773 1177773 1177773 1177773 1177773 1177777 1177777 1177777 1177777 1177777 1177777 1177777 1177777 1177777 1177777 1177777 1177782 1179935 1179936 1179936 1179936 1179936 1179955 1179955 1179955 1179955 1179955 1179955 1179957 1179957 1179957 1179957 1179957 1179957 1179957 1179961 1179961 1179961 1179965 1179965 1179965 1179965 1179965 1179965 1179965 1179967 1179967 1179967 1179967 1179969 1179969 1179969 1179969 1179969 1179969 1179969 1179972 1179972 1179972 1179972 1179972 1179972 1179972 1179979 1179979 1179979 1179979 1179979 1184253 1184253 1218977 1218984 1223270 1223271 1223271 1223272 1223272 1223273 1223273 1223273 1223273 1223273 1223273 1223274 1223274 1223274 1223274 1223274 1223274 1223274 1223275 1223275 1223275 1223275 1223275 1223275 1223275 1223278 1223278 1223278 1223278 1223278 1223278 1223278 1223278 1223278 1223278 1235870 1235870 1235870 1235870 1235870 1237967 1237969 1237969 1237969 1237969 1237969 1237969 1237971 1237971 1237971 1237971 1237972 1237972 1237972 1237973 1237973 1237973 1237973 1237973 1237973 1237973 1237974 1237974 1237974 1237974 1237974 1237975 1237975 1237977 1237977 1237977 1237977 1237977 1237977 1237977 1237982 1237982 1237982 1237982 1237982 1252331 1252333 1252333 1252333 1252333 1252333 1252333 1252335 1252335 1252335 1252335 1252336 1252336 1252336 1252336 1252336 1252336 1252336 1252337 1252337 1252337 1252337 1252337 1252337 1252337 1252337 1252338 1252338 1252338 1253015 1255692 1255692 1255692 1255692 1255692 1255692 1255692 1255692 1255692 1255692 1255692 1255692 1255692 1255692 1255692 1255692 1255692 1255692 1255692 1255692 1255692 1255692 1255692 1255692 1255693 1255693 1255693 1255693 1255693 1255693 1255693 1255693 1255693 1255693 1255693 1255693 1255693 1255693 1255693 1255693 1255693 1255693 1255693 1255693 1255693 1255693 1255693 1255693 1255693 1255693 1255693 1255693 1255693 1255693 1255694 1255694 1255694 1255694 1255695 1255695 1255695 1255695 1255695 1255695 1255695 1255695 1255695 1255695 1256099 1256142 1256143 1256143 1256143 1256143 1256143 1256144 1256144 1256144 1256144 1256144 1256144 1256144 1256146 1256146 1256146 1256146 1256146 1256146 1256146 1256147 1256147 1256147 1256147 1256147 1256147 1256147 1256154 1256154 1256154 1256154 1269680 1269680 1269680 1269680 1271213 1271216 1273684 1273686 1273686 1273686 1273686 1273687 1273687 1273687 1273687 1273688 1273688 1273688 1273688 1273688 1273688 1273688 1273688 1273688 1273688 1290868 1291763 1291763 1291763 1291763 1291763 1291763 1292898 1292905 1292905 1292905 1292905 1292905 1292905 1292910 1308563 1308565 1308565 1308565 1308565 1308565 1308565 1308566 1308566 1308566 1308566 1308566 1308566 1308566 1308568 1308568 1308568 1308568 1308568 1308568 1308568 1308569 1308569 1308569 1308569 1308569 1308569 1308569 1308570 1308570 1308570 1308570 1308570 1308570 1308570 1308571 1308571 1308571 1308571 1308571 1308571 1308571 1308572 1308572 1308572 1308572 1309940 1309941 1309941 1309941 1309941 1309941 1309941 1309942 1309942 1309942 1309942 1309942 1309942 1309942 1309943 1309943 1309943 1309943 1309943 1309943 1309943 1309944 1309944 1309944 1309944 1309944 1309944 1309944 1309945 1309945 1309945 1309945 1309945 1309945 1309945 1309947 1309947 1309947 1309947 1309947 1309947 1309947 1309950 1309950 1309950 1309950 1309950 1309950 1311329 1311330 1311330 1311330 1311330 1311330 1311330 1311331 1311331 1311331 1311331 1311331 1311331 1311331 1311334 1311334 1311335 1311335 1311335 1311335 1311335 1313989 1313990 1313990 1313990 1313990 1313990 1313990 1313991 1313991 1313991 1313991 1313991 1313991 1323383 1323384 1323384 1323384 1323384 1323384 1323384 1323386 1323386 1323386 1323386 1323386 1323386 1323386 1323388 1323388 1323388 1323388 1323388 1323388 1323388 1323391 1323391 1323391 1323391 1323391 1323392 1323392 1323393 1323393 1323393 1323393 1323393 1323393 1323393 1323400 1323400 1323400 1323400 1324756 1324758 1324758 1324758 1324758 1324758 1324758 1324758 1324758 1324758 1324758 1324758 1324758 1325367 1325367 1325367 1325367 1328224 1328225 1328225 1328225 1328225 1328225 1328225 1328232 1328232 1328232 1328232 1328232 1346467 1346467 1347069 1347072 1347072 1347072 1347072 1347072 1347072 1347074 1347074 1347074 1347074 1347074 1347074 1347074 1347076 1347076 1347076 1347076 1347076 1347077 1347077 1347078 1347078 1347079 1347079 1347079 1347079 1347079 1347081 1347081 1347081 1347081 1347081 1347081 1347082 1347084 1347084 1347084 1347084 1347086 1347086 1347086 1347088 1347088 1347088 1347088 1347088 1347088 1347088 1347089 1347089 1347089 1347089 1347089 1347089 1347089 1347091 1347091 1347091 1347091 1347091 1347091 1347091 1347092 1347092 1347093 1347093 1347093 1347093 1347093 1347094 1347094 1347094 1347094 1347095 1347095 1347095 1347097 1347097 1347097 1347097 1347097 1347097 1347097 1347098 1347099 1347099 1347099 1347100 1347100 1347100 1347107 1347107 1347107 1347107 1347107 1347107 1347107 1347107 1347752 1347753 1347753 1347753 1347753 1347753 1347753 1347755 1347755 1347755 1347755 1347755 1347755 1347755 1347755 1347755 1347755 1347755 1347755 1347755 1347756 1347761 1347761 1347761 1347761 1347761 1347761 1350101 1350102 1350102 1350102 1350102 1350102 1350102 1350103 1350103 1350103 1350103 1350103 1350103 1350103 1350107 1350107 1350107 1350107 1350107 1350107 1350107 1350107 1350107 1350107 1350107 1351844 1351844 1351844 1351845 1351845 1351845 1351845 1351846 1351846 1351846 1351846 1351846 1351846 1351846 1351847 1351847 1351847 1351847 1351847 1351847 1351847 1351868 1351868 1351868 1351868 1351868 1351868 1351868 1351870 1351871 1351871 1351871 1351871 1351871 1351871 1351873 1351873 1351873 1351877 1351877 1351877 1351877 1351877 1351877 1351877 1351879 1351879 1351879 1351879 1351879 1351879 1351879 1351881 1351881 1351881 1351881 1351883 1351883 1351883 1351883 1351883 1351883 1351883 1351889 1351889 1351889 1351889 1351889 1351889 1351889 1361221 1361221 1361221 1361221 1365904 1365906 1365906 1365906 1365906 1365907 1365907 1365909 1365909 1365909 1365909 1365909 1365909 1365909 1365910 1365910 1365910 1365910 1365910 1365910 1365910 1365914 1365914 1365914 1365914 1365914 1365914 1365914 1365916 1365916 1365916 1365916 1365916 1365916 1365916 1365918 1365919 1365919 1365919 1365919 1365919 1365919 1365919 1365919 1365919 1385593 1385594 1385594 1385594 1385594 1385594 1385594 1385595 1385595 1385595 1385595 1385595 1385595 1385595 1385596 1385596 1385596 1385596 1385596 1385596 1385596 1385597 1385597 1385597 1385597 1385597 1385597 1385597 1385603 1385603 1385603 1385603 1385603 1385603 1385603 1398980 1398980 1398985 1398985 1398985 1398985 1398985 1398985 1398985 1398987 1398987 1398987 1398987 1398987 1398987 1398987 1398990 1398990 1398990 1398990 1398997 1398997 1398997 1398997 1398997 1398997 1398997 1398997 1401121 1401121 1401121 1415180 1415637 1415638 1415638 1415638 1415638 1415638 1415638 1415639 1415639 1415639 1415639 1415639 1415639 1415639 1415640 1415640 1415640 1415640 1415640 1415640 1415640 1415641 1415641 1415641 1415641 1415641 1415641 1415641 1415642 1415642 1415642 1415642 1415642 1415642 1415642 1415642 1415642 1416225 1416225 1416225 1416225 1416225 1416225 1416225 1416225 1416225 1416225 1416225 1416225 1416229 1416229 1416229 1439446 1439453 1439453 1439453 1439453 1439453 1439453 1440148 1440160 1440160 1440160 1445224 1445284 1445284 1445284 1445284 1445287 1445287 1445287 1445287 1445287 1445287 1445289 1445290 1445290 1445301 1445301 1445301 1445301 1445301 1445301 1445301 1445304 1445304 1445304 1445304 1445304 1445304 1445304 1445308 1445308 1445308 1445308 1445308 1445308 1445308 1445312 1445312 1445312 1445312 1445314 1445314 1445314 1445316 1445316 1445316 1445316 1445316 1445316 1445316 1445319 1445319 1445319 1445319 1445319 1445319 1445319 1445321 1445321 1445321 1445321 1445321 1445321 1445321 1445321 1445322 1445322 1445322 1445322 1445322 1445322 1445323 1445323 1445323 1445323 1445323 1445323 1445324 1445325 1445325 1445325 1445325 1445325 1445325 1445326 1445326 1445326 1445328 1445328 1445328 1445328 1445328 1445328 1445328 1445334 1445334 1445334 1445334 1445334 1445334 1445334 1445334 1445334 1445334 1445334 1459224 1459228 1459228 1459228 1459228 1459228 1459228 1459232 1459233 1459233 1459233 1459234 1459234 1459234 1459237 1459237 1459237 1459237 1459237 1459237 1459237 1459246 1459246 1459246 1459688 1459688 1459688 1459688 1459688 1462148 1462154 1462154 1462154 1462154 1462154 1462154 1464206 1464206 1464206 1464206 1464206 1464206 1464206 1465164 1465170 1465170 1465170 1465170 1465170 1465170 1465404 1465406 1465406 1465406 1465406 1465406 1465406 1465412 1465412 1465412 1465412 1465412 1465412 1465412 1465412 1465412 1465412 1466368 1466368 1466368 1466368 1495808 1495808 1495808 1495808 1495808 1511014 1511015 1511015 1511015 1511015 1511017 1511017 1511017 1511017 1511017 1511017 1511019 1511019 1511019 1511020 1511020 1511020 1511020 1511020 1511020 1511020 1511021 1511021 1511021 1511021 1511021 1511021 1511021 1511022 1511022 1511022 1511022 1511022 1511022 1511022 1511423 1514196 1514428 1514429 1514429 1514429 1514429 1514430 1514430 1514430 1514430 1514430 1514430 1514433 1514433 1514433 1514433 1514433 1514433 1514433 1514433 1514433 1514840 1525520 1525520 1525520 1525520 1525520 1525520 1527616 1527619 1527619 1527619 1527619 1527619 1527619 1527619 1527619 1527619 1527619 1529351 1532511 1532512 1532512 1532512 1532512 1532512 1532512 1532514 1532514 1532514 1532514 1532514 1532514 1532514 1532518 1532518 1532518 1532519 1532519 1532519 1532519 1540912 1540933 1540933 1540933 1540933 1540933 1540933 1540941 1540941 1540941 1540941 1540941 1540941 1540941 1540966 1540966 1540966 1540966 1540970 1540970 1540970 1540975 1540975 1540975 1540975 1540975 1540975 1540975 1540991 1540991 1540991 1540991 1540991 1540991 1540991 1540995 1540995 1540995 1540995 1541001 1541001 1541001 1541015 1541015 1541015 1541015 1541015 1541015 1541015 1541015 1541015 1541015 1541647 1541652 1541652 1541652 1541652 1541652 1541652 1541652 1541652 1543023 1543030 1543030 1543031 1543031 1543031 1543031 1545533 1545533 1545533 1545534 1545534 1545534 1545534 1545534 1545534 1546965 1546966 1546966 1546966 1546966 1546967 1546967 1546967 1546967 1546967 1546967 1546967 1546967 1546967 1546967 1546967 1546967 1560335 1560337 1560337 1560337 1560337 1560337 1560337 1560338 1560338 1560338 1560338 1560338 1560338 1560338 1560340 1560340 1560341 1560341 1560341 1560341 1560341 1560342 1560342 1560342 1560342 1560342 1560342 1560342 1560343 1560343 1560343 1560343 1560343 1560343 1560343 1560345 1560345 1560345 1560345 1560345 1560345 1560345 1560348 1560348 1560348 1560348 1560349 1560349 1560349 1560349 1560349 1560349 1560349 1560350 1560350 1560350 1560350 1560350 1560350 1560350 1560353 1560353 1560353 1560353 1560354 1560354 1560354 1560354 1560354 1560354 1576403 1576407 1576407 1576407 1576407 1576407 1576407 1576408 1576408 1576408 1576408 1576408 1576408 1576408 1576409 1576409 1590612 1590616 1590616 1590616 1590616 1590616 1590616 1590616 1590616 1590616 1590616 1590616 1590616 1591348 1591350 1591350 1591350 1591350 1591352 1591352 1591352 1591352 1591352 1591352 1591353 1591353 1591353 1591357 1591357 1591357 1591357 1591357 1591358 1591358 1591363 1591363 1591363 1591363 1591363 1591363 1591363 1591363 1591363 1591805 1591806 1591806 1591806 1591806 1591806 1591806 1591808 1591808 1591808 1591808 1591808 1591808 1591808 1591809 1591809 1591809 1591809 1591810 1591810 1591810 1591810 1591810 1591810 1591810 1591810 1591810 1591810 1591810 1591810 1591810 1591810 1613494 1613496 1613496 1613496 1613496 1613496 1613496 1613500 1613500 1613500 1613500 1628531 1628536 1628536 1628536 1628536 1628536 1628536 1630507 1630507 1630507 1630507 1630507 1630508 1630508 1630508 1630508 1630508 1630508 1630508 1630508 1630508 1635146 1635147 1635147 1635147 1635147 1635148 1635148 1635149 1635149 1635149 1635149 1635149 1635149 1635149 1635149 1647807 1648236 1648241 1648242 1648242 1648242 1648242 1648242 1648685 1648690 1648690 1648690 1648690 1648690 1648690 1648690 1649790 1649790 1649791 1649791 1649791 1649791 1649791 1649791 1649791 1649791 1649791 1649791 1652378 1652384 1652384 1652384 1652384 1652384 1652384 1652384 1652385 1654535 1654536 1654536 1654536 1654536 1654539 1654539 1654539 1667209 1667209 1667209 1667209 1668559 1668561 1668561 1668561 1668561 1668561 1668561 1668562 1668562 1668563 1668563 1668563 1668563 1668563 1668565 1668565 1668565 1668565 1668565 1668565 1668565 1668566 1668566 1668566 1668566 1668566 1668566 1668566 1668567 1668567 1668567 1668567 1668567 1668567 1668567 1668569 1668569 1668569 1668569 1668570 1668570 1668570 1668571 1668571 1668571 1668571 1668572 1668572 1668572 1668572 1668572 1668572 1668572 1668574 1668574 1668574 1668574 1668574 1668574 1668574 1668575 1668575 1668575 1668576 1668576 1668576 1668576 1668576 1668576 1668576 1668576 1668577 1668577 1668577 1668577 1668577 1668577 1668582 1668582 1668582 1668582 1668582 1668582 1668582 1668582 1668582 1671380 1671381 1671381 1671382 1671382 1671382 1671382 1671382 1671383 1671383 1671383 1671383 1671383 1671383 1671384 1671384 1671384 1671384 1671384 1671384 1671384 1671389 1671389 1671389 1671389 1671389 1671389 1671389 1671389 1671389 1671389 1671389 1671389 1671389 1671389 1685860 1685880 1685881 1685881 1685881 1685881 1685881 1685881 1685881 1685881 1685881 1685881 1685881 1685881 1729216 1729217 1729217 1729217 1729217 1729217 1774245 1774245 1774245 1774245 1774245 1774245 1774245 1774245 1774251 1774251 1774251 1774251 1774251 1774252 1774252 1774252 1774252 457218 457222 457222 457222 457222 457222 457222 457227 460087 460088 460088 460088 460088 460089 460089 460089 460089 460089 460089 460090 460090 460090 460090 460090 460090 460090 460094 460094 460094 460094 460094 460094 460094 460095 460095 460095 460095 460095 460095 460095 460095 461206 461207 461207 461207 461207 461207 461207 461208 461208 461208 461208 461208 461208 461208 461209 461209 461209 461209 461209 461209 461209 461210 461210 461210 461210 461210 461210 461210 461211 461211 461211 461211 461211 461211 461211 461212 461212 461212 461212 461213 461213 461213 461213 461214 461214 461214 461214 461214 461214 461214 464889 464896 464896 464897 464897 464897 464897 464977 464978 464978 464978 464978 464978 464978 464979 464979 464979 464979 464979 464979 464979 464980 464980 464980 464980 464980 464980 464980 464981 464981 464981 464981 464982 464982 464982 464983 464983 464983 464983 464983 464983 464983 464983 464983 464983 464983 464983 464983 464983 466506 466506 466506 466506 466507 466507 466507 466507 466509 466509 466999 466999 466999 466999 466999 466999 466999 466999 466999 466999 466999 466999 466999 468061 468061 468061 468061 468061 469847 469847 469847 469847 469960 469960 469960 469960 469961 469961 469961 469961 469961 469961 469961 469961 469961 469961 469961 469961 469961 469961 469961 469961 469961 469961 469961 469961 469961 469961 469961 470649 470650 470650 470650 470651 470651 470651 470651 470651 470651 470651 470651 470651 471488 471495 471495 473224 473224 473224 473224 473224 473224 473224 473224 473224 473224 473224 473224 473224 473224 473224 473224 473227 474278 474278 474278 474278 480595 480595 480595 480595 480595 480595 480595 480595 480595 480595 480595 480595 480595 480595 480595 480595 480595 480595 480595 480595 480595 480595 480595 480595 480595 480595 480595 480595 480602 480602 480602 480602 480602 480602 480602 480602 480602 480602 480602 480602 480602 480602 480602 480602 480602 480602 480603 480603 480603 480603 480603 480603 480603 480603 480603 480603 480603 480603 480603 480603 480603 480603 480603 480603 480603 480603 480603 481017 481018 481018 481018 481018 481018 481019 481019 481019 481019 481019 481020 481020 481020 481020 481020 481021 481021 481021 481021 481021 481021 481022 481022 481022 481022 481022 481022 481023 481023 481023 481023 481023 481023 481023 481024 481024 481024 481024 481024 481024 481024 481024 481025 481025 481025 481025 481025 481025 481026 481026 481026 481026 481026 481026 481026 481027 481027 481027 481027 481028 481028 481028 481028 481028 481028 481029 481032 481032 481032 481032 481032 481032 481032 481032 481032 481032 481035 481035 484969 484970 484970 484971 484971 484971 484971 484972 484972 484972 484972 484974 484974 484974 484974 484974 484974 484974 484975 484975 484975 484975 484975 484975 484975 484976 484976 484976 484976 484976 484976 484976 484977 484977 484977 484978 484978 484978 484978 484978 484978 484979 484979 484979 484979 484979 484980 484980 484980 484981 484981 484981 484981 484981 484981 484981 484984 484984 484984 484984 484984 484984 484984 484984 484984 484984 484984 484984 484984 484984 486264 486264 486264 486264 486264 486264 486264 486494 486495 486495 486496 486496 486496 486496 486497 486497 486497 486497 486498 486498 486498 486498 486498 486498 486498 486501 486501 486501 486501 486501 486501 486501 486505 486505 486506 486506 486506 486506 486506 488005 488006 488006 488006 488006 488006 488007 488008 488008 488008 488008 488008 488008 488008 488009 488009 488009 488009 488009 488009 488009 488012 488012 488012 488012 488012 488012 488012 489894 489894 489894 489894 489894 489894 489894 489894 489894 489894 489894 489895 489895 489895 490243 490243 490243 490243 490243 490243 490243 490243 490243 490243 490243 490243 490243 490243 490243 490243 490245 490246 490246 490246 490246 490246 490246 490246 490246 490246 490246 495194 495198 495198 495198 495198 495198 495198 495201 495443 495443 495443 495443 496431 496431 496431 496431 496431 496432 498748 498748 500323 500323 500323 500323 500323 500323 500323 500323 500323 500323 500323 500323 500326 500326 500326 500326 500326 500326 500326 500327 500327 500327 500327 500327 500327 500327 500327 500972 500973 500973 500973 500973 500973 500973 500974 500974 500974 500974 500974 500974 500974 500975 500975 500975 500975 500975 500975 500975 500976 500976 500976 500976 500976 500976 500976 500977 500977 500977 500977 500977 500977 500977 500977 500977 502472 502473 502473 502473 502473 502475 502475 502475 502475 502475 502475 502476 502476 502476 502476 502476 502476 502476 502479 502479 502479 502479 502479 502480 502480 502480 502480 503418 503420 503420 503420 503420 503420 503420 503421 503421 503422 503422 503422 503422 503422 503425 503425 503425 503425 503425 503426 503426 503426 503426 503426 503646 503648 503648 503648 503648 503648 503648 503649 503649 503649 503649 503649 503649 503649 503651 503651 503651 503651 503651 503651 503651 503654 503654 503654 503654 503655 503655 503655 503655 503655 503655 503655 503656 503656 503656 503658 503658 503658 503658 503658 503658 503658 503659 503659 503659 503659 503659 503660 503660 503660 503660 503660 503660 503660 503660 503661 503661 503661 503661 503661 503661 503661 503661 503662 503662 503662 503662 503662 503662 503662 503662 503662 503662 503662 505492 505492 505492 505492 505492 505492 505492 505492 505492 505492 505492 505492 505492 506952 506953 506953 506953 506954 506954 506954 506954 506955 506955 506955 506955 506955 506955 506956 506956 506956 506956 506957 506957 506958 506958 506958 506958 506958 506960 506960 506960 506960 506960 506960 506960 506965 506965 506965 506965 506965 506965 506966 508061 508062 508062 508062 508062 508064 508064 508064 508064 508064 508064 508065 508065 508065 508070 508071 508071 508071 508071 508071 508071 508072 508072 508072 508072 508072 508072 508072 508074 508074 508074 508074 508074 508074 508074 508076 508076 508076 508076 508078 508079 508079 508079 508079 508079 508079 508079 508079 508079 508083 508083 508083 508367 508367 508367 508367 508367 508367 508367 508367 508367 508367 508367 508367 508367 508368 508368 508368 508368 508368 508368 508368 508368 508368 508368 508368 508368 508368 508368 508368 508368 508368 508368 508368 508368 508368 508368 508368 508368 508368 508368 508368 508368 508368 508368 508368 508373 508373 508373 511184 511185 511185 511185 511185 511186 511186 511186 511186 511186 511186 511186 511186 511186 511187 511187 511187 511187 511187 511187 511187 511187 511187 511187 511187 511187 511187 512526 512526 512526 512526 512526 512526 512526 512526 512526 512526 512526 512526 512526 512526 512526 512526 512526 512526 512526 512526 512526 512526 512526 512526 512526 512526 512526 512526 512527 512527 512527 512527 512527 512527 512527 512527 513446 513446 513446 513795 513796 513796 513796 513796 513797 513797 513797 513797 513797 513797 513799 513799 513799 513799 513799 513799 513799 513799 513799 513799 513799 515631 515631 515631 515631 515631 517477 517477 517477 517477 517478 517478 517478 517478 517478 517478 517478 517478 517478 517478 517478 517478 517478 517478 517478 517478 517478 517478 518672 518674 518674 518674 518674 518674 518674 518675 518675 518675 518675 518675 518675 518675 518679 518679 518679 518679 528821 528821 528821 528821 528821 528821 528821 528821 528821 528821 528821 528821 528821 528821 528821 528821 528821 528821 528821 528821 528821 528822 528822 528822 528822 528822 528822 528822 528822 528822 528822 528822 528822 528822 528822 528822 528822 528822 528822 528822 528822 528822 528822 528822 528822 528822 528822 528822 529258 529260 529260 529261 529261 529261 529261 529263 529263 529263 529263 529263 529263 529263 529263 529263 529263 529263 529263 529512 529516 529517 529517 529517 529517 529517 529518 529518 529518 529518 529518 529518 529518 529519 529519 529519 529519 529519 529519 529519 529520 529520 529520 529520 529520 529520 529520 529520 529520 529520 531065 531065 531065 531066 531066 541300 541300 541300 541300 542331 542331 542331 542331 542331 546995 546995 548796 548796 548796 548796 548796 548796 548796 548796 548796 548796 548796 548796 548796 552170 552172 552172 552172 552172 552172 552172 552173 552173 552173 552173 552173 552173 552173 552174 552174 552174 552174 552174 552174 552174 552175 552175 552175 552175 552175 552175 552175 552176 552176 552176 552176 552176 552176 552176 552177 552177 552177 552177 552177 552177 552177 552178 552178 552178 552178 552178 552178 552178 552179 552179 552179 552179 552179 552179 552179 552181 552181 552181 552181 552181 552181 552181 552182 552182 552182 552182 552182 552182 552182 552183 552183 552183 552183 552183 552183 552183 552184 552184 552184 552184 552184 552184 552184 552187 552187 552188 552188 552188 552188 553457 553457 553457 553457 553457 553457 553457 553457 553457 553457 553457 553457 553461 553461 553461 553461 553461 553461 553461 553461 553461 553461 553461 553461 553461 553461 553461 553461 553461 553461 553462 553462 553462 553462 553462 553462 553462 553462 553462 553462 553462 553462 553462 553462 555260 555391 555391 555391 555391 555391 555391 555391 555391 555391 555391 555391 555391 555391 555391 555391 555391 555391 555391 555391 555391 555391 555391 555391 555392 555392 555392 555392 555392 555392 555392 555392 555392 555393 555393 555393 555393 555393 555393 555393 555393 555393 555393 555393 556486 556486 556486 556486 556487 556487 556488 556488 556488 556488 556488 556488 556488 556489 556489 556489 556489 556489 556489 556489 556491 556491 556491 556491 556491 556491 556491 556496 556496 556496 556496 556496 556496 556496 556496 556496 556496 556496 556500 557067 557067 557067 557067 557067 557067 557067 557067 557067 557067 557067 557067 557067 557067 557067 557067 557067 557067 557067 557068 557068 557068 557068 557068 557072 557072 557072 557072 557072 557072 557072 557072 557072 557073 557073 557073 557073 557073 557073 557073 557073 557073 557073 557073 557073 557073 557073 557073 557073 557073 557073 557073 557073 557073 557073 557073 557073 557073 557073 557073 557073 557073 557073 557073 557073 557074 557074 557074 557074 557074 557074 557074 557074 557074 557074 557074 557074 557074 557074 557074 557074 557074 557074 557074 557074 557074 557074 557074 557074 557074 557074 557074 557074 557074 557074 557074 557074 557074 557075 557075 557075 561698 561701 561701 561701 561701 561701 561701 561701 561808 561809 561809 561809 561809 561810 561810 561810 561810 561810 561810 561811 561811 561811 561813 561813 561813 561813 561813 561813 561813 561814 561814 561814 561814 561814 561814 561814 561815 561815 561815 561815 561815 561815 561815 561816 561816 561816 561816 561816 561816 561816 561817 561817 561817 561817 561817 561817 561817 561818 561818 561818 561818 561818 561818 561818 561818 561818 561818 561818 561821 561821 563035 566448 566452 566452 566452 566452 566454 566454 566454 566454 566454 566454 566455 566455 566455 566455 566455 566455 566455 566456 566456 566456 566460 566460 566460 566460 566460 566460 566460 566460 566460 566460 566460 566460 567264 567265 567265 567265 567265 567265 567265 567266 567266 567266 567266 567266 567266 567266 567267 567267 567267 567267 567267 567267 567267 567268 567268 567268 567268 567268 567268 567268 567268 567268 567268 567268 568155 568155 568155 568155 568155 568155 568156 568157 568157 568157 568157 568157 568157 568158 568158 568158 568158 568158 568158 568158 568160 568160 568160 568160 568160 568160 568160 568164 568164 568164 568165 568165 568165 568165 568165 568165 571405 571405 571405 571406 571406 571406 571406 571406 571406 571406 571406 571406 571406 571406 571406 571406 571411 571411 574048 574053 574053 574053 574053 574053 574053 574056 574056 574056 574056 574057 574057 574057 574057 574057 574057 574057 574519 574521 574521 574521 574521 574521 574521 574522 574522 574522 574523 574524 574524 574524 574524 574524 574524 574524 574526 574526 574526 574526 574526 574526 574526 574527 574527 574527 574527 574527 574527 574527 574528 574528 574528 574528 574528 574528 574528 574528 574529 574529 574529 574529 574529 574529 574532 574532 574532 574532 574532 574532 574532 574532 574621 574622 574622 574622 574622 574622 574622 574624 574624 574624 574624 574624 574624 574624 574627 574627 574627 574627 574627 574627 574627 576140 576141 576141 576141 576141 576141 576141 576145 576145 576145 576145 576145 576145 576145 576145 576145 576145 576588 576589 576589 576589 576589 576589 576589 576590 576590 576590 576590 576590 576590 576590 576592 576592 576592 576592 576592 576592 576592 576594 576594 576594 576594 576595 576595 576595 576595 576595 576595 576595 576598 576598 576598 576598 576598 576598 576598 576598 576598 576598 576598 577166 577166 577166 577166 577167 577167 577167 579425 579427 579427 579427 579427 579427 579427 579428 579428 579428 579428 579429 579429 579429 579436 579436 579437 579437 579670 579671 579671 579671 579671 579671 579671 579672 579672 579672 579672 579673 579673 579673 579673 579673 579673 579674 579674 579674 579674 579674 579674 579674 579674 579675 579675 579675 579675 579675 579678 579678 579678 579678 583360 584402 584402 584402 584402 584402 584402 584403 586896 586896 586896 586896 586896 586896 586896 586896 586896 586896 586896 586896 586896 586896 586896 586896 586896 586896 586896 586896 586896 586896 586896 586896 586897 586897 586897 586897 586897 586897 586897 586897 586897 586897 586897 586897 586904 586904 586904 586904 586904 586904 586904 586904 589403 589403 589403 590853 590853 590853 590853 590853 590853 590853 590853 594412 601308 601308 601308 601309 601309 601640 601640 601640 601767 601770 601770 601770 608876 608876 608876 608876 608876 610297 610297 610297 610297 610297 610297 610297 614558 614560 614560 614560 614560 614560 614560 614561 614561 614561 614561 614561 614561 614561 614562 614562 614562 614562 614562 614562 614562 614563 614563 614563 614563 614563 614563 614563 614564 614564 614564 614564 614564 614564 614565 614566 614566 614566 614566 614567 614567 614567 614567 614567 614567 614567 614567 614567 614567 614567 614567 614567 614567 620276 620276 620276 620276 620276 626422 626422 626422 627518 627518 627518 627518 627518 627518 627518 627519 628194 628194 628194 628194 628195 628195 628195 628195 628195 628196 628196 628196 628196 628196 628196 628196 628197 628197 628197 628197 628197 628197 628197 628197 628197 628197 628197 628197 628199 628199 628199 628199 628199 628199 628199 628199 628199 628199 628199 628199 628201 628201 628201 628201 628201 628201 628201 628201 628201 628201 628202 628202 628202 628202 628202 628202 628204 628205 628205 628205 628205 628205 628205 628205 628205 628205 628205 628205 628205 628205 628205 628205 628205 628205 628205 628205 628205 628205 628205 628205 628205 628205 628205 629824 629827 629827 629827 629827 629827 629827 629828 629828 629828 629828 629828 629828 629828 629833 629834 629834 629834 629834 629834 629834 629834 629834 630047 630051 630051 630051 630051 630051 630051 630052 631761 631761 631761 631761 631761 631764 634042 634042 634042 634042 634042 634042 634042 634042 635022 635026 635026 635026 635026 635026 635026 635703 635704 635704 635704 635704 635704 635704 635706 635706 635706 635706 635706 635706 635706 635708 635708 635708 635708 635708 635708 635708 635709 635709 635709 635709 635709 635709 635709 635710 635710 635710 635710 635710 635710 635710 635711 635711 635711 635711 635711 635711 635711 635717 635717 635717 635717 635717 635717 635717 637607 637607 637607 637607 637607 637607 638286 638287 638287 638287 638287 638288 638289 638289 638289 638289 638289 638290 638290 638290 638291 638291 638291 638291 638291 638291 638291 638291 638291 638291 638291 638291 638291 638291 638291 638292 638292 638292 640680 640684 640684 640684 640684 640684 640684 640684 641213 641213 641213 641213 641213 641213 641213 642063 642070 642070 642070 646581 646581 646581 646582 646582 646582 646582 646582 646582 646582 646582 646582 646582 646582 646582 646582 646582 646582 646582 647393 647394 647394 647394 647394 647394 647394 647394 647394 647394 647394 647394 647394 647394 647756 647756 647756 647756 647756 648228 648228 648228 648228 648228 648228 648228 648228 648228 648228 648228 648228 648228 648228 648229 648229 648229 648229 648229 648229 648229 648229 648229 648229 648229 648229 648229 648229 648229 648229 648229 648229 648229 648229 648229 648229 648229 648229 648229 651071 651071 651071 651071 651071 655377 655377 655377 655377 655377 655377 655377 655377 655377 655377 655377 655377 655377 655377 655377 655377 655377 656841 656841 656841 656841 656841 656841 656841 656841 656841 656841 656841 656841 656841 656841 656841 656841 656841 656841 656842 656842 656842 656842 656842 656842 656842 657405 657405 657405 657405 657405 657405 657405 657405 657405 657405 657405 657405 657405 657405 657405 657405 657405 657405 657405 657405 657405 657405 657405 657405 657626 658888 658893 658893 660569 660569 660569 660570 660570 660570 662064 662066 662066 662066 662066 662066 662066 662067 662067 662067 662067 662067 662067 662067 662068 662068 662068 662068 662068 662068 662068 662069 662069 662069 662069 662069 662069 662069 662070 662070 662070 662070 662070 662070 662070 662074 662074 662074 662074 662074 662074 662074 662075 662075 662075 662075 662075 662075 662075 662076 662076 662077 662077 662077 662077 662077 662078 662078 662078 662078 662078 662078 662078 662079 662079 662079 662079 662079 662079 662079 662080 662080 662080 662080 662085 662085 662085 662085 662085 662085 662085 662086 662086 662086 662087 662087 662087 662087 662087 662087 662087 662094 662094 662094 662095 662095 662095 662095 662095 663672 663672 663672 663672 664244 664244 664244 664244 664244 664244 664244 664244 664244 664244 664244 664244 664244 664244 664244 664244 664244 664244 664244 664244 664244 664244 664244 664244 664244 665728 665730 665730 665730 665730 665730 665730 665733 665733 665733 665733 665733 665733 665733 665735 665735 665735 665735 665735 665735 665735 665735 665735 669653 669653 671073 671073 671073 671073 671073 671073 671073 671073 671074 671074 671074 671074 671074 671074 671074 673957 673957 673957 673957 673957 673957 673957 673957 673957 673957 673957 673957 673957 673957 673957 673957 673957 673957 673957 673957 673957 673957 673957 673957 673957 673957 673958 673958 673958 673958 673958 673958 673958 673958 673958 673958 673958 673958 673958 673958 673958 673958 673958 673958 673958 673958 673958 673958 674525 674525 674525 674525 674525 674525 674525 675640 675641 675642 675642 675642 675642 675642 675642 675642 675642 681892 681892 681892 681892 681892 681892 681892 681892 681892 681892 681892 681892 681892 681892 681892 681892 681892 681892 681892 681892 681892 681892 681892 681893 681893 681893 681893 681893 681893 681893 681893 681893 681893 681893 681893 681893 681893 681893 681893 683798 683798 683798 683798 683798 683798 689930 689930 689930 689931 689931 689931 689931 689931 690264 690265 690265 690265 690265 690267 690267 690267 690267 690267 690267 690268 690268 690268 690268 690268 690268 690268 690268 690268 690268 690268 690269 694076 694077 694077 694077 694077 694078 694078 694078 694078 694078 694078 694084 694084 694084 696755 696756 696756 696756 696756 696756 696756 696757 696757 696757 696758 696758 696758 696758 696758 696758 696758 696758 696758 696758 696758 696759 696759 696759 696759 696759 696759 696759 696759 696759 696759 696759 699322 699328 699328 699328 699328 702480 702480 702480 702480 702480 702480 702480 702480 702480 702480 702480 702480 702480 702480 702481 702481 702481 702481 702481 702481 702481 702481 702481 702481 702481 702481 702481 702481 702481 702481 702481 702481 702481 702481 702481 702481 702481 702481 702481 702481 702481 702481 702481 702481 702481 702481 702481 702481 702481 702481 702481 702481 702481 702481 702481 702481 702481 702481 702481 702482 702482 702482 702482 702482 702482 702482 702482 702482 702482 702482 702482 702482 702482 702482 702482 702482 702482 702482 702482 702482 705935 705936 705936 705936 705936 705937 705937 705937 705937 705937 705937 705938 705938 705938 705938 705938 705938 705938 705939 705939 705939 705939 705939 705939 705939 705944 705944 705944 705944 705944 705944 705944 705944 705944 705945 707147 707148 707148 707148 707148 707148 707148 707153 707153 707153 707153 707153 707153 707153 707153 707153 707153 707842 707843 707843 707843 707843 707844 707844 707844 707844 707844 707844 707845 707845 707845 707845 707845 707845 707845 707849 707850 707850 707850 707850 707850 707850 707850 707850 708750 708752 708752 708752 708752 708754 708754 708754 708754 708754 708754 708758 708758 708758 708758 708758 708758 708758 708758 708758 711703 711703 711703 711703 712395 712395 712395 712395 712395 712395 712395 712395 712395 712395 712395 712395 712748 712748 712749 712749 717229 717231 717231 717231 717231 717232 717232 717232 717232 717232 717232 717233 717233 717233 717233 717233 717233 717233 717234 717234 717234 717234 717234 717234 717234 717235 717235 717235 717235 717235 717235 717235 717236 717236 717236 717236 717236 717236 717236 717237 717237 717237 717237 717237 717237 717237 717238 717238 717238 717238 717238 717238 717238 717243 717243 717243 717243 717243 717470 717470 717470 717470 717470 717470 717470 723567 723568 723569 723569 723569 723570 723570 723570 723570 723570 723570 723571 723571 723571 723572 723572 723572 723572 723572 723572 723572 723572 723572 723572 723572 723573 723573 723573 723573 723573 723573 723573 723573 723574 723574 723574 723574 723574 723574 723574 723574 726000 726001 726001 726001 726001 726001 726001 726001 726001 726484 727847 727847 727847 727847 727847 727848 727848 727850 727850 727850 727850 727850 727850 727850 727850 727850 727850 728074 728075 728075 728075 728075 728077 728077 728077 728077 728077 728077 728077 728077 728078 728078 728078 728078 728078 729001 729001 729002 729002 729002 729002 729002 729002 729002 729002 729002 729002 729002 729002 729002 729002 729002 729002 729002 729002 729002 729002 729002 729002 729002 729002 729002 729002 729002 729002 729002 729002 729138 729138 738155 738156 738156 738156 738156 738156 738156 738157 738157 738157 738157 738157 738157 738157 738158 738158 738158 738158 738158 738158 738158 738159 738159 738159 738159 738159 738159 738159 738160 738160 738160 738160 738160 738160 738160 738163 738163 738163 738164 738164 738164 738164 740807 740807 740807 740807 740807 740807 740807 742057 742059 742059 742059 742059 742060 742060 742060 742060 742060 742060 742065 742065 742065 742066 742066 742066 742066 742066 742066 742066 742069 742069 742069 742069 742070 742070 742070 742070 742070 742070 742070 745374 745376 746183 746183 746900 746901 746901 746901 746901 746901 746901 746902 746902 746903 746903 746903 746903 746903 746904 746904 746904 746904 746904 746904 746904 746905 746905 746905 746905 746905 746905 746905 746906 746906 746906 746906 746906 746906 746906 746910 746910 746910 746910 747547 747547 747547 747547 747547 747547 747547 747547 747547 747547 747547 747547 747547 747547 747547 747547 747547 747547 747547 747547 747547 747547 747547 747547 747547 747547 747548 747548 747548 747548 747548 747548 747548 747548 747548 747548 747548 747548 747548 747548 747548 747548 747548 747548 747548 747548 747548 747548 747548 747548 747548 747548 747552 747552 747552 747552 747552 747552 747552 747552 747552 747552 747552 747552 747552 747552 747552 747552 747552 747552 747552 747552 747552 747552 747552 747552 747552 747552 747552 747553 747553 751228 751228 751228 751228 751228 751228 751228 751228 751228 751228 751228 751868 751869 751869 751869 751869 751870 751870 751870 751870 751870 751870 751870 752898 752898 752898 752898 752899 752899 752899 752899 752899 752899 752899 752899 752899 752899 752899 752899 752901 752901 753711 753711 753711 754140 754140 754140 754140 761846 761850 761850 761850 761850 761850 761850 763043 763043 763043 763043 763043 763044 763044 763044 763044 763044 763044 763044 763044 763044 763044 763044 766024 766024 766024 766024 772083 772783 772783 772784 772784 772784 772784 772784 772784 772784 772784 772784 772784 772784 772784 772784 775078 775079 775079 775079 775079 775079 775079 777121 777124 777124 779784 779784 779784 779784 779784 779784 779784 779784 781392 781602 781605 781605 781605 781605 781605 781605 783217 783217 783217 784187 784187 784188 784188 784188 784188 784188 784188 784189 784189 784189 784189 784189 784189 784189 784190 784190 784190 784190 784190 784190 784190 784190 784190 784190 784190 784190 784191 784193 784193 784193 784193 784193 784193 784193 784193 784193 785227 785228 785228 785228 785228 785229 785229 785229 785229 785229 785229 785230 785230 785230 785230 785230 785230 785230 785231 785231 785231 785231 785231 785231 785231 785232 785232 785232 785233 785233 785233 785233 785233 785233 785233 785233 785233 785233 785233 785233 785233 785233 785233 785233 785233 786704 786704 786705 786705 786705 786705 786705 786705 786705 787275 787275 787275 787275 787275 787275 787275 787275 787275 787275 787275 787275 787275 787275 787275 787275 787275 787275 787275 787276 787276 787276 787276 787276 787276 787276 787276 787276 789736 789737 789738 789738 789738 789739 789739 789739 789739 789739 789739 789741 789741 789741 789741 789741 789741 789741 789745 789745 789745 789746 789746 789746 789746 789746 789746 789746 789748 789748 789748 789748 789748 789748 789748 789750 789750 789750 789750 789750 789750 789750 789752 789752 789752 789752 789752 789752 789752 789753 789753 789753 789753 789753 789753 789753 789754 789754 789754 789754 789754 789754 789754 789755 789755 789755 789755 789755 789755 789755 789757 789757 789757 789757 789757 789757 789757 789758 789758 789758 789758 789759 789759 789759 789759 789759 789759 789759 789760 789760 789760 789760 789760 789760 789760 789763 789763 789763 789763 789764 789764 789764 791453 791453 791453 791453 791453 791453 793915 793915 793915 793915 793915 793915 793915 793915 793915 793916 793916 793916 793916 793916 793916 793916 793916 793916 793916 793916 793916 793916 793916 793916 793916 793916 793916 793916 793923 793923 793923 793923 793923 795278 795280 795280 795280 795280 795280 795280 795284 795284 795284 795284 795284 795284 795284 795284 795284 795865 795865 795865 795865 795865 795865 795865 795865 795872 795872 795872 795872 795872 795872 795872 795872 795872 795872 795872 795872 798426 798428 798428 798428 798428 798428 798428 798428 798428 798429 798429 798429 800501 800501 800501 800501 803503 805896 805896 805896 805896 805896 805896 805897 806225 806227 806227 806227 806227 806228 806228 806228 806228 806228 806228 806229 806229 806229 806230 806230 806230 806230 806230 806230 806230 806233 806233 806233 806233 806233 806233 806233 806233 806233 806233 806233 806233 806233 809498 809498 809498 809498 809498 809498 809498 809498 809498 809498 809498 809498 809503 809503 809504 811056 811057 811057 811057 811057 811057 811057 811057 811057 811057 811057 811057 811057 811057 811057 811057 811057 811057 811057 811057 811057 811057 811057 811057 811057 811057 811057 811057 811057 811057 811057 812330 812650 812650 812650 812650 813060 813060 813060 813060 813060 813060 813060 813060 813060 813060 813060 813060 813061 813061 813061 813061 813061 813061 813061 813061 814120 814121 814121 814121 814121 814125 814125 814125 814125 814125 814986 814986 814986 814986 816839 818093 818094 818094 818094 818094 818094 818094 818094 818094 818094 818094 818094 818095 818522 818524 818524 818524 818524 818524 818524 818525 818525 818525 818525 818525 818525 818525 818526 818526 818526 818526 818526 818526 818526 818526 818526 818526 819914 819916 819916 819916 819916 819917 819917 819917 819917 819917 819917 819918 819918 819918 819919 819919 819919 819919 819921 819921 819921 819923 819923 819923 819923 819923 819923 819923 819926 819926 819926 819926 819926 819926 819926 819929 819929 819929 819929 819929 819929 819929 819931 819931 819931 819931 819931 819931 819931 819935 819935 819935 819935 819935 819935 819935 819942 819942 819942 819942 819942 819942 819942 819942 824122 824122 824583 824583 824583 824583 824583 824583 830290 830290 830290 830290 830291 830291 830291 830291 830291 830291 830291 830291 830291 830291 830291 830291 830294 830294 830294 830294 830294 830294 830294 830294 830295 830295 830295 830295 830295 830295 830295 830295 830502 830502 830502 830502 830502 830502 830502 833046 833046 833046 833046 833046 834549 836502 836502 836502 836502 836502 836502 836502 836502 836502 836502 836502 836502 836503 836503 837701 837701 837701 837701 837701 840627 840629 840629 840629 840629 840629 840629 840630 840630 840630 840630 840630 840630 840630 840631 840631 840631 840631 840631 840631 840631 840632 840632 840632 840632 840633 840633 840633 840633 840633 840633 846729 846729 846729 846729 846729 846729 846729 846729 852628 852628 852862 852862 852862 852862 853560 854729 854730 854731 854731 854731 854731 854731 854732 854732 854732 854732 854732 854732 854732 854732 854732 854733 854733 854733 854733 854733 854736 854736 854736 854736 854736 854736 855567 855572 855572 855572 855572 856046 856046 856046 856046 856046 856046 856046 856046 856046 856047 856047 856047 856047 856047 856047 856047 856047 856047 856047 856047 856047 856047 856047 856047 856047 856047 856047 856047 856047 856047 856047 856047 856047 856047 856047 856047 856047 856047 856047 856047 856047 856047 856047 856544 856544 856544 856544 856544 856544 856544 856544 856544 856544 856544 856544 856548 856548 856549 856549 856549 856549 856549 856549 856549 856549 856549 856549 856549 856549 856549 856549 856549 856549 856549 856549 856549 856549 860609 860610 860610 860610 860610 860610 860610 865227 865228 865228 865228 865228 865228 865228 866641 866643 866643 866643 866643 866644 866644 866647 866647 866647 866647 866648 866648 866648 866649 866649 866649 866649 866649 866649 866649 866651 866651 866651 866651 866651 866651 866651 866652 866653 866653 866653 866653 866653 866653 866657 866657 866657 866657 866657 866657 866657 866660 866660 866660 867476 867478 867478 867478 867478 867478 867478 867479 867479 867479 867479 867479 867479 867479 867479 867479 867480 867480 867480 867480 867480 867480 867480 867480 867480 867480 867481 867481 867484 867484 867484 867484 867484 867484 867484 867484 867484 868108 868709 868709 868709 868709 868709 868709 868709 868709 868709 868709 868709 868710 868710 868710 868710 868710 868710 868710 868710 868710 868710 868710 868710 868710 868710 868710 868710 868710 868710 868710 868710 868710 868710 868710 868710 868710 868710 868710 868710 868710 868710 868710 868710 868710 868710 868710 868710 870710 870710 870710 870710 870711 870711 870711 870711 870711 870711 870711 870711 870711 870711 870778 870778 870778 871253 871254 871254 871254 871254 871254 871254 871255 871255 871255 871255 871255 871255 871255 871256 871256 871256 871256 871256 871256 871256 871258 871258 871258 871258 871258 871258 871258 871259 871259 871259 871259 871259 871259 871259 871264 871264 871264 871265 871448 872042 872043 872043 872043 872043 872043 872043 872046 872046 872047 872047 872047 872048 872048 872048 872048 872048 872048 872052 872052 872052 872054 872054 872054 872054 872054 872054 872054 872057 872057 872057 872057 872057 872057 872057 872058 872058 872058 872058 872058 872058 872058 872058 872058 872058 872058 872058 872058 872508 872508 872508 872508 872508 872508 872508 874610 874613 874613 874613 874613 874614 874614 874614 874614 874614 874856 874856 874856 876206 876985 876986 876986 876986 876986 876987 876987 876987 876987 876987 876987 876987 876988 876988 876995 876995 876995 877441 877441 877441 877441 877441 877441 877441 877441 877441 877441 877441 878109 878110 878110 878110 878110 878110 878110 878112 878112 878112 878112 878112 878112 878112 878113 878113 878113 878113 878113 878113 878113 878114 878114 878114 878114 878114 878114 878114 878115 878115 878115 878115 878115 878115 878115 878116 878116 878116 878116 878116 878116 878116 878117 878117 878117 878117 878117 878117 878117 878118 878118 878118 878118 878119 878119 878119 878120 878120 878120 878120 878121 878121 878121 878121 878121 878121 878121 878122 878122 878122 878122 878122 878122 878122 878122 878123 878123 878123 878123 878123 878123 878123 878123 878123 878124 878124 878124 878124 878127 878127 878127 878127 878127 878127 878127 878127 879311 879312 879312 879312 879312 879312 879312 879313 879313 879313 879313 879313 879313 879313 879314 879314 879314 879314 879314 879314 879314 879315 879315 879315 879315 879315 879315 879315 879316 879316 879316 879316 879316 879316 879316 879317 879317 879317 879317 879318 879318 879318 879318 879318 879318 879318 879318 879319 879319 879322 879322 879322 879322 879322 879322 879322 879322 879675 879675 879675 879675 879675 879675 879675 879675 879675 879675 879675 879675 879675 879675 879675 879675 879675 879675 879675 879675 879681 879682 879682 879682 879682 879682 879682 879682 879682 879682 879682 879682 879682 879682 879682 879682 879682 879682 879682 879682 879682 879682 879682 879682 880292 880292 880297 880297 880711 880711 880711 880711 880711 880711 880711 880711 880711 880711 880711 880711 880711 880711 880711 880711 880711 880711 880711 880711 880715 880715 880715 880715 880715 880715 880715 880715 880715 880715 880715 880715 880715 880715 880715 880715 880715 880715 880715 880715 880715 880715 880715 880715 880715 880715 880715 880715 880715 880715 880715 880715 880715 880715 880715 885794 885799 885799 885799 885799 885799 885799 885800 885800 885800 885800 885800 885800 885801 885801 885801 885801 885801 885813 885813 885813 886044 886044 886044 888674 888674 888674 888674 888674 888674 888674 888674 888674 888674 888674 888674 888674 888674 888674 888674 888674 888674 888674 888674 888674 888675 888675 888675 888675 888675 888675 888675 888675 889477 889480 889480 889480 891743 891745 891746 891746 891746 891746 891746 891746 891746 891746 891746 891749 891749 891749 891749 891749 891912 891912 891912 891912 891917 891917 891917 891917 891917 891917 891917 891917 891917 891917 891917 891917 891917 891917 891918 891918 891918 891918 891918 891918 891918 891918 891918 891918 891918 891918 891918 891918 892455 892456 892456 892456 892456 892456 892456 892458 892458 892458 892458 892458 892458 892458 892459 892459 892459 892459 892459 892459 892459 892459 892460 892460 892460 892460 892460 892460 892463 892463 892463 892463 892463 892463 892463 892463 893123 893124 893124 893124 893124 893124 893124 893124 893124 893707 894430 894430 894430 894430 894430 894430 894430 895734 895735 895735 895735 895735 895736 895736 895736 895736 895736 895736 895739 895739 895739 895739 895739 895739 895739 895739 895739 895739 898491 898700 898700 898700 898700 898700 898700 898700 898700 898700 898700 898700 898700 898705 898705 898705 898705 898705 898705 898705 898705 898705 898705 898705 898705 898705 898705 898705 898706 898706 898706 898706 898706 898706 898706 898706 898706 898706 898706 901839 901841 901841 901841 901841 901841 901841 901842 901842 901842 901842 901842 901842 901842 901843 901843 901843 901843 901843 901843 901843 901844 901844 901844 901844 901844 901844 901844 901845 901845 901845 901845 901845 901845 901845 901846 901846 901846 901846 901846 901846 901846 901847 901847 901847 901847 901847 901847 901847 901848 901848 901848 901848 901848 901848 901848 901850 901850 901850 901850 901850 901850 901850 901850 901850 901850 902895 902895 902895 902895 902895 902895 902895 902895 902895 902895 902896 903626 903626 903626 903626 903626 903626 903626 903626 903626 903626 903626 903626 903626 903626 903626 903626 907114 907114 907114 907114 907114 907114 911977 911977 912194 912194 912194 912194 912194 912194 912194 912194 912194 912194 912194 912194 912194 912194 912194 912194 912194 912194 912194 912194 912194 912194 912194 912194 912194 912194 912194 912195 912195 912195 912195 912195 912195 912195 912195 912195 912195 912195 912195 912195 912195 912195 912195 912195 912195 912195 912195 912195 912195 912195 912196 912196 912196 912196 912196 912196 912196 912196 912196 912196 912196 912196 912196 912196 912196 912196 912196 912196 912196 912196 912196 912196 912196 915675 915675 915675 915675 915675 915675 915675 915675 915675 915675 915675 925544 925544 925544 925544 927365 927365 927365 927366 927366 933616 933617 933617 933617 933618 933618 933618 933619 933619 933619 933619 933619 933619 933619 933620 933620 933620 933620 933620 933620 933620 933621 933622 933622 933622 933625 933625 933625 933625 933625 933625 933625 933628 933628 933628 933628 933628 933628 940606 940606 940606 940606 940606 940606 941013 941018 941018 941018 941982 941983 941983 941983 941983 941986 941986 941986 941986 941986 941986 941986 941986 941986 941986 942229 942231 942231 942231 942231 942231 942231 942232 942232 942232 942232 942232 942232 942232 942233 942233 942233 942233 942233 942233 942233 942234 942234 942234 942234 942234 942234 942234 942235 942236 942236 942236 942236 942236 942236 942243 942243 942243 942243 942243 942243 942243 942243 942243 942243 942499 942502 942502 942503 942503 942503 942503 942503 942503 942503 942503 942503 943204 943204 943204 943204 943204 943204 943204 943204 943204 943205 943205 943205 943205 943205 943205 943205 943205 943205 943205 943205 943205 943205 943205 943205 943205 943205 943205 943205 943209 943209 943209 943209 943209 943209 943209 943209 943209 943209 943210 943210 943210 943210 943210 943210 943210 943210 943210 943210 943210 943210 943210 943210 943210 943210 943210 943210 943210 943210 943210 943210 943210 943210 943210 943210 943210 943210 943210 943210 943210 943210 943211 943211 943211 943211 943211 943211 943211 943211 943211 943211 943211 943211 943211 943211 953723 953729 953729 953729 953729 953729 953729 953734 953734 968460 968460 968460 968460 989220 989220 989220 989220 989225 989787 989787 989787 989787 989788 989788 989788 989788 989788 989788 989788 989788 989788 989788 989788 989788 989790 989790 989790 989790 989790 989790 989790 989790 989791 989791 989791 989791 989791 989791 989791 989791 989791 989791 989791 989791 989791 989791 989791 991432 991434 991434 991434 991434 991434 991434 991437 991437 991437 991437 991437 991437 991437 991438 991438 991438 991438 991439 991439 991439 991439 991439 991439 991439 991441 991441 991441 991442 991442 991442 991442 991443 991443 991443 991443 991443 991443 991792 991795 991795 991795 991795 991795 991795 991796 991796 991796 991796 991796 991796 991796 991797 991798 991798 991798 991798 991798 991798 991800 991800 991800 991800 991800 991800 991800 991804 991804 991804 991804 991804 991804 991804 991804 991804 991804 991909 991909 991909 991909 991909 991909 991909 991909 991909 991909 991909 991909 991909 991909 991909 991909 991909 991909 991909 991909 991909 991909 991910 991910 991910 991910 991910 991910 991910 991910 991910 991910 991910 991910 991910 991910 991910 991910 991910 991910 991910 991910 991910 991910 991910 991910 991910 991910 991910 991910 991910 991910 991910 991910 991910 991910 991910 991910 991910 991910 991915 991915 991915 991916 991916 991916 991916 991916 991916 991916 991916 991916 991916 991916 991916 991916 991916 991916 991916 991916 991916 991916 991916 991916 991916 991916 991916 991916 991916 991916 991916 991916 991916 991916 991916 991916 991916 991916 991916 991916 991916 991916 991916 991916 991916 991916 991916 991916 991916 991916 991916 991917 991917 991917 991917 991917 991917 991917 991917 991917 991917 991917 993427 993430 993430 993430 993430 993430 993431 993431 993431 993431 993431 993431 993522 993522 993522 993522 993522 993522 993522 993522 993522 993522 993522 993522 995019 995019 995019 995019 995019 995019 995019 999207 999209 999209 999209 999209 999210 999210 999210 999210 999210 999210 999212 999212 999212 999215 999215 999215 999215 999215 999215 999215 999217 999217 999217 999217 999217 999217 999217 999219 999219 999219 999219 999219 999219 999219 999220 999220 999220 999221 999221 999221 999221 999226 999226 999226 999226 999226 999226 999226 999228 999228 999228 999228 999232 999232 999232 999232 999232 999232 999232 999232 999232 999232 1004179 1004180 1004180 1004180 1004180 1004180 1004180 1004185 1004185 1004185 1004185 1004185 1004185 1006491 1006493 1006493 1006493 1006493 1006493 1006493 1006494 1006494 1006494 1006494 1006494 1006494 1006494 1006495 1006495 1006495 1006495 1006495 1006495 1006495 1006500 1006500 1006500 1006500 1006500 1006501 1006501 1007132 1007132 1007132 1007132 1007132 1007132 1007132 1007132 1010597 1010597 1010597 1010597 1011379 1015726 1015727 1015727 1015727 1015727 1015728 1015728 1015728 1015728 1015728 1015728 1015728 1015728 1015728 1015728 1015729 1015729 1017011 1017011 1017011 1017011 1017011 1017011 1017011 1029891 1029892 1029892 1029892 1029892 1029893 1029893 1029894 1029894 1029894 1029894 1029894 1029894 1029894 1029894 1029894 1029895 1029895 1029895 1029895 1029895 1029895 1029895 1029895 1029895 1029896 1029896 1029896 1029896 1029896 1029896 1029896 1029896 1037264 1038370 1038370 1038370 1038370 1038370 1038370 1038370 1038370 1038370 1038370 1039039 1039870 1039870 1039870 1039870 1039870 1039870 1039870 1039870 1039870 1039870 1039870 1039870 1042806 1042806 1042806 1042806 1042806 1042806 1042806 1042806 1042806 1042806 1042806 1042806 1042806 1042806 1042806 1043358 1043358 1043358 1043358 1043358 1043358 1043358 1054346 1054346 1054346 1054346 1054346 1054346 1054346 1054346 1058557 1058561 1058561 1058561 1058561 1058561 1058561 1058561 1058561;15847 15849 15849 15849 28365 28365 28365 28365 61633 91627 149031 149032 149032 149032 149032 149492 149492 149492 149492 149492 149492 149492 149492 149492 149492 149492 149492 149495 149495 149495 149495 149495 149495 149495 149495 149495 149495 149495 149495 149495 149495 149495 149495 149495 149495 149495 149495 149495 149495 149495 149495 149495 149495 149495 149495 149502 149502 149502 149502 149502 149502 149502 149502 149502 149502 149502 149502 149502 149503 149503 149503 149503 149503 149503 149503 149503 149503 149503 149503 149503 149503 149503 149503 149503 149503 152541 152541 152541 152541 152541 152541 152541 157025 157026 157026 157026 157026 157026 157315 157317 157317 157317 157317 157318 157318 157319 157319 157319 157319 157319 157319 157319 157321 157321 157321 157321 157321 157321 157321 157322 157322 157322 157322 157322 157322 157322 157326 157326 157326 157326 157326 157326 157326 157326 157326 157326 162068 162071 162071 162071 163240 163242 163242 163242 163242 163242 163242 163243 163243 163243 163243 163243 163243 163243 163246 163246 163246 163246 163246 163246 163246 163246 163246 163246 163246 163246 163246 166414 166416 166416 166416 166416 166417 166417 166417 166417 166417 166417 166419 166419 166419 166419 166419 166419 166419 166420 166420 166420 166420 166420 166420 166420 166422 166422 166422 166422 166422 166422 166422 166423 166423 166423 166425 166425 166425 166425 166425 166425 166425 166425 166425 166425 166425 166430 166430 166430 166430 167807 167808 167808 167808 167808 167808 167808 167809 167809 167809 167809 167809 167809 167809 167811 167811 167811 167811 167811 167811 167811 167812 167812 167812 167812 167812 167812 167812 167813 167813 167813 167813 167813 167813 167813 167814 167814 167814 167814 167814 167814 167814 167815 167815 167815 167815 167815 167815 167815 167817 167817 167817 167817 167818 167818 167818 167818 167818 167818 167818 167819 167819 167819 167819 167819 167819 167819 167820 167820 167820 167820 167820 167820 167820 167823 167823 167823 167823 167823 167824 167824 174625 174625 174625 174625 174625 174625 174625 174625 174626 174626 174626 174626 174626 174626 174626 174626 174632 174632 174632 176994 176995 176995 176995 176995 176995 176995 177323 177323 177323 177323 177323 177323 177323 177323 177323 177323 177323 177724 177726 177726 177726 177726 177727 177727 177727 177727 177727 177727 177728 177728 177728 177729 177729 177729 177729 177729 177729 177729 177730 177730 177730 177730 177730 177730 177730 177731 177731 177731 177731 177731 177731 177731 177732 177732 177732 177733 177733 177733 177733 177734 177734 177734 177734 177734 177734 177734 177735 177735 177735 177735 177735 177735 177735 177736 177736 177736 177736 177736 177736 177736 177737 177737 177737 177737 177737 177737 177737 177738 177738 177738 177738 177738 177738 177738 177739 177739 177739 177739 177739 177739 177739 177740 177740 177740 177740 177740 177740 177740 177745 177745 177745 177745 177745 179281 179281 179281 179281 179285 179285 179285 179285 179285 179285 179285 179285 179285 179285 179285 179285 179285 179285 179285 179285 179285 179285 179285 179285 179285 179285 179286 179286 179286 179286 179286 179286 179286 181793 181793 181793 181793 181793 181793 183160 183160 183160 183160 183160 183160 183160 183160 183160 183160 183161 183161 183161 183161 183161 183161 183161 183161 183161 183161 183161 183161 183161 183161 183161 183162 183162 183162 183162 183162 183162 183773 183773 183773 183773 183773 183773 183773 183773 183773 183773 183773 183774 183774 183774 183774 183774 183777 183777 183777 183777 183777 186022 186023 186023 186023 186023 186023 186023 186025 186025 186025 186025 186025 186025 186025 186029 186029 186029 186029 186029 186029 186029 186029 186029 186029 187424 187424 187424 187424 187424 187424 187424 187424 187424 187424 187424 187424 187424 187424 187424 187425 187425 187425 187425 187425 187425 187425 187425 187425 187425 187425 187425 187425 187425 187425 187425 187425 187430 187430 187430 187430 187430 187430 187430 187430 187430 187430 187430 187430 187430 187430 187430 187430 187430 187430 187430 189501 189501 189501 189501 189501 189501 189501 189990 189990 189990 189990 189990 189990 189990 189990 189990 189990 189990 189990 189990 189990 189990 189990 189990 189990 189990 189990 189990 189990 189990 189990 189990 189990 189990 189991 189991 189991 189991 189991 189991 189991 189991 189991 189991 189991 189991 189991 189991 189991 189991 189991 189991 189991 189991 189991 189991 189991 189991 189991 189991 189991 189991 189991 189991 190964 190966 190967 190967 190967 190967 190967 190968 190968 190968 190968 190968 190968 190968 190969 190969 190969 190969 190969 190969 190969 190970 190970 190970 190970 190970 190970 190971 190971 190971 190971 190972 190972 190972 190972 190972 190972 195803 195803 196111 196111 196111 196111 196111 196111 198201 198201 198202 198202 198202 198202 198202 198202 198202 198202 198202 198202 198202 198202 198202 198202 198202 198202 201667 201668 201668 201668 201668 201669 201669 201669 201669 201669 201669 201669 201669 201669 203575 203575 203575 203575 203575 203575 203575 203575 203575 203575 203575 203575 203578 203578 203578 203578 203578 203578 203578 203578 203578 203578 203578 203578 203578 203578 203578 203578 203578 203578 203578 205967 205967 205967 209122 209122 209122 209122 209122 209123 209123 209123 209123 209123 209123 209123 209123 209123 209123 209123 209123 209123 209123 209123 209123 209123 209123 209123 209123 209123 209123 209123 209131 209131 209131 209131 209131 209131 209131 209131 209131 209131 209131 210015 210992 210997 210997 210997 210997 210997 210997 211924 211924 211924 211924 211924 211924 211924 211924 211941 211941 211941 211941 211941 211941 211941 211941 211941 211941 211942 211942 211942 211942 211942 211942 211942 211942 211942 211942 211942 211942 211942 211942 211942 211942 211942 211942 211942 211942 211942 211942 211942 211942 211942 211942 211942 211942 211942 211942 211942 211942 211942 211942 211942 211942 211942 211942 211942 211943 211943 211943 211943 211943 211943 211943 211943 211943 211943 211943 211943 211943 211943 211943 211943 211943 211943 211943 211943 211943 211943 211943 211943 211943 211943 211943 211943 211943 211943 211943 211943 211943 211943 211943 211943 211943 211943 211943 211943 211944 211944 211944 211944 211944 211944 211944 211944 211944 211944 211944 211944 211944 211944 211944 211944 211944 211944 211944 211944 211944 211944 211944 211944 211944 211944 214788 214788 214788 214788 214788 214788 214788 214788 214788 214788 214788 214788 214790 214790 214790 214790 214790 214790 214790 214790 214790 214790 214790 214790 214790 214790 214790 214790 214792 214792 214792 214792 214792 214792 214792 214792 214792 214792 214792 214792 214794 214794 214795 214796 214796 214796 214796 214796 214796 214797 214797 214797 214797 214797 214797 214797 214798 214798 214798 214798 214798 214799 214799 214799 214799 214799 214799 214804 214804 214804 214990 214991 214991 214991 214991 214991 214991 214992 214992 214992 214992 214992 214992 214992 214995 214995 214995 214995 214995 214995 214996 214996 214996 221980 221980 221980 221980 221980 221980 221980 221980 221980 221980 221980 221981 221981 221981 221981 221981 221981 221981 221981 221981 221981 221981 221981 221981 221981 221981 221981 221981 221981 221981 221981 221981 221981 221981 221981 221981 221981 221981 221981 221981 221981 221981 221981 221981 221981 221981 221981 221981 221981 221981 221981 221982 221982 221982 221982 221982 221982 221982 221982 221982 228901 229596 229597 229597 229597 229597 229597 229597 229598 229598 229598 229598 229598 229598 229598 229599 229599 229599 229599 229599 229599 229599 229600 229600 229600 229600 229600 229600 229601 229601 229602 229602 229602 229602 229602 229602 229603 229603 229603 229603 229603 229603 229603 229604 229604 229604 229604 229604 229604 229604 229605 229605 229605 229605 229605 229605 229605 229606 229606 229606 229606 229606 229606 229606 229609 229609 229610 229610 229610 229610 229610 229610 231280 231281 231281 231281 231281 231281 231281 231282 231282 231283 231283 231283 231283 231283 231284 231284 231284 231284 231284 231284 231284 231285 231285 231285 231285 231286 231286 231286 231286 231286 231286 231286 231289 231289 231289 231289 231290 231290 231290 231290 231290 231290 231290 233936 233941 233941 234570 238288 238289 238289 238289 238289 238293 238293 238293 238293 238293 238293 238295 238295 238295 238295 238295 238295 238295 238300 238300 238300 238300 238300 238300 238300 241877 241877 241877 241877 244365 244365 244366 244366 244366 246130 246134 246513 246513 246513 246513 246513 246513 246513 246513 246513 246514 248803 248803 248803 257776 257778 257778 257778 257778 257778 257778 257779 257779 257779 257779 257779 257779 257779 257781 257781 257781 257781 257781 257781 257781 257784 257784 257784 257784 257784 257784 257784 257787 257787 257787 257788 258019 258019 258019 258019 258019 258173 258173 258173 258174 258174 258174 258174 258174 258174 258174 258174 258174 258174 258174 258174 258174 258174 258174 258174 258174 258174 258174 258174 258174 258174 258431 258431 258431 258431 258438 258438 258438 258438 258438 258438 258438 258438 258438 258438 258438 258438 258438 258438 258438 258438 258438 258438 258438 258438 258438 258438 258438 258438 258438 258438 258438 258438 258438 258438 258438 258438 258439 258439 258439 258439 258439 258439 258439 258439 258439 258439 258439 258439 258439 258439 258439 258439 258439 258439 259639 259639 259639 259639 259639 259639 259639 259639 259639 259639 259639 259639 259640 259640 259640 259640 259640 259640 259640 259640 259640 259640 259640 259640 259640 259640 259640 259640 259640 259640 259640 259640 259640 259640 259640 259640 259640 259640 259640 259640 259640 259640 259640 259640 259640 259640 259640 259640 259640 259640 259640 261658 261658 267111 267111 268834 268834 268834 268834 268834 268834 268834 268834 268834 268834 268834 268834 268835 268835 268835 268835 268835 268835 268835 268835 268835 268835 268835 268835 268835 268835 268835 268835 268835 268835 268835 268835 268835 268835 268835 271592 271592 271592 271593 271593 272510 272511 272511 272511 272511 272513 272513 272513 272513 272513 272513 272514 272514 272514 272515 272515 272515 272515 272515 272515 272515 272516 272516 272516 272516 272516 272516 272517 272522 272522 272522 272522 272522 272522 272522 272522 272522 272522 272522 272522 274030 274032 274032 274032 274032 274032 274032 274033 274033 274033 274033 274033 274033 274033 274034 274034 274034 274034 274034 274034 274034 274038 274038 274038 274038 274038 274038 274038 274038 274258 275764 275764 275764 275764 275764 275765 275765 275765 275765 275765 275765 275765 275766 275766 275766 275766 275766 275766 275766 275766 275766 275766 275766 275766 275767 275767 275767 275767 275768 275769 275769 275769 275769 275769 275769 275769 275769 275769 275769 275769 275772 275772 275772 275772 275772 275772 275772 275772 275772 275772 275772 275772 275776 275776 275776 275776 275776 275776 275776 275776 275776 275776 275776 275776 275776 275776 275776 275776 275968 275969 275969 275969 275969 275969 275969 275970 275970 275970 275970 275970 275970 275970 275971 275971 275971 275971 275972 275972 275972 275974 275974 275974 275974 275974 275974 275974 275974 275974 275974 275974 277209 277209 277209 277209 277802 277802 278761 278763 278763 278763 278763 278763 278763 278765 278765 278765 278765 278765 278765 278765 278770 278770 278770 278770 278770 280511 280890 280890 280890 280890 280890 280890 281511 281515 281515 281515 281515 281515 281515 281515 284823 284824 284824 284824 284824 284824 284824 284826 284826 284826 284826 284826 284826 284826 284827 284827 284827 284827 284827 284827 284827 284828 284828 284828 284828 284828 284828 284828 284830 284830 284830 284830 284830 284830 284830 284831 284831 284831 284831 284831 284831 284831 284836 284837 284837 284837 285329 285330 285331 285331 285331 285335 285335 285335 285335 285335 285335 285336 285336 285336 285338 285338 285338 285338 285338 285338 285338 285339 285339 285339 285339 285339 285339 285339 285340 285340 285340 285340 285340 285340 285340 285343 285343 285343 285343 285343 285343 285343 285343 285344 285344 285344 285344 285344 285863 285865 285865 285865 285865 285866 285866 285867 285867 285867 285867 285870 285870 285870 285870 285870 285870 285870 285870 285870 285870 286938 286939 286939 286939 286939 286939 286939 286939 286939 286939 286939 286939 286939 288188 288188 288188 288188 288188 288188 288188 288188 288188 288188 288188 288188 288188 288188 288188 288188 288188 288188 288188 288188 288188 288188 288188 288188 288188 288188 288188 288188 288188 288188 288188 288188 288189 288189 288189 288189 288189 288189 288189 288737 288737 288737 288738 288738 288738 288738 288738 288738 288738 288738 288738 288738 289045 289045 289045 289045 290126 290129 290129 290129 290129 290129 290129 290129 290129 290129 290129 290129 291796 291796 292046 292048 292048 292048 292048 292049 292049 292049 292049 292049 292049 292050 292050 292050 292050 292050 292050 292050 292051 292051 292051 292051 292052 292052 292052 292053 292053 292053 292053 292053 292053 292053 292054 292054 292054 292054 292054 292054 292055 292056 292056 292056 292057 292057 292057 292057 292057 292058 292058 292058 292058 292058 292059 292059 292059 292059 292059 292060 292060 292060 292060 292060 292060 292061 292061 292061 292061 292061 292061 292061 292062 292062 292062 292062 292062 292062 292062 292063 292063 292063 292064 292064 292064 292064 292064 292064 292065 292065 292065 292065 292065 292070 292070 292070 292070 292070 292070 292070 292070 292455 292455 292455 292455 292456 292456 292456 292456 292456 292456 292456 292456 292456 292456 292456 292456 292456 292456 292456 292456 292456 292456 292456 292456 292456 292456 292456 293480 293480 293480 293480 293480 293480 293480 293480 293480 293481 293481 293481 293481 293481 293481 293481 293481 293481 293481 293481 293481 293481 293481 293481 293481 294221 294221 294221 294221 294221 294221 294221 294221 294221 294221 294221 294221 294221 294221 294221 294221 294221 294221 294221 294221 294221 294222 294222 294222 294222 294222 294222 294222 294222 294222 294222 294222 294222 294222 294222 294222 294222 294222 294222 294222 294222 294222 294222 294222 294222 294222 294222 294222 294227 294227 294228 294228 294228 294228 294228 294228 294228 294228 294228 294228 294228 294228 294228 294228 294228 294228 294228 294228 294228 294228 295470 295470 295470 295471 297375 297377 297377 297377 297377 297378 297378 297378 297378 297378 297378 297379 297379 297379 297379 297379 297379 297379 297380 297380 297380 297382 297382 297382 297382 297382 297382 297382 297383 297383 297383 297383 297383 297383 297383 297384 297384 297384 297384 297384 297384 297384 297384 297384 297384 302856 302857 302857 302857 302862 302862 302862 302862 302862 302862 302862 302862 302862 302862 302862 302862 302862 302862 302862 302862 302862 302862 302862 302862 302862 302862 302862 302862 302862 302862 302862 302862 302862 302863 302863 305448 305450 305450 305450 305450 305450 305450 305451 305451 305451 305451 305451 305451 305451 305452 305452 305452 305453 305453 305453 305453 305457 305457 305457 305457 305457 305458 305458 306642 306642 306642 310245 310392 310394 310394 310394 310394 310394 310394 310395 310395 310395 310395 310395 310395 310395 310396 310396 310396 310396 310396 310396 310396 310397 310397 310397 310397 310397 310397 310397 310400 310400 310400 310400 310400 310400 310400 310400 310400 310605 310606 310606 310606 310606 310609 310610 310610 310610 310610 310610 310610 310610 310610 310610 314789 314789 314789 314789 314789 314789 314789 315049 315049 315049 315049 317221 317223 317223 317223 317223 317224 317224 317224 317224 317224 317225 317225 317225 317225 317226 317226 317226 317226 317226 317226 317226 317227 317227 317227 317227 317227 317227 317227 317228 317228 317228 317228 317228 317228 317228 317229 317229 317229 317229 317229 317229 317229 317230 317230 317230 317230 317230 317230 317230 317231 317231 317231 317232 317232 317232 317232 317233 317233 317233 317233 317233 317233 317233 317234 317234 317234 317234 317234 317234 317234 317235 317235 317235 317235 317235 317235 317235 317236 317236 317236 317236 317236 317236 317236 317237 317237 317237 317237 317237 317237 317237 317238 317238 317238 317239 317239 317239 317239 317243 317243 317243 317243 317243 317243 318281 318281 318281 318281 318281 318281 318281 318281 318281 318281 318281 318281 318281 318281 318281 318281 318281 318281 318282 318282 318282 318282 318282 318282 318768 318773 318773 318773 318773 320017 320017 320017 320017 320017 320017 320017 320864 320864 320864 320864 320864 320864 320864 321402 321402 321402 321402 321402 321402 321402 321464 321464 321464 321464 321464 321464 321464 321464 321464 321464 321464 321464 321464 321464 321464 321464 321469 322099 322099 322099 322099 329620 329620 329620 329620 329621 331329 331329 331329 331329 331329 331329 331329 331329 331329 331329 331329 331329 331329 331329 331329 331330 331330 331330 331330 331330 331330 331330 331330 331330 331330 331330 331330 331330 331330 331330 331330 331330 331330 331330 331330 331553 332755 332876 332876 332876 332876 332876 332876 332876 332876 332876 332876 332876 332876 332876 332876 332876 332876 332876 332876 332876 332876 333034 334204 334207 334207 334207 334207 334207 335237 335237 335237 335237 335237 335237 335237 335237 335237 335237 335237 336353 337520 337520 337520 337520 337520 337520 337520 337520 337520 337520 337520 337520 337520 337520 337520 337520 337524 337524 337524 337524 337524 337931 337931 337931 337931 337931 337931 337931 337932 337932 337932 337932 337932 337932 337932 337932 337932 337932 337932 337932 337932 337932 337932 337932 337932 337932 337932 337932 337932 337932 337932 337932 337932 337932 337932 337932 337932 337932 337932 337932 337932 337932 337932 337932 337932 337932 337932 337933 337933 337933 337933 337933 337933 338167 338167 338167 338167 338167 338167 338167 338167 338167 339087 339087 339088 339088 339088 339088 339088 340805 340805 340805 340805 340805 340805 340805 340805 340806 341427 341427 341427 341427 341427 341427 341427 341427 341427 341427 341427 341427 341427 341427 341427 341427 341427 344920 344921 344921 344921 344921 344921 344922 344922 344922 344922 344923 344923 344923 344923 344923 344924 344924 344924 344924 344924 344924 344925 344925 344925 344925 344926 344926 344926 344926 344926 344926 344926 344927 344927 344927 344927 344927 344927 344927 344928 344928 344929 344929 344929 344929 344929 344930 344930 344930 344930 344930 344930 344930 344930 344930 344931 344935 344935 344935 344935 344935 344935 344935 344935 344935 344935 344935 344935 344935 344935 349437 349439 349439 349439 349439 349442 349442 349442 349442 349442 349442 349442 349442 349442 349445 349445 351220 351220 351220 351220 351220 351220 351220 351220 351220 351220 351220 351220 351220 351469 351470 351470 351470 351470 351470 351470 351471 351471 351471 351471 351471 351471 351471 351472 351472 351472 351472 351472 351472 351472 351473 351473 351473 351473 351473 351473 351473 351473 351473 351707 351707 351707 351707 351707 351707 351707 351707 351707 351707 351707 351707 351707 351707 351708 351708 351708 351708 351708 351708 351708 351708 351708 351708 351708 351708 351708 351708 351708 351708 351708 351708 355352 355353 355353 355353 355353 355354 355354 355354 355354 355354 355354 358812 358812 358812 358812 358812 358812 358812 359635 359638 359638 359638 359638 359638 359638 359638 359638 359638 359638 359638 359639 359639 362310 362311 362311 362311 362311 362311 362311 362311 362311 362311 362311 362311 362311 362311 362312 362705 362912 362912 362912 362912 362912 362912 362912 363103 363103 363104 363104 363104 363104 363104 363104 363850 363851 363851 363851 363851 363852 363852 363852 363852 363852 363852 363852 365116 365120 365120 365120 365120 365120 365120 365120 365120 366169 366169 366169 366169 366169 366169 366169 366169 366605 366608 366608 366608 367088 367090 367090 367090 367090 367090 367090 367091 367091 367091 367091 367091 367091 367091 367093 367093 367093 367093 367093 367093 367093 367094 367094 367094 367094 367094 367094 367094 367095 367095 367095 367095 367095 367095 367095 367099 367099 367099 367099 367099 367099 367099 367100 367100 367100 367100 367100 367100 367100 367101 367101 367101 367102 367102 367102 367102 367102 367102 367102 367102 367102 367103 367103 367103 367103 367104 367104 367104 367104 367104 367105 367105 367105 367105 367107 367107 367107 367107 367107 367107 367107 367107 367107 367107 367107 367107 368150 368150 368150 368150 368150 368150 368150 368150 368150 368150 368150 368150 368152 368152 368152 368152 368152 368152 368152 368152 368152 368152 368152 368152 368152 368152 368152 368152 368158 368158 368158 368158 368158 368158 368158 371957 371958 371958 371958 371958 371958 371958 371958 371959 371959 371959 371961 371961 371961 383753 383753 383753 383753 383753 383753 394017 394017 394017 394017 394017 394017 394017 394017 394017 394017 394017 394017 394017 394017 394017 394017 394017 400929 400933 400933 400933 400933 400933 400933 400933 403567 403567 403567 403567 403567 403567 403567 403567 403567 403567 403567 403567 403567 403567 403567 403567 403568 403568 403568 403568 403568 403568 403568 403568 403568 403568 403568 403568 403568 403568 403568 403568 403568 404491 404491 404491 404491 404491 404491 404491 404492 404492 404492 404492 404492 404492 404492 404492 404492 404492 404492 404492 404492 404492 404492 404492 404492 404492 404492 404492 404492 404492 404492 404492 404492 404492 404492 404492 404492 404492 404492 404492 404492 404493 404493 404493 404493 404493 404493 404493 404494 404494 404494 407162 407163 407163 407163 407163 407163 407163 407294 407297 407297 407297 407297 407297 407297 407298 407298 407298 407298 407298 407298 407298 407299 407299 407299 407299 407299 407299 407299 407300 407300 407300 407300 407300 407300 407300 407301 407301 407301 407301 407301 407301 407301 407304 407304 407304 407304 407304 407304 407304 408584 408584 408584 408584 408584 408584 408584 408584 408584 408584 409043 409043 409043 409043 409043 409043 409043 409043 409043 409043 409043 409043 409043 409855 409855 409855 409855 409855 411146 411146 411146 411146 411234 411234 411234 411234 411234 411234 411234 411234 411234 411234 411234 411234 411234 411234 411234 411234 411234 411234 411234 411234 411234 411234 411234 411235 411235 411235 411235 411769 411770 411770 411770 411770 411770 411770 411774 411774 411774 411774 411774 411774 412367 412368 412368 413974 413976 413976 413976 413976 413976 413976 413980 413980 413980 413980 413980 413980 413980 413980 413980 413980 414897 414898 414898 414898 421170 421170 421170 421170 421170 421170 421170 421170 421170 421170 421170 421170 421170 421170 421170 421170 421170 421170 421170 421170 421170 421170 421170 421170 421171 421171 421171 421171 421175 421175 421175 421175 421175 421175 421175 421175 421175 421175 421175 421175 421175 421175 421175 421175 421175 421175 421175 421175 421175 421175 421176 421176 421176 421176 421176 421176 421176 421176 421176 421176 421176 421176 421176 421176 421176 421176 421176 421799 421800 421800 421800 421800 421801 421801 421801 421801 421801 421801 421802 421802 421802 421802 421802 421802 421802 421803 421803 421803 421803 421803 421803 421803 421804 421804 421804 421804 421804 421804 421804 421805 421805 421805 421805 421805 421805 421805 421806 421806 421806 421806 421806 421806 421806 421806 421807 421807 421807 421807 421807 421807 421807 421807 421807 421808 421808 421808 421808 421808 421808 421808 421809 421809 421809 421809 421809 421809 421809 421813 421813 421813 421813 421813 421813 421813 421813 421813 425014 425014 425014 425014 425014 425014 425014 425014 425014 425014 425014 425014 425014 425014 425014 425014 425014 425014 425014 425014 425020 425020 425020 425020 425020 425020 425020 425020 425020 425020 425020 425020 425020 425020 425020 425020 425020 425020 425020 425020 425020 425020 425020 425020 425020 425021 425021 425021 425021 425021 425021 425021 425021 425021 425021 425021 425021 425021 425021 425021 425021 425021 425021 425021 425021 425021 425021 425021 425021 425021 426099 426099 426099 426099 426099 426106 426106 426313 426314 426314 426314 426314 426314 426314 426315 426315 426315 426315 426315 426315 426315 426316 426316 426316 426316 426316 426316 426316 426317 426317 426317 426317 426317 426318 426318 426318 426318 426318 426318 427375 427375 427375 427375 427375 427375 427375 427375 427375 427375 427375 427375 427375 427375 427375 427375 427375 427375 427375 427375 427375 427375 427376 427376 427376 427376 427376 427376 428993 428994 428994 428994 428994 428994 428994 428998 428998 428998 428998 428998 428998 428998 429259 429259 429259 429259 429259 429259 429259 429259 429259 429259 429259 429259 429259 429259 429259 429259 429259 429260 429260 429260 429260 429260 429260 429260 429260 429260 429260 433363 433363 433363 433363 433364 433364 433364 433364 433575 433582 433582 433582 434481 434481 434481 434481 434481 434481 436124 436124 437222 437223 437224 437224 437224 437224 437224 437225 437225 437225 437225 437225 437225 437225 437226 437226 437226 437226 437226 437226 437226 437229 437229 437229 437229 437229 437229 437685 437687 437687 437687 437687 437688 437688 437688 437688 437688 437688 437689 437689 437689 437689 437689 437689 437689 437690 437690 437690 437690 437690 437690 437690 437691 437691 437691 437691 437691 437691 437691 437691 437691 437691 437696 437696 438929 438929 438929 438929 438929 438929 438929 438929 438929 438929 438929 438929 438935 438936 438936 438936 438936 438936 438936 438936 438936 438936 438936 438936 438936 438936 438936 439969 439969 439969 439969 439969 439969 439970 439970 439970 439970 439970 439970 439970 439970 439970 439970 439970 439970 439970 439970 439970 439970 439970 439970 440309 440310 440310 440310 440310 440310 440310 440311 440311 440311 440311 440311 440311 440311 440312 440312 440312 440312 440312 440312 440312 440313 440313 440313 440313 440313 440313 440313 440314 440314 440314 440314 440314 440314 440314 440315 440316 440316 440316 440316 440316 440316 440317 440317 440317 440317 440317 440317 440317 440318 440318 440318 440318 440318 440318 440318 440319 440319 440319 440319 440319 440319 440319 440320 440320 440320 440320 440320 440320 440320 440323 440323 440323 440323 441823 441823 441823 441823 441823 441823 441823 441824 441824 441824 441824 441824 441824 443180 443181 443181 443181 443181 443183 443183 443183 443183 443183 443183 443184 443184 443184 443184 443184 443184 443184 443185 443185 443185 443186 443186 443186 443186 443186 443186 443186 443190 443190 443190 443190 443190 443190 443190 443190 443190 443190 443190 444008 444008 444008 444008 444008 444008 444008 444008 444008 444008 444008 444008 444008 444008 444008 444008 444008 444008 444008 444008 444008 444008 444008 444008 444008 444008 444008 444008 444008 444008 444008 444008 444009 444009 444009 444009 444013 444013 444013 444013 444013 444013 444013 444013 444013 444013 444013 444013 444013 444013 444013 444013 444278 444279 444279 444280 444280 444280 444280 444281 444281 444281 444281 444281 444281 444281 444282 444282 444282 444282 444282 444282 444282 444282 444283 444283 444283 444283 444283 444283 444284 444284 444284 444284 444284 444284 444285 444285 444285 444285 444285 444285 444285 444285 444285 444285 444290 444290 444290 447204 447204 447204 447204 447204 447204 447204 447204 447204 447204 447204 447204 447204 447204 447204 447204 447204 447204 447204 447205 447211 447211 447211 447212 447212 447212 447212 448694 448694 448694 448695 448695 448695 448695 448695 448695 448695 448695 448695 448695 448695 448695 448695 448695 448695 448695 448695 448695 448695 448695 448695 448695 448695 448695 448695 448695 448695 448695 448695 448695 448695 448695 448695 449355 449355 449355 449610 449610 449610 449610 449610 449610 449610 449610 449610 449610 449610 449610 449610 449610 449610 449610 449610 449610 449610 449610 449610 449610 451070 451070 451070 451070 451070 452545 452546 452546 452546 452546 452546 452546 452547 452547 452547 452547 452547 452547 452547 452551 452551 452551 452551 452551 452551 452551 452551 453500 453500 453500 453500 453500 453500 453501 453501 453501 453501 453501 453501 453501 453501 453501 453501 453501 453501 462562 462563 462563 462563 462564 462564 462564 462565 462565 462565 462565 462565 462565 462565 462566 462566 462566 462566 462566 462566 462566 462567 462567 462567 462567 462567 462567 462567 462568 462568 462568 462568 462568 462568 462568 462569 462569 462569 462569 462569 462569 462569 462575 462575 462575 462575 462575 462575 462932 462934 462934 462934 462934 462934 462934 462935 462935 462935 462935 462935 462935 462935 462935 462935 462935 462935 462935 463143 463144 463144 463144 463145 463146 463146 463146 463146 463146 463146 463147 463147 463148 463148 463148 463148 463148 463149 463149 463149 463149 463149 463149 463149 463154 463154 463155 463155 463155 463155 464850 464851 464851 464851 464851 473588 473589 473589 473589 474439 474439 474439 474439 474439 478522 478522 479875 479876 479876 479876 479876 479880 479880 479880 479880 479880 479880 479880 479880 482467 482468 482468 482468 482468 482468 482468 482469 482469 482469 482469 482469 482470 482470 482470 482471 482471 482471 482471 482471 482471 482472 482472 482472 482472 482473 482473 482473 482473 482473 482473 482473 482474 482474 482474 482474 482474 482474 482474 482475 482475 482475 482475 482475 482475 482475 482476 482476 482476 482476 482476 482476 482476 482477 482477 482477 482477 482477 482477 482477 482478 482478 482478 482478 482478 482478 482478 482479 482479 482479 482480 482480 482480 482480 482480 482480 482480 482483 482483 482483 482483 482483 482483 482483 482483 482483 482483 482483 482483 482483 483504 483506 483506 483506 483506 483506 483506 483507 483507 483507 483507 483507 483507 483507 483508 483508 483508 483508 483509 483509 483509 483510 483510 483510 483510 483510 483510 483510 483511 483511 483511 483511 483511 483511 483511 483515 483515 483515 483515 483515 483515 483515 483515 483515 484955 485051 485052 485053 485053 485053 485054 485054 485054 485054 485054 485054 485055 485055 485055 485055 485055 485055 485055 485056 485056 485056 485057 485057 485057 485057 485057 485057 485057 485059 485059 485059 485059 485059 485059 485059 485059 485059 485059 485059 485059 485059 485059 485059 485863 485863 485863 485863 485863 485863 485863 485863 485863 485863 485863 485863 485863 485863 485863 485863 485863 485863 485863 485863 485863 485863 485864 485864 485864 485864 485864 485864 485864 485864 485864 485864 485864 485864 485864 485864 485864 485864 485864 486560 486560 486560 486560 486560 486560 486560 486560 486560 486560 486560 486560 486560 486560 486561 486561 486561 486561 486561 486561 486563 486563 486563 486563 486563 486563 486563 486563 486563 486563 486563 486563 486563 486563 486563 486563 486563 486563 486563 486563 486563 486563 486563 486563 486563 486563 486563 486563 486563 486563 486563 486563 486563 486563 486563 486564 486564 486564 486564 486564 486564 486564 486564 486564 486564 486564 486564 486564 486567 486567 486567 486567 486567 486568 486568 486568 486568 486568 486568 486568 486568 486568 486568 486568 486568 486568 486568 486568 486568 486568 486568 486568 486568 486568 486568 486568 486568 486568 486568 486568 486568 490360 490363 490363 490363 490363 490363 490363 490363 490430 490430 490430 490430 490430 490430 490430 490430 490430 490430 490430 490430 490430 490430 490430 490430 490430 490430 490430 490430 490433 490433 490433 490433 490433 490433 490433 490433 490433 490433 490433 490433 490433 490433 490434 490434 490434 490434 490434 490434 490434 490434 490434 490434 490434 490434 490434 490434 490434 490434 490434 490434 490434 490434 490434 490434 490434 490434 490434 490434 490434 490434 491392 493843 493844 493844 493845 493845 493845 493845 493846 493846 493846 493846 493846 493846 493846 493847 493847 493847 493847 493847 493847 493847 493851 493851 493851 493851 493851 493851 493851 493851 493851 493851 493851 493854 494438 494439 494439 494439 494439 494440 494440 494440 494440 494440 494440 494441 494441 494441 494442 494442 494442 494442 494442 494442 494443 494448 494448 494448 494448 494448 494448 494448 494448 494448 494448 494448 495152 495152 495152 495152 495152 495152 495153 495153 495153 495153 495153 495153 495153 495154 495154 495154 495154 495154 495154 495154 495156 495156 495156 495156 495156 495156 495156 495158 495158 495158 495159 495159 495159 495159 495159 495159 497603 497603 497603 497603 497603 497603 497603 497604 497604 497604 497604 497604 497604 497604 497604 497604 497604 497604 499996 499998 499998 499998 499998 499999 499999 499999 499999 499999 499999 500005 500005 500005 500005 500005 500005 500005 500336 500336 500336 500336 500336 500336 500336 500336 500336 500336 500336 500336 500336 500336 500337 500337 500337 500337 500337 500337 500337 500337 500337 500337 500337 500337 500337 500337 500337 500337 500337 500337 500340 500340 500340 500340 500340 500340 500340 500340 500340 500340 500340 500340 500340 500340 500340 500340 500340 500340 500340 500340 500340 500341 500416 500417 500417 500417 500417 500418 500418 500418 500418 500418 500418 500419 500419 500419 500419 500419 500419 500419 500419 500419 500419 501639 501640 501640 501640 501640 501640 501640 501642 501642 501642 501642 501642 501642 501642 501642 501642 501642 502011 502011 502011 502011 502012 502012 502012 502012 502012 502012 502012 502012 502012 502012 502012 502012 502012 502012 502012 502012 502012 502012 502012 502012 502012 502012 502012 502012 502012 502012 502012 502012 502012 502012 502012 502012 502013 502013 502013 502013 502013 502013 502013 502437 502440 502440 502440 502440 502440 502440 504324 504324 504324 504324 504324 504324 504324 504324 504324 504325 504325 504325 504325 504325 504325 504325 504325 504325 504547 504547 504547 504547 504551 504551 504551 504552 504552 504552 504552 504552 504552 504552 504552 504552 504552 504552 504552 504552 504552 504552 504552 504552 504552 504552 504552 504552 504552 504552 504552 504552 504552 504552 508100 509389 509389 509389 509389 509389 509389 509389 511815 511817 511817 511817 511817 511817 511817 511818 511819 511819 511819 511819 511819 511819 511820 511820 511820 511820 511820 511820 511820 511821 511821 511821 511821 511821 511821 511821 511822 511822 511822 511822 511822 511822 511822 511825 511825 511825 511825 511825 511825 511825 511825 511825 513787 513787 513787 515009 515013 515013 515013 515013 515013 515013 515013 518342 524955 524958 524959 524959 524959 525242 525242 525242 525329 525329 525329 525329 531920 531921 531921 531921 531921 532977 532983 532983 532983 532983 532983 532983 537109 537109 537109 537109 537109 537110 537110 537110 537110 537110 537110 537110 537111 537111 537111 537111 537111 537111 537111 537111 537111 537111 537111 537111 537114 537114 537114 537114 537114 537114 537114 537114 537114 537114 537114 537114 537114 537114 537114 537114 537114 537114 537114 537114 537119 537119 537119 537119 537119 537119 537119 537119 537119 541637 541643 541643 541643 541643 546493 546493 546493 547707 547707 547707 547707 547707 547707 547707 547707 548264 548264 548264 548264 548264 548264 548264 548264 548264 548264 548264 548264 548264 548264 548264 548264 548264 548264 548264 548265 548265 548265 548265 548265 548265 548265 548265 548265 548265 548265 548265 548265 548265 548265 548265 548265 548265 548265 548265 548265 548265 548265 548265 548265 548265 548265 548265 548265 548265 548265 548265 548265 548265 548265 548266 548266 548266 548266 548266 548266 548266 548266 548266 548266 548266 548266 548266 548266 548266 548266 548266 548266 548269 548269 548269 548269 548269 548269 548269 548269 548269 548269 548269 549540 549545 549545 549545 549545 549545 549545 549546 549546 549546 549546 549546 549546 549546 549549 549549 549549 549549 549549 549549 549549 549549 549549 549701 549705 549705 549705 549705 549705 549705 549705 551156 551162 551162 551162 551162 551162 553455 553459 553459 553459 553459 553459 553459 553459 554280 554285 554285 554285 554285 554285 554285 554757 554757 554757 554757 554757 554757 554757 554757 554757 554757 554757 554757 554757 554757 554757 554757 554757 554757 554757 554757 554757 554757 554757 554757 554757 554757 554758 554758 554758 554758 554758 554758 554764 554764 554764 554765 554765 554765 554765 554765 554765 554765 554765 554765 554765 554765 554765 554765 554765 556344 556348 556348 556348 556348 556348 556814 556814 556814 556814 556814 556814 556814 556814 556820 556820 556821 556821 556821 556821 556821 556821 556821 556821 556821 556821 556821 556821 556821 556821 556821 556821 556821 556821 556821 556821 556821 556821 558552 558552 558552 558552 558552 558552 558553 558553 558958 558962 558962 558962 558962 558962 558962 559673 559673 559673 559673 563337 563338 563338 563338 563338 563339 563339 563339 563339 563339 563339 563339 563339 563339 563345 563345 563345 563345 563345 563833 563835 563835 563835 563835 563835 563835 563839 563839 563839 563839 563839 563839 563839 564036 564036 564036 564036 564036 564324 564326 564326 564326 564326 564326 564326 564330 564330 564330 564330 564330 564331 564331 564332 564332 564332 564332 564332 564332 564332 564333 564333 564333 564333 564333 564333 564333 564337 564338 564338 564338 564338 564338 564338 564338 564338 564338 564338 567425 567425 567425 567426 567426 571553 571553 571553 571553 571553 571553 571553 571553 571553 571553 571553 571553 571553 571553 571553 571553 571553 572929 572930 572930 572930 572930 572930 572930 572931 572931 572931 572931 572931 572931 572931 572935 572935 572935 572935 572935 572935 572935 572935 572935 572935 572935 573354 573354 573354 573354 573354 573354 573355 573355 573355 573355 573355 573355 573355 573355 573355 573355 573355 573355 573355 573355 573355 573355 573355 573355 573500 574406 574406 574406 575818 575818 575818 575818 575818 575818 577464 577465 577465 577465 577465 577465 577465 577466 577466 577466 577466 577466 577466 577466 577467 577467 577467 577467 577467 577467 577467 577469 577469 577469 577469 577469 577469 577469 577470 577470 577470 577470 577471 577471 577471 577472 577472 577472 577472 577472 577472 577472 577472 577473 577473 577473 577473 577473 577473 577473 577473 577474 577474 577474 577474 577474 577474 577474 577474 577474 577475 577475 577475 577475 577475 577475 577475 577476 577476 577476 577476 577476 577476 577476 577477 577477 577477 577477 577477 577477 577477 577478 577478 577478 577481 577481 577481 577481 577481 577481 577481 577481 577481 577481 577481 577481 577481 577481 577484 578700 578700 578700 578700 579142 579142 579142 579142 579142 579142 579142 579143 579143 579143 579143 579143 579143 579143 579143 579143 579143 579143 579143 579143 579143 579143 579143 579143 579143 580370 580371 580371 580371 580371 580372 580372 580373 580373 580373 580373 580373 580373 580373 580373 580373 580373 580373 580379 580379 580379 580379 580379 583503 583503 584669 584669 584669 584669 584669 584669 584669 584669 584669 584669 584669 584669 584669 584669 584669 587964 587965 587965 587965 587965 587966 587966 587966 587966 587966 587966 587967 587967 587967 587967 587967 587967 587967 587968 587968 587968 587968 587968 587968 587968 587969 587969 587969 587969 587969 587969 587969 587970 587970 587970 587970 587970 587970 587970 587975 587975 587975 587975 587975 587975 587975 587975 587975 588601 588605 588605 588605 588605 588605 588605 589536 589536 589536 589536 589536 589536 589536 589536 589536 589536 594511 594513 594513 594513 594513 594513 594513 594514 594514 594514 594514 594514 594514 594514 594515 594515 594515 594515 594515 594516 594516 594517 594517 594517 594517 594517 594517 594517 594518 594518 594518 594518 594518 594518 594518 594518 594518 594518 594518 596107 596107 596107 596107 596107 596108 601563 601565 601565 601566 601566 601566 601566 601566 601809 601810 601810 601810 601810 601810 601810 601811 601811 601811 601811 601811 601811 601811 601814 601814 601814 601814 601814 601814 601814 601814 601814 604879 604879 604879 604879 604879 604880 604880 604880 604880 604880 604880 604880 604880 604880 606618 606621 606621 606621 606621 606621 606621 606622 606622 606622 606622 606622 606622 606622 606624 606624 606624 606624 606624 606624 606624 606626 606626 606626 606626 606626 606626 606626 606626 606627 606627 606627 608677 608677 608677 608677 608678 612074 612075 612075 612075 612075 612075 612075 612076 612076 612076 612076 612076 612076 612076 612077 612077 612077 612077 612077 612077 612077 612078 612078 612078 612078 612078 612078 612078 612079 612079 612079 612079 612079 612079 612079 612080 612080 612080 612080 612081 612081 612081 612081 612081 612081 612081 612082 612082 612082 612082 612082 612082 612082 612083 612083 612083 612083 612083 612083 612083 612084 612084 612084 612084 612084 612084 612084 612085 612085 612085 612085 612085 612085 612085 612085 612085 612085 612091 612091 612091 614585 614586 614586 614586 614586 614587 614587 614587 614587 614587 614587 614588 614588 614588 614588 614588 614588 614588 614589 614589 614589 614589 614589 614589 614589 614590 614590 614590 614590 614590 614590 614590 614590 614590 614590 615544 615544 615544 615544 615544 615544 615545 615545 615545 615545 615545 615545 615545 615551 615551 615551 615551 616000 616000 616000 616000 616000 616000 616000 616000 616000 616000 616000 616000 616000 616000 616000 616000 616000 616000 616000 616000 616000 616000 616000 616000 616000 616000 616000 616789 616791 616791 616791 616791 616792 616792 616792 616792 616792 616792 616796 616796 616796 616796 616796 616796 616796 616796 616796 619178 619178 619178 619178 619701 619703 619704 619704 619704 619704 619704 619704 619704 619704 619704 619704 619979 619979 619979 619979 623915 623915 623915 623915 623915 623915 623915 623915 623915 623915 623915 623915 623915 623915 623915 623915 623915 623915 623915 623915 623915 623915 623915 623915 623915 623915 623915 623915 623915 623915 623915 623915 623915 623915 623916 623916 623916 623916 623916 623916 623917 623917 623917 623917 623917 623917 623917 623917 623918 623918 623918 623918 623918 623918 623918 623918 623918 623918 624065 624069 624069 624069 624069 624069 624069 629469 629470 629470 629470 629470 629471 629471 629471 629471 629471 629471 629472 629472 629472 629473 629473 629473 629473 629473 629473 629473 629474 629474 629474 629474 629474 629474 629474 629479 629479 629479 629479 629479 629479 629479 629479 629479 629479 629479 629479 629479 631609 631611 631611 631611 631611 631611 631611 631611 631611 631994 632980 632980 632980 632980 632980 632980 632981 632981 632981 632981 632981 632981 632981 632981 632981 632981 632981 633160 633160 633160 633160 633160 633160 633160 633160 633160 633160 633160 633160 633160 633160 633160 633160 633160 633161 633835 633837 633837 633837 633837 633838 633838 633838 633838 633838 633838 633839 633839 633839 633839 633839 633839 633839 633839 633839 633839 633840 633840 633840 633840 633843 633843 633843 633843 633843 633843 633843 633915 633915 641216 641218 641218 641218 641218 641219 641219 641219 641220 641220 641220 641221 641221 641221 641221 641221 641221 641221 641223 641223 641223 641223 641223 641223 641223 641224 641224 641224 641231 641231 641231 641231 641231 641231 641231 641231 641231 641231 641231 641231 641231 641231 643879 643879 643879 643879 643879 643879 643879 645736 645736 645736 645736 645736 645736 645736 645737 645737 645737 645737 645737 645737 645737 645737 645737 645737 645737 645737 645737 645737 645737 645737 645737 645737 645737 645737 645737 645744 645744 645744 645744 648225 648225 648753 648753 649656 649659 649659 649659 649659 649659 649659 649661 649661 649661 649661 649662 649662 649662 649662 649662 649663 649663 649663 649663 649663 649663 649664 649664 649664 649664 649664 649664 649664 649664 649664 649664 649670 649670 649670 649670 649670 649670 649670 650218 650218 650218 650218 650219 650219 650219 650219 650219 650219 650219 650219 650219 650219 650219 650219 650219 650219 650219 650219 650219 650219 650219 650219 650219 650219 650219 650219 650219 650219 650219 650219 650219 650219 650219 650219 650219 650219 650219 650219 650220 650220 650220 650220 650220 650220 650220 650220 650220 650220 650220 650220 650220 650220 650220 650220 650220 650220 650220 650220 650220 650220 650220 650220 650220 650220 650221 650221 650225 650225 650225 650225 650225 650225 650225 650225 650225 650225 650225 650225 650225 653210 653211 653211 653211 653211 653212 653212 653212 653212 653212 653212 654059 654060 654060 654060 654060 654060 654060 654060 654060 654060 654060 654060 654856 654858 654858 654858 654858 654859 654859 654859 654859 654859 654859 654859 654859 654859 654859 654859 654859 654859 655848 655848 655848 656190 656190 656190 656190 662041 662041 662041 662041 662041 662041 662041 662879 662880 662880 662880 662880 662882 662882 662882 662882 662882 662882 662882 662883 662883 662883 662883 665072 665072 665072 665072 669902 670463 670463 670463 670463 670463 670463 670463 670463 670463 670463 670463 670463 670463 670463 670464 672285 672285 672285 672285 672285 672285 672286 675154 675154 675154 677549 677550 677550 677550 677550 677550 677550 677550 678844 679007 679011 679011 679011 679011 679011 679011 680164 680170 680170 680978 680978 680978 680978 680978 680978 680978 680978 680978 680979 680979 680979 680979 680979 680979 680979 680979 680979 680979 680979 680979 680979 680979 680979 680979 680979 680979 680979 680979 680979 680979 680979 680979 680979 680979 680979 680979 682193 682193 682193 682193 682193 682194 682194 682194 682194 682194 682194 682194 682194 682194 682194 682194 682194 682194 682194 682194 682194 682194 682194 682194 682194 682194 682194 682194 682199 682199 682199 682200 682200 682200 682200 682200 682200 682200 682200 682200 682200 682200 682200 682200 682200 683346 683349 683349 683349 683349 683350 683350 683350 683350 683801 683801 683801 683801 683801 683802 683802 683802 683802 683802 683802 683802 683802 683802 683802 683802 683802 683802 683802 683802 683802 683802 683802 683802 683802 683802 683802 683802 685891 685891 685891 685891 685891 685891 685891 685892 685892 685892 685892 685892 685892 685893 685894 685894 685894 685896 685896 685896 685896 685896 685896 685896 685897 685897 685897 685897 685897 685897 685897 685898 685898 685898 685898 685898 685898 685898 685899 685899 685899 685899 685899 685899 685899 685899 685900 685900 685900 685900 685900 685900 685900 685900 685900 685901 685901 685901 685901 685901 685901 685901 685901 685901 685901 685902 685902 685902 685902 685902 685902 685902 685902 685903 685903 685903 685903 685903 685903 685903 685904 685904 685904 685904 685904 685904 685904 685905 685905 685905 685905 685905 685905 685905 685908 685908 685908 685908 685908 685908 685908 685908 687249 687249 687249 687249 687249 687249 689199 689200 689200 689200 689200 689202 689202 689202 689202 689202 689202 689203 689203 689203 689203 689203 689203 689203 689204 689204 689204 689210 689210 689210 689210 689210 689210 689210 689210 689210 689210 689210 689210 690437 690437 690437 690437 690437 690437 690437 690437 690437 690437 690437 690437 690437 690437 690437 690437 690913 690913 690913 690913 690913 690913 690913 690913 690913 690914 690914 690914 690914 690914 690914 690914 690914 690914 690914 690914 692794 692796 692796 692796 692796 692796 692796 692796 692796 692796 692796 692796 694531 694535 694535 694535 697069 698952 698952 698952 698952 698952 698952 698952 699282 699282 699282 699282 699282 699282 699282 699282 699282 699282 699282 699282 699282 699282 699282 699282 699282 699282 699282 699282 699290 699290 699290 699290 699290 699290 699290 699290 699290 699290 699290 699290 699290 699290 701854 701854 701854 701854 701854 701854 701854 701854 701854 701854 701854 701854 701854 701854 701854 703106 703107 703107 703107 703107 703109 703109 703109 703109 703109 703109 703110 703110 703110 703111 703111 703111 703111 703111 703111 703111 703112 703112 703112 703112 703116 703116 703116 703116 703116 703116 704092 704357 704361 704361 704361 705038 705038 705038 705038 705038 705038 705038 705038 705038 705038 705038 705038 705038 705038 705038 705038 705038 705038 705038 705038 706209 706209 706209 706209 706209 706209 706209 706209 706210 706210 707062 707062 707062 707062 708848 709889 709893 709893 709893 709893 709893 709893 709893 709893 709893 709893 709893 709893 710228 710228 710228 710228 710228 710228 710228 710228 710228 710228 710228 710228 710228 710228 710228 710228 710229 710229 710229 710229 710229 710229 710229 710229 711532 711533 711533 711533 711533 711533 711533 711534 711534 711534 711534 711534 711534 711534 711535 711535 711536 711536 711536 711536 711536 711536 711536 711536 711536 711536 711536 711536 711537 711537 711537 711537 711537 711537 711537 711538 711538 711538 711538 711538 711538 711538 711539 711539 711539 711539 711539 711539 711539 711540 711540 711540 711540 711540 711540 711540 711545 711545 711545 711545 711545 711545 711545 711545 715549 715550 715909 715909 715909 715909 715909 715909 720637 720639 720639 720639 720639 720639 720639 720640 720640 720640 720640 720640 720640 720640 720641 720641 720641 720641 720641 720641 720641 720644 720644 720644 720644 720644 720644 720644 720644 720644 720644 720644 720799 720805 720805 720805 720805 720805 720805 723084 723087 723087 723087 723087 724025 725667 725667 725667 725667 725667 725667 725667 725667 725667 725667 725667 725667 725667 725667 726582 726582 726582 726582 726582 729625 729625 729625 729625 729631 729631 729631 729632 729632 729632 729632 729632 729632 729632 729632 729632 729632 729632 729632 729632 729632 729632 729632 729632 729632 729632 729632 729632 729632 729632 729632 735624 735626 735626 735626 735626 735626 735626 735626 741072 741072 741226 741230 741230 741230 742015 743551 743551 743551 743551 743551 743551 743551 743551 743551 743551 743551 743551 743551 743551 743551 743551 743551 743551 743552 743552 743552 743552 743552 743552 743552 743552 743552 744165 744165 744165 744165 744165 744491 744491 744491 744491 744491 744491 744491 744491 744491 744491 744491 744491 744491 744491 744491 744491 744491 744491 744491 744491 744491 744491 744491 744491 744491 744491 744491 744491 744492 744492 744492 744492 744494 744494 744494 744494 744494 744494 744494 744494 744494 744494 744494 744881 744881 744881 744881 744882 744882 744882 744882 744882 744882 744882 744882 744882 744882 744882 744882 744882 744882 744882 744882 744882 744882 744882 744882 744882 744882 744882 744882 744882 744882 744882 744882 744887 744887 748397 748397 748397 748398 748398 748398 748398 752427 752429 752429 752429 752429 752430 752430 753598 753598 753598 753598 753598 753599 753599 753599 753599 753599 753599 753599 753599 753599 753599 753599 753599 753599 753599 753599 753599 753599 753599 753599 753599 753599 753599 753599 753599 753599 753599 753599 753599 753599 753599 753600 753600 753600 753600 753600 753600 753600 753600 753600 753603 754631 754631 754631 754631 754631 754631 754631 754631 754631 754631 754631 754631 754632 754632 754632 754632 754632 754632 754632 754632 754632 754632 754632 754632 754632 754632 754632 754632 754635 754635 754635 754635 754635 754635 754635 754635 754635 755006 755373 755374 755374 755374 755374 755374 755374 755376 755376 755376 755376 755376 755376 755376 755377 755377 755377 755377 755377 755377 755377 755378 755378 755378 755378 755378 755378 755378 755379 755379 755379 755379 755379 755379 755379 755380 755380 755380 755380 755380 755380 755380 755385 755385 755385 755385 755385 756413 756414 756414 756414 756414 756418 756418 756418 756418 756418 756418 756418 756418 756418 756468 756470 756470 756820 756821 756822 756822 756822 756822 756822 756823 756823 756823 756823 756823 756823 756823 756824 756824 756824 756824 756825 756825 756825 756825 756825 756825 756825 756826 756826 756826 756826 756826 756826 756826 756826 756826 756826 756832 756832 756832 756832 756997 757394 757394 757394 757394 757394 757394 757394 757394 757394 757394 757394 757394 757394 757394 757394 757395 757395 757395 757395 757395 757395 757395 757395 757395 757395 757395 757395 757395 757395 757395 757395 757395 757397 757397 757397 757397 757397 757397 757397 757397 757397 757397 757397 757397 757397 757397 757397 757397 757721 757725 757725 757725 757725 757725 757725 759436 759436 759436 759436 759436 759436 759436 759436 759436 759436 759635 759636 759636 760796 761424 761425 761425 761425 761425 761426 761426 761426 761426 761426 761426 761426 761426 761426 761431 761431 761432 761760 761763 761763 761764 761764 761764 761764 761764 761764 761764 761764 762265 762266 762266 762266 762266 762266 762267 762267 762267 762267 762267 762268 762268 762268 762268 762268 762268 762269 762269 762269 762269 762269 762269 762270 762270 762270 762270 762270 762270 762270 762270 762271 762271 762271 762271 762271 762271 762271 762271 762271 762272 762272 762272 762272 762272 762272 762274 762274 762274 762274 762274 762274 762274 762275 762275 762275 762275 762275 762275 762275 762276 762276 762276 762276 762276 762276 762276 762277 762277 762277 762277 762277 762277 762277 762278 762278 762278 762278 762278 762278 762278 762279 762279 762279 762279 762279 762279 762279 762282 762282 762282 762282 762282 762282 762282 762282 763546 763546 763546 763546 763546 763546 763546 763546 763546 763546 763546 763546 763552 763552 763552 763552 763552 763552 763553 763553 763553 763553 763553 763553 763553 763553 763553 763553 763553 763553 763553 763553 763553 763553 763553 763553 763553 763553 763553 763553 763553 763553 763553 763553 763553 763553 763553 763553 763553 763553 763554 763554 763554 763554 763554 763554 763554 764110 764110 764110 764110 764110 764110 764110 764111 764111 764111 764111 764111 764111 764111 764111 764111 764111 764111 764111 764111 764111 764111 764111 764111 764111 764111 764111 764111 764111 764111 764111 764111 764111 764111 764111 764111 764111 764111 764111 764112 764112 764112 764112 764112 764548 764548 764548 764549 764877 764877 764878 764878 764878 764878 764878 764878 764878 764878 764878 764878 764878 764878 764878 764878 764878 764878 764878 764878 764878 764878 764878 764878 764878 764878 764878 764878 764878 764878 764878 764878 764878 764878 764879 764879 764879 764879 764879 764879 764879 764879 764879 764879 764879 764879 764879 764879 764879 764879 764879 764879 764879 764879 764879 768963 768963 768963 768963 768970 768970 768970 768970 768970 768970 768970 768970 768970 768970 768970 768970 768970 768970 768970 768970 768970 769174 769174 769174 771169 771169 771169 771169 771169 771169 771169 771169 771169 771169 771169 771169 771169 771169 771169 771169 771169 771170 771170 771170 771170 771170 771170 771170 771170 771170 771170 771170 771175 771835 771838 771838 771838 773741 773741 773741 773741 773741 773741 773741 773741 773741 773741 773741 773741 773741 773741 773741 773741 773823 773825 773825 773825 773825 773827 773827 773827 773827 773827 773827 773828 773828 773828 773828 773828 773828 773828 773829 773829 773829 773829 773829 773829 773829 773832 773832 773832 773832 773832 773832 773832 774316 774318 774318 774318 774318 774318 774318 774319 774319 774319 774319 774320 774320 774320 774320 774320 774320 774320 774321 774321 774321 774321 774321 774321 774321 774324 774325 774325 774325 774325 774325 774325 774325 774325 774325 774325 774840 774840 774840 774840 774840 774840 774840 774840 774840 775262 775693 775693 775693 775693 775693 775693 775693 776692 776693 776693 776693 776693 776693 776693 776694 776694 776694 776694 776694 776694 776694 776694 776695 776695 776695 776698 776698 776698 778847 778989 778991 778991 778991 778991 778991 778991 778992 778992 778992 778992 778992 778992 778992 778993 778993 778993 778993 778993 778993 778993 778994 778994 778994 778994 778994 778994 778994 778996 778996 778996 778996 778996 778996 778996 778996 778996 778996 781971 781971 781971 781971 781971 781971 781971 781971 781972 781972 781972 781972 781972 781972 781972 781972 781972 781972 781972 781972 781972 781972 781972 781972 781972 781972 781972 781972 781972 781972 781972 781972 781972 781972 781972 781972 781972 781972 781972 781973 781973 781973 781973 781973 781973 781973 781973 781973 781977 781977 781977 781977 781977 781977 781977 781977 781977 781977 781977 781977 781977 781977 781977 781978 781978 781978 782730 782730 782730 782730 782730 782730 782730 782730 782730 782730 782731 783251 783251 783251 783251 783251 783251 783251 783255 783255 783255 783255 783255 783255 783255 783255 783255 786335 786336 786336 786336 786336 786336 790220 790226 790444 790446 790446 790446 790446 790446 790446 790447 790447 790447 790447 790447 790447 790447 790448 790448 790448 790448 790448 790448 790448 790449 790449 790449 790449 790449 790449 790449 790450 790450 790450 790450 790450 790451 790451 790451 790451 790451 790451 790452 790452 790452 790452 790452 790453 790453 790453 790453 790453 790454 790454 790454 790454 790454 790454 790454 790455 790455 790455 790455 790455 790455 790455 790460 790460 790460 790460 790460 790460 790460 790465 790465 790465 794028 794028 794028 794028 794028 794028 794028 794028 794028 794029 794029 803692 803692 803692 803692 805626 805630 805630 805631 805631 813709 813712 813712 813712 813712 813712 813712 813713 813713 813713 813713 813713 813713 813713 813714 813714 813714 813714 813714 813714 813714 813715 813715 813715 813715 813715 813715 813715 813716 813716 813716 813716 813716 813716 813716 813716 813716 813716 818875 818878 818878 818878 818878 818878 819145 819145 819145 819145 819878 819878 819878 819878 819878 819878 819878 819878 819878 819878 819878 819878 819879 819879 819879 820058 820059 820059 820059 820059 820059 820059 820061 820061 820061 820061 820061 820061 820061 820062 820062 820062 820062 820062 820062 820062 820063 820063 820063 820063 820063 820063 820063 820063 820064 820064 820064 820064 820064 820064 820067 820067 820067 820067 820067 820067 820067 820067 820067 820067 820256 820261 820261 820261 820261 820261 820261 820261 820261 820261 820261 820261 821122 821123 821123 821123 821123 821123 821123 821124 821124 821124 821124 821124 821124 821124 821125 821125 821125 821125 821126 821126 821126 821126 821126 821126 821126 821126 821126 821126 821126 821126 821126 821127 821127 821127 821127 821127 821127 821127 821127 821128 821128 821128 821128 821128 821128 821128 821129 821129 821129 821129 821129 821129 821129 821130 821130 821130 821130 821130 821130 821130 821131 821131 821131 821131 821131 821131 821131 821132 821132 821132 821136 821136 821136 821136 821136 821136 821136 821136 821136 821136 821136 821136 821136 821136 830293 830296 830296 830296 830297 830297 830297 830297 830297 844222 844227 844227 844227 862473 862473 862473 862473 862473 862933 862933 862933 862933 862933 862933 862933 862933 862933 862933 862933 862933 862933 862933 862933 862933 862939 862939 862939 862939 862939 862939 862939 862939 862939 862939 862939 862939 862939 862939 862939 862939 862939 862939 862939 862939 862939 862939 862939 864252 864252 864252 864252 864252 864252 864252 864252 864252 864253 864253 864253 864256 864256 864256 864256 864256 864256 864256 864256 864256 864256 864256 864256 864263 864263 864263 864263 864263 864263 864263 864263 864263 864263 864264 864264 864264 864264 864496 864496 864496 864496 864496 864496 864496 864496 864496 864496 864496 864496 864496 864497 864497 864497 864497 864497 864497 864497 864497 864497 864497 864497 864497 864497 864497 864497 864497 864497 864497 864497 864497 864497 864497 864497 864497 864497 864588 864589 864589 864589 864589 864589 864589 864590 864590 864590 864590 864590 864590 864590 864591 864591 864591 864591 864591 864591 864591 864592 864592 864592 864592 864592 864592 864592 864593 864593 864593 864593 864593 864593 864593 864594 864594 864594 864594 864594 864594 864594 864596 864596 864596 864596 864597 864597 864597 864597 864597 864597 864597 864598 864598 864598 864598 864598 864598 864598 864598 864599 864599 864599 864599 864599 864599 864599 864599 864600 864600 864600 864600 864600 864600 864600 864600 864600 864600 864601 864601 864601 864601 864601 864601 864601 864602 864602 864602 864602 864602 864603 864603 864603 864603 864603 864603 864603 864604 864604 864604 864604 864604 864604 864604 864607 864608 864608 864608 864608 864608 864608 864614 864614 864614 864614 864614 864614 864614 864614 864614 864614 865652 865653 865653 865653 865653 865656 865656 865656 865656 865657 865657 865657 865725 865726 865726 865726 865726 865726 865726 865732 865732 865732 865732 865732 866677 866677 866677 866677 866677 866677 866677 870568 870570 870570 870570 870570 870570 870570 870571 870571 870571 870571 870571 870571 870571 870574 870574 870574 870574 870574 870574 870574 870575 870575 870575 870575 870575 870575 870575 870577 870577 870577 870577 870577 870577 870577 870578 870578 870578 870578 870579 870579 870579 870579 870579 870579 870579 870580 870580 870580 870580 870580 870580 870580 870583 870583 870584 870584 870584 870584 870584 870584 870584 870584 874961 874962 874962 874962 874963 874967 874967 874967 874967 874967 874967 874967 874967 876705 876705 876705 876705 876705 876705 876705 876705 876705 876705 876705 876705 876705 876705 876705 876705 876705 876705 876706 876706 876706 876706 876706 876706 876706 876706 876706 876706 877241 877243 877243 877243 877244 877244 877244 877245 880542 880542 880542 880542 881481 885173 885174 885174 885174 885174 885174 885175 885177 885177 885177 885177 885177 885177 885177 885177 885177 885177 886230 886230 886230 886230 886231 886231 886231 897327 897328 897328 897328 897328 897328 897328 897329 897329 897329 897329 897329 897329 897329 897330 897330 897330 897330 897330 897330 897330 897332 897332 897332 897332 897332 897332 897332 897332 897332 897332 897332 897332 904153 905036 905036 905036 905036 905036 905036 905036 905036 905036 905036 905621 906245 906246 906246 906246 906246 906251 906251 906251 906251 906251 906251 906251 908343 908344 908344 908344 908344 908344 908344 908348 908348 908348 908348 908348 908348 908348 908348 909128 909132 909132 909132 909132 909132 909132 918269 918270 918270 918270 918270 918270 918270 918270 921536 921538 921538 921538 921538 921538 921538 921538 921538;42616.4468199257 42617.84929137347 42617.84929137347 42617.84929137347 61529.882566657536 61529.219616915885 61529.219616915885 61529.219616915885 128624.94535923685 173231.31767155218 244328.9045874206 244331.289355707 244331.0684356144 244331.0684356144 244331.0684356144 244622.4511818615 244623.67309945018 244623.67309945018 244623.67309945018 244623.67309945018 244623.67309945018 244623.67309945018 244623.92337400053 244623.92337400053 244623.92337400053 244623.7025514903 244623.7025514903 244622.95172775592 244622.95172775592 244623.67309945018 244623.67309945018 244623.67309945018 244623.67309945018 244623.67309945018 244623.67309945018 244623.67309945018 244632.8742312992 244632.8742312992 244632.65340823896 244632.65340823896 244632.65340823896 244632.65340823896 244633.12450597435 244634.3169767207 244634.3169767207 244634.3169767207 244634.3169767207 244634.3169767207 244634.3169767207 244634.3169767207 244635.25917214432 244635.25917214432 244635.25917214432 244635.03835032842 244636.45164338584 244634.6997263925 244634.6997263925 244635.6419221587 244635.6419221587 244635.42109614643 244635.42109614643 244635.42109614643 244635.42109614643 244635.42109614643 244636.3632918595 244636.3632918595 244636.14246649836 244636.14246649836 244635.89219400237 244635.89219400237 244635.67136867018 244636.61356432774 244636.61356432774 244636.61356432774 244636.61356432774 244636.61356432774 244636.61356432774 244636.3927396467 244639.69042428271 244639.69042428271 244638.58631050008 244638.58631050008 244638.58631050008 244638.58631050008 244638.58631050008 249372.57323263653 249374.4576633479 249374.4576633479 249374.4576633479 249374.4576633479 249374.92877102853 249374.70770308684 255652.04646724206 255651.79622421326 255651.79622421326 255651.79622421326 255651.79622421326 255651.79622421326 255866.67668707643 255866.4263725639 255866.8974686296 255866.8974686296 255866.8974686296 255866.4263725639 255866.4263725639 255866.4263725639 255866.4263725639 255866.4263725639 255866.4263725639 255866.4263725639 255866.4263725639 255866.4263725639 255866.17605867502 255866.17605867502 255866.17605867502 255866.17605867502 255866.17605867502 255866.17605867502 255866.17605867502 255866.17605867502 255866.17605867502 255866.17605867502 255866.17605867502 255865.7344950016 255865.7344950016 255865.7344950016 255866.14652891373 255866.14652891373 255866.14652891373 255866.14652891373 255866.14652891373 255866.14652891373 255866.14652891373 255866.14652891373 255866.14652891373 255866.14652891373 267627.02325728536 267628.1575000824 267628.1575000824 267628.1575000824 268393.68399548205 268393.68399548205 268393.68399548205 268393.68399548205 268393.68399548205 268393.68399548205 268393.68399548205 268393.46317217854 268393.46317217854 268393.46317217854 268393.46317217854 268393.46317217854 268393.46317217854 268393.46317217854 268392.9626238363 268392.9626238363 268392.7417999393 268392.7417999393 268392.7417999393 268392.7417999393 268392.7417999393 268393.74290148175 268393.74290148175 268393.74290148175 268393.74290148175 268393.74290148175 268393.74290148175 273392.4924430483 273393.40561176674 273393.40561176674 273393.40561176674 273393.40561176674 273395.5110689762 273395.5110689762 273395.9821752243 273395.9821752243 273395.9821752243 273395.9821752243 273395.9531355373 273396.4242418364 273396.4242418364 273397.36645443796 273397.36645443796 273397.36645443796 273397.36645443796 273397.1163824195 273397.1163824195 273397.1163824195 273398.52970140293 273398.52970140293 273398.52970140293 273398.52970140293 273398.02955926524 273398.02955926524 273397.8085236887 273400.6351618242 273400.6351618242 273400.6351618242 273400.6351618242 273400.8561975539 273400.8561975539 273400.8561975539 273401.2982709157 273401.2982709157 273401.2982709157 273401.2982709157 273403.65380310646 273401.8855238566 273401.8855238566 273401.8855238566 273401.8855238566 273401.8855238566 273401.8855238566 273400.6351618242 273400.6351618242 273400.6351618242 273403.93290636234 274320.4372375894 274320.18690938514 274320.18690938514 274320.18690938514 274320.18690938514 274320.18690938514 274320.18690938514 274319.9365817625 274319.9365817625 274319.9365817625 274319.9365817625 274319.9365817625 274319.49504668213 274319.49504668213 274318.9943907559 274319.4654862587 274319.4654862587 274319.4654862587 274319.4654862587 274319.4654862587 274319.2447184282 274318.9943907559 274318.9943907559 274318.9943907559 274318.11132333206 274318.11132333206 274318.11132333206 274318.11132333206 274317.86099381535 274317.86099381535 274317.86099381535 274317.86099381535 274317.86099381535 274317.86099381535 274317.86099381535 274317.61066488037 274316.9483673139 274316.9483673139 274316.9483673139 274316.9483673139 274316.9483673139 274316.72760272323 274316.4772719438 274316.4772719438 274316.4772719438 274316.4772719438 274316.4772719438 274316.4772719438 274316.03574344685 274315.535081207 274315.535081207 274315.535081207 274315.535081207 274315.2847509595 274315.2847509595 274315.75584635226 274315.75584635226 274315.75584635226 274315.75584635226 274315.75584635226 274314.4016942765 274314.4016942765 274314.4016942765 274314.4016942765 274314.4016942765 274314.8727895656 274314.8727895656 274314.4016942765 274314.4016942765 274314.4016942765 274314.4016942765 274314.4016942765 274314.4016942765 274314.4016942765 274313.6506997459 274313.6506997459 274313.6506997459 274313.6506997459 274313.6506997459 274313.40036939905 274313.40036939905 287177.9060957781 287178.6276824157 287178.6276824157 287178.6276824157 287178.6276824157 287178.6276824157 287178.6276824157 287186.69600259844 287186.4455022594 287186.4455022594 287186.4455022594 287186.4455022594 287186.9165903396 287186.9165903396 287189.272030756 287189.272030756 287187.54844990524 287187.54844990524 287186.8866795047 288140.9224216512 288142.55626608775 288142.55626608775 288142.55626608775 288142.55626608775 288141.89452459395 288141.89452459395 288317.1638437242 288319.9903513841 288319.9903513841 288319.9903513841 288319.7698470687 288319.7698470687 288319.7698470687 288319.7698470687 288319.7698470687 288319.7698470687 288319.7698470687 291624.4762479461 291623.78450820653 291623.78450820653 291623.78450820653 291623.78450820653 291624.0051573258 291624.0051573258 291623.78450820653 291623.78450820653 291623.5638596823 291623.5638596823 291623.78450820653 291624.2555988023 291624.2555988023 291623.78450820653 291623.78450820653 291623.78450820653 291623.78450820653 291624.2555988023 291624.2555988023 291624.2555988023 291623.78450820653 291623.78450820653 291623.78450820653 291623.78450820653 291624.2555988023 291624.2555988023 291624.2555988023 291623.78450820653 291623.78450820653 291623.78450820653 291623.78450820653 291624.726689399 291624.5060408256 291624.5060408256 291625.1977799967 291624.97713139886 291624.97713139886 291624.726689399 291624.726689399 291624.726689399 291625.1977799967 291625.6688705955 291625.6688705955 291625.6688705955 291626.1399611953 291626.1399611953 291626.1399611953 291626.1399611953 291626.1399611953 291626.61105179606 291626.61105179606 291626.61105179606 291626.61105179606 291626.61105179606 291626.61105179606 291626.61105179606 291626.61105179606 291626.61105179606 291626.39040312445 291627.33258427994 291627.33258427994 291627.33258427994 291626.8614937017 291626.8614937017 291626.8614937017 291626.8614937017 291629.2169466031 291629.2169466031 291629.2169466031 291629.6880371864 291630.15912777075 291630.15912777075 291630.15912777075 291630.15912777075 291630.15912777075 291630.15912777075 291630.15912777075 291630.15912777075 291629.93847949756 291629.93847949756 291629.93847949756 291629.93847949756 291629.93847949756 291646.8977403249 291646.8977403249 291646.8977403249 291646.8977403249 291646.8977403249 291646.8977403249 291646.8977403249 291670.89357279986 291670.89357279986 291670.89357279986 291670.89357279986 291670.6729218189 292472.3948010593 292474.5296705339 292474.5296705339 292475.00075770955 292473.9986783251 292473.55754248204 292473.55754248204 292473.5874961855 292473.5874961855 292473.5874961855 292473.5874961855 292473.5874961855 292473.5874961855 292473.5874961855 292473.146365041 292473.61745216534 292473.61745216534 292473.3968874586 292473.3968874586 292473.3968874586 292473.3968874586 292472.98572156864 292472.98572156864 292472.98572156864 292472.7651598046 292472.7651598046 292472.51463456644 292472.98572156864 292472.98572156864 292472.98572156864 292472.98572156864 292472.98572156864 292472.98572156864 293248.0552027962 293250.21900114964 293250.21900114964 293250.21900114964 293250.21900114964 293250.21900114964 299359.84907502576 299359.65759192663 299359.65759192663 299359.65759192663 299359.65759192663 299359.65759192663 299359.65759192663 299359.68697241484 299359.68697241484 299359.68697241484 299359.43673227786 299359.43673227786 299359.43673227786 299359.43673227786 299359.68697241484 299359.68697241484 299359.68697241484 299360.15807162225 299360.15807162225 299359.937213085 299359.937213085 299359.30402815645 299359.30402815645 299359.30402815645 299359.30402815645 299359.05378473003 299359.05378473003 299359.05378473003 299359.05378473003 299358.8329290898 299358.8329290898 299732.07469931466 299733.016893368 299733.016893368 299733.016893368 299733.016893368 299733.016893368 299733.016893368 299733.48799039604 299733.48799039604 299733.48799039604 299733.48799039604 299733.2376990506 299733.016893368 299733.016893368 299733.016893368 299733.016893368 299732.2660208607 299732.2660208607 299732.2660208607 299732.2660208607 299732.2660208607 306168.0511298765 306168.99335316254 306168.99335316254 306168.99335316254 306168.99335316254 306168.77218619146 306168.77218619146 306170.6278557033 306170.6278557033 306170.6278557033 306170.6278557033 306170.4066880984 306170.4066880984 306170.4066880984 306184.9536026659 306184.9536026659 306184.9536026659 306184.9536026659 306184.9536026659 306184.9536026659 306184.9536026659 306187.8665960927 306187.8665960927 306187.8665960927 306449.02522931935 306449.74606069864 306449.74606069864 306449.74606069864 306449.74606069864 306450.21718199004 306450.21718199004 306450.21718199004 306450.21718199004 306450.21718199004 306450.21718199004 306450.6883032824 306450.6883032824 306450.6883032824 306450.6883032824 306450.4385932577 306450.4385932577 306450.4385932577 306451.3808358876 306451.3808358876 306451.3808358876 306451.3808358876 306451.3808358876 306451.3808358876 306451.3808358876 306451.8519572039 306451.8519572039 306451.8519572039 306452.79419983906 306452.79419983906 306452.79419983906 306452.5727884605 306451.3242439799 306451.3242439799 306451.3242439799 306452.7376081923 306452.7376081923 306452.7376081923 306452.7376081923 306452.7376081923 306452.7376081923 306452.7376081923 306454.62209382106 306454.62209382106 306454.62209382106 306454.62209382106 306454.62209382106 306454.62209382106 306454.62209382106 306454.62209382106 306454.62209382106 307235.2764655922 307254.5925916595 307254.5925916595 307254.5925916595 307254.37108508137 307254.37108508137 307254.37108508137 307510.67472962086 307511.14585147786 307510.9244263617 307510.9244263617 307510.9244263617 307511.39554819756 307511.39554819756 307512.33779187175 307511.45209677424 307511.45209677424 307511.45209677424 307511.45209677424 307511.45209677424 307511.45209677424 307512.39434027515 307512.39434027515 307512.39434027515 307512.39434027515 307513.33658377954 307513.33658377954 307513.33658377954 307513.33658377954 307513.33658377954 307513.1151613248 307513.1151613248 307514.52852652164 307514.52852652164 307514.27882728743 307514.7499490426 307514.7499490426 307514.7499490426 307514.7499490426 307514.7499490426 307514.7499490426 307514.7499490426 307515.22107079875 307515.22107079875 307515.22107079875 307515.22107079875 307515.22107079875 307515.22107079875 307515.6921925557 307516.16331431357 307516.16331431357 307516.16331431357 307516.63443607226 307516.63443607226 307516.63443607226 307516.63443607226 307518.04780135356 307518.04780135356 307518.04780135356 307518.04780135356 307518.04780135356 307518.04780135356 307518.04780135356 307518.04780135356 313512.28881532256 313513.2310743307 313512.9815667748 313512.9815667748 313512.9815667748 313512.9815667748 313512.9815667748 313513.4526963007 313513.4526963007 313513.4526963007 313513.4526963007 313513.4526963007 313513.4526963007 313513.4526963007 313513.4526963007 313513.4526963007 313513.4526963007 313513.4526963007 313513.4526963007 313513.4526963007 313513.4526963007 313513.4526963007 313513.4526963007 313513.4526963007 313513.4526963007 313513.4526963007 313513.92382582737 313513.6743188228 313514.20122043736 313514.20122043736 313514.20122043736 313513.95171188156 313513.95171188156 313513.95171188156 313513.95171188156 313513.95171188156 313513.95171188156 321260.67369142256 321261.8929744945 321457.55133592506 321476.8677280252 321477.33885955665 321477.33885955665 321477.33885955665 321476.6738394699 327928.97723372286 327929.4483679209 327929.1989774622 327929.1989774622 327929.1989774622 327929.1989774622 327929.1989774622 327931.5546485611 327931.1111614077 327931.1111614077 327931.1111614077 327931.1111614077 327931.1111614077 327931.1111614077 327933.7162236025 327933.7162236025 327934.1873577685 327934.1873577685 329550.78298630833 329549.6468316859 329549.6468316859 329549.6468316859 329549.6468316859 329549.3973739833 329549.3973739833 329549.3973739833 329549.3973739833 329549.3973739833 329549.3973739833 329549.3973739833 329550.8107685706 329550.8107685706 336579.7037047837 336579.7315862419 336579.7315862419 336579.7315862419 336579.7315862419 336579.7315862419 336579.7315862419 336580.45222205046 336580.45222205046 336580.45222205046 336580.45222205046 336580.45222205046 336579.7037047837 336579.7037047837 336580.4243396616 336580.4243396616 336580.4243396616 336580.4243396616 336580.4243396616 336580.4243396616 336580.4243396616 336579.7873550936 336580.2584845932 336580.2584845932 336580.2584845932 336580.2584845932 336580.2584845932 336580.2584845932 336580.2584845932 336580.2584845932 336580.2584845932 337681.6636093823 337684.9615063655 337684.9615063655 343373.3268295603 343379.4512997085 343379.4512997085 343379.4512997085 343379.4512997085 343379.201390468 343379.201390468 343380.61472981004 343380.61472981004 343380.61472981004 343380.61472981004 343380.61472981004 343380.61472981004 343380.61472981004 343381.08584292565 343381.08584292565 343381.08584292565 343381.08584292565 343382.4991822773 343382.4991822773 343382.4991822773 343382.4991822773 343382.4991822773 343382.4991822773 343382.4991822773 343382.9702953961 343382.9702953961 343382.9702953961 343381.0571391497 343381.0571391497 343381.0571391497 343381.0571391497 343381.0571391497 343381.0571391497 343381.0571391497 343381.0571391497 343381.0571391497 343381.0571391497 343381.0571391497 349437.61419489776 349824.9207259095 349824.2282083326 349824.2282083326 349824.2282083326 349824.0068119968 349824.0068119968 349824.0068119968 350431.00559295394 350431.9478243957 350431.9478243957 350431.9478243957 350431.9478243957 350431.9478243957 350431.9478243957 350432.89005584066 350428.6427413655 350428.6427413655 350428.6427413655 350430.0560894983 350430.0560894983 350430.0560894983 350430.0560894983 350430.0560894983 350430.0560894983 350430.0560894983 350430.2773676955 350430.2773676955 350430.2773676955 350430.7484837609 350430.7484837609 350430.52720554406 350430.52720554406 350430.52720554406 350430.52720554406 350430.52720554406 350431.469437638 350431.469437638 350431.469437638 350431.469437638 350431.469437638 350431.469437638 350431.469437638 350432.8827857847 350431.9976774698 350431.77640162717 350431.77640162717 350431.77640162717 350431.77640162717 350431.77640162717 350432.24751757964 350432.24751757964 350432.24751757964 350432.24751757964 350432.24751757964 350432.24751757964 350432.24751757964 350432.24751757964 350432.24751757964 350432.24751757964 350432.718633533 350432.718633533 350432.718633533 350432.718633533 350441.1987208252 350440.9488810728 350440.9488810728 350440.9488810728 350440.9488810728 350440.9488810728 350441.8911130473 350441.8911130473 350441.8911130473 350442.3622290357 350442.3622290357 350442.3622290357 350442.3622290357 350443.7755770056 350443.7755770056 350443.7755770056 350444.49653261784 350444.49653261784 350444.49653261784 350444.49653261784 350444.49653261784 350444.9676485913 350444.9676485913 350445.9098805406 350445.9098805406 350445.9098805406 350445.9098805406 350445.9098805406 350445.9098805406 350445.9098805406 350447.3232284704 350447.3232284704 350447.3232284704 350447.3232284704 350447.3232284704 350447.3232284704 350447.3232284704 350448.26546042744 350448.26546042744 350448.26546042744 350448.26546042744 350449.42896895506 350449.2076923876 350449.2076923876 350449.2076923876 350449.2076923876 350449.2076923876 350449.2076923876 350450.14992435084 350450.14992435084 350450.14992435084 350450.14992435084 350450.14992435084 350450.14992435084 350450.14992435084 350451.5632723016 350451.5632723016 350452.0343882867 350452.0343882867 350452.0343882867 350452.0343882867 350452.0343882867 350452.0343882867 350452.0343882867 350452.0343882867 350453.44773624674 350453.44773624674 355399.7470120403 355400.467884079 355400.467884079 355400.24651745346 355400.24651745346 355400.0251513153 355400.0251513153 355400.2749051647 355400.74602466566 355400.74602466566 355400.74602466566 355400.74602466566 355400.24651745346 355400.24651745346 355400.2749051647 355400.2749051647 355400.2749051647 355400.2749051647 355400.2749051647 355400.2749051647 355400.2749051647 355400.5246594639 355400.5246594639 355400.5246594639 355400.5246594639 355400.5246594639 355400.5246594639 355400.5246594639 355402.15938317287 355402.15938317287 355402.15938317287 355402.15938317287 355402.15938317287 355402.15938317287 355402.15938317287 355402.8802568838 355402.8802568838 355402.6588920735 355402.6588920735 355402.6588920735 355402.15938317287 355402.15938317287 355402.6305026768 355402.38074891956 355402.38074891956 355402.38074891956 355412.2742590638 355412.2742590638 355412.2742590638 355413.9373709978 355413.9373709978 355413.9373709978 355413.9373709978 355413.9373709978 355413.9373709978 355413.9373709978 355414.40849052067 355414.40849052067 355414.40849052067 355414.40849052067 355414.40849052067 355414.15873722435 355414.15873722435 355415.8786276531 355415.8786276531 355415.8786276531 355415.8786276531 355414.6298567664 355414.6298567664 355414.6298567664 355563.46091645706 355563.2395981839 355563.2395981839 355563.2395981839 355563.2395981839 355563.2395981839 355563.2395981839 355563.2395981839 355563.2395981839 355563.2395981839 355563.2395981839 355563.2395981839 355563.2395981839 355563.2395981839 355562.5186811581 355562.5186811581 355562.5186811581 355562.5186811581 355562.5186811581 355562.5186811581 355562.26888221235 355562.0475635097 355562.0475635097 361611.90212467045 361611.90212467045 361611.90212467045 361611.90212467045 361611.90212467045 361611.90212467045 361611.90212467045 361612.3732571477 361612.84438962553 361612.84438962553 361612.84438962553 361612.3732571477 361612.3732571477 361612.3732571477 361612.3732571477 361612.3732571477 361612.3732571477 361612.84438962553 361612.84438962553 361612.84438962553 361613.3155221042 361613.3155221042 361613.3155221042 361613.3155221042 361613.3155221042 361613.3155221042 361614.7289195444 361614.7289195444 361614.7289195444 361614.7289195444 361614.7289195444 361614.7289195444 361614.7289195444 361615.20005202584 361615.20005202584 361615.20005202584 361615.20005202584 361615.20005202584 361615.20005202584 361615.20005202584 361615.671184508 361616.14231699094 361616.14231699094 361615.92061836366 361615.92061836366 361615.92061836366 361615.92061836366 361616.3917508288 361616.3917508288 361616.3917508288 361616.3917508288 361616.14231699094 361616.14231699094 361616.14231699094 361618.96911190316 361618.96911190316 361619.440244391 361619.440244391 361619.440244391 361619.440244391 376474.83561794076 376963.8894998948 376972.1206369982 376972.1206369982 376972.59177381406 376972.59177381406 376972.3699621617 376972.3699621617 376973.0629106306 376973.0629106306 376973.53404744767 376973.53404744767 376973.53404744767 376973.53404744767 376973.53404744767 376975.1692701023 376975.1692701023 376974.9474579032 376974.9474579032 376975.8897315436 376975.8897315436 376975.8897315436 376977.05381745566 376977.05381745566 376977.05381745566 376977.05381745566 376977.05381745566 376977.05381745566 376976.80449332687 376976.4709336055 376976.22160555434 376976.22160555434 376976.22160555434 376976.22160555434 376976.22160555434 376976.22160555434 376977.38568808377 376977.38568808377 376977.38568808377 376977.38568808377 376979.27023496776 376979.27023496776 376979.27023496776 376979.02090788377 376979.02090788377 376979.02090788377 376979.49204462336 376979.96318136354 376979.96318136354 376979.96318136354 376979.7138547378 376979.7138547378 376980.656128254 376980.43431810447 376980.43431810447 376980.43431810447 376980.43431810447 376980.18499149557 376980.18499149557 376981.1272650131 376981.1272650131 376981.1272650131 376981.5984017729 376981.5984017729 376980.85042464547 376980.85042464547 376984.3701944272 376984.3701944272 376984.3701944272 376984.3701944272 376984.3701944272 376984.3701944272 380998.7966813893 380998.32553816936 380998.32553816936 380998.32553816936 380999.26782461 380999.26782461 380999.26782461 380999.01866219484 380999.01866219484 380998.7695002002 380998.7695002002 380998.7695002002 380998.7695002002 380998.7695002002 380998.5203386258 380998.5203386258 380998.99148189643 380998.99148189643 380998.99148189643 380998.99148189643 380997.65959852765 380997.41043476923 380997.88157795434 380997.88157795434 380997.65959852765 380997.41043476923 380997.41043476923 380997.41043476923 380998.8238643264 380998.8238643264 380998.8238643264 380998.8238643264 380998.0763757214 380998.0763757214 380998.0763757214 380998.0763757214 380997.82721369364 380998.29835694656 380998.29835694656 380998.29835694656 380998.29835694656 380998.29835694656 380998.29835694656 382540.3196355763 382539.54347608157 382539.54347608157 388946.18393151625 393943.3711760557 393943.3711760557 393943.3711760557 393943.3711760557 393943.3711760557 393942.40150137007 393942.40150137007 393942.40150137007 393942.40150137007 393942.40150137007 393942.40150137007 393942.1522341686 393942.1522341686 393942.1522341686 393942.62337328034 393942.62337328034 393942.62337328034 393942.62337328034 393944.6750178112 393944.6750178112 393944.6750178112 393944.45314367185 393944.45314367185 393944.45314367185 393944.45314367185 395767.9087605091 395769.59953347716 395769.59953347716 395769.59953347716 401069.9502090211 401070.42133132793 401069.9502090211 401069.9502090211 401069.9502090211 407263.90640495287 407265.263729782 407481.77789524116 407482.02750578115 407482.02750578115 407482.02750578115 407482.02750578115 407482.02750578115 407482.02750578115 407481.1414507425 407481.1414507425 407480.89183856896 408547.8916621105 408548.3627857159 408548.3627857159 421412.0801474754 421412.0524097789 421412.0524097789 421412.0524097789 421412.0524097789 421412.0524097789 421412.0524097789 421412.2741077515 421412.2741077515 421412.2741077515 421412.2741077515 421412.7452402085 421412.7452402085 421412.52354222006 421412.02467366256 421412.02467366256 421412.02467366256 421412.02467366256 421412.9669386076 421412.9669386076 421412.7452402085 421411.99693912634 421411.99693912634 421411.99693912634 421411.99693912634 421411.99693912634 421411.99693912634 421411.99693912634 421413.3826037749 421413.3826037749 421413.3826037749 421413.13317166036 421701.66381064546 421849.12779913255 421849.12779913255 421849.12779913255 421848.90613767813 425091.5735362859 425092.04467032786 425092.5158043704 425092.266409959 425092.266409959 425092.266409959 425092.04467032786 425092.5158043704 425091.18537503877 425091.18537503877 425091.18537503877 425091.18537503877 425091.18537503877 425091.18537503877 425092.5987768887 425092.5987768887 425092.5987768887 425092.5987768887 425092.5987768887 425092.5987768887 425092.5987768887 425094.4833126971 425094.4833126971 425094.4833126971 425094.4833126971 425290.19661011075 425291.1388765217 425290.91715906654 425290.91715906654 425289.17125671357 425289.17125671357 425289.17125671357 425290.5846566034 425290.5846566034 425290.5846566034 425290.5846566034 425291.05578990123 425291.05578990123 425291.05578990123 425291.05578990123 425291.05578990123 425291.05578990123 425291.05578990123 425291.52692319965 425291.52692319965 425291.52692319965 425292.94032309856 425292.94032309856 425292.94032309856 425292.94032309856 425292.94032309856 425292.94032309856 425293.41145639936 425293.2451272756 425293.2451272756 425293.2451272756 425293.2451272756 425293.2451272756 425293.2451272756 425293.2451272756 425294.18739372503 425293.93797884724 425293.93797884724 425293.71626049996 425293.71626049996 425293.71626049996 425293.71626049996 425295.60079340375 425295.60079340375 425295.60079340375 425295.60079340375 425295.60079340375 425295.60079340375 425295.60079340375 425295.60079340375 425295.60079340375 425295.60079340375 425295.60079340375 425297.9564595469 425761.803735636 425762.2748704832 425762.2748704832 425762.2748704832 425762.2748704832 425771.22643269354 425771.22643269354 425771.22643269354 425771.22643269354 425771.22643269354 425771.22643269354 425772.16870241245 425771.91932849056 425771.91932849056 425771.91932849056 425771.91932849056 425771.91932849056 425771.91932849056 425773.8038679954 425773.8038679954 425773.8038679954 425775.6884075098 425775.6884075098 425775.6884075098 425775.6884075098 425775.46664644737 425775.46664644737 425775.46664644737 425775.74363533466 425775.74363533466 425775.74363533466 425775.74363533466 425776.68590497324 425776.68590497324 425776.68590497324 425776.68590497324 425776.68590497324 425776.68590497324 425776.68590497324 425778.0993094356 425778.0993094356 425778.0993094356 425778.0993094356 425778.0993094356 425778.0993094356 425778.0993094356 425781.39725320187 425781.39725320187 425781.39725320187 425781.39725320187 425781.39725320187 426758.0313919769 426758.0313919769 440391.596778998 440394.45112787496 441490.43919080385 441490.4670336105 441490.4670336105 441490.9381639547 441490.9381639547 441491.1876510737 441491.1876510737 441491.1876510737 441491.1876510737 441491.1876510737 441491.1876510737 441491.437138555 441491.1876510737 441491.1876510737 441491.1876510737 441491.1876510737 441491.1876510737 441491.1876510737 441491.437138555 441491.437138555 441491.437138555 441491.437138555 441491.437138555 441491.437138555 441491.437138555 441492.4072448912 441492.1856031731 441492.1856031731 441492.1856031731 441492.1856031731 441492.1856031731 441492.1856031731 441492.1856031731 441492.1856031731 441492.1856031731 446025.79247492953 446025.57086113346 446025.57086113346 446025.32134572306 446025.32134572306 446516.775807534 446517.02541436075 446517.02541436075 446517.02541436075 446517.02541436075 446516.52620106534 446516.52620106534 446517.24693304586 446517.24693304586 446517.24693304586 446517.24693304586 446517.4684521188 446517.4684521188 446517.4684521188 446517.4684521188 446517.4684521188 446517.4684521188 446517.4684521188 446517.4684521188 446517.4684521188 446517.24693304586 446517.24693304586 446517.24693304586 446517.24693304586 446517.24693304586 446517.24693304586 446517.71805855836 446517.4684521188 446517.16267649404 446517.16267649404 446517.16267649404 446517.16267649404 446517.16267649404 446517.16267649404 446517.16267649404 446518.4107031746 446518.4107031746 446518.4107031746 446518.4107031746 446518.4107031746 452503.9014891351 452504.3446895167 452504.3446895167 452504.3446895167 452504.3446895167 452504.3446895167 452504.3446895167 452505.03741898335 452505.03741898335 452505.03741898335 452505.03741898335 452505.5085476861 452505.5085476861 452505.5085476861 452505.03741898335 452505.03741898335 452505.03741898335 452505.03741898335 452505.5085476861 452505.5085476861 452505.5085476861 452504.51043964433 452504.51043964433 452504.51043964433 452503.18083179137 452503.18083179137 452503.65196046274 452503.65196046274 452503.65196046274 452695.9127687763 453266.2177889134 453265.9961724707 453265.9961724707 453265.9961724707 453265.9961724707 453265.74665960466 453265.74665960466 453265.08181146666 453264.8601961845 453264.8601961845 453264.8601961845 453264.6385812842 453264.3890669354 453264.3890669354 453264.3890669354 453264.3890669354 453264.3890669354 453264.3890669354 453264.16745204997 453264.16745204997 453264.16745204997 453263.7242234248 453263.7242234248 453263.7242234248 453263.9458375465 453263.9458375465 453263.9458375465 453263.9458375465 453263.03148049576 453262.78196501714 453262.78196501714 453262.78196501714 453262.78196501714 453262.78196501714 453262.78196501714 453262.560351307 453262.560351307 453262.560351307 453262.560351307 453262.560351307 453261.81180588726 453261.81180588726 453261.81180588726 453261.81180588726 453261.81180588726 453261.59019145765 453261.59019145765 453261.59019145765 453261.59019145765 453261.36857740994 453261.36857740994 453261.36857740994 453260.37051885406 453260.37051885406 453260.84164811275 453259.95518980786 453259.95518980786 453259.95518980786 453260.2047053718 453260.2047053718 453260.2047053718 453260.2047053718 453260.2047053718 453260.2047053718 453260.2047053718 453259.5398667548 453259.3182546462 453259.3182546462 453351.21974787815 453370.78555269376 453371.25668141874 453371.25668141874 453371.25668141874 453371.25668141874 453371.25668141874 453371.25668141874 453371.25668141874 453371.25668141874 453371.25668141874 453371.0350800496 453371.0350800496 453370.8134790622 453371.5062087603 453371.5062087603 453371.5062087603 453371.5062087603 453371.0350800496 453371.0350800496 453371.0350800496 453371.00715443 453371.00715443 453371.00715443 453371.00715443 453370.1207497762 453369.89914956735 453369.89914956735 453373.1970502398 453373.1970502398 453373.1970502398 453373.1970502398 459083.40110436967 459083.40110436967 459083.40110436967 459083.40110436967 459472.4124406165 459473.825822538 460123.8353547397 460123.8353547397 460123.8353547397 460123.8353547397 460123.8353547397 460124.0849954378 460124.0849954378 460123.585714389 460123.585714389 460124.0568385395 460124.0568385395 460123.3923882689 460123.3923882689 460123.3923882689 460122.1441863743 460122.1441863743 460122.1441863743 460122.1441863743 460122.1441863743 467283.3178250167 467513.3492157084 467513.3492157084 467513.3492157084 467513.3492157084 467513.3492157084 467513.1277103944 467765.91905139905 467768.21855368593 467768.21855368593 467768.21855368593 467768.21855368593 467768.21855368593 467768.21855368593 467770.5741837789 473394.5840250205 473395.27653630945 473395.27653630945 473395.05514551187 473395.05514551187 473395.05514551187 473395.05514551187 473395.0268069528 473395.0268069528 473395.0268069528 473395.0268069528 473395.0268069528 473395.0268069528 473395.0268069528 473395.71931900224 473395.71931900224 473395.71931900224 473395.71931900224 473395.71931900224 473395.71931900224 473395.71931900224 473395.94071089744 473395.94071089744 473395.94071089744 473395.94071089744 473395.94071089744 473395.94071089744 473395.94071089744 473395.91237520793 473395.91237520793 473395.91237520793 473395.91237520793 473395.91237520793 473395.91237520793 473395.91237520793 473395.91237520793 473395.91237520793 473395.91237520793 473395.91237520793 473395.91237520793 473395.91237520793 473395.91237520793 473395.1348611667 473394.885135256 473394.885135256 473394.885135256 473776.59358276543 473776.8149392707 473776.56517697126 473776.56517697126 473776.56517697126 473775.5661311471 473775.5661311471 473776.0372503728 473776.0372503728 473776.0372503728 473776.0372503728 473775.78748977405 473775.5661311471 473775.5661311471 473775.53772951267 473775.53772951267 473775.3163705344 473775.3163705344 473775.3163705344 473775.3163705344 473775.3163705344 473775.53772951267 473775.53772951267 473775.09501192183 473775.09501192183 473775.09501192183 473775.09501192183 473774.87365367485 473775.09501192183 473775.09501192183 473774.65229579346 473774.65229579346 473774.65229579346 473774.65229579346 473774.43093827774 473774.62389269716 473774.62389269716 473774.62389269716 473774.62389269716 473774.62389269716 473774.62389269716 473772.853037074 473774.2663944038 473774.0166309953 473774.0166309953 473774.0166309953 473774.0166309953 473774.0166309953 474142.65849730175 474142.6299967366 474142.6299967366 474142.6299967366 474142.18738006806 474141.937570972 474141.937570972 474142.15887947456 474142.15887947456 474142.15887947456 474141.7162628349 474140.9668365165 474140.9668365165 474140.9668365165 474142.3801883424 474142.3801883424 474142.6299967366 474141.5234578057 474141.5234578057 474141.5234578057 474141.5234578057 474834.943681135 474835.16492240643 474835.16492240643 474835.16492240643 474835.16492240643 474835.16492240643 474835.16492240643 474835.63603700453 474835.63603700453 474835.63603700453 474835.63603700453 474835.63603700453 474835.63603700453 478663.7511213436 478664.22224004444 478664.22224004444 478664.22224004444 478664.0008950839 478664.0008950839 478664.0008950839 478664.9431324588 478664.9431324588 478664.9431324588 478664.9431324588 478664.9431324588 478664.9431324588 478664.9431324588 478665.88536983595 478665.88536983595 478664.99999338435 478664.99999338435 478664.99999338435 478664.99999338435 478664.99999338435 478666.413349283 478666.413349283 478666.413349283 478666.413349283 478666.413349283 478666.88446791697 478666.88446791697 478667.35558655154 478667.35558655154 478667.35558655154 478667.35558655154 478667.10581154417 478667.10581154417 478667.10581154417 478670.40364209784 478670.40364209784 478670.40364209784 478670.40364209784 479016.7619491224 479017.26158482244 479017.26158482244 479017.0117668056 479017.0117668056 479016.1265735795 479016.1265735795 479016.1265735795 479016.1265735795 479016.1265735795 479016.1265735795 479016.1265735795 479016.1265735795 479153.75661959144 479153.75661959144 479153.75661959144 479153.75661959144 479895.5478358459 479895.26910867635 479895.26910867635 479895.26910867635 479895.26910867635 479895.26910867635 479895.26910867635 479898.5668898053 479898.5668898053 479898.5668898053 479898.5668898053 479898.5668898053 487602.87832096405 487602.87832096405 487745.7032486863 487746.61677578266 487746.61677578266 487746.61677578266 487746.61677578266 487746.3668700044 487746.3668700044 487747.3090965125 487747.0878890229 487747.0878890229 487747.0878890229 487746.8379832581 487746.8379832581 487746.8379832581 487747.7802097674 487747.7802097674 487747.7802097674 487747.7802097674 487747.53030435735 487748.0014176264 487748.0014176264 487748.4725308961 487748.2226258407 487748.69373912446 487748.69373912446 487748.44383441034 487748.44383441034 487748.44383441034 487749.38606100663 487749.38606100663 487749.38606100663 487749.38606100663 487749.1361566472 487749.1361566472 487749.60726995976 487750.54949658667 487750.54949658667 487750.54949658667 487750.2995925955 487750.99191561533 487750.99191561533 487750.7707059233 487751.46302895795 487751.46302895795 487751.46302895795 487751.46302895795 487751.46302895795 487751.2131256626 487751.2131256626 487751.6842390193 487751.6842390193 487751.6842390193 487751.43433606514 487751.43433606514 487751.43433606514 487751.43433606514 487752.37656280736 487752.1266602079 487752.1266602079 487752.1266602079 487752.1266602079 487752.1266602079 487752.1266602079 487752.3478713352 487752.3478713352 487752.8189847349 487752.8189847349 487752.8189847349 487752.8189847349 487752.8189847349 487753.0401962315 487753.0401962315 487753.0401962315 487752.8189847349 487753.2900981351 487753.2900981351 487753.2900981351 487753.98242306086 487753.98242306086 487753.98242306086 487753.73252151196 487753.73252151196 487753.73252151196 487753.73252151196 487754.2036349411 487754.6747483707 487754.42484717653 487754.42484717653 487754.8959606203 487754.8959606203 487754.8959606203 487756.94425422815 487756.94425422815 487756.94425422815 487756.94425422815 487756.94425422815 487756.94425422815 487756.94425422815 487756.94425422815 487896.468618998 487896.7184886572 487896.7184886572 487896.7184886572 487896.468618998 487896.24737392226 487896.24737392226 487897.1896033927 487897.1896033927 487897.1896033927 487897.1896033927 487896.9683586439 487896.9683586439 487896.9683586439 487896.9683586439 487896.9683586439 487896.9683586439 487896.9683586439 487896.5258702118 487896.3046265284 487896.77574120805 487899.1313146146 487899.1313146146 487899.1313146146 487899.1313146146 487899.1313146146 487899.1313146146 488459.8332106973 488460.0831554429 488460.0831554429 488460.0831554429 488460.0831554429 488460.0831554429 488460.0831554429 488460.1119343205 488460.1119343205 488459.86198890716 488459.86198890716 488459.86198890716 488459.86198890716 488459.86198890716 488461.5252691067 488461.5252691067 488461.5252691067 488461.5252691067 488461.5252691067 488461.5252691067 488461.5252691067 488460.19827913196 488460.19827913196 488460.19827913196 488460.19827913196 488882.79385576886 488882.57275341696 488882.57275341696 488883.04386245814 488883.04386245814 488883.04386245814 488883.04386245814 488883.2938694742 488883.2938694742 488883.2938694742 488883.2938694742 488883.2938694742 488883.2938694742 488883.2938694742 488883.54387681687 488883.54387681687 488883.54387681687 488883.54387681687 488883.54387681687 488883.54387681687 488883.54387681687 488892.96605721605 488892.96605721605 488892.96605721605 488892.96605721605 488892.74495560094 488892.74495560094 488892.74495560094 488893.6871736249 488894.1582826378 488894.1582826378 488894.1582826378 488893.93718133454 488893.93718133454 488893.93718133454 488894.87939933356 488894.87939933356 488894.87939933356 488896.7638353384 488896.54273430444 488896.54273430444 488896.54273430444 488896.54273430444 488896.54273430444 488896.54273430444 488897.48495228187 488897.0427512207 488897.0427512207 488895.7927113802 488895.7927113802 488895.5427043922 488895.5427043922 488896.4849224788 488896.2638204096 488896.2638204096 488896.2638204096 488897.20603847003 488897.20603847003 488897.20603847003 488897.20603847003 488895.87943332974 488895.87943332974 488895.87943332974 488898.70608701307 488898.70608701307 488898.70608701307 488898.70608701307 488898.484987312 488898.484987312 488898.484987312 492761.32709073485 492761.32709073485 492761.32709073485 492761.07726970484 493922.9818978753 493922.9818978753 493922.9818978753 493922.9818978753 493922.9818978753 493922.9818978753 493922.9818978753 493923.92411585007 493923.92411585007 493923.92411585007 493923.92411585007 493923.45300686243 493923.45300686243 493923.45300686243 493923.92411585007 493923.92411585007 493923.92411585007 493923.92411585007 493923.45300686243 493923.45300686243 493923.45300686243 493924.8374272704 493924.8374272704 493924.8374272704 493924.8374272704 493924.6163258789 493924.6163258789 493924.6163258789 493925.30853628734 493925.30853628734 493925.30853628734 493925.30853628734 493925.0874348817 493925.0874348817 493925.0874348817 493925.7796453048 493926.25075432286 493926.25075432286 493926.25075432286 493925.5874510744 493925.5874510744 493925.5874510744 493925.5874510744 493925.5874510744 493925.5874510744 500398.0810956635 500398.0810956635 500398.0810956635 500398.0810956635 500396.8303632184 500396.8303632184 500396.8303632184 500397.0805090693 500397.0805090693 500397.0805090693 500397.0805090693 500397.0805090693 500397.0805090693 500397.0805090693 500397.109698554 500397.109698554 500397.109698554 500397.109698554 500397.109698554 500397.109698554 500397.109698554 500397.3598453755 500397.3598453755 500397.3598453755 500397.3598453755 500397.3598453755 500397.3598453755 500397.3598453755 500399.52359711763 500399.52359711763 500399.52359711763 500399.52359711763 500399.52359711763 500399.27344937925 500399.27344937925 505354.6050641624 505354.1046733688 505356.4601790173 505356.4601790173 505356.4601790173 505356.4601790173 505356.4601790173 505356.20998416113 505355.98907788645 505356.9312801487 505356.9312801487 505356.9312801487 505356.9312801487 505356.9312801487 505356.68108530587 505356.68108530587 505358.0943887436 505357.8441942567 505357.8441942567 505357.8441942567 505361.14190239133 505360.1411279771 505360.1411279771 505360.1411279771 505360.1411279771 505360.1411279771 505359.89093516313 505359.89093516313 505812.6681637075 505812.4472267913 505812.4472267913 510629.1517310342 510743.6055128074 510743.3552819524 510743.3552819524 510743.3552819524 510743.3552819524 510743.3552819524 510743.3552819524 510743.3552819524 510743.3552819524 510743.3552819524 510743.3552819524 510743.3552819524 510743.3552819524 510743.3552819524 510743.3552819524 510743.3552819524 510743.3552819524 510743.3552819524 510743.13441320206 510743.13441320206 510743.13441320206 510743.3552819524 510743.3552819524 510743.3552819524 510743.3552819524 510742.6926767202 510742.6926767202 510742.6926767202 510742.4130827158 510742.4130827158 510742.4130827158 510742.4130827158 510742.4130827158 510742.4130827158 510742.4130827158 510742.4130827158 510742.4130827158 510899.72811132146 510899.2570127913 510899.0361707705 510899.0361707705 510899.0361707705 510897.8437172043 510897.5934609814 510897.5934609814 510897.5934609814 510897.5934609814 510897.5934609814 510897.5934609814 510899.4778551517 510899.4778551517 510899.0361707705 519736.19340093 519739.491107698 519739.491107698 519739.491107698 519738.3866012678 519738.3866012678 519738.3866012678 519931.3870889333 519937.04029387597 519937.04029387597 519937.04029387597 521172.04515229154 521199.58935154794 521199.58935154794 521199.58935154794 521199.58935154794 521200.531539978 521200.531539978 521200.531539978 521200.531539978 521200.531539978 521200.28118266485 521201.0026341938 521201.4737284102 521201.4737284102 521206.1846706051 521206.1846706051 521206.1846706051 521206.1846706051 521206.1846706051 521206.1846706051 521206.1846706051 521207.12685905077 521207.12685905077 521207.12685905077 521207.12685905077 521207.12685905077 521207.12685905077 521207.12685905077 521208.5401417236 521208.5401417236 521208.5401417236 521208.5401417236 521208.5401417236 521208.5401417236 521208.5401417236 521210.1741615905 521210.1741615905 521209.9534244014 521209.9534244014 521210.8956128561 521210.8956128561 521210.8956128561 521211.58744431444 521211.58744431444 521211.58744431444 521211.58744431444 521211.36670708423 521211.36670708423 521211.36670708423 521212.52963279985 521212.52963279985 521212.52963279985 521212.2792761335 521212.2792761335 521212.2792761335 521212.05853855686 521212.7503703902 521212.7503703902 521212.7503703902 521212.7503703902 521212.7503703902 521212.7503703902 521212.7503703902 521212.2792761335 521212.7503703902 521212.7503703902 521212.7503703902 521212.7503703902 521212.7503703902 521212.7503703902 521212.7503703902 521212.7503703902 521212.7503703902 521212.7503703902 521212.7503703902 521212.7503703902 521213.2214646474 521213.2214646474 521213.2214646474 521213.00072704337 521213.00072704337 521213.00072704337 521213.00072704337 521213.4718212875 521213.00072704337 521213.00072704337 521213.9429155321 521213.9429155321 521213.9429155321 521213.9429155321 521213.9429155321 521213.4718212875 521213.4718212875 521216.2983867638 521216.0480302024 521216.0480302024 521216.0480302024 521216.0480302024 521213.9429155321 521213.9429155321 521213.9429155321 521213.9429155321 521213.9429155321 521213.9429155321 527193.1804079665 527194.8439962423 527194.8439962423 527194.8439962423 527194.8439962423 527194.8439962423 527194.8439962423 527196.7283832479 527197.1994800007 527196.9786814876 527196.9786814876 527197.4497782275 527197.4497782275 527197.4497782275 527198.8630684504 527198.8630684504 527198.8630684504 527198.8630684504 527198.6127702622 527198.6127702622 527198.6127702622 527202.6318424023 527202.6318424023 527202.6318424023 527245.0652465975 527243.8142076418 527243.8142076418 527243.8142076418 527243.8142076418 527807.3950425056 527809.3380650504 527809.3380650504 527809.3380650504 527809.3380650504 527809.3380650504 527809.3380650504 528301.703248143 528300.8200550978 528300.8200550978 528300.8200550978 528300.8200550978 528300.8200550978 528300.5992576574 528489.1864854001 528492.0130635846 528492.0130635846 528492.0130635846 528492.0130635846 528492.0130635846 528492.0130635846 528554.937845527 528555.6592717764 528555.6592717764 528555.6592717764 528555.6592717764 528555.6592717764 528555.6592717764 528558.4858438615 528558.4858438615 528558.4858438615 528558.4858438615 528558.4858438615 528558.4858438615 528558.4858438615 528558.4858438615 528558.4858438615 528557.2341928125 528723.8373482155 528723.8373482155 528723.8373482155 528723.8373482155 538809.1442622951 538809.1442622951 538809.1442622951 538809.1442622951 538808.8938961156 545072.1458712294 545072.6169666651 545072.6169666651 545072.6169666651 545072.3962003172 545073.1176251087 545073.1176251087 545073.1176251087 545073.1176251087 545073.1176251087 545073.1176251087 545074.0598159321 545074.0598159321 545074.0598159321 545074.5309113445 545074.2805820139 545074.0598159321 545074.0598159321 545074.0598159321 545074.0598159321 545074.0598159321 545074.5309113445 545074.5309113445 545074.5309113445 545074.5309113445 545074.5309113445 545074.5309113445 545073.6478501476 545074.1189455084 545074.1189455084 545074.1189455084 545074.1189455084 545074.1189455084 545074.1189455084 545073.8981809918 545159.7400744116 545824.3402660685 545870.6731557902 545870.9235734112 545870.9235734112 545870.9235734112 545870.9235734112 545871.3946650397 545871.3946650397 545871.1739913244 545871.1739913244 545871.1739913244 545871.1739913244 545872.5872661739 545872.5872661739 545872.5872661739 545871.2632303212 545871.2632303212 545871.2632303212 545871.2632303212 545871.2632303212 545871.2632303212 545975.1044594942 550387.6592441206 550386.0252854859 550386.0252854859 550386.0252854859 550386.0252854859 550386.0252854859 550882.9130229641 550884.3262996931 550884.1056110521 550884.1056110521 550884.1056110521 550884.1056110521 550884.1056110521 550884.1056110521 550884.1056110521 550884.1056110521 550884.1056110521 551195.2661117474 552058.2369575393 552058.7080479354 552058.7080479354 552058.7080479354 552058.7080479354 552058.7080479354 552058.7080479354 552059.4295848551 552059.4295848551 552059.4295848551 552059.4295848551 552059.4295848551 552059.4295848551 552059.4295848551 552061.3139463969 552061.3139463969 552060.3121622371 552060.7832526737 552060.7832526737 552060.7832526737 552060.7832526737 555809.4634196946 555819.1356625523 555819.1356625523 555819.1356625523 555819.1356625523 555819.1356625523 555819.1356625523 555822.4333198109 555822.4333198109 555822.4333198109 555822.4333198109 555822.4333198109 555822.4333198109 555822.4333198109 555833.9899382428 555833.9899382428 555833.9899382428 555833.9899382428 555835.8743138321 555835.8743138321 555835.8743138321 555838.0090543968 555837.7883257748 555837.7883257748 555837.7883257748 555837.7883257748 555837.7883257748 555837.7883257748 555845.1050993332 555845.1050993332 555845.1050993332 555845.1050993332 555844.6636432401 555844.6636432401 555844.6636432401 555846.5480186256 555846.5480186256 555846.5480186256 555846.5480186256 555849.153854013 555849.153854013 555849.153854013 555855.3077129575 555855.3077129575 555855.3077129575 555855.3077129575 555855.0573463874 555855.0573463874 555855.0573463874 555855.0573463874 555855.0573463874 555855.0573463874 556023.5708914585 556024.8228313792 556024.8228313792 556024.8228313792 556024.8228313792 556024.8228313792 556024.8228313792 556024.8228313792 556024.8228313792 556295.5640720337 556297.7577894374 556297.50748398 556297.9785804247 556297.9785804247 556297.9785804247 556297.9785804247 556718.3610841502 556717.9193397677 556717.9193397677 556718.3904395072 556718.3904395072 556718.3904395072 556718.3904395072 556718.3904395072 556718.1402118031 557060.6398626834 557060.6693065148 557060.6693065148 557060.6693065148 557060.6693065148 557061.1404044144 557061.1404044144 557060.2570999139 557060.2570999139 557060.2570999139 557060.2570999139 557060.2570999139 557060.2570999139 557060.2570999139 557060.2570999139 557060.2570999139 557060.2570999139 561634.6181853663 561635.3101253122 561635.3101253122 561635.3101253122 561635.0892838595 561635.0892838595 561634.8390268064 561635.3101253122 561635.3101253122 561635.3101253122 561635.0598685552 561635.0598685552 561635.0598685552 561635.0598685552 561636.0020655926 561635.7518091438 561636.2229076753 561636.2229076753 561636.2229076753 561636.2229076753 561636.2229076753 561636.443750067 561636.443750067 561636.443750067 561636.443750067 561636.1934942108 561636.1934942108 561636.1934942108 561636.6645927675 561636.6645927675 561636.6645927675 561636.6645927675 561636.4143372076 561636.4143372076 561636.4143372076 561637.3565343467 561637.1356913247 561637.1356913247 561637.1356913247 561636.8854357769 561636.8854357769 561636.6351805131 561638.0484762604 561638.0484762604 561638.0484762604 561638.0484762604 561638.2693199127 561638.2693199127 561638.2693199127 561638.2693199127 561638.2693199127 561638.2693199127 561638.2693199127 561638.7404185085 561638.7404185085 561638.4901638736 561637.4891481752 561637.4891481752 561637.4891481752 561637.4891481752 561638.9024441475 561638.9024441475 561638.9024441475 561638.9024441475 561639.1526976096 561639.1526976096 561639.1526976096 561639.1526976096 561639.1526976096 561639.1526976096 567084.9294707882 567086.3136756363 567086.3136756363 567086.3136756363 567086.3136756363 567085.5633560854 567085.5633560854 567086.0344609685 567086.0344609685 567086.0344609685 567086.0344609685 567086.0344609685 567086.0344609685 567086.0344609685 567085.7552489061 567085.7552489061 572907.958144141 572909.6214744521 572909.6214744521 572909.6214744521 572909.6214744521 572908.7370511603 572908.7370511603 572908.7370511603 572908.7370511603 572908.7370511603 572908.7370511603 572908.7370511603 572908.7370511603 573117.0473148472 573117.7395081127 573117.7395081127 573117.7395081127 573117.7395081127 573118.6817248239 573118.6817248239 573118.4317017053 573117.1051948187 573117.1051948187 573117.1051948187 573117.5763031138 573117.5763031138 573117.5763031138 573119.2107117758 573119.2107117758 573119.2107117758 573119.2107117758 573119.2107117758 573119.681820085 573119.681820085 573121.566253327 573121.566253327 573121.566253327 573121.566253327 573121.566253327 573121.566253327 573121.566253327 573121.566253327 573121.566253327 573218.8935344759 573218.9224722281 573218.9224722281 573218.9224722281 573218.9224722281 573218.7013873694 573218.7013873694 573219.6436040513 573219.6436040513 573219.6436040513 573219.6436040513 573219.4225194708 573219.4225194708 573219.4225194708 573219.4225194708 573219.4225194708 573219.4225194708 573219.4225194708 573219.8936278003 573219.8936278003 573219.8936278003 573219.0092924538 573219.0092924538 573219.0092924538 573219.0092924538 573219.0092924538 573219.0092924538 573219.0092924538 573219.0092924538 573219.0092924538 573219.0092924538 573219.0092924538 581395.5436461098 581396.0147455432 581396.0147455432 581396.0147455432 581396.0147455432 581395.7645106205 581395.7645106205 581396.323725525 581396.323725525 581396.323725525 581396.323725525 586741.6800173272 586744.0355134994 586744.0355134994 586744.0355134994 586743.1520778254 586743.1520778254 586743.1520778254 587240.9098164057 587239.2757098441 587239.2757098441 587239.2757098441 587239.2757098441 587239.7468072323 587239.7468072323 587239.7468072323 587239.7468072323 587239.7468072323 587239.7468072323 587239.7468072323 587239.4965242035 587239.4965242035 588201.483949354 588201.2630641167 588201.2630641167 588201.2630641167 588201.2630641167 588201.7341643936 588201.7341643936 588202.205264671 588202.205264671 588202.205264671 588202.205264671 588201.5426106562 588201.5426106562 588201.5426106562 588201.2923947795 593973.6266296303 594072.6866004418 594075.0421287047 594075.5132343587 594075.5132343587 594073.9661160796 594073.9661160796 594073.9661160796 594190.2535456693 594192.6090734851 594192.3589837442 594192.3589837442 594192.3589837442 594192.3589837442 594192.3589837442 594192.3589837442 594394.7184087542 594394.0262341882 594394.2762751562 594394.2762751562 594394.2762751562 594394.0262341882 594394.0262341882 594394.0262341882 594394.0262341882 594394.0262341882 594394.0262341882 594394.0262341882 594990.111112408 594991.4954195191 594991.4954195191 594991.4954195191 594991.4954195191 594991.4954195191 594991.4954195191 594991.0533260143 594991.5244328182 595469.3223086029 595469.7934137569 595469.7934137569 595469.7934137569 595469.7934137569 595471.2067292217 595471.2067292217 595471.2067292217 601205.9955374881 601205.2455417275 601205.2455417275 601205.2455417275 601555.4186608432 601555.8607483321 601555.8607483321 601555.8607483321 601555.8607483321 601555.8607483321 601555.8607483321 601556.0817925088 601556.0817925088 601556.5528992265 601556.3318550382 601556.3318550382 601556.3318550382 601556.3318550382 601556.7739437032 601556.7739437032 601556.7739437032 601556.7739437032 601556.7739437032 601556.7739437032 601556.7739437032 601556.9949884679 601556.9949884679 601556.9949884679 601556.9949884679 601556.9949884679 601556.9949884679 601556.9949884679 601557.2160335208 601557.2160335208 601557.2160335208 601557.2160335208 601555.8897675261 601555.8897675261 601555.8897675261 601555.8317302449 601555.8317302449 601555.6106857916 601555.6106857916 601556.0817925088 601556.0817925088 601556.0817925088 601556.3028369737 601556.3028369737 601556.3028369737 601556.3028369737 601556.7739437032 601556.7739437032 601556.7739437032 601556.5238817269 601556.5238817269 601556.5238817269 601556.2738200161 601557.2160335208 601556.9949884679 601556.9949884679 601556.9949884679 601556.9949884679 601556.9949884679 601556.9949884679 601557.4660952092 601557.2160335208 601557.2160335208 601557.6871402739 601557.6871402739 601557.4370788619 601557.4370788619 601557.4370788619 601557.4370788619 601557.4370788619 601556.9659720978 601557.4370788619 601557.4370788619 601557.4370788619 601556.9369568344 601556.9369568344 601556.9369568344 601559.2924907735 601559.2924907735 601559.2924907735 601559.2924907735 601559.2924907735 601559.2924907735 601559.2924907735 601559.0714448213 601559.0714448213 602301.4382949971 602301.9093981578 602301.9093981578 602302.380501319 602302.380501319 602302.380501319 602302.380501319 602302.380501319 602302.8516044805 602302.8516044805 602302.8516044805 602302.8516044805 602302.3513111076 602302.3513111076 602302.822414292 602302.822414292 602302.6014576616 602302.6014576616 602302.6014576616 602302.6014576616 602302.6014576616 602304.9569735326 602304.9569735326 602304.9569735326 602304.9569735326 602304.9569735326 602304.9569735326 602304.9569735326 602303.4560985203 602303.4560985203 602303.4560985203 602303.4560985203 602303.4560985203 602303.4560985203 602303.4560985203 607217.2774146737 607226.4492929215 607226.6994603873 607226.6994603873 607226.6994603873 607226.6994603873 607226.6994603873 607226.6994603873 607226.4492929215 607226.4492929215 607226.4492929215 607225.9489587784 607225.9489587784 607225.9489587784 621890.6442423959 621891.11534916 621891.11534916 621891.11534916 621891.11534916 621891.11534916 637929.5896194187 637929.1476025288 637929.1476025288 637929.1476025288 637929.1476025288 637928.9265944913 637928.9265944913 637927.8215583815 637930.6481895626 637930.6481895626 637930.6481895626 637930.6481895626 637930.6481895626 637931.1192947611 637931.1192947611 637931.1192947611 637931.1192947611 28144.5 28144.5 28144.5 28144.5 28144.5 28144.5 28144.5 28147 28260 28260.5 28260.5 28260.5 28260.5 28261 28261 28261 28261 28261 28261 28261.5 28261.5 28261.5 28261.5 28261.5 28261 28261 28263 28263 28263 28263 28263 28263 28263 28263.5 28263.5 28263.5 28263.5 28263.5 28263.5 28263.5 28263.5 28357.5 28358 28358 28358 28358 28358 28358 28358 28358 28358 28358 28358 28358 28358 28358.5 28358.5 28358.5 28358.5 28358.5 28358.5 28358.5 28359 28359 28359 28359 28359 28359 28359 28359.5 28359.5 28359.5 28359.5 28359.5 28359.5 28359.5 28360 28360 28360 28360 28360.5 28360 28360 28360 28360.5 28360.5 28360.5 28360.5 28360 28360 28360 28863.5 28866.5 28866.5 28867 28867 28867 28867 28841.5 28840.5 28840.5 28840.5 28840.5 28840.5 28840.5 28840.5 28840.5 28840.5 28840.5 28840.5 28840.5 28840.5 28840.5 28840.5 28840.5 28840.5 28840.5 28840.5 28840.5 28840.5 28840.5 28840.5 28840.5 28841 28841 28841 28841 28841 28841 28841 28841 28841 28841 28839.5 28839.5 28839.5 28839.5 28839.5 28839.5 28839.5 28961 28961 28961 28961 28961.5 28961.5 28961.5 28961.5 28962.5 28962.5 28978 28978 28978 28978 28978 28978 28978 28978 28978 28978 28978 28978 28978 29103 29103 29103 29103 29103 29350.5 29350.5 29350.5 29350.5 29363 29363 29363 29363 29363.5 29363.5 29363.5 29363.5 29363.5 29363.5 29363.5 29363.5 29363.5 29363.5 29363.5 29363.5 29363.5 29363.5 29363.5 29363.5 29363.5 29363.5 29363.5 29363 29363 29363 29363 29440 29440 29440 29440 29440.5 29440.5 29440.5 29438.5 29438.5 29438.5 29438.5 29438.5 29438.5 29560.5 29563.5 29563.5 29625 29624 29624 29624 29624 29624 29624 29622 29622 29622 29622 29622 29622 29622 29622 29622 29623.5 29690.5 29690 29690 29690 29712.5 29712.5 29712.5 29712.5 29712.5 29712.5 29712.5 29712.5 29712.5 29712.5 29712.5 29712.5 29712.5 29712.5 29712.5 29712.5 29712.5 29712.5 29712.5 29712.5 29712.5 29712.5 29712.5 29712.5 29712 29712 29712 29712 29713.5 29713.5 29713.5 29713.5 29713.5 29713.5 29713.5 29713.5 29713.5 29713.5 29713.5 29713.5 29713.5 29713.5 29713.5 29713.5 29713.5 29713.5 29714 29714 29714 29714 29713.5 29713.5 29713.5 29713.5 29713.5 29713.5 29713.5 29713.5 29713.5 29713.5 29713.5 29713.5 29713.5 29713.5 29713.5 29713.5 29713.5 29609 29609 29609 29609 29609 29608.5 29609 29609 29609 29609 29609 29609 29609 29609 29609 29609 29609.5 29609.5 29609 29609 29609 29609 29609.5 29609.5 29609.5 29609 29609 29609 29609.5 29609.5 29609.5 29609.5 29609 29609 29609 29609.5 29609.5 29609.5 29609.5 29609 29609 29609 29609 29609.5 29609.5 29609.5 29609.5 29609 29609 29609.5 29609.5 29609.5 29609.5 29609.5 29609.5 29609.5 29609.5 29609.5 29609.5 29609.5 29610 29610 29610 29609.5 29609.5 29609.5 29610 29611.5 29611.5 29611.5 29609.5 29609.5 29609.5 29609.5 29609.5 29609.5 29609.5 29611 29611 29977.5 29978 29978 29978.5 29978.5 29978.5 29978.5 29979 29979 29979 29979 29980 29980 29980 29980 29980 29980 29980 29980.5 29980.5 29977.5 29977.5 29977.5 29977.5 29977.5 29978 29978 29978 29978 29978 29978 29978 29978.5 29978.5 29978.5 29979 29979 29979 29979 29979 29979 29979.5 29979.5 29979.5 29979.5 29979 29979.5 29979.5 29979.5 29980 29980 29980 29980 29980 29980 29980 29981.5 29981.5 29981.5 29981.5 29981.5 29981.5 29981.5 29981.5 29981.5 29981.5 29981.5 29981.5 29981.5 29981.5 30082.5 30082.5 30082.5 30082.5 30082.5 30079 30079 30090.5 30090.5 30090.5 30091 30091 30091 30091 30091 30091 30091 30091 30091.5 30091.5 30091.5 30091 30091 30091 30091 30092.5 30092.5 30092.5 30092 30092 30092 30092 30094 30093.5 30094 30094 30094 30094 30094 30315 30315.5 30315.5 30315.5 30315.5 30315.5 30316 30316.5 30316.5 30316.5 30316.5 30316.5 30316.5 30316.5 30317 30317 30317 30317 30317 30317 30317 30318.5 30318 30318 30318 30318 30318 30318 30450.5 30450 30450 30450 30450 30450 30450 30448 30448 30448 30448 30448.5 30448.5 30448.5 30492 30492 30492 30492 30492 30492 30492 30492 30492 30492 30492 30492 30492 30492 30492 30492 30493 30493 30493 30493 30493 30493 30493 30493 30493 30493 30493 30915.5 30917.5 30917.5 30917.5 30917 30917 30917 30918.5 30934 30930.5 30930.5 30930.5 30975 30975 30975 30975 30975 30975.5 31312 31312 31550.5 31550 31549.5 31549.5 31549.5 31549.5 31549.5 31549 31549 31549 31549 31549 31550.5 31550.5 31550 31550 31550 31550 31550 31550.5 31550.5 31549 31549 31549 31549 31549 31549 31643.5 31643 31643 31643 31643 31642.5 31642.5 31643 31643 31643 31643 31642.5 31642.5 31642.5 31643 31643 31643 31643 31642.5 31642.5 31642.5 31643 31643 31643 31643 31642.5 31642.5 31642.5 31643 31643 31643 31643 31643 31643 31643 31640.5 31640.5 31771.5 31772 31772 31772 31772 31773 31773 31773 31773 31773 31773 31773.5 31770.5 31770 31770 31770 31770 31770 31771.5 31771.5 31771.5 31771.5 31771.5 31772 31772 31772 31772 31724.5 31725.5 31725.5 31725.5 31725.5 31725.5 31725 31725.5 31725.5 31726 31726 31726 31726 31726 31727.5 31727.5 31727.5 31727.5 31727.5 31728 31728 31728 31728 31728 31668.5 31669 31669 31669 31669 31669 31669 31669 31669 31669 31669 31669 31669 31669 31669.5 31669.5 31669.5 31669.5 31669.5 31669.5 31669.5 31670.5 31670.5 31670.5 31670.5 31671 31671 31671 31670.5 31670.5 31670.5 31670.5 31671 31671 31671 31671.5 31671 31671 31671 31671 31671 31671 31671 31671 31671 31671 31671 31671.5 31671.5 31671 31671 31671 31671 31671 31671 31671.5 31671 31671 31671 31671 31671 31671 31671 31671 31671 31671 31671 31671 31671 31671 31669.5 31669.5 31669.5 31669.5 31834.5 31834.5 31834.5 31834.5 31834.5 31834.5 31834.5 31834 31834 31834 31834 31834 31834 31886 31886 31886 31886 31886.5 31885.5 31885.5 31885.5 31886 31886 31886 31885.5 31885.5 31885.5 31886 31886 31886 31886 31886 31886 31886.5 31886 31886 31886 31886 31887 31887 31887 31885 31885 31885 31885 31887.5 31887.5 31887.5 31887.5 31887.5 31887.5 31888 32026.5 32027 32027 32027 32027 32028 32028 32028 32028 32028 32028 32028.5 32028.5 32028.5 32031 32031.5 32031.5 32031.5 32031.5 32031.5 32031.5 32032 32032 32032 32032 32032 32032 32032 32033 32033 32033 32033 32032.5 32032.5 32032.5 32033.5 32031.5 32031.5 32031.5 32032.5 32033 32033 32033 32033 32033 32033 32033 32033 32033 32035 32035 32035 32044.5 32044 32044 32043.5 32043.5 32043.5 32043.5 32043 32043 32043 32043 32043 32043 32043.5 32043 32043 32043 32043 32043 32043 32043 32043 32042.5 32042.5 32042.5 32042.5 32042.5 32042.5 32042 32042 32042 32042 32042 32042 32041.5 32041.5 32041.5 32041.5 32041.5 32041.5 32041.5 32041.5 32041.5 32041.5 32041.5 32041.5 32041.5 31990 31990.5 31990.5 31990.5 31990.5 31991 31991 31991 31991 31991 31991 31991 31991 31991 31991.5 31991.5 31991.5 31991.5 31991.5 31991 31988 31988 31988 31987.5 31987.5 31987.5 31987.5 31916 31916 31916 31915.5 31915.5 31915.5 31915.5 31915.5 31915.5 31915.5 31915.5 31915.5 31915.5 31915.5 31915.5 31915.5 31915.5 31915.5 31915.5 31915.5 31915.5 31915.5 31915.5 31915.5 31915.5 31915.5 31915.5 31915.5 31916 31916 31916 31916 31916 31916 31916 31916 32045.5 32045.5 32045.5 32092.5 32093 32093 32093 32093 32093.5 32093.5 32093.5 32093.5 32093.5 32093.5 32094.5 32094.5 32094.5 32094.5 32094.5 32094.5 32094.5 32094.5 32094.5 32094.5 32094.5 32280.5 32280.5 32280.5 32280.5 32280.5 32466 32465.5 32465.5 32465.5 32466 32466 32466 32465.5 32465.5 32465.5 32465.5 32465.5 32465.5 32465.5 32463.5 32463.5 32463.5 32463.5 32463.5 32463.5 32463.5 32463.5 32586 32587 32587 32587 32587 32587 32586.5 32587 32587 32587 32587 32587 32587 32587 32589 32589 32589 32589 33129.5 33129 33129 33129 33128.5 33128.5 33128.5 33128 33128 33128 33128 33128 33128 33128 33127.5 33127.5 33127.5 33127.5 33127.5 33127.5 33127.5 33127.5 33127.5 33127.5 33127.5 33127.5 33127.5 33127.5 33127 33127 33127 33127 33127 33127 33127 33126.5 33126.5 33126.5 33126.5 33126.5 33126.5 33126.5 33123.5 33123.5 33123.5 33123.5 33123.5 33123.5 33163 33163 33163 33163.5 33163.5 33163.5 33163.5 33164 33164 33164 33164 33164 33164 33164 33164 33164 33164 33164 33164 33184.5 33186 33186.5 33186.5 33186 33185.5 33185.5 33186 33186 33186 33186 33185.5 33185.5 33185 33185.5 33185.5 33185.5 33185.5 33185 33185 33185 33185.5 33185.5 33185.5 33185.5 33183 33183 33182.5 33182.5 33182.5 33182.5 33107.5 33107 33107 33107.5 33107.5 33856 33855.5 33855.5 33855.5 33946 33946 33946 33946 33946 34236.5 34236.5 34460.5 34460 34460 34460 34460 34458 34458 34458 34458 34458 34458 34458 34458 34851.5 34852 34852 34852 34852 34852 34852 34852 34852 34852 34852 34852 34851.5 34851.5 34852 34851.5 34851.5 34851.5 34851.5 34851.5 34851.5 34851.5 34851.5 34851.5 34851.5 34851 34851 34851 34851.5 34851.5 34851.5 34851.5 34851 34851 34851 34851.5 34851.5 34851.5 34851.5 34851 34851 34851 34851.5 34851.5 34851.5 34851.5 34851 34851 34851 34851.5 34851.5 34851.5 34851.5 34851 34851 34851 34852 34852 34852 34852 34851.5 34851.5 34851.5 34852 34852 34852 34852 34851.5 34851.5 34851.5 34851.5 34851.5 34851.5 34851.5 34851.5 34851.5 34851.5 34850.5 34850.5 34850.5 34850.5 34850.5 34850.5 34850.5 34852 34852 34852.5 34852.5 34852.5 34852.5 34976.5 34975.5 34975.5 34975.5 34975.5 34975.5 34975.5 34975 34975 34975 34975 34975 34977 34977 34976.5 34976.5 34976.5 34976.5 34976 34976 34976 34975.5 34975.5 34975.5 34975.5 34975.5 34975.5 34975.5 34975 34975 34975.5 34975.5 34975.5 34975.5 34975.5 34973.5 34973.5 34973.5 34973.5 34973.5 34973.5 34973.5 34973.5 34973.5 35152.5 35170 35169.5 35169 35169 35169 35168.5 35168.5 35168.5 35168.5 35168.5 35168.5 35168 35168 35168 35168 35168 35168 35168 35167.5 35167.5 35167.5 35167 35167 35167.5 35167.5 35167.5 35167.5 35167.5 35166.5 35166.5 35166.5 35166.5 35167 35167 35167 35167 35167 35167 35167 35167 35167 35167 35167 35311.5 35311.5 35311.5 35311.5 35312 35312 35312.5 35312.5 35312.5 35312.5 35312.5 35312.5 35312.5 35313 35313 35313 35313 35313 35313 35313 35314 35314 35313.5 35313.5 35313.5 35313.5 35313.5 35316 35316 35316 35316 35316 35316 35316 35316 35316 35316 35316 35318 35253.5 35253.5 35253.5 35253.5 35253.5 35253.5 35253.5 35253.5 35253.5 35253.5 35253.5 35253.5 35253.5 35253.5 35253 35253 35253 35253 35253 35253.5 35252.5 35252.5 35252.5 35252.5 35254.5 35254.5 35254.5 35254.5 35254.5 35254.5 35254.5 35254.5 35254.5 35255 35255 35255 35255 35255 35255 35255 35255 35255 35255 35255 35255 35255 35255 35255 35255 35255 35255 35255 35255 35255 35255 35254.5 35254.5 35254.5 35254.5 35254.5 35254.5 35254.5 35254.5 35254.5 35254.5 35255 35255 35255 35253.5 35253.5 35253.5 35253.5 35253.5 35253 35253 35253 35253 35253 35253 35253 35253 35253 35253 35253 35253 35253 35253 35253 35253 35253 35253 35253 35253 35253 35253 35253 35253 35253 35253.5 35253.5 35253.5 35669 35669 35669 35669 35669 35669 35669 35669 35689 35689.5 35689.5 35689.5 35689.5 35690 35690 35690 35690 35690 35690 35690.5 35690.5 35690.5 35691.5 35691.5 35691.5 35691.5 35691.5 35691.5 35690 35690.5 35690.5 35690.5 35690.5 35690.5 35690.5 35690.5 35691 35691 35691 35691 35691 35691 35690.5 35691 35691 35691 35691 35691 35691 35691 35691.5 35691.5 35691.5 35691.5 35691.5 35691.5 35691.5 35692 35692 35692 35692 35692 35692 35692 35692 35692 35692 35692 35693.5 35693.5 35821.5 36302.5 36304 36304 36303.5 36303.5 36304.5 36304.5 36304 36304 36304 36304 36304.5 36304.5 36304.5 36304 36304 36304 36304 36304.5 36304.5 36304.5 36304.5 36304.5 36304.5 36304.5 36304.5 36304.5 36304.5 36304.5 36304.5 36304.5 36304.5 36303 36413 36413 36413 36413 36413 36412.5 36412.5 36413 36413 36413 36413 36412.5 36412.5 36412.5 36412.5 36412.5 36412.5 36412.5 36412.5 36412.5 36412 36410 36410 36410 36410 36410 36410 36410 36410 36410 36410 36410 36501.5 36501.5 36501.5 36501.5 36501.5 36501.5 36501.5 36502 36502 36502 36502 36502 36502 36502 36502 36502 36502 36502 36502 36502 36502 36502 36502 36502 36502 36502 36502 36503 36503 36503 36503 36503 36503 36503 36503 36503 36901 36901 36901 36901.5 36901.5 36901.5 36901.5 36901 36901 36901 36901 36901 36901 36901 36901 36901 36903.5 36903.5 37026 37027.5 37027.5 37027.5 37027.5 37027 37027 37028.5 37028.5 37028.5 37028.5 37026 37026 37026 37026 37026 37026 37026 37091.5 37092.5 37092.5 37092.5 37092.5 37092.5 37092.5 37093 37093 37093 37093.5 37094 37094 37094 37093.5 37093.5 37093.5 37093.5 37094.5 37094.5 37094.5 37094.5 37094.5 37094.5 37094.5 37095 37095 37095 37095 37095 37095 37095 37094 37094 37094 37094 37094 37094 37094 37094 37094.5 37094.5 37094.5 37094.5 37094.5 37094.5 37096 37096 37096 37096 37096 37096 37096 37095.5 37102.5 37102.5 37102.5 37102.5 37102.5 37102 37102 37103 37103 37103 37103 37102.5 37102.5 37102.5 37104 37104 37104 37104 37104 37104 37104 37250.5 37250.5 37250.5 37250.5 37250.5 37250.5 37250.5 37251.5 37251.5 37251.5 37251.5 37251.5 37251.5 37251.5 37251.5 37251.5 37251.5 37288.5 37289 37289 37289 37288.5 37288.5 37288.5 37289 37289 37289 37289 37289 37289 37289 37290 37290 37290 37290 37290 37290 37290 37291 37291 37291 37291 37291.5 37291.5 37291.5 37291.5 37291.5 37291.5 37291.5 37293 37293 37293 37293 37292.5 37292.5 37292.5 37292.5 37292.5 37292.5 37292.5 37364.5 37363 37363 37363 37363.5 37363.5 37363.5 37550.5 37551.5 37551.5 37551.5 37551.5 37551.5 37551.5 37552 37552 37551.5 37551.5 37552 37552 37552 37555.5 37555.5 37556 37556 37561.5 37562 37562 37562 37560 37560 37560 37560 37560 37560 37560 37560.5 37560.5 37560.5 37560.5 37560.5 37560.5 37561 37561 37561 37561 37561 37561 37561 37561 37561.5 37561.5 37561.5 37561.5 37561.5 37563 37563 37563 37563 37630 37506.5 37506.5 37506.5 37506.5 37506.5 37506.5 37507 37540.5 37539.5 37539.5 37539.5 37539.5 37539.5 37539.5 37539 37538.5 37538.5 37538.5 37538.5 37538.5 37538.5 37538 37538 37538 37538 37538 37538 37538 37537.5 37537.5 37537.5 37538 37538 37538 37538 37537.5 37537.5 37537.5 37537.5 37537.5 37537.5 37537.5 37536 37539.5 37539.5 37539.5 37539.5 37539.5 37539.5 37539.5 37539.5 37808 37808 37808 37922 37920 37920 37920 37920 37920 37920 37920 38035 38176.5 38175 38174.5 38175 38175 38199 38199 38199 38219 38220.5 38220.5 38220.5 38478 38477.5 38477.5 38477.5 38477.5 38660 38657 38657 38657 38657 38657 38657 38724.5 38725.5 38725.5 38725.5 38725.5 38725 38725 38725.5 38725.5 38725.5 38725.5 38725.5 38725 38725 38725.5 38725.5 38725.5 38725.5 38725.5 38725.5 38725.5 38726 38726 38726 38724.5 38724.5 38724.5 38724.5 38725 38725 38725 38725 38725 38725 38725.5 38726 38726 38726 38726 38726.5 38726.5 38726.5 38726.5 38726.5 38724 38724 38724 38724 38724 38724 38724 38724 38724 39319.5 39316.5 39316.5 39316.5 39316.5 39964.5 39964.5 39964.5 39905.5 39905.5 39905.5 39905.5 39905.5 39905.5 39905.5 39906 39965 39965 39965 39965 39965.5 39965.5 39965.5 39965.5 39965.5 39966 39966 39966 39966 39966 39966 39966 39966.5 39966.5 39966.5 39966 39966 39966 39966 39966 39966 39966 39966 39966 39967 39967 39967 39967 39967 39967 39967 39967 39967 39967 39967 39967 39968 39968 39968 39968 39968 39968 39968 39968 39968 39968 39968.5 39968.5 39968.5 39968.5 39968 39968 39969 39969.5 39969.5 39969.5 39969.5 39969.5 39969.5 39969.5 39969.5 39969.5 39969.5 39969.5 39969.5 39969.5 39969.5 39969.5 39968 39968 39968 39968 39968 39968 39968 39968 39968 39968 39968 40142 40141 40141 40141 40141 40141 40141 40141 40141 40141 40141 40141 40141 40141 40142 40142.5 40142.5 40142.5 40142.5 40142.5 40142.5 40142.5 40142.5 40173 40173 40173 40173 40173 40173 40173 40173.5 40302.5 40299.5 40299.5 40299.5 40299.5 40301 40293.5 40291.5 40291.5 40291.5 40291.5 40291.5 40291.5 40291.5 40371 40370.5 40370.5 40370.5 40370.5 40370.5 40370.5 40473 40473.5 40473.5 40473.5 40473.5 40473.5 40473.5 40474.5 40474.5 40474.5 40474.5 40474.5 40474.5 40474.5 40475.5 40475.5 40475.5 40475.5 40475.5 40475.5 40475.5 40476 40476 40476 40476 40476 40475.5 40475.5 40476 40476 40476 40476 40473 40473 40473 40473 40473 40473 40473 40473 40473 40473 40476 40476 40476 40476 40476 40476 40476 40631.5 40629.5 40629.5 40629.5 40629.5 40629.5 40736 40736.5 40736.5 40736.5 40736.5 40737 40737.5 40737.5 40734.5 40734.5 40734 40734.5 40734.5 40734.5 40735 40735 40735 40735 40735 40735 40735 40735 40735 40735 40735 40735 40735 40735 40735 40735.5 40735.5 40735.5 41064 41066 41066 41066 41066 41066 41065.5 41065.5 41127.5 41125.5 41125.5 41125.5 41125.5 41125.5 41125.5 41195 41198.5 41198.5 41198.5 41622 41621.5 41621.5 41622 41622 41621.5 41621.5 41621.5 41621.5 41621.5 41621.5 41621.5 41621.5 41621.5 41618.5 41618.5 41618.5 41618.5 41618.5 41780 41779.5 41779.5 41779.5 41779.5 41779.5 41779.5 41777.5 41777.5 41777.5 41777.5 41777.5 41777.5 41777.5 41860 41860 41860 41860 41860 41952 41951 41951 41951 41951 41951 41951 41949 41949 41949 41949 41949 41948.5 41948.5 41948.5 41948.5 41948.5 41948.5 41948.5 41948.5 41948.5 41948 41948 41948 41948 41948 41948 41948 41946 41945.5 41945.5 41945.5 41945.5 41945.5 41945.5 41945.5 41945.5 41945.5 41945.5 41823 41823 41823 41822.5 41822.5 41912 41912 41912 41912 41912 41912 41912 41912 41912 41912 41912 41912 41912 41912 41912 41912 41912 41956 41955.5 41955.5 41955.5 41955.5 41955.5 41955.5 41955 41955 41955 41955 41955 41955 41955 41953 41953 41953 41953 41953.5 41953.5 41953.5 41953.5 41953.5 41953.5 41953.5 42025.5 42025.5 42025.5 42025.5 42025.5 42025.5 42025 42025 42025 42025 42025 42025 42025 42025 42025 42025 42025 42025 42025 42025 42025 42025 42025 42025 42063 42241 42243.5 42243.5 42375.5 42375.5 42375.5 42376 42376 42376 42300 42300.5 42300.5 42300.5 42300.5 42300.5 42300.5 42300.5 42300.5 42300.5 42300.5 42300.5 42300.5 42300.5 42300.5 42300.5 42300.5 42300.5 42300.5 42300.5 42300.5 42300 42300 42300 42300 42300 42300 42300 42300 42300 42300 42300 42299.5 42299.5 42299.5 42301 42301 42301 42301 42301 42301 42301 42301.5 42301 42301 42301 42301 42301 42301 42301.5 42301.5 42301.5 42301.5 42301.5 42301.5 42301.5 42302 42302 42302 42302 42301.5 42301.5 42301.5 42302 42302 42302 42302 42301.5 42301.5 42301.5 42302 42302 42302 42302 42304 42304 42304 42304 42304 42304 42304 42304 42304 42304 42303 42303 42303 42303 42303 42303 42303 42306.5 42306.5 42306.5 42307 42307 42307 42307 42305.5 42486 42486 42486 42486 42551 42551 42551 42551 42551 42551 42551 42550.5 42550.5 42550.5 42550.5 42550.5 42550.5 42550.5 42550.5 42550.5 42550.5 42550.5 42550.5 42550.5 42550.5 42550.5 42550.5 42550.5 42550.5 42679 42679.5 42679.5 42679.5 42679.5 42679 42679 42680 42680 42680 42680 42680 42680 42680 42681 42681 42681 42681 42678 42678 42678 42678 42678 43075 43075 43202 43202 43202 43202 43202 43202 43202 43202 43202.5 43202.5 43202.5 43202.5 43202.5 43202.5 43202.5 42996.5 42996 42996 42996 42996 42995.5 42995.5 42995.5 42995.5 42995.5 42995.5 42995 42995 42995 42995 42995 42995 42995 42994.5 42994.5 42994.5 42994.5 42994.5 42994.5 42994.5 42994 42994.5 42994.5 42994.5 42994.5 42994.5 42994.5 42994 42994 42994 42994 42994 42994 42994 42991.5 42991.5 42991.5 42991.5 42991.5 42991.5 42991.5 42991.5 42991.5 42962 42960 42960 42960 42960 42960 42960 43052 43052.5 43053 43053 43053 43053 43053 43053 43053 43053 43690.5 43689.5 43689.5 43689.5 43689.5 43689.5 43689.5 43689 43689 43689 43689 43689 43689 43689 43688.5 43688.5 43688.5 43688.5 43688.5 43688 43688 43687.5 43687.5 43688 43688 43688 43688 43688 43687.5 43687.5 43687.5 43687.5 43687.5 43687.5 43687.5 43687.5 43687.5 43687.5 43687.5 43845.5 43845.5 43845.5 43845.5 43845.5 43845 44183.5 44182.5 44182.5 44182.5 44182.5 44182.5 44182.5 44182.5 44227.5 44227.5 44227.5 44227.5 44227.5 44228.5 44228.5 44228 44228 44228 44228 44228.5 44228.5 44228.5 44227 44227 44227 44227 44227 44227 44227 44227 44227.5 44598.5 44599 44599 44599 44599 44599 44599 44599 44599 44599 44599 44602 44602 44602 45068.5 45067.5 45067.5 45067.5 45067.5 45067.5 45067.5 45067.5 45067.5 45067.5 45068 45068 45068 45068 45067 45067 45067 45067 45067 45067 45067 45066.5 45066.5 45066.5 45066.5 45066.5 45066.5 45066.5 45066.5 45066 45066 45066 45322.5 45325.5 45325.5 45325.5 45325 45203 45202.5 45202.5 45202.5 45202.5 45202.5 45202.5 45202 45202 45202 45202 45202 45202 45202 45202 45202 45202 45202 45202 45202 45202 45201.5 45201.5 45201.5 45201.5 45201.5 45201.5 45201.5 45201 45201 45201 45201 45201 45201 45201 45200.5 45200.5 45200.5 45200.5 45200 45200 45200 45200 45200 45200 45200 45199.5 45199.5 45199.5 45199.5 45199.5 45199.5 45199.5 45199 45199 45199 45199 45199 45199 45199.5 45199 45199 45199 45199 45199 45199 45199 45198.5 45198.5 45198.5 45198.5 45198.5 45198.5 45198.5 45198.5 45198.5 45198.5 45195.5 45195.5 45195.5 45675 45675 45675 45675 45675 45675 45675 45675 45675 45675 45675 45675 45675 45675 45675 45675 45675 45675 45675 45675 45675 45675 45675 45675 45675 45677 45677 45677 45677 45677 45677 45677 45677 45677 45677.5 45801.5 45802 45802 45802 45802 45802 45801.5 45804 45804 45804 45804 45804 45804 45801 45801 45801 45801 45921 45921.5 45921.5 45921.5 45921.5 45922 45922 45922 45922 45922 45922 45922.5 45922.5 45922.5 45922.5 45922.5 45922.5 45922.5 45924.5 45925 45925 45925 45925 45925 45925 45925 45925 45980.5 45980.5 45980.5 45980.5 45980.5 45981 45981 45981 45981 45981 45981 45981 45981 45981 45981 45981 45981 45981 45981 45981 46262.5 46262.5 46262.5 46262.5 46347 46346 46345.5 46345.5 46345.5 46345.5 46345.5 46345.5 46345.5 46345.5 46345.5 46345.5 46384.5 46384.5 46385 46385 46657 46658 46658 46658 46658 46658.5 46658.5 46658.5 46658.5 46658.5 46658.5 46659 46659 46659 46659 46659 46659 46659 46659.5 46659.5 46659.5 46659.5 46659.5 46659.5 46659.5 46660 46660 46660 46660 46660 46660 46660 46660.5 46660.5 46660 46660 46660 46660 46660 46660.5 46660 46660 46660 46660 46660 46660 46660.5 46660.5 46660 46660 46660 46660 46660 46662.5 46662.5 46662.5 46662.5 46662.5 46702.5 46700.5 46700.5 46700.5 46700.5 46700.5 46700.5 47049 47049 47049.5 47049.5 47049.5 47049.5 47049.5 47049.5 47049.5 47049.5 47049.5 47049.5 47049.5 47049.5 47049.5 47049.5 47049.5 47049.5 47049.5 47049.5 47049.5 47049 47049 47049 47049 47049.5 47049.5 47049.5 47047 47047 47047 47047 47047 47047.5 47047.5 47047.5 47047.5 47047.5 47047.5 47047.5 47047.5 47195.5 47195 47195 47195 47195 47195 47195 47195 47195 47245 47433.5 47433.5 47433.5 47433.5 47433.5 47434 47433.5 47434.5 47434.5 47434.5 47434.5 47434.5 47434.5 47434.5 47434.5 47434.5 47434.5 47457 47457.5 47457.5 47457.5 47457.5 47458.5 47458.5 47458.5 47458.5 47458.5 47458.5 47458.5 47458.5 47459 47459 47459 47459 47458.5 47583 47582 47582.5 47582.5 47582.5 47582 47582 47582 47582 47582 47582 47581.5 47581.5 47581.5 47581.5 47581.5 47581.5 47581.5 47581.5 47581.5 47581.5 47581 47581 47581 47581 47579.5 47579.5 47579.5 47579.5 47579.5 47579.5 47579.5 47611.5 47611.5 48469.5 48469 48469 48469 48469 48468.5 48468.5 48469 48468.5 48468.5 48468.5 48468 48468 48468 48468.5 48468.5 48468.5 48468.5 48467.5 48467.5 48467.5 48468 48468 48468 48468 48467.5 48467.5 48467.5 48464.5 48464.5 48464.5 48464.5 48464.5 48464.5 48464.5 48466 48466 48466 48466.5 48466.5 48466.5 48466.5 48464 48464 48464 48464 48464 48464 48464 48160.5 48161.5 48161.5 48161.5 48161.5 48162 48162 48161.5 48161.5 48161.5 48161.5 48164 48164 48164 48164.5 48164.5 48164.5 48164.5 48164.5 48164.5 48164.5 48166 48166 48166 48166 48166.5 48166.5 48166.5 48163 48163 48163 48163 48574.5 48575.5 48715 48715 48622 48621 48621 48621 48621 48621 48621 48620.5 48620.5 48621 48621 48620.5 48620.5 48620.5 48621 48621 48620.5 48620.5 48620.5 48620.5 48620.5 48621 48620.5 48620.5 48620.5 48620.5 48620.5 48620.5 48621 48621 48621 48621 48618 48618 48618 48620 48620 48620 48620 48664.5 48664.5 48664.5 48664.5 48664 48664 48664 48664 48664 48664 48664 48664 48664 48664 48664 48664 48664 48664 48664 48664 48664 48664 48664 48664 48664 48664 48664.5 48664.5 48664.5 48664.5 48664.5 48664.5 48664.5 48664.5 48664.5 48664.5 48664.5 48664.5 48664.5 48664.5 48664 48664 48664 48664 48664 48664 48664 48664 48664 48664 48664 48664 48666 48666 48666 48666 48666 48666 48666 48666 48666 48666 48666 48666 48666 48666 48665.5 48665.5 48663.5 48663.5 48663.5 48663.5 48663.5 48663.5 48663.5 48663.5 48663.5 48663.5 48663.5 48664 48664 49009 49008.5 49008.5 49008.5 49008.5 49008 49008 49008 49008 49008 49008 48904.5 48904.5 48904.5 48904.5 48904.5 48905 48905 48905 48905 48905 48905 48905 49021 49020 49020 49020 49020.5 49020 49020 49020 49020 49020 49020 49020 49020 49020 49020 49020 49021 49021 48931.5 48931.5 48931.5 48975 48975 48975 48975 49902.5 49904.5 49904.5 49904.5 49904.5 49904.5 49904.5 50082 50081.5 50081.5 50081.5 50081.5 50081 50081 50081 50081 50081 50081 50081 50080.5 50080.5 50080.5 50080.5 50476 50476 50476 50476 51090.5 51160 51160 51160.5 51160.5 51160.5 51160.5 51160.5 51160.5 51160.5 51160.5 51160.5 51160.5 51160.5 51160.5 51160 51396.5 51397 51397 51397 51397 51397 51396.5 50983.5 50985 50985 51117.5 51117 51117 51117 51117 51117 51117 51117 51274 51297.5 51297 51297 51297 51297 51297 51297 51526.5 51523.5 51523.5 51604.5 51604.5 51605 51605 51605 51605 51605 51605 51605.5 51605 51605 51605 51605 51605 51605 51605.5 51605.5 51605.5 51605.5 51605.5 51605.5 51605.5 51605.5 51605.5 51605.5 51605.5 51605.5 51606 51607 51607 51607 51607 51607 51607 51607 51607 51607 51517 51517.5 51517.5 51517.5 51517.5 51517.5 51517.5 51517.5 51517.5 51517.5 51517.5 51518 51518 51518 51518 51518 51518 51518 51518.5 51518.5 51518.5 51518.5 51518.5 51518.5 51518.5 51519 51519 51519 51517 51517 51517 51516.5 51516.5 51516.5 51516.5 51516.5 51516.5 51516.5 51516.5 51516.5 51516.5 51516.5 51516.5 51516.5 51516.5 51679 51677.5 51678 51678 51678 51677.5 51677.5 51677.5 51677.5 51737 51737 51737 51737 51737 51736.5 51736.5 51736.5 51736.5 51736.5 51736.5 51736.5 51736.5 51736.5 51736.5 51736.5 51736.5 51736.5 51736.5 51737 51737 51737 51737 51737 51737 51737 51737 51737 51922.5 51923 51923.5 51923.5 51923.5 51924 51924 51923.5 51923.5 51923.5 51923.5 51924.5 51924.5 51924 51923.5 51923.5 51923.5 51922.5 51924.5 51924.5 51924.5 51925 51925 51925 51924.5 51924.5 51924.5 51924.5 51925.5 51925.5 51925.5 51925 51925 51925 51925 51926 51926 51926 51925.5 51925.5 51925.5 51925.5 51926.5 51926.5 51926.5 51926.5 51926 51926 51926 51926.5 51926.5 51926.5 51926.5 51926.5 51926.5 51926 51926.5 51926.5 51926.5 51926.5 51926.5 51926.5 51926.5 51927 51927 51926.5 51926.5 51926.5 51926.5 51926.5 51927.5 51927.5 51927.5 51927 51927 51927 51927 51927.5 51927.5 51927.5 51927 51927.5 51927.5 51927.5 51927.5 51927.5 51927.5 51927 51927.5 51927.5 51927.5 51927.5 51927.5 51927.5 51926 51927.5 51927.5 51927.5 51927.5 51928 51928 51928 52102 52102 52102 52102 52102 52102 52358 52357.5 52357.5 52357.5 52357.5 52356.5 52356.5 52356.5 52356.5 52357 52357 52356.5 52356.5 52356.5 52356.5 52356.5 52356.5 52356.5 52356 52356 52356 52353 52353 52353 52353 52353 52353 52353 52356.5 52356.5 52356.5 52356.5 52356.5 52420.5 52421.5 52421.5 52421.5 52421.5 52421.5 52421.5 52423.5 52423.5 52423.5 52423.5 52423.5 52423.5 52423.5 52423.5 52423.5 52476 52476 52476 52476 52476 52476 52476 52476 52479.5 52479 52479 52479 52479 52479 52479 52479 52479 52479 52479 52479 52816 52816 52816 52816 52816 52816 52816 52816 52816 52816.5 52816.5 52816.5 52985 52983 52983 52983 53217 53472 53472 53472 53472 53472 53472 53472.5 53471.5 53472.5 53472.5 53472.5 53472.5 53473 53473 53473 53473 53473 53473 53473.5 53473.5 53473.5 53474 53474 53474 53474 53474 53474 53470 53471.5 53471.5 53471.5 53471.5 53471.5 53471.5 53471.5 53471.5 53471.5 53471.5 53471.5 53471.5 53471.5 53822 53822 53822 53822 53822 53822 53822 53822 53822 53822 53822 53822 53824.5 53824.5 53825 53975 53975 53975 53975 53975 53974 53974 53974 53974 53974 53974 53973.5 53973.5 53973.5 53973 53973 53973 53973 53973 53973 53973 53972.5 53972.5 53972.5 53972.5 53970.5 53970.5 53970.5 53970.5 53970.5 53970.5 54119 54146.5 54144.5 54144.5 54144.5 54011 54011 54011 54011 54011 54011 54011 54011 54011 54011 54011 54011 54011.5 54011.5 54011.5 54011.5 54011.5 54011.5 54011.5 54011.5 53955.5 53956 53956 53956 53956 53958 53958 53958 53957.5 53957.5 53962 53962 53962 53962 53995.5 54102 54100.5 54100.5 54100.5 54100.5 54100.5 54100.5 54100.5 54100.5 54100.5 54100.5 54100.5 54101 54147 54148 54148 54148 54148 54148 54148 54148.5 54148.5 54148.5 54148.5 54148.5 54148.5 54148.5 54149 54149 54148.5 54148.5 54148.5 54148.5 54148.5 54148.5 54148.5 54148.5 54191 54191.5 54191.5 54191.5 54191.5 54192 54192 54191.5 54191.5 54191.5 54191.5 54192 54192 54192 54192 54192 54191.5 54191.5 54192.5 54192.5 54192.5 54193.5 54193.5 54193.5 54193.5 54193.5 54193.5 54193.5 54194.5 54194.5 54194.5 54194.5 54194.5 54194.5 54194.5 54195.5 54195.5 54195.5 54195.5 54195.5 54195.5 54195.5 54196 54196 54196 54196 54196 54196 54196 54197.5 54197.5 54197.5 54197.5 54197.5 54197.5 54197.5 54198.5 54198.5 54198.5 54198.5 54198.5 54198.5 54198.5 54198.5 54286.5 54286 54337 54337 54337 54337 54337 54337 54826.5 54825.5 54825.5 54825.5 54826 54826 54826 54825.5 54825.5 54825.5 54825.5 54825.5 54825.5 54825.5 54825 54825 54826.5 54826.5 54826.5 54826.5 54826.5 54825 54825 54825 54825.5 54825.5 54825.5 54825.5 54825.5 54825.5 54825.5 54825.5 54851.5 54848.5 54848.5 54848.5 54848.5 54848.5 54848.5 54981 54979.5 54979.5 54979.5 54979.5 55262 55417.5 55417.5 55417.5 55417.5 55417.5 55417.5 55417.5 55417.5 55417.5 55417.5 55417.5 55417.5 55418 55418 55559.5 55559.5 55559.5 55559.5 55559.5 55501 55502 55502 55502 55499 55499 55499 55499 55499 55499 55499 55499 55499 55499 55499.5 55499.5 55499.5 55499.5 55499.5 55499.5 55499.5 55500 55500 55500 55500 55500.5 55500.5 55500.5 55500.5 55500.5 55500.5 55552.5 55551.5 55551.5 55551.5 55551.5 55551.5 55551.5 55551.5 55778 55778 55818 55816 55816 55816 55772.5 55589 55589.5 55590 55590 55590 55590 55590 55590.5 55590.5 55590.5 55590.5 55590.5 55590.5 55590.5 55590.5 55590.5 55591 55591 55590.5 55590.5 55590.5 55592 55592 55592 55592 55592 55592 55701 55703.5 55703.5 55703.5 55703.5 55777.5 55777.5 55777.5 55777.5 55777.5 55777.5 55777.5 55777.5 55777.5 55778 55778 55778 55778 55778 55778 55778 55778 55778 55778 55778 55778 55778 55778 55778 55778 55778 55778 55778 55777.5 55777.5 55777.5 55777.5 55776.5 55776.5 55776.5 55776.5 55776.5 55776.5 55776.5 55776.5 55776.5 55776.5 55776.5 55831.5 55831.5 55831.5 55831.5 55831 55831 55831 55831 55831 55831 55831 55831 55833 55833 55833.5 55833.5 55833.5 55833.5 55833.5 55833.5 55833.5 55833.5 55833.5 55833.5 55833.5 55833.5 55833.5 55833.5 55833.5 55833.5 55833.5 55833.5 55831 55831 56106 56106.5 56106.5 56106 56106 56106 56106 56400 56399.5 56399.5 56399.5 56399.5 56399 56399 56521.5 56522.5 56522.5 56522.5 56522.5 56522.5 56522.5 56524 56524 56524 56524 56524.5 56524.5 56524.5 56525 56525 56525 56525 56525 56525 56525 56526 56526 56526 56526 56526 56526 56526 56526.5 56527 56527 56527 56527 56527 56527 56528.5 56528.5 56528.5 56528.5 56528.5 56528.5 56528.5 56530 56530 56528.5 56422.5 56423.5 56423.5 56423.5 56423.5 56423.5 56423.5 56424 56424 56424 56424 56424 56423.5 56423.5 56423.5 56423.5 56424 56424 56424 56424 56424 56424 56424 56424 56424 56424 56424.5 56424.5 56424.5 56424.5 56424.5 56424.5 56424.5 56424.5 56424.5 56424.5 56424.5 56551 56668 56667.5 56667.5 56667.5 56667.5 56667.5 56667.5 56666.5 56666.5 56666.5 56666.5 56667 56667 56667 56666.5 56666.5 56666.5 56666.5 56666.5 56666.5 56666.5 56666 56666 56666 56666 56666 56666 56666 56665.5 56665.5 56665.5 56665.5 56665.5 56665.5 56665.5 56665 56665 56665 56665 56665 56665 56665 56662.5 56662.5 56662.5 56662.5 56662.5 57148.5 57148 57148 57148 57148.5 57146.5 57146.5 57146.5 57146.5 57146.5 57146.5 57146.5 57146.5 57146.5 57155 57154 57154 57216.5 57216.5 57216 57216 57216 57216 57216 57216 57216 57216 57216 57216 57216 57216 57216 57216 57216 57216 57215.5 57215.5 57215.5 57216.5 57216.5 57216.5 57216.5 57216 57216 57216 57216.5 57216.5 57216.5 57216.5 57216.5 57216.5 57216.5 57216 57216 57216 57216.5 57225.5 57324 57324.5 57324.5 57324.5 57324.5 57324.5 57324.5 57326 57326 57326.5 57326.5 57326.5 57327 57327 57327 57326.5 57326.5 57326.5 57328.5 57328.5 57328.5 57329.5 57329.5 57329.5 57329.5 57329.5 57329.5 57329.5 57331 57331 57331 57331 57330 57330 57330 57330.5 57330.5 57330.5 57330.5 57330.5 57330.5 57330.5 57330.5 57330.5 57330.5 57330.5 57330.5 57330.5 57393.5 57391.5 57391.5 57391.5 57391.5 57391.5 57391.5 57587 57588.5 57588.5 57588.5 57588.5 57589 57589 57589 57589 57589 57610.5 57610 57610 57705 57780.5 57780.5 57780.5 57780.5 57780.5 57780.5 57780.5 57780.5 57780.5 57780.5 57780.5 57780.5 57781 57781 57782 57782 57781.5 57840.5 57839 57839 57838.5 57838.5 57838.5 57838.5 57838.5 57838.5 57838.5 57838.5 57922 57922 57922 57922 57922 57922 57921.5 57922.5 57922.5 57922.5 57922.5 57922 57922 57922 57922.5 57922.5 57922.5 57922 57922 57922 57922 57922.5 57922.5 57922 57922 57922 57922 57922 57922.5 57922.5 57922.5 57922 57922 57922 57922 57922.5 57922.5 57922.5 57922.5 57922.5 57922 57922 57922.5 57922.5 57922.5 57922.5 57921.5 57921.5 57921.5 57922 57922 57922 57922 57922 57922 57922 57922.5 57922.5 57922.5 57922.5 57922.5 57922.5 57922.5 57922.5 57922.5 57922.5 57922.5 57922.5 57922.5 57922.5 57922.5 57922.5 57922.5 57922.5 57922 57922.5 57922.5 57922.5 57922.5 57922.5 57922.5 57922 57922 57922 57922.5 57922.5 57922.5 57922.5 57922.5 57922.5 57922.5 57922.5 57922.5 57922.5 57922.5 57922.5 57882.5 57883 57883 57883 57883 57883 57883 57883.5 57883.5 57883.5 57883.5 57883.5 57880.5 57880.5 57881 57881 57881 57881 57880.5 57880.5 57880.5 57881 57881 57881 57881 57881 57881 57881 57881.5 57881.5 57881.5 57881.5 57881.5 57881.5 57881.5 57882 57882 57882 57882 57882.5 57882.5 57882.5 57882.5 57882.5 57882.5 57882.5 57882.5 57883 57883 57884.5 57884 57884 57884 57884 57884 57884 57884 57782.5 57782.5 57782.5 57782.5 57782.5 57782.5 57782.5 57782 57782 57782 57782 57782 57782 57782 57782 57782 57782 57782 57782 57782 57785 57785.5 57785.5 57785.5 57785.5 57785.5 57785.5 57785.5 57785.5 57785.5 57785.5 57785.5 57785.5 57785.5 57785.5 57785.5 57785.5 57785.5 57785.5 57785 57785 57785 57785 57785 57872 57872 57874.5 57874 57917 57917 57916.5 57916.5 57916.5 57916.5 57916.5 57916.5 57916.5 57916.5 57916.5 57916.5 57916.5 57916.5 57916.5 57916.5 57916.5 57916.5 57916.5 57916.5 57918.5 57918.5 57918.5 57918.5 57918.5 57918.5 57918.5 57918.5 57918.5 57918.5 57918.5 57918.5 57918.5 57918.5 57918 57918 57918 57918 57918 57918 57918 57918 57918 57918 57918 57918 57918 57918 57918 57918 57918 57918 57918 57918 57918 58415.5 58418 58418 58418 58414.5 58414.5 58414.5 58415 58415 58415 58415 58415 58415 58415.5 58415.5 58415.5 58415.5 58415.5 58421.5 58421.5 58421.5 58435 58435 58435 58752.5 58752.5 58752.5 58752.5 58752.5 58752.5 58752.5 58752.5 58752.5 58752.5 58752.5 58752.5 58752.5 58752.5 58752.5 58752.5 58752.5 58752 58752 58752 58752 58752.5 58752.5 58752.5 58752.5 58752.5 58752.5 58752.5 58750 58821 58821 58821 58821 59001 59002 59002.5 59002.5 59002.5 59002.5 59002.5 59002.5 59002.5 59002.5 59002.5 59004 59004 59004 59004 59004 59044.5 59043.5 59043.5 59043.5 59046 59045 59045 59045 59045 59045 59045 59044.5 59044.5 59044.5 59044.5 59044.5 59044.5 59044.5 59044.5 59044.5 59044.5 59044.5 59044.5 59044.5 59044.5 59043 59043 59043 59043 59043 59043 59043 59069.5 59069 59069 59069 59069 59069 59069 59069.5 59069.5 59069.5 59069.5 59069 59069 59069 59069.5 59069.5 59069.5 59069.5 59069 59069 59069 59069 59069.5 59069.5 59069.5 59068 59067.5 59067.5 59069 59069 59069 59069 59069 59069 59069 59069 59141.5 59142 59142 59142 59142 59142 59142 59142 59142 59222.5 59368.5 59368.5 59368.5 59368.5 59368.5 59368.5 59368.5 59521 59521 59521 59521 59521 59521.5 59521.5 59521 59521 59521 59521 59522.5 59522.5 59522.5 59522.5 59522 59522 59522 59520.5 59520.5 59520.5 59822 59855.5 59854.5 59854.5 59854.5 59854.5 59854.5 59854.5 59854 59854 59854 59854 59854 59856.5 59856.5 59856 59856 59856 59856 59856 59856 59856 59855.5 59855.5 59855.5 59855.5 59855.5 59855.5 59856 59855 59855 59855 59855 59855 59855 59855 59855 59855 59855 59934 59935 59935 59935 59935 59935 59935 59935.5 59935 59935 59935 59935 59935 59935 59935.5 59935.5 59935.5 59935.5 59935.5 59935.5 59935.5 59936 59936 59936 59936 59936 59936 59936 59936.5 59936.5 59936.5 59936.5 59936.5 59936.5 59936.5 59937 59937 59937 59937 59936.5 59936.5 59936.5 59937 59937 59937 59937 59937 59937 59935 59935.5 59935.5 59935.5 59935.5 59935.5 59935.5 59935.5 59936.5 59936.5 59936.5 59936.5 59936.5 59936.5 59936.5 59936 59936 59936 60082.5 60082.5 60082.5 60082.5 60082.5 60082.5 60082.5 60082.5 60082.5 60082.5 60082.5 60187.5 60187.5 60187.5 60187.5 60187.5 60187.5 60187.5 60185.5 60185.5 60185.5 60185.5 60185.5 60185.5 60185.5 60185.5 60185.5 60389.5 60389 60389 60389 60389 60389 60878.5 60875.5 60875 60874 60874 60874 60874 60874 60874 60873.5 60873.5 60873.5 60873.5 60873.5 60873.5 60873.5 60873 60873 60873 60873 60873 60873 60873 60872.5 60872.5 60872.5 60872.5 60872.5 60872.5 60873 60872.5 60872.5 60872.5 60872.5 60872.5 60872 60872 60872 60872 60872 60872 60871.5 60871.5 60871.5 60871.5 60871.5 60871 60871 60871 60871 60871 60870.5 60871 60871 60871 60871 60871 60871 60870.5 60870.5 60870.5 60870.5 60870.5 60870.5 60870.5 60868 60868 60868 60868 60868 60868 60868 60865.5 60865.5 60865.5 60823.5 60823.5 60823.5 60823.5 60823.5 60823.5 60823.5 60823.5 60823.5 60823 60823 60926 60926 60926 60926 60869.5 60867.5 60867.5 60867.5 60867.5 59953.5 59952.5 59952.5 59952.5 59953 59953 59953 59953 59953 59953 59953 59953 59953 59953 59953 59953 59953 59953 59953 59953 59953 59953 59953.5 59953.5 59953.5 59955 59955 59955 59954.5 59954.5 59954.5 59954.5 59956 59956 59956 59956 59956 59956 60865.5 60864 60864 60864 60864 60864 60934 60936.5 60936.5 60936.5 61052 61052.5 61052.5 61052.5 61052.5 61054 61054 61054 61054 61054 61054 61054 61053.5 61053.5 61053.5 61085.5 61086 61086 61086 61086 61086 61086 61085.5 61085.5 61085.5 61085.5 61085.5 61085.5 61085.5 61085.5 61085.5 61085.5 61085.5 61085.5 61085.5 61085.5 61085.5 61085.5 61085.5 61085.5 61085.5 61085.5 61085.5 61086 61086 61086 61086 61086 61086 61086 61088 61088 61088 61088 61088 61088 61088 61088 61088 61088 61121.5 61120.5 61120.5 61121 61121 61121 61121 61121 61121 61121 61121 61121 61041 61040.5 61040.5 61040.5 61040.5 61040.5 61040.5 61040 61040 61040.5 61040.5 61040.5 61040.5 61040.5 61040 61040 61040 61040 61039.5 61039.5 61039.5 61039.5 61039.5 61039.5 61039.5 61039.5 61039.5 61039.5 61041.5 61041.5 61041.5 61041 61041 61041 61041 61041 61041 61041 61041.5 61041 61041 61041 61041 61041 61041 61041 61040.5 61040.5 61040.5 61040.5 61040.5 61040.5 61040.5 61040 61040 61040 61040 61040 61040 61040 61039.5 61039.5 61039.5 61039.5 61039.5 61039.5 61039.5 61039 61039 61039 61037.5 61037.5 61037.5 61037.5 61037.5 61037.5 61037.5 61037.5 61037.5 61037.5 61037.5 61037.5 61037.5 61037.5 61715 61716.5 61716.5 61716.5 61716 61716 61716 61718.5 61718.5 62119 62116.5 62116.5 62116.5 63373.5 63373.5 63373.5 63373.5 63376 63427 63427 63427 63427 63427.5 63427.5 63427.5 63427.5 63427.5 63427.5 63427.5 63427.5 63427.5 63427.5 63427.5 63427.5 63425.5 63425.5 63425.5 63425.5 63425.5 63425.5 63425.5 63425.5 63426 63426 63426 63426 63426 63426 63426 63426 63426 63426 63426 63426 63426 63426 63426 63590 63591 63591 63591 63591 63591 63591 63592.5 63592.5 63592 63592 63592 63590.5 63590.5 63591 63591 63591 63591 63591.5 63591.5 63591.5 63591.5 63591.5 63591.5 63588 63589 63589 63589 63589.5 63589.5 63589.5 63589.5 63590 63590 63589.5 63589.5 63589.5 63589.5 63648 63649.5 63649.5 63649.5 63649.5 63649.5 63649.5 63650 63650 63650 63650 63650 63650 63649.5 63650 63650.5 63650.5 63650.5 63650.5 63650.5 63650.5 63651.5 63651.5 63651.5 63651.5 63651.5 63651.5 63651.5 63653.5 63653.5 63653.5 63653.5 63653.5 63653.5 63653.5 63653.5 63653.5 63653.5 63660.5 63660 63660 63660 63660 63660 63660 63659.5 63659.5 63659.5 63659.5 63659.5 63659.5 63659.5 63659 63659 63659 63659 63659 63659 63659 63658.5 63659 63659 63659 63659 63659 63659 63658.5 63658.5 63658.5 63658.5 63658.5 63658.5 63658.5 63658 63658 63658 63658 63658 63658 63658 63657 63657 63657 63657 63656.5 63656.5 63656.5 63656.5 63656.5 63656.5 63656.5 63656 63656 63656 63656 63656 63656 63656 63658.5 63658 63658 63658.5 63658.5 63658.5 63658.5 63658.5 63658.5 63658 63658 63658 63658 63658 63658 63658 63658 63658 63658 63657.5 63657.5 63657.5 63657.5 63657.5 63657.5 63657.5 63657 63657 63657 63657 63657 63656.5 63656.5 63656.5 63656.5 63656.5 63656.5 63656.5 63656 63656 63656 63656 63656 63656 63656 63654.5 63654 63654 63654 63654 63654 63654.5 63651.5 63651.5 63651.5 63651.5 63651.5 63651.5 63651.5 63651.5 63651.5 63651.5 63887.5 63888.5 63888.5 63888.5 63888.5 63887 63887.5 63887.5 63887.5 63887 63887 63887 63898.5 63898 63898 63898 63898 63898 63898 63895 63895 63895 63895 63895 64171 64171 64171 64171 64171 64171 64171 64319.5 64319.5 64319.5 64319.5 64319.5 64320 64320 64319.5 64319.5 64319.5 64319.5 64320.5 64320.5 64320.5 64320.5 64320.5 64320.5 64320.5 64320.5 64320.5 64320.5 64321 64321 64321 64321 64321 64321 64321 64321 64321 64321 64321 64321 64321 64321 64321 64321 64321 64321.5 64321 64321 64321 64323.5 64323.5 64323.5 64323.5 64323 64323 64323 64324 64324 64324 64324 64324.5 64324.5 64324 64324 64324 64324 64324 64324 64324 64324 64609 64609 64609 64609 64608.5 64606.5 64606.5 64609 64609 64609 64609 64609 64609 64893 64894 64894 64894 64894 64894 64894 64894.5 64894.5 64894.5 64894.5 64894.5 64894.5 64894.5 64895 64895 64895 64895 64894.5 64894.5 64894.5 64897 64897 64897 64897 64897 64897.5 64897.5 64945.5 64944.5 64944.5 64944.5 64944 64944 64944 64943.5 65027.5 65027.5 65027.5 65027.5 64949 65276.5 65276.5 65276.5 65276.5 65276.5 65277 65276.5 65275.5 65275.5 65275.5 65275.5 65275.5 65275.5 65275.5 65275.5 65276 65276 65390.5 65390.5 65390.5 65390.5 65390 65390 65390 66282 66282 66282 66282 66282 66282.5 66282.5 66282.5 66282.5 66282.5 66282.5 66282.5 66282.5 66282.5 66282 66282 66282.5 66282.5 66282.5 66282.5 66282.5 66281.5 66281.5 66281.5 66281.5 66282 66282 66282 66282 66282 66282 66282 66282 66555.5 66667 66667 66667 66667 66667 66667 66667 66667 66667 66667 66709 66812.5 66812 66812 66812 66812 66809.5 66809.5 66809.5 66809.5 66809.5 66809.5 66809.5 67231.5 67231 67231 67231 67231 67231 67231 67229 67229 67229 67229 67229 67229 67229 67229 67115 67113 67113 67113 67113 67113 67113 68038.5 68038 68038 68038 68038 68038 68038 68038 68510.5 68511.5 68511.5 68511.5 68511.5 68511.5 68511.5 68511.5 68511.5;NaN;"[[106983,106987,106987,106987,161495,161495,161495,161495,341118,467627,677721,677728,677728,677728,677728,678882,678886,678886,678886,678886,678886,678886,678887,678887,678887,678887,678887,678887,678887,678889,678889,678889,678889,678889,678889,678889,678909,678909,678909,678909,678909,678909,678910,678913,678913,678913,678913,678913,678913,678913,678915,678915,678915,678915,678918,678918,678918,678920,678920,678920,678920,678920,678920,678920,678922,678922,678922,678922,678922,678922,678922,678924,678924,678924,678924,678924,678924,678924,678931,678931,678931,678931,678931,678931,678931,692044,692048,692048,692048,692048,692049,692049,710263,710263,710263,710263,710263,710263,711070,711071,711072,711072,711072,711072,711072,711073,711073,711073,711073,711073,711073,711073,711074,711074,711074,711074,711074,711074,711074,711075,711075,711075,711075,711075,711075,711075,711078,711078,711078,711078,711078,711078,711078,711078,711078,711078,741081,741085,741085,741085,744075,744077,744077,744077,744077,744077,744077,744078,744078,744078,744078,744078,744078,744078,744079,744079,744079,744079,744079,744079,744079,744083,744083,744083,744083,744083,744083,757911,757914,757914,757914,757914,757919,757919,757920,757920,757920,757920,757921,757922,757922,757924,757924,757924,757924,757924,757924,757924,757927,757927,757927,757927,757927,757927,757927,757933,757933,757933,757933,757934,757934,757934,757936,757936,757936,757936,757941,757941,757941,757941,757941,757941,757941,757941,757941,757941,757948,761511,761511,761511,761511,761511,761511,761511,761511,761511,761511,761511,761511,761511,761511,761511,761512,761512,761512,761512,761512,761512,761512,761512,761512,761512,761512,761512,761512,761512,761512,761512,761512,761512,761512,761512,761512,761512,761512,761512,761512,761512,761512,761512,761512,761512,761512,761512,761512,761512,761512,761512,761512,761512,761512,761512,761513,761513,761513,761513,761513,761513,761513,761513,761513,761513,761514,761514,761514,761514,761514,761514,761514,761514,761514,761514,761514,761514,761514,761514,761514,761514,796296,796298,796298,796298,796298,796298,796298,796317,796317,796317,796317,796317,796318,796318,796323,796323,796323,796323,796323,800757,800761,800761,800761,800761,800761,800761,801528,801534,801534,801534,801534,801534,801534,801534,801534,801534,801534,808973,808974,808974,808974,808974,808975,808975,808975,808975,808975,808975,808976,808977,808977,808977,808977,808977,808977,808978,808978,808978,808978,808978,808978,808978,808979,808979,808979,808979,808979,808979,808979,808981,808981,808981,808983,808983,808983,808983,808983,808983,808984,808986,808986,808986,808987,808987,808987,808987,808988,808989,808989,808989,808989,808989,808989,808990,808990,808990,808990,808992,808992,808992,808992,808992,808992,808992,808997,808997,808997,808999,809000,809000,809000,809000,809000,809000,809001,809001,809001,809001,809001,809001,809001,809038,809038,809038,809038,809038,809038,809038,809093,809093,809093,809093,809093,812432,812437,812437,812438,812438,812438,812438,812439,812439,812439,812439,812439,812439,812439,812439,812440,812440,812440,812440,812440,812440,812441,812441,812441,812441,812441,812441,812442,812442,812442,812442,812442,812442,816322,816328,816328,816328,816328,816328,830978,830979,830979,830979,830979,830979,830979,830980,830980,830980,830980,830980,830980,830980,830981,830981,830981,830982,830982,830982,830982,830983,830983,830983,830983,830983,830983,830983,830983,830983,830983,832443,832445,832445,832445,832445,832445,832445,832446,832446,832446,832446,832446,832446,832446,832446,832446,832446,832446,832446,832446,832446,848315,848318,848318,848318,848318,848318,848318,848323,848323,848323,848323,848323,848323,848323,848356,848356,848356,848356,848356,848356,848356,848365,848365,848365,850118,850120,850120,850120,850120,850121,850121,850121,850121,850121,850121,850122,850122,850122,850122,850122,850122,850122,850124,850124,850124,850124,850124,850124,850124,850125,850125,850125,850127,850127,850127,850127,850127,850127,850127,850130,850130,850130,850130,850130,850130,850130,850134,850134,850134,850134,850134,850134,850134,850134,850134,853815,853856,853856,853856,853856,853856,853856,854968,854969,854969,854969,854969,854970,854970,854972,854972,854972,854972,854972,854972,854972,854974,854974,854974,854974,854976,854976,854976,854976,854976,854976,854976,854979,854979,854979,854980,854980,854980,854980,854980,854980,854980,854981,854981,854981,854981,854981,854981,854982,854983,854983,854983,854984,854984,854984,854984,854987,854987,854987,854987,854987,854987,854987,854987,868750,868754,868754,868754,868754,868754,868754,868756,868756,868756,868756,868756,868756,868756,868757,868757,868757,868757,868757,868757,868757,868758,868758,868758,868758,868758,868759,868759,868762,868762,868762,868762,868762,868762,868762,868762,868762,890224,890228,891028,891069,891070,891070,891070,891070,907044,907045,907045,907045,907045,907045,907045,907050,907050,907050,907050,907050,907050,907050,907056,907056,907057,907057,914078,914078,914078,914078,914078,914078,914078,914078,914078,914078,914078,914078,914081,914081,931228,931229,931229,931229,931229,931229,931229,931231,931231,931231,931231,931231,931231,931231,931233,931233,931233,931233,931233,931233,931233,931234,931235,931235,931235,931235,931235,931235,931235,931235,931235,936038,936045,936045,951862,951875,951875,951875,951875,951875,951875,951878,951878,951878,951878,951878,951878,951878,951879,951879,951879,951879,951882,951882,951882,951882,951882,951882,951882,951883,951883,951883,951886,951886,951886,951886,951886,951886,951886,951886,951886,951886,951886,965715,967500,967504,967504,967504,967504,967504,967504,969866,969868,969868,969868,969868,969868,969868,969870,969870,969870,969870,969873,969873,969873,969873,969873,969873,969873,969874,969874,969874,969875,969875,969875,969875,969875,969875,969875,969877,969877,969877,969877,969877,969877,969877,969880,969880,969880,969880,969880,969880,969880,969881,969881,969881,969881,969881,969881,969881,969881,969881,969881,969882,969882,969882,969882,969900,969900,969900,969900,969900,969900,969902,969902,969902,969903,969903,969903,969903,969906,969906,969906,969908,969908,969908,969908,969908,969909,969909,969911,969911,969911,969911,969911,969911,969911,969914,969914,969914,969914,969914,969914,969914,969916,969916,969916,969916,969919,969919,969919,969919,969919,969919,969919,969921,969921,969921,969921,969921,969921,969921,969924,969924,969925,969925,969925,969925,969925,969925,969925,969925,969928,969928,983381,983383,983383,983383,983383,983383,983383,983384,983385,983385,983385,983385,983385,983385,983386,983386,983386,983386,983386,983386,983386,983387,983387,983387,983387,983387,983387,983387,983392,983392,983392,983392,983392,983392,983392,983394,983394,983394,983394,983394,983394,983394,983396,983396,983396,983396,983417,983417,983417,983422,983422,983422,983422,983422,983422,983422,983424,983424,983424,983424,983424,983424,983424,983430,983430,983430,983430,983430,983430,983430,983985,983986,983986,983986,983986,983986,983986,983987,983987,983987,983987,983987,983987,983987,983988,983988,983988,983988,983988,983988,983988,983988,983988,1003676,1003676,1003676,1003676,1003676,1003676,1003676,1003677,1003678,1003678,1003678,1003678,1003678,1003678,1003678,1003678,1003678,1003679,1003679,1003679,1003680,1003680,1003680,1003680,1003680,1003680,1003683,1003683,1003683,1003683,1003683,1003683,1003683,1003684,1003684,1003684,1003684,1003684,1003684,1003684,1003685,1003686,1003686,1003686,1003686,1003686,1003686,1003687,1003687,1003687,1003687,1003687,1003687,1003687,1003693,1003693,1003694,1003694,1003694,1003694,1042392,1044361,1044379,1044379,1044380,1044380,1044380,1044380,1044382,1044382,1044383,1044383,1044383,1044383,1044383,1044387,1044387,1044387,1044387,1044389,1044389,1044389,1044392,1044392,1044392,1044392,1044392,1044392,1044392,1044396,1044396,1044396,1044396,1044396,1044396,1044396,1044399,1044399,1044399,1044399,1044403,1044403,1044403,1044403,1044403,1044403,1044404,1044405,1044405,1044405,1044405,1044405,1044407,1044407,1044407,1044407,1044407,1044407,1044407,1044409,1044409,1044409,1044410,1044410,1044410,1044410,1044418,1044418,1044418,1044418,1044418,1044418,1054587,1054587,1054587,1054587,1054589,1054589,1054589,1054589,1054589,1054589,1054589,1054589,1054589,1054589,1054589,1054589,1054590,1054590,1054590,1054590,1054590,1054590,1054591,1054591,1054591,1054591,1054591,1054591,1054594,1054594,1054594,1054594,1054594,1054594,1054594,1054594,1054594,1054595,1054595,1054595,1054595,1054595,1054595,1060901,1060902,1060902,1075239,1089687,1089688,1089688,1089688,1089688,1089689,1089689,1089689,1089689,1089689,1089689,1089690,1089690,1089690,1089691,1089691,1089691,1089691,1089698,1089698,1089698,1089698,1089698,1089698,1089698,1097488,1097493,1097493,1097493,1111648,1111649,1111649,1111649,1111649,1126681,1126686,1127573,1127574,1127574,1127574,1127574,1127574,1127574,1127574,1127574,1127574,1132219,1132220,1132220,1168744,1168745,1168745,1168745,1168745,1168745,1168745,1168746,1168746,1168746,1168746,1168747,1168747,1168747,1168747,1168747,1168747,1168747,1168749,1168749,1168749,1168749,1168749,1168749,1168749,1168749,1168749,1168749,1168754,1168754,1168754,1168754,1169660,1169973,1169973,1169973,1169973,1177045,1177046,1177047,1177047,1177047,1177047,1177047,1177048,1177048,1177048,1177048,1177048,1177048,1177048,1177051,1177051,1177051,1177051,1177051,1177051,1177051,1177055,1177055,1177055,1177055,1177758,1177760,1177760,1177760,1177760,1177760,1177760,1177763,1177763,1177763,1177763,1177764,1177764,1177764,1177764,1177764,1177764,1177764,1177765,1177765,1177765,1177768,1177768,1177768,1177768,1177768,1177768,1177769,1177771,1177771,1177771,1177771,1177771,1177771,1177771,1177773,1177773,1177773,1177773,1177773,1177773,1177773,1177777,1177777,1177777,1177777,1177777,1177777,1177777,1177777,1177777,1177777,1177777,1177782,1179935,1179936,1179936,1179936,1179936,1179955,1179955,1179955,1179955,1179955,1179955,1179957,1179957,1179957,1179957,1179957,1179957,1179957,1179961,1179961,1179961,1179965,1179965,1179965,1179965,1179965,1179965,1179965,1179967,1179967,1179967,1179967,1179969,1179969,1179969,1179969,1179969,1179969,1179969,1179972,1179972,1179972,1179972,1179972,1179972,1179972,1179979,1179979,1179979,1179979,1179979,1184253,1184253,1218977,1218984,1223270,1223271,1223271,1223272,1223272,1223273,1223273,1223273,1223273,1223273,1223273,1223274,1223274,1223274,1223274,1223274,1223274,1223274,1223275,1223275,1223275,1223275,1223275,1223275,1223275,1223278,1223278,1223278,1223278,1223278,1223278,1223278,1223278,1223278,1223278,1235870,1235870,1235870,1235870,1235870,1237967,1237969,1237969,1237969,1237969,1237969,1237969,1237971,1237971,1237971,1237971,1237972,1237972,1237972,1237973,1237973,1237973,1237973,1237973,1237973,1237973,1237974,1237974,1237974,1237974,1237974,1237975,1237975,1237977,1237977,1237977,1237977,1237977,1237977,1237977,1237982,1237982,1237982,1237982,1237982,1252331,1252333,1252333,1252333,1252333,1252333,1252333,1252335,1252335,1252335,1252335,1252336,1252336,1252336,1252336,1252336,1252336,1252336,1252337,1252337,1252337,1252337,1252337,1252337,1252337,1252337,1252338,1252338,1252338,1253015,1255692,1255692,1255692,1255692,1255692,1255692,1255692,1255692,1255692,1255692,1255692,1255692,1255692,1255692,1255692,1255692,1255692,1255692,1255692,1255692,1255692,1255692,1255692,1255692,1255693,1255693,1255693,1255693,1255693,1255693,1255693,1255693,1255693,1255693,1255693,1255693,1255693,1255693,1255693,1255693,1255693,1255693,1255693,1255693,1255693,1255693,1255693,1255693,1255693,1255693,1255693,1255693,1255693,1255693,1255694,1255694,1255694,1255694,1255695,1255695,1255695,1255695,1255695,1255695,1255695,1255695,1255695,1255695,1256099,1256142,1256143,1256143,1256143,1256143,1256143,1256144,1256144,1256144,1256144,1256144,1256144,1256144,1256146,1256146,1256146,1256146,1256146,1256146,1256146,1256147,1256147,1256147,1256147,1256147,1256147,1256147,1256154,1256154,1256154,1256154,1269680,1269680,1269680,1269680,1271213,1271216,1273684,1273686,1273686,1273686,1273686,1273687,1273687,1273687,1273687,1273688,1273688,1273688,1273688,1273688,1273688,1273688,1273688,1273688,1273688,1290868,1291763,1291763,1291763,1291763,1291763,1291763,1292898,1292905,1292905,1292905,1292905,1292905,1292905,1292910,1308563,1308565,1308565,1308565,1308565,1308565,1308565,1308566,1308566,1308566,1308566,1308566,1308566,1308566,1308568,1308568,1308568,1308568,1308568,1308568,1308568,1308569,1308569,1308569,1308569,1308569,1308569,1308569,1308570,1308570,1308570,1308570,1308570,1308570,1308570,1308571,1308571,1308571,1308571,1308571,1308571,1308571,1308572,1308572,1308572,1308572,1309940,1309941,1309941,1309941,1309941,1309941,1309941,1309942,1309942,1309942,1309942,1309942,1309942,1309942,1309943,1309943,1309943,1309943,1309943,1309943,1309943,1309944,1309944,1309944,1309944,1309944,1309944,1309944,1309945,1309945,1309945,1309945,1309945,1309945,1309945,1309947,1309947,1309947,1309947,1309947,1309947,1309947,1309950,1309950,1309950,1309950,1309950,1309950,1311329,1311330,1311330,1311330,1311330,1311330,1311330,1311331,1311331,1311331,1311331,1311331,1311331,1311331,1311334,1311334,1311335,1311335,1311335,1311335,1311335,1313989,1313990,1313990,1313990,1313990,1313990,1313990,1313991,1313991,1313991,1313991,1313991,1313991,1323383,1323384,1323384,1323384,1323384,1323384,1323384,1323386,1323386,1323386,1323386,1323386,1323386,1323386,1323388,1323388,1323388,1323388,1323388,1323388,1323388,1323391,1323391,1323391,1323391,1323391,1323392,1323392,1323393,1323393,1323393,1323393,1323393,1323393,1323393,1323400,1323400,1323400,1323400,1324756,1324758,1324758,1324758,1324758,1324758,1324758,1324758,1324758,1324758,1324758,1324758,1324758,1325367,1325367,1325367,1325367,1328224,1328225,1328225,1328225,1328225,1328225,1328225,1328232,1328232,1328232,1328232,1328232,1346467,1346467,1347069,1347072,1347072,1347072,1347072,1347072,1347072,1347074,1347074,1347074,1347074,1347074,1347074,1347074,1347076,1347076,1347076,1347076,1347076,1347077,1347077,1347078,1347078,1347079,1347079,1347079,1347079,1347079,1347081,1347081,1347081,1347081,1347081,1347081,1347082,1347084,1347084,1347084,1347084,1347086,1347086,1347086,1347088,1347088,1347088,1347088,1347088,1347088,1347088,1347089,1347089,1347089,1347089,1347089,1347089,1347089,1347091,1347091,1347091,1347091,1347091,1347091,1347091,1347092,1347092,1347093,1347093,1347093,1347093,1347093,1347094,1347094,1347094,1347094,1347095,1347095,1347095,1347097,1347097,1347097,1347097,1347097,1347097,1347097,1347098,1347099,1347099,1347099,1347100,1347100,1347100,1347107,1347107,1347107,1347107,1347107,1347107,1347107,1347107,1347752,1347753,1347753,1347753,1347753,1347753,1347753,1347755,1347755,1347755,1347755,1347755,1347755,1347755,1347755,1347755,1347755,1347755,1347755,1347755,1347756,1347761,1347761,1347761,1347761,1347761,1347761,1350101,1350102,1350102,1350102,1350102,1350102,1350102,1350103,1350103,1350103,1350103,1350103,1350103,1350103,1350107,1350107,1350107,1350107,1350107,1350107,1350107,1350107,1350107,1350107,1350107,1351844,1351844,1351844,1351845,1351845,1351845,1351845,1351846,1351846,1351846,1351846,1351846,1351846,1351846,1351847,1351847,1351847,1351847,1351847,1351847,1351847,1351868,1351868,1351868,1351868,1351868,1351868,1351868,1351870,1351871,1351871,1351871,1351871,1351871,1351871,1351873,1351873,1351873,1351877,1351877,1351877,1351877,1351877,1351877,1351877,1351879,1351879,1351879,1351879,1351879,1351879,1351879,1351881,1351881,1351881,1351881,1351883,1351883,1351883,1351883,1351883,1351883,1351883,1351889,1351889,1351889,1351889,1351889,1351889,1351889,1361221,1361221,1361221,1361221,1365904,1365906,1365906,1365906,1365906,1365907,1365907,1365909,1365909,1365909,1365909,1365909,1365909,1365909,1365910,1365910,1365910,1365910,1365910,1365910,1365910,1365914,1365914,1365914,1365914,1365914,1365914,1365914,1365916,1365916,1365916,1365916,1365916,1365916,1365916,1365918,1365919,1365919,1365919,1365919,1365919,1365919,1365919,1365919,1365919,1385593,1385594,1385594,1385594,1385594,1385594,1385594,1385595,1385595,1385595,1385595,1385595,1385595,1385595,1385596,1385596,1385596,1385596,1385596,1385596,1385596,1385597,1385597,1385597,1385597,1385597,1385597,1385597,1385603,1385603,1385603,1385603,1385603,1385603,1385603,1398980,1398980,1398985,1398985,1398985,1398985,1398985,1398985,1398985,1398987,1398987,1398987,1398987,1398987,1398987,1398987,1398990,1398990,1398990,1398990,1398997,1398997,1398997,1398997,1398997,1398997,1398997,1398997,1401121,1401121,1401121,1415180,1415637,1415638,1415638,1415638,1415638,1415638,1415638,1415639,1415639,1415639,1415639,1415639,1415639,1415639,1415640,1415640,1415640,1415640,1415640,1415640,1415640,1415641,1415641,1415641,1415641,1415641,1415641,1415641,1415642,1415642,1415642,1415642,1415642,1415642,1415642,1415642,1415642,1416225,1416225,1416225,1416225,1416225,1416225,1416225,1416225,1416225,1416225,1416225,1416225,1416229,1416229,1416229,1439446,1439453,1439453,1439453,1439453,1439453,1439453,1440148,1440160,1440160,1440160,1445224,1445284,1445284,1445284,1445284,1445287,1445287,1445287,1445287,1445287,1445287,1445289,1445290,1445290,1445301,1445301,1445301,1445301,1445301,1445301,1445301,1445304,1445304,1445304,1445304,1445304,1445304,1445304,1445308,1445308,1445308,1445308,1445308,1445308,1445308,1445312,1445312,1445312,1445312,1445314,1445314,1445314,1445316,1445316,1445316,1445316,1445316,1445316,1445316,1445319,1445319,1445319,1445319,1445319,1445319,1445319,1445321,1445321,1445321,1445321,1445321,1445321,1445321,1445321,1445322,1445322,1445322,1445322,1445322,1445322,1445323,1445323,1445323,1445323,1445323,1445323,1445324,1445325,1445325,1445325,1445325,1445325,1445325,1445326,1445326,1445326,1445328,1445328,1445328,1445328,1445328,1445328,1445328,1445334,1445334,1445334,1445334,1445334,1445334,1445334,1445334,1445334,1445334,1445334,1459224,1459228,1459228,1459228,1459228,1459228,1459228,1459232,1459233,1459233,1459233,1459234,1459234,1459234,1459237,1459237,1459237,1459237,1459237,1459237,1459237,1459246,1459246,1459246,1459688,1459688,1459688,1459688,1459688,1462148,1462154,1462154,1462154,1462154,1462154,1462154,1464206,1464206,1464206,1464206,1464206,1464206,1464206,1465164,1465170,1465170,1465170,1465170,1465170,1465170,1465404,1465406,1465406,1465406,1465406,1465406,1465406,1465412,1465412,1465412,1465412,1465412,1465412,1465412,1465412,1465412,1465412,1466368,1466368,1466368,1466368,1495808,1495808,1495808,1495808,1495808,1511014,1511015,1511015,1511015,1511015,1511017,1511017,1511017,1511017,1511017,1511017,1511019,1511019,1511019,1511020,1511020,1511020,1511020,1511020,1511020,1511020,1511021,1511021,1511021,1511021,1511021,1511021,1511021,1511022,1511022,1511022,1511022,1511022,1511022,1511022,1511423,1514196,1514428,1514429,1514429,1514429,1514429,1514430,1514430,1514430,1514430,1514430,1514430,1514433,1514433,1514433,1514433,1514433,1514433,1514433,1514433,1514433,1514840,1525520,1525520,1525520,1525520,1525520,1525520,1527616,1527619,1527619,1527619,1527619,1527619,1527619,1527619,1527619,1527619,1527619,1529351,1532511,1532512,1532512,1532512,1532512,1532512,1532512,1532514,1532514,1532514,1532514,1532514,1532514,1532514,1532518,1532518,1532518,1532519,1532519,1532519,1532519,1540912,1540933,1540933,1540933,1540933,1540933,1540933,1540941,1540941,1540941,1540941,1540941,1540941,1540941,1540966,1540966,1540966,1540966,1540970,1540970,1540970,1540975,1540975,1540975,1540975,1540975,1540975,1540975,1540991,1540991,1540991,1540991,1540991,1540991,1540991,1540995,1540995,1540995,1540995,1541001,1541001,1541001,1541015,1541015,1541015,1541015,1541015,1541015,1541015,1541015,1541015,1541015,1541647,1541652,1541652,1541652,1541652,1541652,1541652,1541652,1541652,1543023,1543030,1543030,1543031,1543031,1543031,1543031,1545533,1545533,1545533,1545534,1545534,1545534,1545534,1545534,1545534,1546965,1546966,1546966,1546966,1546966,1546967,1546967,1546967,1546967,1546967,1546967,1546967,1546967,1546967,1546967,1546967,1546967,1560335,1560337,1560337,1560337,1560337,1560337,1560337,1560338,1560338,1560338,1560338,1560338,1560338,1560338,1560340,1560340,1560341,1560341,1560341,1560341,1560341,1560342,1560342,1560342,1560342,1560342,1560342,1560342,1560343,1560343,1560343,1560343,1560343,1560343,1560343,1560345,1560345,1560345,1560345,1560345,1560345,1560345,1560348,1560348,1560348,1560348,1560349,1560349,1560349,1560349,1560349,1560349,1560349,1560350,1560350,1560350,1560350,1560350,1560350,1560350,1560353,1560353,1560353,1560353,1560354,1560354,1560354,1560354,1560354,1560354,1576403,1576407,1576407,1576407,1576407,1576407,1576407,1576408,1576408,1576408,1576408,1576408,1576408,1576408,1576409,1576409,1590612,1590616,1590616,1590616,1590616,1590616,1590616,1590616,1590616,1590616,1590616,1590616,1590616,1591348,1591350,1591350,1591350,1591350,1591352,1591352,1591352,1591352,1591352,1591352,1591353,1591353,1591353,1591357,1591357,1591357,1591357,1591357,1591358,1591358,1591363,1591363,1591363,1591363,1591363,1591363,1591363,1591363,1591363,1591805,1591806,1591806,1591806,1591806,1591806,1591806,1591808,1591808,1591808,1591808,1591808,1591808,1591808,1591809,1591809,1591809,1591809,1591810,1591810,1591810,1591810,1591810,1591810,1591810,1591810,1591810,1591810,1591810,1591810,1591810,1591810,1613494,1613496,1613496,1613496,1613496,1613496,1613496,1613500,1613500,1613500,1613500,1628531,1628536,1628536,1628536,1628536,1628536,1628536,1630507,1630507,1630507,1630507,1630507,1630508,1630508,1630508,1630508,1630508,1630508,1630508,1630508,1630508,1635146,1635147,1635147,1635147,1635147,1635148,1635148,1635149,1635149,1635149,1635149,1635149,1635149,1635149,1635149,1647807,1648236,1648241,1648242,1648242,1648242,1648242,1648242,1648685,1648690,1648690,1648690,1648690,1648690,1648690,1648690,1649790,1649790,1649791,1649791,1649791,1649791,1649791,1649791,1649791,1649791,1649791,1649791,1652378,1652384,1652384,1652384,1652384,1652384,1652384,1652384,1652385,1654535,1654536,1654536,1654536,1654536,1654539,1654539,1654539,1667209,1667209,1667209,1667209,1668559,1668561,1668561,1668561,1668561,1668561,1668561,1668562,1668562,1668563,1668563,1668563,1668563,1668563,1668565,1668565,1668565,1668565,1668565,1668565,1668565,1668566,1668566,1668566,1668566,1668566,1668566,1668566,1668567,1668567,1668567,1668567,1668567,1668567,1668567,1668569,1668569,1668569,1668569,1668570,1668570,1668570,1668571,1668571,1668571,1668571,1668572,1668572,1668572,1668572,1668572,1668572,1668572,1668574,1668574,1668574,1668574,1668574,1668574,1668574,1668575,1668575,1668575,1668576,1668576,1668576,1668576,1668576,1668576,1668576,1668576,1668577,1668577,1668577,1668577,1668577,1668577,1668582,1668582,1668582,1668582,1668582,1668582,1668582,1668582,1668582,1671380,1671381,1671381,1671382,1671382,1671382,1671382,1671382,1671383,1671383,1671383,1671383,1671383,1671383,1671384,1671384,1671384,1671384,1671384,1671384,1671384,1671389,1671389,1671389,1671389,1671389,1671389,1671389,1671389,1671389,1671389,1671389,1671389,1671389,1671389,1685860,1685880,1685881,1685881,1685881,1685881,1685881,1685881,1685881,1685881,1685881,1685881,1685881,1685881,1729216,1729217,1729217,1729217,1729217,1729217,1774245,1774245,1774245,1774245,1774245,1774245,1774245,1774245,1774251,1774251,1774251,1774251,1774251,1774252,1774252,1774252,1774252],[15847,15849,15849,15849,28365,28365,28365,28365,61633,91627,149031,149032,149032,149032,149032,149492,149492,149492,149492,149492,149492,149492,149492,149492,149492,149492,149492,149495,149495,149495,149495,149495,149495,149495,149495,149495,149495,149495,149495,149495,149495,149495,149495,149495,149495,149495,149495,149495,149495,149495,149495,149495,149495,149495,149495,149502,149502,149502,149502,149502,149502,149502,149502,149502,149502,149502,149502,149502,149503,149503,149503,149503,149503,149503,149503,149503,149503,149503,149503,149503,149503,149503,149503,149503,149503,152541,152541,152541,152541,152541,152541,152541,157025,157026,157026,157026,157026,157026,157315,157317,157317,157317,157317,157318,157318,157319,157319,157319,157319,157319,157319,157319,157321,157321,157321,157321,157321,157321,157321,157322,157322,157322,157322,157322,157322,157322,157326,157326,157326,157326,157326,157326,157326,157326,157326,157326,162068,162071,162071,162071,163240,163242,163242,163242,163242,163242,163242,163243,163243,163243,163243,163243,163243,163243,163246,163246,163246,163246,163246,163246,163246,163246,163246,163246,163246,163246,163246,166414,166416,166416,166416,166416,166417,166417,166417,166417,166417,166417,166419,166419,166419,166419,166419,166419,166419,166420,166420,166420,166420,166420,166420,166420,166422,166422,166422,166422,166422,166422,166422,166423,166423,166423,166425,166425,166425,166425,166425,166425,166425,166425,166425,166425,166425,166430,166430,166430,166430,167807,167808,167808,167808,167808,167808,167808,167809,167809,167809,167809,167809,167809,167809,167811,167811,167811,167811,167811,167811,167811,167812,167812,167812,167812,167812,167812,167812,167813,167813,167813,167813,167813,167813,167813,167814,167814,167814,167814,167814,167814,167814,167815,167815,167815,167815,167815,167815,167815,167817,167817,167817,167817,167818,167818,167818,167818,167818,167818,167818,167819,167819,167819,167819,167819,167819,167819,167820,167820,167820,167820,167820,167820,167820,167823,167823,167823,167823,167823,167824,167824,174625,174625,174625,174625,174625,174625,174625,174625,174626,174626,174626,174626,174626,174626,174626,174626,174632,174632,174632,176994,176995,176995,176995,176995,176995,176995,177323,177323,177323,177323,177323,177323,177323,177323,177323,177323,177323,177724,177726,177726,177726,177726,177727,177727,177727,177727,177727,177727,177728,177728,177728,177729,177729,177729,177729,177729,177729,177729,177730,177730,177730,177730,177730,177730,177730,177731,177731,177731,177731,177731,177731,177731,177732,177732,177732,177733,177733,177733,177733,177734,177734,177734,177734,177734,177734,177734,177735,177735,177735,177735,177735,177735,177735,177736,177736,177736,177736,177736,177736,177736,177737,177737,177737,177737,177737,177737,177737,177738,177738,177738,177738,177738,177738,177738,177739,177739,177739,177739,177739,177739,177739,177740,177740,177740,177740,177740,177740,177740,177745,177745,177745,177745,177745,179281,179281,179281,179281,179285,179285,179285,179285,179285,179285,179285,179285,179285,179285,179285,179285,179285,179285,179285,179285,179285,179285,179285,179285,179285,179285,179286,179286,179286,179286,179286,179286,179286,181793,181793,181793,181793,181793,181793,183160,183160,183160,183160,183160,183160,183160,183160,183160,183160,183161,183161,183161,183161,183161,183161,183161,183161,183161,183161,183161,183161,183161,183161,183161,183162,183162,183162,183162,183162,183162,183773,183773,183773,183773,183773,183773,183773,183773,183773,183773,183773,183774,183774,183774,183774,183774,183777,183777,183777,183777,183777,186022,186023,186023,186023,186023,186023,186023,186025,186025,186025,186025,186025,186025,186025,186029,186029,186029,186029,186029,186029,186029,186029,186029,186029,187424,187424,187424,187424,187424,187424,187424,187424,187424,187424,187424,187424,187424,187424,187424,187425,187425,187425,187425,187425,187425,187425,187425,187425,187425,187425,187425,187425,187425,187425,187425,187425,187430,187430,187430,187430,187430,187430,187430,187430,187430,187430,187430,187430,187430,187430,187430,187430,187430,187430,187430,189501,189501,189501,189501,189501,189501,189501,189990,189990,189990,189990,189990,189990,189990,189990,189990,189990,189990,189990,189990,189990,189990,189990,189990,189990,189990,189990,189990,189990,189990,189990,189990,189990,189990,189991,189991,189991,189991,189991,189991,189991,189991,189991,189991,189991,189991,189991,189991,189991,189991,189991,189991,189991,189991,189991,189991,189991,189991,189991,189991,189991,189991,189991,189991,190964,190966,190967,190967,190967,190967,190967,190968,190968,190968,190968,190968,190968,190968,190969,190969,190969,190969,190969,190969,190969,190970,190970,190970,190970,190970,190970,190971,190971,190971,190971,190972,190972,190972,190972,190972,190972,195803,195803,196111,196111,196111,196111,196111,196111,198201,198201,198202,198202,198202,198202,198202,198202,198202,198202,198202,198202,198202,198202,198202,198202,198202,198202,201667,201668,201668,201668,201668,201669,201669,201669,201669,201669,201669,201669,201669,201669,203575,203575,203575,203575,203575,203575,203575,203575,203575,203575,203575,203575,203578,203578,203578,203578,203578,203578,203578,203578,203578,203578,203578,203578,203578,203578,203578,203578,203578,203578,203578,205967,205967,205967,209122,209122,209122,209122,209122,209123,209123,209123,209123,209123,209123,209123,209123,209123,209123,209123,209123,209123,209123,209123,209123,209123,209123,209123,209123,209123,209123,209123,209131,209131,209131,209131,209131,209131,209131,209131,209131,209131,209131,210015,210992,210997,210997,210997,210997,210997,210997,211924,211924,211924,211924,211924,211924,211924,211924,211941,211941,211941,211941,211941,211941,211941,211941,211941,211941,211942,211942,211942,211942,211942,211942,211942,211942,211942,211942,211942,211942,211942,211942,211942,211942,211942,211942,211942,211942,211942,211942,211942,211942,211942,211942,211942,211942,211942,211942,211942,211942,211942,211942,211942,211942,211942,211942,211942,211943,211943,211943,211943,211943,211943,211943,211943,211943,211943,211943,211943,211943,211943,211943,211943,211943,211943,211943,211943,211943,211943,211943,211943,211943,211943,211943,211943,211943,211943,211943,211943,211943,211943,211943,211943,211943,211943,211943,211943,211944,211944,211944,211944,211944,211944,211944,211944,211944,211944,211944,211944,211944,211944,211944,211944,211944,211944,211944,211944,211944,211944,211944,211944,211944,211944,214788,214788,214788,214788,214788,214788,214788,214788,214788,214788,214788,214788,214790,214790,214790,214790,214790,214790,214790,214790,214790,214790,214790,214790,214790,214790,214790,214790,214792,214792,214792,214792,214792,214792,214792,214792,214792,214792,214792,214792,214794,214794,214795,214796,214796,214796,214796,214796,214796,214797,214797,214797,214797,214797,214797,214797,214798,214798,214798,214798,214798,214799,214799,214799,214799,214799,214799,214804,214804,214804,214990,214991,214991,214991,214991,214991,214991,214992,214992,214992,214992,214992,214992,214992,214995,214995,214995,214995,214995,214995,214996,214996,214996,221980,221980,221980,221980,221980,221980,221980,221980,221980,221980,221980,221981,221981,221981,221981,221981,221981,221981,221981,221981,221981,221981,221981,221981,221981,221981,221981,221981,221981,221981,221981,221981,221981,221981,221981,221981,221981,221981,221981,221981,221981,221981,221981,221981,221981,221981,221981,221981,221981,221981,221981,221982,221982,221982,221982,221982,221982,221982,221982,221982,228901,229596,229597,229597,229597,229597,229597,229597,229598,229598,229598,229598,229598,229598,229598,229599,229599,229599,229599,229599,229599,229599,229600,229600,229600,229600,229600,229600,229601,229601,229602,229602,229602,229602,229602,229602,229603,229603,229603,229603,229603,229603,229603,229604,229604,229604,229604,229604,229604,229604,229605,229605,229605,229605,229605,229605,229605,229606,229606,229606,229606,229606,229606,229606,229609,229609,229610,229610,229610,229610,229610,229610,231280,231281,231281,231281,231281,231281,231281,231282,231282,231283,231283,231283,231283,231283,231284,231284,231284,231284,231284,231284,231284,231285,231285,231285,231285,231286,231286,231286,231286,231286,231286,231286,231289,231289,231289,231289,231290,231290,231290,231290,231290,231290,231290,233936,233941,233941,234570,238288,238289,238289,238289,238289,238293,238293,238293,238293,238293,238293,238295,238295,238295,238295,238295,238295,238295,238300,238300,238300,238300,238300,238300,238300,241877,241877,241877,241877,244365,244365,244366,244366,244366,246130,246134,246513,246513,246513,246513,246513,246513,246513,246513,246513,246514,248803,248803,248803,257776,257778,257778,257778,257778,257778,257778,257779,257779,257779,257779,257779,257779,257779,257781,257781,257781,257781,257781,257781,257781,257784,257784,257784,257784,257784,257784,257784,257787,257787,257787,257788,258019,258019,258019,258019,258019,258173,258173,258173,258174,258174,258174,258174,258174,258174,258174,258174,258174,258174,258174,258174,258174,258174,258174,258174,258174,258174,258174,258174,258174,258174,258431,258431,258431,258431,258438,258438,258438,258438,258438,258438,258438,258438,258438,258438,258438,258438,258438,258438,258438,258438,258438,258438,258438,258438,258438,258438,258438,258438,258438,258438,258438,258438,258438,258438,258438,258438,258439,258439,258439,258439,258439,258439,258439,258439,258439,258439,258439,258439,258439,258439,258439,258439,258439,258439,259639,259639,259639,259639,259639,259639,259639,259639,259639,259639,259639,259639,259640,259640,259640,259640,259640,259640,259640,259640,259640,259640,259640,259640,259640,259640,259640,259640,259640,259640,259640,259640,259640,259640,259640,259640,259640,259640,259640,259640,259640,259640,259640,259640,259640,259640,259640,259640,259640,259640,259640,261658,261658,267111,267111,268834,268834,268834,268834,268834,268834,268834,268834,268834,268834,268834,268834,268835,268835,268835,268835,268835,268835,268835,268835,268835,268835,268835,268835,268835,268835,268835,268835,268835,268835,268835,268835,268835,268835,268835,271592,271592,271592,271593,271593,272510,272511,272511,272511,272511,272513,272513,272513,272513,272513,272513,272514,272514,272514,272515,272515,272515,272515,272515,272515,272515,272516,272516,272516,272516,272516,272516,272517,272522,272522,272522,272522,272522,272522,272522,272522,272522,272522,272522,272522,274030,274032,274032,274032,274032,274032,274032,274033,274033,274033,274033,274033,274033,274033,274034,274034,274034,274034,274034,274034,274034,274038,274038,274038,274038,274038,274038,274038,274038,274258,275764,275764,275764,275764,275764,275765,275765,275765,275765,275765,275765,275765,275766,275766,275766,275766,275766,275766,275766,275766,275766,275766,275766,275766,275767,275767,275767,275767,275768,275769,275769,275769,275769,275769,275769,275769,275769,275769,275769,275769,275772,275772,275772,275772,275772,275772,275772,275772,275772,275772,275772,275772,275776,275776,275776,275776,275776,275776,275776,275776,275776,275776,275776,275776,275776,275776,275776,275776,275968,275969,275969,275969,275969,275969,275969,275970,275970,275970,275970,275970,275970,275970,275971,275971,275971,275971,275972,275972,275972,275974,275974,275974,275974,275974,275974,275974,275974,275974,275974,275974,277209,277209,277209,277209,277802,277802,278761,278763,278763,278763,278763,278763,278763,278765,278765,278765,278765,278765,278765,278765,278770,278770,278770,278770,278770,280511,280890,280890,280890,280890,280890,280890,281511,281515,281515,281515,281515,281515,281515,281515,284823,284824,284824,284824,284824,284824,284824,284826,284826,284826,284826,284826,284826,284826,284827,284827,284827,284827,284827,284827,284827,284828,284828,284828,284828,284828,284828,284828,284830,284830,284830,284830,284830,284830,284830,284831,284831,284831,284831,284831,284831,284831,284836,284837,284837,284837,285329,285330,285331,285331,285331,285335,285335,285335,285335,285335,285335,285336,285336,285336,285338,285338,285338,285338,285338,285338,285338,285339,285339,285339,285339,285339,285339,285339,285340,285340,285340,285340,285340,285340,285340,285343,285343,285343,285343,285343,285343,285343,285343,285344,285344,285344,285344,285344,285863,285865,285865,285865,285865,285866,285866,285867,285867,285867,285867,285870,285870,285870,285870,285870,285870,285870,285870,285870,285870,286938,286939,286939,286939,286939,286939,286939,286939,286939,286939,286939,286939,286939,288188,288188,288188,288188,288188,288188,288188,288188,288188,288188,288188,288188,288188,288188,288188,288188,288188,288188,288188,288188,288188,288188,288188,288188,288188,288188,288188,288188,288188,288188,288188,288188,288189,288189,288189,288189,288189,288189,288189,288737,288737,288737,288738,288738,288738,288738,288738,288738,288738,288738,288738,288738,289045,289045,289045,289045,290126,290129,290129,290129,290129,290129,290129,290129,290129,290129,290129,290129,291796,291796,292046,292048,292048,292048,292048,292049,292049,292049,292049,292049,292049,292050,292050,292050,292050,292050,292050,292050,292051,292051,292051,292051,292052,292052,292052,292053,292053,292053,292053,292053,292053,292053,292054,292054,292054,292054,292054,292054,292055,292056,292056,292056,292057,292057,292057,292057,292057,292058,292058,292058,292058,292058,292059,292059,292059,292059,292059,292060,292060,292060,292060,292060,292060,292061,292061,292061,292061,292061,292061,292061,292062,292062,292062,292062,292062,292062,292062,292063,292063,292063,292064,292064,292064,292064,292064,292064,292065,292065,292065,292065,292065,292070,292070,292070,292070,292070,292070,292070,292070,292455,292455,292455,292455,292456,292456,292456,292456,292456,292456,292456,292456,292456,292456,292456,292456,292456,292456,292456,292456,292456,292456,292456,292456,292456,292456,292456,293480,293480,293480,293480,293480,293480,293480,293480,293480,293481,293481,293481,293481,293481,293481,293481,293481,293481,293481,293481,293481,293481,293481,293481,293481,294221,294221,294221,294221,294221,294221,294221,294221,294221,294221,294221,294221,294221,294221,294221,294221,294221,294221,294221,294221,294221,294222,294222,294222,294222,294222,294222,294222,294222,294222,294222,294222,294222,294222,294222,294222,294222,294222,294222,294222,294222,294222,294222,294222,294222,294222,294222,294222,294227,294227,294228,294228,294228,294228,294228,294228,294228,294228,294228,294228,294228,294228,294228,294228,294228,294228,294228,294228,294228,294228,295470,295470,295470,295471,297375,297377,297377,297377,297377,297378,297378,297378,297378,297378,297378,297379,297379,297379,297379,297379,297379,297379,297380,297380,297380,297382,297382,297382,297382,297382,297382,297382,297383,297383,297383,297383,297383,297383,297383,297384,297384,297384,297384,297384,297384,297384,297384,297384,297384,302856,302857,302857,302857,302862,302862,302862,302862,302862,302862,302862,302862,302862,302862,302862,302862,302862,302862,302862,302862,302862,302862,302862,302862,302862,302862,302862,302862,302862,302862,302862,302862,302862,302863,302863,305448,305450,305450,305450,305450,305450,305450,305451,305451,305451,305451,305451,305451,305451,305452,305452,305452,305453,305453,305453,305453,305457,305457,305457,305457,305457,305458,305458,306642,306642,306642,310245,310392,310394,310394,310394,310394,310394,310394,310395,310395,310395,310395,310395,310395,310395,310396,310396,310396,310396,310396,310396,310396,310397,310397,310397,310397,310397,310397,310397,310400,310400,310400,310400,310400,310400,310400,310400,310400,310605,310606,310606,310606,310606,310609,310610,310610,310610,310610,310610,310610,310610,310610,310610,314789,314789,314789,314789,314789,314789,314789,315049,315049,315049,315049,317221,317223,317223,317223,317223,317224,317224,317224,317224,317224,317225,317225,317225,317225,317226,317226,317226,317226,317226,317226,317226,317227,317227,317227,317227,317227,317227,317227,317228,317228,317228,317228,317228,317228,317228,317229,317229,317229,317229,317229,317229,317229,317230,317230,317230,317230,317230,317230,317230,317231,317231,317231,317232,317232,317232,317232,317233,317233,317233,317233,317233,317233,317233,317234,317234,317234,317234,317234,317234,317234,317235,317235,317235,317235,317235,317235,317235,317236,317236,317236,317236,317236,317236,317236,317237,317237,317237,317237,317237,317237,317237,317238,317238,317238,317239,317239,317239,317239,317243,317243,317243,317243,317243,317243,318281,318281,318281,318281,318281,318281,318281,318281,318281,318281,318281,318281,318281,318281,318281,318281,318281,318281,318282,318282,318282,318282,318282,318282,318768,318773,318773,318773,318773,320017,320017,320017,320017,320017,320017,320017,320864,320864,320864,320864,320864,320864,320864,321402,321402,321402,321402,321402,321402,321402,321464,321464,321464,321464,321464,321464,321464,321464,321464,321464,321464,321464,321464,321464,321464,321464,321469,322099,322099,322099,322099,329620,329620,329620,329620,329621,331329,331329,331329,331329,331329,331329,331329,331329,331329,331329,331329,331329,331329,331329,331329,331330,331330,331330,331330,331330,331330,331330,331330,331330,331330,331330,331330,331330,331330,331330,331330,331330,331330,331330,331330,331553,332755,332876,332876,332876,332876,332876,332876,332876,332876,332876,332876,332876,332876,332876,332876,332876,332876,332876,332876,332876,332876,333034,334204,334207,334207,334207,334207,334207,335237,335237,335237,335237,335237,335237,335237,335237,335237,335237,335237,336353,337520,337520,337520,337520,337520,337520,337520,337520,337520,337520,337520,337520,337520,337520,337520,337520,337524,337524,337524,337524,337524,337931,337931,337931,337931,337931,337931,337931,337932,337932,337932,337932,337932,337932,337932,337932,337932,337932,337932,337932,337932,337932,337932,337932,337932,337932,337932,337932,337932,337932,337932,337932,337932,337932,337932,337932,337932,337932,337932,337932,337932,337932,337932,337932,337932,337932,337932,337933,337933,337933,337933,337933,337933,338167,338167,338167,338167,338167,338167,338167,338167,338167,339087,339087,339088,339088,339088,339088,339088,340805,340805,340805,340805,340805,340805,340805,340805,340806,341427,341427,341427,341427,341427,341427,341427,341427,341427,341427,341427,341427,341427,341427,341427,341427,341427,344920,344921,344921,344921,344921,344921,344922,344922,344922,344922,344923,344923,344923,344923,344923,344924,344924,344924,344924,344924,344924,344925,344925,344925,344925,344926,344926,344926,344926,344926,344926,344926,344927,344927,344927,344927,344927,344927,344927,344928,344928,344929,344929,344929,344929,344929,344930,344930,344930,344930,344930,344930,344930,344930,344930,344931,344935,344935,344935,344935,344935,344935,344935,344935,344935,344935,344935,344935,344935,344935,349437,349439,349439,349439,349439,349442,349442,349442,349442,349442,349442,349442,349442,349442,349445,349445,351220,351220,351220,351220,351220,351220,351220,351220,351220,351220,351220,351220,351220,351469,351470,351470,351470,351470,351470,351470,351471,351471,351471,351471,351471,351471,351471,351472,351472,351472,351472,351472,351472,351472,351473,351473,351473,351473,351473,351473,351473,351473,351473,351707,351707,351707,351707,351707,351707,351707,351707,351707,351707,351707,351707,351707,351707,351708,351708,351708,351708,351708,351708,351708,351708,351708,351708,351708,351708,351708,351708,351708,351708,351708,351708,355352,355353,355353,355353,355353,355354,355354,355354,355354,355354,355354,358812,358812,358812,358812,358812,358812,358812,359635,359638,359638,359638,359638,359638,359638,359638,359638,359638,359638,359638,359639,359639,362310,362311,362311,362311,362311,362311,362311,362311,362311,362311,362311,362311,362311,362311,362312,362705,362912,362912,362912,362912,362912,362912,362912,363103,363103,363104,363104,363104,363104,363104,363104,363850,363851,363851,363851,363851,363852,363852,363852,363852,363852,363852,363852,365116,365120,365120,365120,365120,365120,365120,365120,365120,366169,366169,366169,366169,366169,366169,366169,366169,366605,366608,366608,366608,367088,367090,367090,367090,367090,367090,367090,367091,367091,367091,367091,367091,367091,367091,367093,367093,367093,367093,367093,367093,367093,367094,367094,367094,367094,367094,367094,367094,367095,367095,367095,367095,367095,367095,367095,367099,367099,367099,367099,367099,367099,367099,367100,367100,367100,367100,367100,367100,367100,367101,367101,367101,367102,367102,367102,367102,367102,367102,367102,367102,367102,367103,367103,367103,367103,367104,367104,367104,367104,367104,367105,367105,367105,367105,367107,367107,367107,367107,367107,367107,367107,367107,367107,367107,367107,367107,368150,368150,368150,368150,368150,368150,368150,368150,368150,368150,368150,368150,368152,368152,368152,368152,368152,368152,368152,368152,368152,368152,368152,368152,368152,368152,368152,368152,368158,368158,368158,368158,368158,368158,368158,371957,371958,371958,371958,371958,371958,371958,371958,371959,371959,371959,371961,371961,371961,383753,383753,383753,383753,383753,383753,394017,394017,394017,394017,394017,394017,394017,394017,394017,394017,394017,394017,394017,394017,394017,394017,394017,400929,400933,400933,400933,400933,400933,400933,400933,403567,403567,403567,403567,403567,403567,403567,403567,403567,403567,403567,403567,403567,403567,403567,403567,403568,403568,403568,403568,403568,403568,403568,403568,403568,403568,403568,403568,403568,403568,403568,403568,403568,404491,404491,404491,404491,404491,404491,404491,404492,404492,404492,404492,404492,404492,404492,404492,404492,404492,404492,404492,404492,404492,404492,404492,404492,404492,404492,404492,404492,404492,404492,404492,404492,404492,404492,404492,404492,404492,404492,404492,404492,404493,404493,404493,404493,404493,404493,404493,404494,404494,404494,407162,407163,407163,407163,407163,407163,407163,407294,407297,407297,407297,407297,407297,407297,407298,407298,407298,407298,407298,407298,407298,407299,407299,407299,407299,407299,407299,407299,407300,407300,407300,407300,407300,407300,407300,407301,407301,407301,407301,407301,407301,407301,407304,407304,407304,407304,407304,407304,407304,408584,408584,408584,408584,408584,408584,408584,408584,408584,408584,409043,409043,409043,409043,409043,409043,409043,409043,409043,409043,409043,409043,409043,409855,409855,409855,409855,409855,411146,411146,411146,411146,411234,411234,411234,411234,411234,411234,411234,411234,411234,411234,411234,411234,411234,411234,411234,411234,411234,411234,411234,411234,411234,411234,411234,411235,411235,411235,411235,411769,411770,411770,411770,411770,411770,411770,411774,411774,411774,411774,411774,411774,412367,412368,412368,413974,413976,413976,413976,413976,413976,413976,413980,413980,413980,413980,413980,413980,413980,413980,413980,413980,414897,414898,414898,414898,421170,421170,421170,421170,421170,421170,421170,421170,421170,421170,421170,421170,421170,421170,421170,421170,421170,421170,421170,421170,421170,421170,421170,421170,421171,421171,421171,421171,421175,421175,421175,421175,421175,421175,421175,421175,421175,421175,421175,421175,421175,421175,421175,421175,421175,421175,421175,421175,421175,421175,421176,421176,421176,421176,421176,421176,421176,421176,421176,421176,421176,421176,421176,421176,421176,421176,421176,421799,421800,421800,421800,421800,421801,421801,421801,421801,421801,421801,421802,421802,421802,421802,421802,421802,421802,421803,421803,421803,421803,421803,421803,421803,421804,421804,421804,421804,421804,421804,421804,421805,421805,421805,421805,421805,421805,421805,421806,421806,421806,421806,421806,421806,421806,421806,421807,421807,421807,421807,421807,421807,421807,421807,421807,421808,421808,421808,421808,421808,421808,421808,421809,421809,421809,421809,421809,421809,421809,421813,421813,421813,421813,421813,421813,421813,421813,421813,425014,425014,425014,425014,425014,425014,425014,425014,425014,425014,425014,425014,425014,425014,425014,425014,425014,425014,425014,425014,425020,425020,425020,425020,425020,425020,425020,425020,425020,425020,425020,425020,425020,425020,425020,425020,425020,425020,425020,425020,425020,425020,425020,425020,425020,425021,425021,425021,425021,425021,425021,425021,425021,425021,425021,425021,425021,425021,425021,425021,425021,425021,425021,425021,425021,425021,425021,425021,425021,425021,426099,426099,426099,426099,426099,426106,426106,426313,426314,426314,426314,426314,426314,426314,426315,426315,426315,426315,426315,426315,426315,426316,426316,426316,426316,426316,426316,426316,426317,426317,426317,426317,426317,426318,426318,426318,426318,426318,426318,427375,427375,427375,427375,427375,427375,427375,427375,427375,427375,427375,427375,427375,427375,427375,427375,427375,427375,427375,427375,427375,427375,427376,427376,427376,427376,427376,427376,428993,428994,428994,428994,428994,428994,428994,428998,428998,428998,428998,428998,428998,428998,429259,429259,429259,429259,429259,429259,429259,429259,429259,429259,429259,429259,429259,429259,429259,429259,429259,429260,429260,429260,429260,429260,429260,429260,429260,429260,429260,433363,433363,433363,433363,433364,433364,433364,433364,433575,433582,433582,433582,434481,434481,434481,434481,434481,434481,436124,436124,437222,437223,437224,437224,437224,437224,437224,437225,437225,437225,437225,437225,437225,437225,437226,437226,437226,437226,437226,437226,437226,437229,437229,437229,437229,437229,437229,437685,437687,437687,437687,437687,437688,437688,437688,437688,437688,437688,437689,437689,437689,437689,437689,437689,437689,437690,437690,437690,437690,437690,437690,437690,437691,437691,437691,437691,437691,437691,437691,437691,437691,437691,437696,437696,438929,438929,438929,438929,438929,438929,438929,438929,438929,438929,438929,438929,438935,438936,438936,438936,438936,438936,438936,438936,438936,438936,438936,438936,438936,438936,438936,439969,439969,439969,439969,439969,439969,439970,439970,439970,439970,439970,439970,439970,439970,439970,439970,439970,439970,439970,439970,439970,439970,439970,439970,440309,440310,440310,440310,440310,440310,440310,440311,440311,440311,440311,440311,440311,440311,440312,440312,440312,440312,440312,440312,440312,440313,440313,440313,440313,440313,440313,440313,440314,440314,440314,440314,440314,440314,440314,440315,440316,440316,440316,440316,440316,440316,440317,440317,440317,440317,440317,440317,440317,440318,440318,440318,440318,440318,440318,440318,440319,440319,440319,440319,440319,440319,440319,440320,440320,440320,440320,440320,440320,440320,440323,440323,440323,440323,441823,441823,441823,441823,441823,441823,441823,441824,441824,441824,441824,441824,441824,443180,443181,443181,443181,443181,443183,443183,443183,443183,443183,443183,443184,443184,443184,443184,443184,443184,443184,443185,443185,443185,443186,443186,443186,443186,443186,443186,443186,443190,443190,443190,443190,443190,443190,443190,443190,443190,443190,443190,444008,444008,444008,444008,444008,444008,444008,444008,444008,444008,444008,444008,444008,444008,444008,444008,444008,444008,444008,444008,444008,444008,444008,444008,444008,444008,444008,444008,444008,444008,444008,444008,444009,444009,444009,444009,444013,444013,444013,444013,444013,444013,444013,444013,444013,444013,444013,444013,444013,444013,444013,444013,444278,444279,444279,444280,444280,444280,444280,444281,444281,444281,444281,444281,444281,444281,444282,444282,444282,444282,444282,444282,444282,444282,444283,444283,444283,444283,444283,444283,444284,444284,444284,444284,444284,444284,444285,444285,444285,444285,444285,444285,444285,444285,444285,444285,444290,444290,444290,447204,447204,447204,447204,447204,447204,447204,447204,447204,447204,447204,447204,447204,447204,447204,447204,447204,447204,447204,447205,447211,447211,447211,447212,447212,447212,447212,448694,448694,448694,448695,448695,448695,448695,448695,448695,448695,448695,448695,448695,448695,448695,448695,448695,448695,448695,448695,448695,448695,448695,448695,448695,448695,448695,448695,448695,448695,448695,448695,448695,448695,448695,448695,449355,449355,449355,449610,449610,449610,449610,449610,449610,449610,449610,449610,449610,449610,449610,449610,449610,449610,449610,449610,449610,449610,449610,449610,449610,451070,451070,451070,451070,451070,452545,452546,452546,452546,452546,452546,452546,452547,452547,452547,452547,452547,452547,452547,452551,452551,452551,452551,452551,452551,452551,452551,453500,453500,453500,453500,453500,453500,453501,453501,453501,453501,453501,453501,453501,453501,453501,453501,453501,453501,462562,462563,462563,462563,462564,462564,462564,462565,462565,462565,462565,462565,462565,462565,462566,462566,462566,462566,462566,462566,462566,462567,462567,462567,462567,462567,462567,462567,462568,462568,462568,462568,462568,462568,462568,462569,462569,462569,462569,462569,462569,462569,462575,462575,462575,462575,462575,462575,462932,462934,462934,462934,462934,462934,462934,462935,462935,462935,462935,462935,462935,462935,462935,462935,462935,462935,462935,463143,463144,463144,463144,463145,463146,463146,463146,463146,463146,463146,463147,463147,463148,463148,463148,463148,463148,463149,463149,463149,463149,463149,463149,463149,463154,463154,463155,463155,463155,463155,464850,464851,464851,464851,464851,473588,473589,473589,473589,474439,474439,474439,474439,474439,478522,478522,479875,479876,479876,479876,479876,479880,479880,479880,479880,479880,479880,479880,479880,482467,482468,482468,482468,482468,482468,482468,482469,482469,482469,482469,482469,482470,482470,482470,482471,482471,482471,482471,482471,482471,482472,482472,482472,482472,482473,482473,482473,482473,482473,482473,482473,482474,482474,482474,482474,482474,482474,482474,482475,482475,482475,482475,482475,482475,482475,482476,482476,482476,482476,482476,482476,482476,482477,482477,482477,482477,482477,482477,482477,482478,482478,482478,482478,482478,482478,482478,482479,482479,482479,482480,482480,482480,482480,482480,482480,482480,482483,482483,482483,482483,482483,482483,482483,482483,482483,482483,482483,482483,482483,483504,483506,483506,483506,483506,483506,483506,483507,483507,483507,483507,483507,483507,483507,483508,483508,483508,483508,483509,483509,483509,483510,483510,483510,483510,483510,483510,483510,483511,483511,483511,483511,483511,483511,483511,483515,483515,483515,483515,483515,483515,483515,483515,483515,484955,485051,485052,485053,485053,485053,485054,485054,485054,485054,485054,485054,485055,485055,485055,485055,485055,485055,485055,485056,485056,485056,485057,485057,485057,485057,485057,485057,485057,485059,485059,485059,485059,485059,485059,485059,485059,485059,485059,485059,485059,485059,485059,485059,485863,485863,485863,485863,485863,485863,485863,485863,485863,485863,485863,485863,485863,485863,485863,485863,485863,485863,485863,485863,485863,485863,485864,485864,485864,485864,485864,485864,485864,485864,485864,485864,485864,485864,485864,485864,485864,485864,485864,486560,486560,486560,486560,486560,486560,486560,486560,486560,486560,486560,486560,486560,486560,486561,486561,486561,486561,486561,486561,486563,486563,486563,486563,486563,486563,486563,486563,486563,486563,486563,486563,486563,486563,486563,486563,486563,486563,486563,486563,486563,486563,486563,486563,486563,486563,486563,486563,486563,486563,486563,486563,486563,486563,486563,486564,486564,486564,486564,486564,486564,486564,486564,486564,486564,486564,486564,486564,486567,486567,486567,486567,486567,486568,486568,486568,486568,486568,486568,486568,486568,486568,486568,486568,486568,486568,486568,486568,486568,486568,486568,486568,486568,486568,486568,486568,486568,486568,486568,486568,486568,490360,490363,490363,490363,490363,490363,490363,490363,490430,490430,490430,490430,490430,490430,490430,490430,490430,490430,490430,490430,490430,490430,490430,490430,490430,490430,490430,490430,490433,490433,490433,490433,490433,490433,490433,490433,490433,490433,490433,490433,490433,490433,490434,490434,490434,490434,490434,490434,490434,490434,490434,490434,490434,490434,490434,490434,490434,490434,490434,490434,490434,490434,490434,490434,490434,490434,490434,490434,490434,490434,491392,493843,493844,493844,493845,493845,493845,493845,493846,493846,493846,493846,493846,493846,493846,493847,493847,493847,493847,493847,493847,493847,493851,493851,493851,493851,493851,493851,493851,493851,493851,493851,493851,493854,494438,494439,494439,494439,494439,494440,494440,494440,494440,494440,494440,494441,494441,494441,494442,494442,494442,494442,494442,494442,494443,494448,494448,494448,494448,494448,494448,494448,494448,494448,494448,494448,495152,495152,495152,495152,495152,495152,495153,495153,495153,495153,495153,495153,495153,495154,495154,495154,495154,495154,495154,495154,495156,495156,495156,495156,495156,495156,495156,495158,495158,495158,495159,495159,495159,495159,495159,495159,497603,497603,497603,497603,497603,497603,497603,497604,497604,497604,497604,497604,497604,497604,497604,497604,497604,497604,499996,499998,499998,499998,499998,499999,499999,499999,499999,499999,499999,500005,500005,500005,500005,500005,500005,500005,500336,500336,500336,500336,500336,500336,500336,500336,500336,500336,500336,500336,500336,500336,500337,500337,500337,500337,500337,500337,500337,500337,500337,500337,500337,500337,500337,500337,500337,500337,500337,500337,500340,500340,500340,500340,500340,500340,500340,500340,500340,500340,500340,500340,500340,500340,500340,500340,500340,500340,500340,500340,500340,500341,500416,500417,500417,500417,500417,500418,500418,500418,500418,500418,500418,500419,500419,500419,500419,500419,500419,500419,500419,500419,500419,501639,501640,501640,501640,501640,501640,501640,501642,501642,501642,501642,501642,501642,501642,501642,501642,501642,502011,502011,502011,502011,502012,502012,502012,502012,502012,502012,502012,502012,502012,502012,502012,502012,502012,502012,502012,502012,502012,502012,502012,502012,502012,502012,502012,502012,502012,502012,502012,502012,502012,502012,502012,502012,502013,502013,502013,502013,502013,502013,502013,502437,502440,502440,502440,502440,502440,502440,504324,504324,504324,504324,504324,504324,504324,504324,504324,504325,504325,504325,504325,504325,504325,504325,504325,504325,504547,504547,504547,504547,504551,504551,504551,504552,504552,504552,504552,504552,504552,504552,504552,504552,504552,504552,504552,504552,504552,504552,504552,504552,504552,504552,504552,504552,504552,504552,504552,504552,504552,504552,508100,509389,509389,509389,509389,509389,509389,509389,511815,511817,511817,511817,511817,511817,511817,511818,511819,511819,511819,511819,511819,511819,511820,511820,511820,511820,511820,511820,511820,511821,511821,511821,511821,511821,511821,511821,511822,511822,511822,511822,511822,511822,511822,511825,511825,511825,511825,511825,511825,511825,511825,511825,513787,513787,513787,515009,515013,515013,515013,515013,515013,515013,515013,518342,524955,524958,524959,524959,524959,525242,525242,525242,525329,525329,525329,525329,531920,531921,531921,531921,531921,532977,532983,532983,532983,532983,532983,532983,537109,537109,537109,537109,537109,537110,537110,537110,537110,537110,537110,537110,537111,537111,537111,537111,537111,537111,537111,537111,537111,537111,537111,537111,537114,537114,537114,537114,537114,537114,537114,537114,537114,537114,537114,537114,537114,537114,537114,537114,537114,537114,537114,537114,537119,537119,537119,537119,537119,537119,537119,537119,537119,541637,541643,541643,541643,541643,546493,546493,546493,547707,547707,547707,547707,547707,547707,547707,547707,548264,548264,548264,548264,548264,548264,548264,548264,548264,548264,548264,548264,548264,548264,548264,548264,548264,548264,548264,548265,548265,548265,548265,548265,548265,548265,548265,548265,548265,548265,548265,548265,548265,548265,548265,548265,548265,548265,548265,548265,548265,548265,548265,548265,548265,548265,548265,548265,548265,548265,548265,548265,548265,548265,548266,548266,548266,548266,548266,548266,548266,548266,548266,548266,548266,548266,548266,548266,548266,548266,548266,548266,548269,548269,548269,548269,548269,548269,548269,548269,548269,548269,548269,549540,549545,549545,549545,549545,549545,549545,549546,549546,549546,549546,549546,549546,549546,549549,549549,549549,549549,549549,549549,549549,549549,549549,549701,549705,549705,549705,549705,549705,549705,549705,551156,551162,551162,551162,551162,551162,553455,553459,553459,553459,553459,553459,553459,553459,554280,554285,554285,554285,554285,554285,554285,554757,554757,554757,554757,554757,554757,554757,554757,554757,554757,554757,554757,554757,554757,554757,554757,554757,554757,554757,554757,554757,554757,554757,554757,554757,554757,554758,554758,554758,554758,554758,554758,554764,554764,554764,554765,554765,554765,554765,554765,554765,554765,554765,554765,554765,554765,554765,554765,554765,556344,556348,556348,556348,556348,556348,556814,556814,556814,556814,556814,556814,556814,556814,556820,556820,556821,556821,556821,556821,556821,556821,556821,556821,556821,556821,556821,556821,556821,556821,556821,556821,556821,556821,556821,556821,556821,556821,558552,558552,558552,558552,558552,558552,558553,558553,558958,558962,558962,558962,558962,558962,558962,559673,559673,559673,559673,563337,563338,563338,563338,563338,563339,563339,563339,563339,563339,563339,563339,563339,563339,563345,563345,563345,563345,563345,563833,563835,563835,563835,563835,563835,563835,563839,563839,563839,563839,563839,563839,563839,564036,564036,564036,564036,564036,564324,564326,564326,564326,564326,564326,564326,564330,564330,564330,564330,564330,564331,564331,564332,564332,564332,564332,564332,564332,564332,564333,564333,564333,564333,564333,564333,564333,564337,564338,564338,564338,564338,564338,564338,564338,564338,564338,564338,567425,567425,567425,567426,567426,571553,571553,571553,571553,571553,571553,571553,571553,571553,571553,571553,571553,571553,571553,571553,571553,571553,572929,572930,572930,572930,572930,572930,572930,572931,572931,572931,572931,572931,572931,572931,572935,572935,572935,572935,572935,572935,572935,572935,572935,572935,572935,573354,573354,573354,573354,573354,573354,573355,573355,573355,573355,573355,573355,573355,573355,573355,573355,573355,573355,573355,573355,573355,573355,573355,573355,573500,574406,574406,574406,575818,575818,575818,575818,575818,575818,577464,577465,577465,577465,577465,577465,577465,577466,577466,577466,577466,577466,577466,577466,577467,577467,577467,577467,577467,577467,577467,577469,577469,577469,577469,577469,577469,577469,577470,577470,577470,577470,577471,577471,577471,577472,577472,577472,577472,577472,577472,577472,577472,577473,577473,577473,577473,577473,577473,577473,577473,577474,577474,577474,577474,577474,577474,577474,577474,577474,577475,577475,577475,577475,577475,577475,577475,577476,577476,577476,577476,577476,577476,577476,577477,577477,577477,577477,577477,577477,577477,577478,577478,577478,577481,577481,577481,577481,577481,577481,577481,577481,577481,577481,577481,577481,577481,577481,577484,578700,578700,578700,578700,579142,579142,579142,579142,579142,579142,579142,579143,579143,579143,579143,579143,579143,579143,579143,579143,579143,579143,579143,579143,579143,579143,579143,579143,579143,580370,580371,580371,580371,580371,580372,580372,580373,580373,580373,580373,580373,580373,580373,580373,580373,580373,580373,580379,580379,580379,580379,580379,583503,583503,584669,584669,584669,584669,584669,584669,584669,584669,584669,584669,584669,584669,584669,584669,584669,587964,587965,587965,587965,587965,587966,587966,587966,587966,587966,587966,587967,587967,587967,587967,587967,587967,587967,587968,587968,587968,587968,587968,587968,587968,587969,587969,587969,587969,587969,587969,587969,587970,587970,587970,587970,587970,587970,587970,587975,587975,587975,587975,587975,587975,587975,587975,587975,588601,588605,588605,588605,588605,588605,588605,589536,589536,589536,589536,589536,589536,589536,589536,589536,589536,594511,594513,594513,594513,594513,594513,594513,594514,594514,594514,594514,594514,594514,594514,594515,594515,594515,594515,594515,594516,594516,594517,594517,594517,594517,594517,594517,594517,594518,594518,594518,594518,594518,594518,594518,594518,594518,594518,594518,596107,596107,596107,596107,596107,596108,601563,601565,601565,601566,601566,601566,601566,601566,601809,601810,601810,601810,601810,601810,601810,601811,601811,601811,601811,601811,601811,601811,601814,601814,601814,601814,601814,601814,601814,601814,601814,604879,604879,604879,604879,604879,604880,604880,604880,604880,604880,604880,604880,604880,604880,606618,606621,606621,606621,606621,606621,606621,606622,606622,606622,606622,606622,606622,606622,606624,606624,606624,606624,606624,606624,606624,606626,606626,606626,606626,606626,606626,606626,606626,606627,606627,606627,608677,608677,608677,608677,608678,612074,612075,612075,612075,612075,612075,612075,612076,612076,612076,612076,612076,612076,612076,612077,612077,612077,612077,612077,612077,612077,612078,612078,612078,612078,612078,612078,612078,612079,612079,612079,612079,612079,612079,612079,612080,612080,612080,612080,612081,612081,612081,612081,612081,612081,612081,612082,612082,612082,612082,612082,612082,612082,612083,612083,612083,612083,612083,612083,612083,612084,612084,612084,612084,612084,612084,612084,612085,612085,612085,612085,612085,612085,612085,612085,612085,612085,612091,612091,612091,614585,614586,614586,614586,614586,614587,614587,614587,614587,614587,614587,614588,614588,614588,614588,614588,614588,614588,614589,614589,614589,614589,614589,614589,614589,614590,614590,614590,614590,614590,614590,614590,614590,614590,614590,615544,615544,615544,615544,615544,615544,615545,615545,615545,615545,615545,615545,615545,615551,615551,615551,615551,616000,616000,616000,616000,616000,616000,616000,616000,616000,616000,616000,616000,616000,616000,616000,616000,616000,616000,616000,616000,616000,616000,616000,616000,616000,616000,616000,616789,616791,616791,616791,616791,616792,616792,616792,616792,616792,616792,616796,616796,616796,616796,616796,616796,616796,616796,616796,619178,619178,619178,619178,619701,619703,619704,619704,619704,619704,619704,619704,619704,619704,619704,619704,619979,619979,619979,619979,623915,623915,623915,623915,623915,623915,623915,623915,623915,623915,623915,623915,623915,623915,623915,623915,623915,623915,623915,623915,623915,623915,623915,623915,623915,623915,623915,623915,623915,623915,623915,623915,623915,623915,623916,623916,623916,623916,623916,623916,623917,623917,623917,623917,623917,623917,623917,623917,623918,623918,623918,623918,623918,623918,623918,623918,623918,623918,624065,624069,624069,624069,624069,624069,624069,629469,629470,629470,629470,629470,629471,629471,629471,629471,629471,629471,629472,629472,629472,629473,629473,629473,629473,629473,629473,629473,629474,629474,629474,629474,629474,629474,629474,629479,629479,629479,629479,629479,629479,629479,629479,629479,629479,629479,629479,629479,631609,631611,631611,631611,631611,631611,631611,631611,631611,631994,632980,632980,632980,632980,632980,632980,632981,632981,632981,632981,632981,632981,632981,632981,632981,632981,632981,633160,633160,633160,633160,633160,633160,633160,633160,633160,633160,633160,633160,633160,633160,633160,633160,633160,633161,633835,633837,633837,633837,633837,633838,633838,633838,633838,633838,633838,633839,633839,633839,633839,633839,633839,633839,633839,633839,633839,633840,633840,633840,633840,633843,633843,633843,633843,633843,633843,633843,633915,633915,641216,641218,641218,641218,641218,641219,641219,641219,641220,641220,641220,641221,641221,641221,641221,641221,641221,641221,641223,641223,641223,641223,641223,641223,641223,641224,641224,641224,641231,641231,641231,641231,641231,641231,641231,641231,641231,641231,641231,641231,641231,641231,643879,643879,643879,643879,643879,643879,643879,645736,645736,645736,645736,645736,645736,645736,645737,645737,645737,645737,645737,645737,645737,645737,645737,645737,645737,645737,645737,645737,645737,645737,645737,645737,645737,645737,645737,645744,645744,645744,645744,648225,648225,648753,648753,649656,649659,649659,649659,649659,649659,649659,649661,649661,649661,649661,649662,649662,649662,649662,649662,649663,649663,649663,649663,649663,649663,649664,649664,649664,649664,649664,649664,649664,649664,649664,649664,649670,649670,649670,649670,649670,649670,649670,650218,650218,650218,650218,650219,650219,650219,650219,650219,650219,650219,650219,650219,650219,650219,650219,650219,650219,650219,650219,650219,650219,650219,650219,650219,650219,650219,650219,650219,650219,650219,650219,650219,650219,650219,650219,650219,650219,650219,650219,650220,650220,650220,650220,650220,650220,650220,650220,650220,650220,650220,650220,650220,650220,650220,650220,650220,650220,650220,650220,650220,650220,650220,650220,650220,650220,650221,650221,650225,650225,650225,650225,650225,650225,650225,650225,650225,650225,650225,650225,650225,653210,653211,653211,653211,653211,653212,653212,653212,653212,653212,653212,654059,654060,654060,654060,654060,654060,654060,654060,654060,654060,654060,654060,654856,654858,654858,654858,654858,654859,654859,654859,654859,654859,654859,654859,654859,654859,654859,654859,654859,654859,655848,655848,655848,656190,656190,656190,656190,662041,662041,662041,662041,662041,662041,662041,662879,662880,662880,662880,662880,662882,662882,662882,662882,662882,662882,662882,662883,662883,662883,662883,665072,665072,665072,665072,669902,670463,670463,670463,670463,670463,670463,670463,670463,670463,670463,670463,670463,670463,670463,670464,672285,672285,672285,672285,672285,672285,672286,675154,675154,675154,677549,677550,677550,677550,677550,677550,677550,677550,678844,679007,679011,679011,679011,679011,679011,679011,680164,680170,680170,680978,680978,680978,680978,680978,680978,680978,680978,680978,680979,680979,680979,680979,680979,680979,680979,680979,680979,680979,680979,680979,680979,680979,680979,680979,680979,680979,680979,680979,680979,680979,680979,680979,680979,680979,680979,680979,682193,682193,682193,682193,682193,682194,682194,682194,682194,682194,682194,682194,682194,682194,682194,682194,682194,682194,682194,682194,682194,682194,682194,682194,682194,682194,682194,682194,682199,682199,682199,682200,682200,682200,682200,682200,682200,682200,682200,682200,682200,682200,682200,682200,682200,683346,683349,683349,683349,683349,683350,683350,683350,683350,683801,683801,683801,683801,683801,683802,683802,683802,683802,683802,683802,683802,683802,683802,683802,683802,683802,683802,683802,683802,683802,683802,683802,683802,683802,683802,683802,683802,685891,685891,685891,685891,685891,685891,685891,685892,685892,685892,685892,685892,685892,685893,685894,685894,685894,685896,685896,685896,685896,685896,685896,685896,685897,685897,685897,685897,685897,685897,685897,685898,685898,685898,685898,685898,685898,685898,685899,685899,685899,685899,685899,685899,685899,685899,685900,685900,685900,685900,685900,685900,685900,685900,685900,685901,685901,685901,685901,685901,685901,685901,685901,685901,685901,685902,685902,685902,685902,685902,685902,685902,685902,685903,685903,685903,685903,685903,685903,685903,685904,685904,685904,685904,685904,685904,685904,685905,685905,685905,685905,685905,685905,685905,685908,685908,685908,685908,685908,685908,685908,685908,687249,687249,687249,687249,687249,687249,689199,689200,689200,689200,689200,689202,689202,689202,689202,689202,689202,689203,689203,689203,689203,689203,689203,689203,689204,689204,689204,689210,689210,689210,689210,689210,689210,689210,689210,689210,689210,689210,689210,690437,690437,690437,690437,690437,690437,690437,690437,690437,690437,690437,690437,690437,690437,690437,690437,690913,690913,690913,690913,690913,690913,690913,690913,690913,690914,690914,690914,690914,690914,690914,690914,690914,690914,690914,690914,692794,692796,692796,692796,692796,692796,692796,692796,692796,692796,692796,692796,694531,694535,694535,694535,697069,698952,698952,698952,698952,698952,698952,698952,699282,699282,699282,699282,699282,699282,699282,699282,699282,699282,699282,699282,699282,699282,699282,699282,699282,699282,699282,699282,699290,699290,699290,699290,699290,699290,699290,699290,699290,699290,699290,699290,699290,699290,701854,701854,701854,701854,701854,701854,701854,701854,701854,701854,701854,701854,701854,701854,701854,703106,703107,703107,703107,703107,703109,703109,703109,703109,703109,703109,703110,703110,703110,703111,703111,703111,703111,703111,703111,703111,703112,703112,703112,703112,703116,703116,703116,703116,703116,703116,704092,704357,704361,704361,704361,705038,705038,705038,705038,705038,705038,705038,705038,705038,705038,705038,705038,705038,705038,705038,705038,705038,705038,705038,705038,706209,706209,706209,706209,706209,706209,706209,706209,706210,706210,707062,707062,707062,707062,708848,709889,709893,709893,709893,709893,709893,709893,709893,709893,709893,709893,709893,709893,710228,710228,710228,710228,710228,710228,710228,710228,710228,710228,710228,710228,710228,710228,710228,710228,710229,710229,710229,710229,710229,710229,710229,710229,711532,711533,711533,711533,711533,711533,711533,711534,711534,711534,711534,711534,711534,711534,711535,711535,711536,711536,711536,711536,711536,711536,711536,711536,711536,711536,711536,711536,711537,711537,711537,711537,711537,711537,711537,711538,711538,711538,711538,711538,711538,711538,711539,711539,711539,711539,711539,711539,711539,711540,711540,711540,711540,711540,711540,711540,711545,711545,711545,711545,711545,711545,711545,711545,715549,715550,715909,715909,715909,715909,715909,715909,720637,720639,720639,720639,720639,720639,720639,720640,720640,720640,720640,720640,720640,720640,720641,720641,720641,720641,720641,720641,720641,720644,720644,720644,720644,720644,720644,720644,720644,720644,720644,720644,720799,720805,720805,720805,720805,720805,720805,723084,723087,723087,723087,723087,724025,725667,725667,725667,725667,725667,725667,725667,725667,725667,725667,725667,725667,725667,725667,726582,726582,726582,726582,726582,729625,729625,729625,729625,729631,729631,729631,729632,729632,729632,729632,729632,729632,729632,729632,729632,729632,729632,729632,729632,729632,729632,729632,729632,729632,729632,729632,729632,729632,729632,729632,735624,735626,735626,735626,735626,735626,735626,735626,741072,741072,741226,741230,741230,741230,742015,743551,743551,743551,743551,743551,743551,743551,743551,743551,743551,743551,743551,743551,743551,743551,743551,743551,743551,743552,743552,743552,743552,743552,743552,743552,743552,743552,744165,744165,744165,744165,744165,744491,744491,744491,744491,744491,744491,744491,744491,744491,744491,744491,744491,744491,744491,744491,744491,744491,744491,744491,744491,744491,744491,744491,744491,744491,744491,744491,744491,744492,744492,744492,744492,744494,744494,744494,744494,744494,744494,744494,744494,744494,744494,744494,744881,744881,744881,744881,744882,744882,744882,744882,744882,744882,744882,744882,744882,744882,744882,744882,744882,744882,744882,744882,744882,744882,744882,744882,744882,744882,744882,744882,744882,744882,744882,744882,744887,744887,748397,748397,748397,748398,748398,748398,748398,752427,752429,752429,752429,752429,752430,752430,753598,753598,753598,753598,753598,753599,753599,753599,753599,753599,753599,753599,753599,753599,753599,753599,753599,753599,753599,753599,753599,753599,753599,753599,753599,753599,753599,753599,753599,753599,753599,753599,753599,753599,753599,753600,753600,753600,753600,753600,753600,753600,753600,753600,753603,754631,754631,754631,754631,754631,754631,754631,754631,754631,754631,754631,754631,754632,754632,754632,754632,754632,754632,754632,754632,754632,754632,754632,754632,754632,754632,754632,754632,754635,754635,754635,754635,754635,754635,754635,754635,754635,755006,755373,755374,755374,755374,755374,755374,755374,755376,755376,755376,755376,755376,755376,755376,755377,755377,755377,755377,755377,755377,755377,755378,755378,755378,755378,755378,755378,755378,755379,755379,755379,755379,755379,755379,755379,755380,755380,755380,755380,755380,755380,755380,755385,755385,755385,755385,755385,756413,756414,756414,756414,756414,756418,756418,756418,756418,756418,756418,756418,756418,756418,756468,756470,756470,756820,756821,756822,756822,756822,756822,756822,756823,756823,756823,756823,756823,756823,756823,756824,756824,756824,756824,756825,756825,756825,756825,756825,756825,756825,756826,756826,756826,756826,756826,756826,756826,756826,756826,756826,756832,756832,756832,756832,756997,757394,757394,757394,757394,757394,757394,757394,757394,757394,757394,757394,757394,757394,757394,757394,757395,757395,757395,757395,757395,757395,757395,757395,757395,757395,757395,757395,757395,757395,757395,757395,757395,757397,757397,757397,757397,757397,757397,757397,757397,757397,757397,757397,757397,757397,757397,757397,757397,757721,757725,757725,757725,757725,757725,757725,759436,759436,759436,759436,759436,759436,759436,759436,759436,759436,759635,759636,759636,760796,761424,761425,761425,761425,761425,761426,761426,761426,761426,761426,761426,761426,761426,761426,761431,761431,761432,761760,761763,761763,761764,761764,761764,761764,761764,761764,761764,761764,762265,762266,762266,762266,762266,762266,762267,762267,762267,762267,762267,762268,762268,762268,762268,762268,762268,762269,762269,762269,762269,762269,762269,762270,762270,762270,762270,762270,762270,762270,762270,762271,762271,762271,762271,762271,762271,762271,762271,762271,762272,762272,762272,762272,762272,762272,762274,762274,762274,762274,762274,762274,762274,762275,762275,762275,762275,762275,762275,762275,762276,762276,762276,762276,762276,762276,762276,762277,762277,762277,762277,762277,762277,762277,762278,762278,762278,762278,762278,762278,762278,762279,762279,762279,762279,762279,762279,762279,762282,762282,762282,762282,762282,762282,762282,762282,763546,763546,763546,763546,763546,763546,763546,763546,763546,763546,763546,763546,763552,763552,763552,763552,763552,763552,763553,763553,763553,763553,763553,763553,763553,763553,763553,763553,763553,763553,763553,763553,763553,763553,763553,763553,763553,763553,763553,763553,763553,763553,763553,763553,763553,763553,763553,763553,763553,763553,763554,763554,763554,763554,763554,763554,763554,764110,764110,764110,764110,764110,764110,764110,764111,764111,764111,764111,764111,764111,764111,764111,764111,764111,764111,764111,764111,764111,764111,764111,764111,764111,764111,764111,764111,764111,764111,764111,764111,764111,764111,764111,764111,764111,764111,764111,764112,764112,764112,764112,764112,764548,764548,764548,764549,764877,764877,764878,764878,764878,764878,764878,764878,764878,764878,764878,764878,764878,764878,764878,764878,764878,764878,764878,764878,764878,764878,764878,764878,764878,764878,764878,764878,764878,764878,764878,764878,764878,764878,764879,764879,764879,764879,764879,764879,764879,764879,764879,764879,764879,764879,764879,764879,764879,764879,764879,764879,764879,764879,764879,768963,768963,768963,768963,768970,768970,768970,768970,768970,768970,768970,768970,768970,768970,768970,768970,768970,768970,768970,768970,768970,769174,769174,769174,771169,771169,771169,771169,771169,771169,771169,771169,771169,771169,771169,771169,771169,771169,771169,771169,771169,771170,771170,771170,771170,771170,771170,771170,771170,771170,771170,771170,771175,771835,771838,771838,771838,773741,773741,773741,773741,773741,773741,773741,773741,773741,773741,773741,773741,773741,773741,773741,773741,773823,773825,773825,773825,773825,773827,773827,773827,773827,773827,773827,773828,773828,773828,773828,773828,773828,773828,773829,773829,773829,773829,773829,773829,773829,773832,773832,773832,773832,773832,773832,773832,774316,774318,774318,774318,774318,774318,774318,774319,774319,774319,774319,774320,774320,774320,774320,774320,774320,774320,774321,774321,774321,774321,774321,774321,774321,774324,774325,774325,774325,774325,774325,774325,774325,774325,774325,774325,774840,774840,774840,774840,774840,774840,774840,774840,774840,775262,775693,775693,775693,775693,775693,775693,775693,776692,776693,776693,776693,776693,776693,776693,776694,776694,776694,776694,776694,776694,776694,776694,776695,776695,776695,776698,776698,776698,778847,778989,778991,778991,778991,778991,778991,778991,778992,778992,778992,778992,778992,778992,778992,778993,778993,778993,778993,778993,778993,778993,778994,778994,778994,778994,778994,778994,778994,778996,778996,778996,778996,778996,778996,778996,778996,778996,778996,781971,781971,781971,781971,781971,781971,781971,781971,781972,781972,781972,781972,781972,781972,781972,781972,781972,781972,781972,781972,781972,781972,781972,781972,781972,781972,781972,781972,781972,781972,781972,781972,781972,781972,781972,781972,781972,781972,781972,781973,781973,781973,781973,781973,781973,781973,781973,781973,781977,781977,781977,781977,781977,781977,781977,781977,781977,781977,781977,781977,781977,781977,781977,781978,781978,781978,782730,782730,782730,782730,782730,782730,782730,782730,782730,782730,782731,783251,783251,783251,783251,783251,783251,783251,783255,783255,783255,783255,783255,783255,783255,783255,783255,786335,786336,786336,786336,786336,786336,790220,790226,790444,790446,790446,790446,790446,790446,790446,790447,790447,790447,790447,790447,790447,790447,790448,790448,790448,790448,790448,790448,790448,790449,790449,790449,790449,790449,790449,790449,790450,790450,790450,790450,790450,790451,790451,790451,790451,790451,790451,790452,790452,790452,790452,790452,790453,790453,790453,790453,790453,790454,790454,790454,790454,790454,790454,790454,790455,790455,790455,790455,790455,790455,790455,790460,790460,790460,790460,790460,790460,790460,790465,790465,790465,794028,794028,794028,794028,794028,794028,794028,794028,794028,794029,794029,803692,803692,803692,803692,805626,805630,805630,805631,805631,813709,813712,813712,813712,813712,813712,813712,813713,813713,813713,813713,813713,813713,813713,813714,813714,813714,813714,813714,813714,813714,813715,813715,813715,813715,813715,813715,813715,813716,813716,813716,813716,813716,813716,813716,813716,813716,813716,818875,818878,818878,818878,818878,818878,819145,819145,819145,819145,819878,819878,819878,819878,819878,819878,819878,819878,819878,819878,819878,819878,819879,819879,819879,820058,820059,820059,820059,820059,820059,820059,820061,820061,820061,820061,820061,820061,820061,820062,820062,820062,820062,820062,820062,820062,820063,820063,820063,820063,820063,820063,820063,820063,820064,820064,820064,820064,820064,820064,820067,820067,820067,820067,820067,820067,820067,820067,820067,820067,820256,820261,820261,820261,820261,820261,820261,820261,820261,820261,820261,820261,821122,821123,821123,821123,821123,821123,821123,821124,821124,821124,821124,821124,821124,821124,821125,821125,821125,821125,821126,821126,821126,821126,821126,821126,821126,821126,821126,821126,821126,821126,821126,821127,821127,821127,821127,821127,821127,821127,821127,821128,821128,821128,821128,821128,821128,821128,821129,821129,821129,821129,821129,821129,821129,821130,821130,821130,821130,821130,821130,821130,821131,821131,821131,821131,821131,821131,821131,821132,821132,821132,821136,821136,821136,821136,821136,821136,821136,821136,821136,821136,821136,821136,821136,821136,830293,830296,830296,830296,830297,830297,830297,830297,830297,844222,844227,844227,844227,862473,862473,862473,862473,862473,862933,862933,862933,862933,862933,862933,862933,862933,862933,862933,862933,862933,862933,862933,862933,862933,862939,862939,862939,862939,862939,862939,862939,862939,862939,862939,862939,862939,862939,862939,862939,862939,862939,862939,862939,862939,862939,862939,862939,864252,864252,864252,864252,864252,864252,864252,864252,864252,864253,864253,864253,864256,864256,864256,864256,864256,864256,864256,864256,864256,864256,864256,864256,864263,864263,864263,864263,864263,864263,864263,864263,864263,864263,864264,864264,864264,864264,864496,864496,864496,864496,864496,864496,864496,864496,864496,864496,864496,864496,864496,864497,864497,864497,864497,864497,864497,864497,864497,864497,864497,864497,864497,864497,864497,864497,864497,864497,864497,864497,864497,864497,864497,864497,864497,864497,864588,864589,864589,864589,864589,864589,864589,864590,864590,864590,864590,864590,864590,864590,864591,864591,864591,864591,864591,864591,864591,864592,864592,864592,864592,864592,864592,864592,864593,864593,864593,864593,864593,864593,864593,864594,864594,864594,864594,864594,864594,864594,864596,864596,864596,864596,864597,864597,864597,864597,864597,864597,864597,864598,864598,864598,864598,864598,864598,864598,864598,864599,864599,864599,864599,864599,864599,864599,864599,864600,864600,864600,864600,864600,864600,864600,864600,864600,864600,864601,864601,864601,864601,864601,864601,864601,864602,864602,864602,864602,864602,864603,864603,864603,864603,864603,864603,864603,864604,864604,864604,864604,864604,864604,864604,864607,864608,864608,864608,864608,864608,864608,864614,864614,864614,864614,864614,864614,864614,864614,864614,864614,865652,865653,865653,865653,865653,865656,865656,865656,865656,865657,865657,865657,865725,865726,865726,865726,865726,865726,865726,865732,865732,865732,865732,865732,866677,866677,866677,866677,866677,866677,866677,870568,870570,870570,870570,870570,870570,870570,870571,870571,870571,870571,870571,870571,870571,870574,870574,870574,870574,870574,870574,870574,870575,870575,870575,870575,870575,870575,870575,870577,870577,870577,870577,870577,870577,870577,870578,870578,870578,870578,870579,870579,870579,870579,870579,870579,870579,870580,870580,870580,870580,870580,870580,870580,870583,870583,870584,870584,870584,870584,870584,870584,870584,870584,874961,874962,874962,874962,874963,874967,874967,874967,874967,874967,874967,874967,874967,876705,876705,876705,876705,876705,876705,876705,876705,876705,876705,876705,876705,876705,876705,876705,876705,876705,876705,876706,876706,876706,876706,876706,876706,876706,876706,876706,876706,877241,877243,877243,877243,877244,877244,877244,877245,880542,880542,880542,880542,881481,885173,885174,885174,885174,885174,885174,885175,885177,885177,885177,885177,885177,885177,885177,885177,885177,885177,886230,886230,886230,886230,886231,886231,886231,897327,897328,897328,897328,897328,897328,897328,897329,897329,897329,897329,897329,897329,897329,897330,897330,897330,897330,897330,897330,897330,897332,897332,897332,897332,897332,897332,897332,897332,897332,897332,897332,897332,904153,905036,905036,905036,905036,905036,905036,905036,905036,905036,905036,905621,906245,906246,906246,906246,906246,906251,906251,906251,906251,906251,906251,906251,908343,908344,908344,908344,908344,908344,908344,908348,908348,908348,908348,908348,908348,908348,908348,909128,909132,909132,909132,909132,909132,909132,918269,918270,918270,918270,918270,918270,918270,918270,921536,921538,921538,921538,921538,921538,921538,921538,921538],[17331,17331,17331,17331,33742,33745,33745,33745,75416,109307,170477,170480,170481,170481,170481,171102,171105,171105,171105,171105,171105,171105,171106,171106,171106,171107,171107,171107,171107,171108,171108,171108,171108,171108,171108,171108,171109,171109,171110,171110,171110,171110,171110,171111,171111,171111,171111,171111,171111,171111,171111,171111,171111,171112,171112,171112,171112,171112,171112,171113,171113,171113,171113,171113,171113,171113,171114,171114,171114,171114,171115,171115,171115,171115,171115,171115,171115,171116,171116,171116,171121,171121,171121,171121,171121,174215,174215,174215,174215,174215,174215,174216,179564,179564,179564,179564,179564,179564,179985,179986,179986,179986,179986,179987,179987,179988,179988,179988,179988,179988,179988,179988,179989,179989,179989,179989,179989,179989,179989,179990,179990,179990,179990,179992,179992,179992,179992,179992,179992,179992,179992,179992,179992,179992,179992,179992,185366,185366,185366,185366,186953,186955,186955,186955,186955,186955,186955,186957,186957,186957,186957,186957,186957,186957,186958,186958,186959,186959,186959,186959,186959,186963,186963,186963,186963,186963,186963,190236,190236,190236,190236,190236,190236,190236,190236,190236,190236,190236,190236,190236,190236,190236,190236,190236,190236,190236,190236,190236,190236,190236,190236,190236,190236,190236,190237,190237,190237,190237,190237,190237,190237,190237,190237,190237,190237,190237,190237,190245,190245,190245,190245,190245,190245,190245,190245,190245,190245,192135,192135,192135,192135,192135,192135,192135,192135,192135,192135,192135,192135,192137,192137,192137,192137,192137,192137,192137,192137,192138,192138,192138,192138,192142,192142,192142,192142,192142,192142,192142,192142,192142,192142,192142,192142,192145,192145,192145,192145,192145,192146,192146,192146,192146,192146,192146,192146,192148,192148,192148,192148,192148,192148,192148,192148,192148,192148,192148,192148,192153,192153,192153,192153,192153,192153,192153,192154,192154,192154,192154,192154,192154,192154,192154,192154,192154,192154,192154,192154,192154,200392,200393,200393,200393,200393,200393,200393,200397,200397,200397,200397,200397,200397,200397,200397,200397,200398,200398,200401,202863,202863,202863,202863,202863,202866,202866,203337,203337,203337,203337,203338,203338,203338,203338,203338,203338,203338,203788,203791,203791,203791,203791,203791,203791,203792,203792,203793,203793,203793,203793,203793,203794,203794,203794,203794,203794,203794,203794,203795,203795,203795,203795,203795,203795,203795,203796,203796,203796,203796,203796,203797,203797,203797,203798,203798,203798,203798,203798,203798,203799,203799,203799,203799,203799,203799,203799,203800,203800,203800,203800,203800,203800,203800,203801,203801,203801,203802,203802,203802,203802,203803,203803,203803,203803,203803,203803,203803,203804,203804,203804,203804,203804,203804,203804,203805,203805,203806,203806,203806,203806,203806,203807,203807,203807,203807,203807,203807,203807,203810,203810,203810,203810,203811,205563,205564,205564,205564,205564,205566,205566,205568,205568,205568,205568,205568,205568,205568,205570,205570,205570,205571,205571,205571,205571,205575,205575,205575,205576,205576,205576,205576,205576,205576,205576,205576,205576,207502,207505,207505,207505,207505,207505,209542,209545,209545,209545,209545,209545,209545,209547,209547,209547,209547,209547,209547,209547,209548,209548,209548,209548,209548,209549,209549,209554,209554,209554,209554,209554,209554,209554,209554,209555,209555,210287,210287,210287,210287,210287,210287,210287,210287,210287,210287,210287,210287,210288,210288,210288,210288,210288,210288,210288,210288,210288,212454,212455,212455,212455,212455,212456,212456,212456,212456,212456,212456,212457,212457,212457,212457,212457,212457,212457,212457,212457,212457,212463,212463,212463,213440,213441,213441,213441,213441,213441,213441,213441,213441,213441,213441,213441,213441,213441,213441,213441,213441,213441,213441,213441,213441,213441,213441,213441,213441,213441,213441,213441,213441,213441,213441,213442,213442,213442,213442,213442,213442,213442,213442,213442,213442,213442,213442,213442,213442,213442,213442,213442,213442,213442,213442,215413,215413,215413,215413,215414,215414,215414,216071,216071,216072,216072,216072,216072,216072,216072,216076,216076,216076,216076,216076,216076,216076,216076,216076,216076,216076,216076,216076,216076,216076,216077,216077,216077,216077,216077,216077,216077,216077,216077,216077,216077,216077,216077,216077,216077,216077,216077,216077,216077,216077,216077,216077,216077,216077,216077,216077,216077,216077,216077,216077,216077,216077,216077,216077,217192,217194,217194,217194,217194,217194,217194,217195,217195,217195,217195,217195,217195,217195,217196,217196,217196,217196,217196,217196,217196,217197,217197,217197,217197,217197,217197,217197,217201,217201,217201,217201,217201,217201,217201,217201,217201,222432,222435,222906,222906,222906,222906,222906,222909,225400,225400,225400,225400,225400,225400,225400,225400,225402,225402,225402,225402,225402,225402,225403,225403,225403,225403,229133,229137,229137,229137,229137,229137,229137,229137,229137,229137,229137,229137,229137,229137,231727,231729,231729,231729,231729,231729,231729,231730,231730,231730,231730,231730,231730,231730,231731,231731,231731,231731,231731,231731,231731,231736,231736,231736,231736,231736,231736,231736,231736,231736,231736,234287,234287,234287,238693,238693,238693,238693,238693,238693,238693,238693,238693,238693,238693,238693,238693,238693,238693,238693,238693,238693,238693,238693,238693,238693,238693,238693,238693,238693,238693,238693,238699,238699,238699,238699,238699,238699,238699,238699,238699,238699,238699,239773,240720,240726,240726,240726,240727,240727,240727,241966,241966,241966,241966,241966,241966,241966,241966,241966,241966,241966,241966,241966,241966,241966,241966,241966,241966,241966,241966,241966,241966,241966,241967,241967,241967,241967,241967,241967,241967,241967,241967,241967,241967,241967,241967,241971,241972,241972,241972,241972,241972,241972,241972,241972,241972,241972,241972,241972,241972,241972,241972,241972,241972,241972,241972,241972,241972,241972,241972,241972,241972,241972,241972,241972,241972,241972,241972,241972,241972,241972,241972,241973,241973,241973,241973,241973,241973,241973,241973,241973,241973,241973,241973,241973,241973,241973,241973,241973,241973,241973,241973,241973,241973,241973,241973,241973,241973,241974,241974,241974,241974,241974,241974,241974,241974,241974,241974,241974,241974,241974,241974,241974,241974,241974,241974,241974,241974,241974,241974,241974,241974,241974,245052,245053,245053,245054,245054,245055,245055,245056,245056,245056,245056,245056,245056,245056,245058,245058,245058,245058,245058,245058,245058,245059,245059,245059,245059,245059,245059,245059,245060,245060,245060,245060,245060,245060,245060,245061,245061,245062,245062,245062,245062,245062,245063,245063,245063,245063,245063,245063,245063,245065,245065,245065,245065,245065,245065,245065,245066,245066,245066,245066,245066,245066,245066,245071,245071,245071,245071,245071,245071,245071,245370,245372,245372,245372,245372,245372,245372,245373,245373,245373,245373,245373,245373,245373,245375,245375,245375,245375,245375,245375,245375,245376,245376,252068,252068,252068,252068,252068,252068,252068,252068,252068,252068,252068,252069,252069,252069,252069,252069,252069,252069,252069,252069,252069,252069,252069,252069,252069,252069,252069,252069,252069,252069,252069,252069,252069,252069,252069,252069,252069,252069,252069,252069,252069,252069,252069,252070,252070,252070,252070,252070,252070,252070,252070,252070,252070,252070,252070,252070,252070,252070,252070,252070,259516,260712,260712,260712,260712,260712,260713,260713,260713,260713,260713,260713,260713,260713,260713,260713,260713,260714,260714,260714,260714,260714,260714,260714,260714,260714,260714,260714,260714,260724,260724,260724,260724,260724,260724,260724,260724,260724,260724,260724,260724,260724,260724,260724,260724,260724,260724,260724,260724,260724,260724,260724,260724,260725,260725,260725,260725,260725,260725,260725,260725,260725,260725,260725,260725,260725,260725,260725,260725,260725,260725,260725,262349,262350,262350,262350,262350,262350,262350,262350,262350,262350,262350,262350,262350,262350,262350,262350,262350,262350,262350,262350,262356,262356,262356,262356,262357,262357,262357,262357,262357,262357,262357,262357,262357,262357,262357,262357,262357,262357,262357,262357,262357,262357,262357,265825,265825,265825,266687,270667,270668,270668,270668,270668,270670,270670,270670,270670,270670,270670,270671,270671,270671,270671,270671,270671,270671,270671,270671,270671,270672,270672,270672,270672,274977,274980,274980,274980,278354,278354,278355,278355,278355,280376,280376,280858,280859,280859,280859,280859,280859,280859,280863,280863,280863,283346,283346,283346,292844,292844,292844,292844,292844,292844,292844,292844,292844,292844,292844,292844,292844,292845,292845,292845,292845,292845,292845,292845,292846,292846,292846,292846,292846,292846,292846,292846,292847,292847,292847,292847,293211,293211,293211,293211,293212,293441,293441,293441,293441,293441,293441,293442,293442,293448,293448,293448,293448,293448,293448,293448,293448,293448,293448,293448,293448,293448,293448,293448,293448,293448,293770,293770,293771,293771,293771,293771,293771,293771,293771,293771,293771,293771,293771,293771,293771,293771,293771,293771,293771,293771,293771,293771,293771,293771,293771,293771,293771,293771,293776,293776,293776,293776,293776,293776,293776,293776,293776,293776,293777,293777,293777,293777,293777,293777,293777,293777,293777,293777,293777,293777,293777,293777,293777,293777,294910,294910,294910,294910,294910,294910,294910,294910,294910,294910,294910,294910,294910,294910,294910,294910,294910,294910,294910,294910,294910,294910,294910,294910,294910,294911,294911,294911,294914,294914,294914,294914,294914,294914,294914,294914,294914,294914,294914,294914,294914,294914,294914,294914,294914,294914,294914,294914,294914,294914,294914,297321,297321,303482,303484,305710,305712,305712,305712,305712,305713,305713,305713,305713,305713,305713,305714,305714,305714,305714,305714,305714,305714,305715,305715,305715,305715,305715,305715,305715,305717,305718,305718,305718,305718,305718,305718,305718,305718,305718,308926,308927,308927,308927,308927,310135,310137,310137,310137,310137,310137,310137,310138,310138,310138,310138,310138,310138,310138,310139,310139,310139,310139,310139,310139,310140,310141,310141,310141,310141,310141,310141,310141,310141,310141,310141,310141,310141,310141,310141,310146,310146,310146,310146,310146,311944,311944,311944,311944,311944,311944,311944,311944,311944,311944,311944,311944,311944,311944,311945,311945,311945,311945,311945,311945,311945,311945,311945,311945,311951,311951,311951,311951,311951,312275,313697,313698,313698,313698,313698,313698,313698,313701,313702,313702,313702,313703,313703,313703,313703,313703,313703,313703,313704,313704,313704,313706,313706,313706,313706,313706,313706,313706,313709,313709,313709,313709,313709,313709,313709,313710,313710,313710,313710,313710,313710,313710,313710,313710,313710,313711,313711,313711,313711,313712,313712,313712,313712,313712,313712,313716,313716,313716,313717,313717,313717,313717,313717,313717,313717,313720,313721,313721,313949,313951,313951,313951,313951,313951,313951,313952,313952,313952,313952,313953,313953,313954,313954,313954,313954,313954,313955,313955,313955,313955,313955,313955,313955,313959,313960,313960,313960,313960,313960,313960,315558,315558,315558,315558,316394,316394,317628,317630,317630,317630,317630,317631,317631,317631,317631,317631,317631,317634,317634,317634,317634,317634,317634,317634,317634,319883,320321,320321,320321,320321,320321,320322,320895,320895,320895,320895,320895,320895,320895,320895,325070,325070,325070,325071,325071,325071,325071,325071,325071,325071,325071,325071,325071,325071,325071,325071,325071,325071,325071,325071,325071,325071,325071,325071,325071,325071,325071,325071,325071,325071,325071,325071,325071,325071,325071,325072,325072,325072,325072,325072,325072,325072,325072,325072,325072,325072,325704,325704,325704,325704,325704,325704,325704,325704,325704,325704,325704,325704,325705,325705,325705,325705,325706,325706,325706,325706,325706,325706,325706,325708,325708,325708,325708,325709,325709,325709,325711,325711,325711,325711,325712,325712,325712,325712,325712,325712,325712,325720,325720,325720,325720,325720,325720,325720,326404,326404,326404,326404,326406,326406,326406,326406,326406,326406,326408,326408,326408,326408,326408,326408,326409,326414,326414,326414,326414,327725,327725,327725,327725,327725,327725,327725,327725,327725,327725,327725,327725,327725,329011,329011,329011,329011,329012,329012,329012,329012,329012,329012,329012,329012,329012,329012,329012,329012,329016,329016,329016,329016,329016,329016,329016,329016,329016,329016,329016,329016,329016,329016,329016,329016,329016,329016,329016,329016,329016,329016,329016,329719,329721,329721,329721,329721,329725,329725,329725,329725,329725,329725,329725,329725,330053,330053,330053,330053,331563,331563,331563,331563,331563,331563,331563,331563,331563,331563,331563,331563,333687,333687,334041,334041,334041,334041,334041,334041,334041,334041,334042,334042,334042,334042,334042,334042,334042,334042,334042,334042,334042,334042,334042,334042,334042,334042,334042,334042,334042,334042,334042,334042,334042,334042,334042,334042,334042,334042,334042,334042,334042,334042,334042,334043,334043,334043,334043,334043,334043,334043,334043,334043,334043,334043,334043,334043,334043,334043,334043,334043,334043,334043,334043,334043,334043,334043,334043,334043,334043,334043,334043,334043,334043,334043,334043,334044,334044,334044,334044,334044,334044,334044,334044,334044,334044,334044,334044,334044,334044,334044,334044,334044,334044,334044,334044,334044,334044,334044,334044,334044,334044,334352,334353,334353,334353,334353,334354,334354,334354,334354,334354,334354,334355,334355,334355,334355,334355,334355,334355,334357,334358,334358,334358,334358,334358,334358,334358,334358,335650,335651,335651,335651,335651,335651,335651,335653,335653,335653,335653,335653,335653,335653,335654,335654,335654,335654,335654,335654,335654,335660,335660,335660,335660,336613,336614,336614,336614,336614,336614,336614,336615,336615,336615,336615,336615,336615,336615,336616,336616,336616,336616,336616,336616,336616,336617,336617,336617,336617,336618,336618,336618,336618,336618,336618,336618,336619,336619,336619,336619,336619,336619,336619,336620,336620,336620,336620,336620,336620,336620,336622,336622,336622,336622,336622,336622,336622,336623,336623,336623,336623,336623,336623,336623,336629,336629,336629,336629,336629,336629,336629,336630,336630,336630,337639,337639,337639,337639,340209,340211,340211,340211,340211,340212,340212,340212,340212,340212,340212,340213,340213,340213,340213,340213,340213,340213,340214,340214,340214,340214,340214,340214,340214,340215,340215,340215,340215,340215,340215,340215,340216,340216,340216,340216,340216,340216,340216,340219,340219,340219,340219,340219,340219,346678,346679,346679,346679,346679,346679,346679,346680,346680,346680,346680,346680,346680,346680,346682,346682,346682,346682,346682,346682,346682,346683,346683,346683,346683,346683,346683,346683,346686,346686,346686,346686,346686,346686,346686,349854,349854,349854,349854,349854,349854,349854,349854,349855,349855,349855,349855,349855,349855,349855,349855,349855,349855,349855,349855,349855,349855,349855,349855,349855,349855,349855,349855,350994,350995,350995,355092,355382,355383,355383,355383,355383,355383,355383,355384,355384,355384,355384,355384,355384,355384,355385,355385,355385,355385,355386,355386,355386,355386,355386,355386,355386,355389,355389,355389,355389,355389,355389,355389,355389,355389,355389,355389,355389,355688,355689,355690,355690,355690,355692,355692,355692,355692,355692,355692,355692,355692,355692,355694,360469,360469,360469,360469,360474,360474,360474,360788,360788,360788,360788,363537,363538,363538,363538,363538,363539,363539,363539,363539,363539,363539,363540,363540,363540,363541,363541,363541,363541,363541,363541,363541,363542,363542,363542,363542,363542,363542,363542,363543,363543,363543,363543,363543,363543,363543,363543,363543,363544,363544,363544,363544,363544,363544,363544,363544,363544,363545,363545,363545,363545,363545,363545,363545,363545,363545,363546,363546,363546,363546,363546,363546,363546,363546,363547,363547,363547,363547,363547,363547,363547,363548,363548,363548,363548,363548,363548,363548,363549,363549,363550,363550,363550,363550,363550,363551,363551,363551,363551,363551,363551,363551,363552,363552,363552,363552,363552,363552,363552,363557,363557,363557,363557,363557,363557,364936,364937,364937,364937,364937,364937,364937,364937,364937,364938,364938,364938,364938,364938,364938,364938,364938,364938,364938,364938,364938,364939,364939,364939,365139,365139,365139,365139,365139,366425,366429,366429,366429,366429,366429,366429,367617,367621,367621,367621,367621,367621,367622,368202,368202,368202,368202,368202,368202,368202,368346,368347,368347,368347,368347,368347,368347,368347,368347,368347,368347,368347,368347,368347,368347,368347,368347,368918,368918,368918,368918,377529,377529,377529,377529,377529,379670,379670,379670,379670,379671,379672,379672,379672,379672,379672,379672,379672,379672,379672,379672,379672,379673,379673,379673,379673,379673,379673,379673,379673,379673,379673,379673,379677,379677,379677,379677,379677,379677,379677,379678,379892,381436,381584,381585,381585,381585,381585,381585,381585,381586,381586,381586,381586,381586,381586,381586,381592,381592,381592,381592,381592,381592,381811,383287,383291,383291,383291,383291,383291,384345,384345,384346,384346,384346,384346,384346,384346,384346,384346,384346,385367,386878,386878,386878,386878,386878,386878,386878,386879,386879,386879,386879,386879,386879,386879,386879,386879,386879,386879,386879,386879,386879,387347,387348,387348,387348,387348,387348,387348,387349,387349,387349,387349,387349,387349,387349,387350,387350,387350,387350,387350,387350,387350,387351,387352,387352,387352,387352,387352,387352,387353,387353,387353,387353,387355,387355,387355,387355,387355,387355,387355,387356,387356,387356,387358,387358,387358,387358,387358,387358,387358,387358,387358,387358,387678,387683,387683,387683,387683,387683,387683,387683,387683,388339,388344,388344,388344,388344,388344,388344,389832,389834,389834,389834,389834,389834,389834,389834,389834,390632,390634,390634,390634,390634,390634,390634,390638,390638,390638,390638,390638,390638,390638,390638,390638,390638,394483,394483,394483,394483,394484,394484,394484,394484,394484,394484,394484,394484,394484,394484,394484,394484,394484,394484,394484,394484,394484,394484,394484,394484,394484,394484,394484,394484,394484,394484,394484,394484,394484,394484,394484,394484,394485,394485,394485,394485,394485,394485,394485,394485,394485,394485,394485,394485,394485,394485,394485,394485,394485,394485,394485,394485,394485,394485,394485,394485,394485,394485,394485,394485,394486,394486,394486,394486,394486,394486,398961,398961,398961,398961,398961,398961,398961,398961,398961,398961,398961,398961,398961,398961,398961,398961,400884,400885,400885,400885,400885,400889,400889,400889,400889,400889,400889,400889,400889,401225,401225,401225,401225,401225,401225,401225,401225,401231,401231,401231,401231,401231,401231,401231,401231,401231,401231,401231,401231,401231,401232,401232,401232,401232,401232,401232,401232,401232,401232,401469,401471,401471,401471,401471,401472,401472,401472,401472,401472,401472,401473,401473,401473,401474,401474,401474,401474,401474,401474,401474,401478,401478,401478,401478,401478,401478,401478,401478,401478,401478,401478,406580,406581,406581,406581,406581,406581,406581,406587,406587,406587,406587,410528,410528,410528,410528,410532,410532,410532,411550,411554,411554,411554,411554,411554,411554,411554,411554,411554,411554,411554,411554,411554,414065,414067,414067,414067,414067,414067,414067,414067,414067,414067,414067,414070,414070,414070,414070,414489,414721,414721,414721,414721,414728,414728,414728,414930,414930,414930,414930,414930,414930,414930,414930,415515,415517,415518,415518,415518,415518,415518,415518,415518,415518,415518,415518,416905,416907,416907,416907,416907,416907,416907,416909,416909,418143,418143,418143,418143,418143,418143,418143,418143,418709,418709,418709,418709,419459,419459,419459,419459,419459,419459,419459,419459,419459,419459,419460,419460,419460,419460,419460,419460,419460,419460,419460,419460,419460,419460,419460,419460,419460,419460,419460,419460,419460,419460,419460,419460,419466,419466,419466,419466,419466,419467,419467,419467,419467,419467,419467,419467,419467,419467,419467,419467,419467,419467,419467,419467,419467,419467,419468,419468,419468,419468,419468,419468,419468,419468,419468,419468,419468,419468,419468,419468,419468,419468,419469,419469,419469,419469,419469,419469,419469,419469,419469,419469,419469,419469,419469,419469,419470,419470,420895,420895,420895,420895,420895,420895,420895,420895,420895,420895,420895,420895,420895,420895,420895,420895,420896,420896,420896,420896,420896,420896,420896,420896,420896,420896,420896,420896,420896,420896,420896,420896,420896,420896,420896,425210,425210,425211,425211,425211,425211,425211,425211,425211,425211,425211,425211,425211,425211,437887,437887,437887,437887,437887,437887,449685,449687,449687,449687,449687,449688,449688,449693,449693,449693,449693,449693,449693,449693,449693,449693,449693,457218,457222,457222,457222,457222,457222,457222,457227,460087,460088,460088,460088,460088,460089,460089,460089,460089,460089,460089,460090,460090,460090,460090,460090,460090,460090,460094,460094,460094,460094,460094,460094,460094,460095,460095,460095,460095,460095,460095,460095,460095,461206,461207,461207,461207,461207,461207,461207,461208,461208,461208,461208,461208,461208,461208,461209,461209,461209,461209,461209,461209,461209,461210,461210,461210,461210,461210,461210,461210,461211,461211,461211,461211,461211,461211,461211,461212,461212,461212,461212,461213,461213,461213,461213,461214,461214,461214,461214,461214,461214,461214,464889,464896,464896,464897,464897,464897,464897,464977,464978,464978,464978,464978,464978,464978,464979,464979,464979,464979,464979,464979,464979,464980,464980,464980,464980,464980,464980,464980,464981,464981,464981,464981,464982,464982,464982,464983,464983,464983,464983,464983,464983,464983,464983,464983,464983,464983,464983,464983,464983,466506,466506,466506,466506,466507,466507,466507,466507,466509,466509,466999,466999,466999,466999,466999,466999,466999,466999,466999,466999,466999,466999,466999,468061,468061,468061,468061,468061,469847,469847,469847,469847,469960,469960,469960,469960,469961,469961,469961,469961,469961,469961,469961,469961,469961,469961,469961,469961,469961,469961,469961,469961,469961,469961,469961,469961,469961,469961,469961,470649,470650,470650,470650,470651,470651,470651,470651,470651,470651,470651,470651,470651,471488,471495,471495,473224,473224,473224,473224,473224,473224,473224,473224,473224,473224,473224,473224,473224,473224,473224,473224,473227,474278,474278,474278,474278,480595,480595,480595,480595,480595,480595,480595,480595,480595,480595,480595,480595,480595,480595,480595,480595,480595,480595,480595,480595,480595,480595,480595,480595,480595,480595,480595,480595,480602,480602,480602,480602,480602,480602,480602,480602,480602,480602,480602,480602,480602,480602,480602,480602,480602,480602,480603,480603,480603,480603,480603,480603,480603,480603,480603,480603,480603,480603,480603,480603,480603,480603,480603,480603,480603,480603,480603,481017,481018,481018,481018,481018,481018,481019,481019,481019,481019,481019,481020,481020,481020,481020,481020,481021,481021,481021,481021,481021,481021,481022,481022,481022,481022,481022,481022,481023,481023,481023,481023,481023,481023,481023,481024,481024,481024,481024,481024,481024,481024,481024,481025,481025,481025,481025,481025,481025,481026,481026,481026,481026,481026,481026,481026,481027,481027,481027,481027,481028,481028,481028,481028,481028,481028,481029,481032,481032,481032,481032,481032,481032,481032,481032,481032,481032,481035,481035,484969,484970,484970,484971,484971,484971,484971,484972,484972,484972,484972,484974,484974,484974,484974,484974,484974,484974,484975,484975,484975,484975,484975,484975,484975,484976,484976,484976,484976,484976,484976,484976,484977,484977,484977,484978,484978,484978,484978,484978,484978,484979,484979,484979,484979,484979,484980,484980,484980,484981,484981,484981,484981,484981,484981,484981,484984,484984,484984,484984,484984,484984,484984,484984,484984,484984,484984,484984,484984,484984,486264,486264,486264,486264,486264,486264,486264,486494,486495,486495,486496,486496,486496,486496,486497,486497,486497,486497,486498,486498,486498,486498,486498,486498,486498,486501,486501,486501,486501,486501,486501,486501,486505,486505,486506,486506,486506,486506,486506,488005,488006,488006,488006,488006,488006,488007,488008,488008,488008,488008,488008,488008,488008,488009,488009,488009,488009,488009,488009,488009,488012,488012,488012,488012,488012,488012,488012,489894,489894,489894,489894,489894,489894,489894,489894,489894,489894,489894,489895,489895,489895,490243,490243,490243,490243,490243,490243,490243,490243,490243,490243,490243,490243,490243,490243,490243,490243,490245,490246,490246,490246,490246,490246,490246,490246,490246,490246,490246,495194,495198,495198,495198,495198,495198,495198,495201,495443,495443,495443,495443,496431,496431,496431,496431,496431,496432,498748,498748,500323,500323,500323,500323,500323,500323,500323,500323,500323,500323,500323,500323,500326,500326,500326,500326,500326,500326,500326,500327,500327,500327,500327,500327,500327,500327,500327,500972,500973,500973,500973,500973,500973,500973,500974,500974,500974,500974,500974,500974,500974,500975,500975,500975,500975,500975,500975,500975,500976,500976,500976,500976,500976,500976,500976,500977,500977,500977,500977,500977,500977,500977,500977,500977,502472,502473,502473,502473,502473,502475,502475,502475,502475,502475,502475,502476,502476,502476,502476,502476,502476,502476,502479,502479,502479,502479,502479,502480,502480,502480,502480,503418,503420,503420,503420,503420,503420,503420,503421,503421,503422,503422,503422,503422,503422,503425,503425,503425,503425,503425,503426,503426,503426,503426,503426,503646,503648,503648,503648,503648,503648,503648,503649,503649,503649,503649,503649,503649,503649,503651,503651,503651,503651,503651,503651,503651,503654,503654,503654,503654,503655,503655,503655,503655,503655,503655,503655,503656,503656,503656,503658,503658,503658,503658,503658,503658,503658,503659,503659,503659,503659,503659,503660,503660,503660,503660,503660,503660,503660,503660,503661,503661,503661,503661,503661,503661,503661,503661,503662,503662,503662,503662,503662,503662,503662,503662,503662,503662,503662,505492,505492,505492,505492,505492,505492,505492,505492,505492,505492,505492,505492,505492,506952,506953,506953,506953,506954,506954,506954,506954,506955,506955,506955,506955,506955,506955,506956,506956,506956,506956,506957,506957,506958,506958,506958,506958,506958,506960,506960,506960,506960,506960,506960,506960,506965,506965,506965,506965,506965,506965,506966,508061,508062,508062,508062,508062,508064,508064,508064,508064,508064,508064,508065,508065,508065,508070,508071,508071,508071,508071,508071,508071,508072,508072,508072,508072,508072,508072,508072,508074,508074,508074,508074,508074,508074,508074,508076,508076,508076,508076,508078,508079,508079,508079,508079,508079,508079,508079,508079,508079,508083,508083,508083,508367,508367,508367,508367,508367,508367,508367,508367,508367,508367,508367,508367,508367,508368,508368,508368,508368,508368,508368,508368,508368,508368,508368,508368,508368,508368,508368,508368,508368,508368,508368,508368,508368,508368,508368,508368,508368,508368,508368,508368,508368,508368,508368,508368,508373,508373,508373,511184,511185,511185,511185,511185,511186,511186,511186,511186,511186,511186,511186,511186,511186,511187,511187,511187,511187,511187,511187,511187,511187,511187,511187,511187,511187,511187,512526,512526,512526,512526,512526,512526,512526,512526,512526,512526,512526,512526,512526,512526,512526,512526,512526,512526,512526,512526,512526,512526,512526,512526,512526,512526,512526,512526,512527,512527,512527,512527,512527,512527,512527,512527,513446,513446,513446,513795,513796,513796,513796,513796,513797,513797,513797,513797,513797,513797,513799,513799,513799,513799,513799,513799,513799,513799,513799,513799,513799,515631,515631,515631,515631,515631,517477,517477,517477,517477,517478,517478,517478,517478,517478,517478,517478,517478,517478,517478,517478,517478,517478,517478,517478,517478,517478,517478,518672,518674,518674,518674,518674,518674,518674,518675,518675,518675,518675,518675,518675,518675,518679,518679,518679,518679,528821,528821,528821,528821,528821,528821,528821,528821,528821,528821,528821,528821,528821,528821,528821,528821,528821,528821,528821,528821,528821,528822,528822,528822,528822,528822,528822,528822,528822,528822,528822,528822,528822,528822,528822,528822,528822,528822,528822,528822,528822,528822,528822,528822,528822,528822,528822,528822,529258,529260,529260,529261,529261,529261,529261,529263,529263,529263,529263,529263,529263,529263,529263,529263,529263,529263,529263,529512,529516,529517,529517,529517,529517,529517,529518,529518,529518,529518,529518,529518,529518,529519,529519,529519,529519,529519,529519,529519,529520,529520,529520,529520,529520,529520,529520,529520,529520,529520,531065,531065,531065,531066,531066,541300,541300,541300,541300,542331,542331,542331,542331,542331,546995,546995,548796,548796,548796,548796,548796,548796,548796,548796,548796,548796,548796,548796,548796,552170,552172,552172,552172,552172,552172,552172,552173,552173,552173,552173,552173,552173,552173,552174,552174,552174,552174,552174,552174,552174,552175,552175,552175,552175,552175,552175,552175,552176,552176,552176,552176,552176,552176,552176,552177,552177,552177,552177,552177,552177,552177,552178,552178,552178,552178,552178,552178,552178,552179,552179,552179,552179,552179,552179,552179,552181,552181,552181,552181,552181,552181,552181,552182,552182,552182,552182,552182,552182,552182,552183,552183,552183,552183,552183,552183,552183,552184,552184,552184,552184,552184,552184,552184,552187,552187,552188,552188,552188,552188,553457,553457,553457,553457,553457,553457,553457,553457,553457,553457,553457,553457,553461,553461,553461,553461,553461,553461,553461,553461,553461,553461,553461,553461,553461,553461,553461,553461,553461,553461,553462,553462,553462,553462,553462,553462,553462,553462,553462,553462,553462,553462,553462,553462,555260,555391,555391,555391,555391,555391,555391,555391,555391,555391,555391,555391,555391,555391,555391,555391,555391,555391,555391,555391,555391,555391,555391,555391,555392,555392,555392,555392,555392,555392,555392,555392,555392,555393,555393,555393,555393,555393,555393,555393,555393,555393,555393,555393,556486,556486,556486,556486,556487,556487,556488,556488,556488,556488,556488,556488,556488,556489,556489,556489,556489,556489,556489,556489,556491,556491,556491,556491,556491,556491,556491,556496,556496,556496,556496,556496,556496,556496,556496,556496,556496,556496,556500,557067,557067,557067,557067,557067,557067,557067,557067,557067,557067,557067,557067,557067,557067,557067,557067,557067,557067,557067,557068,557068,557068,557068,557068,557072,557072,557072,557072,557072,557072,557072,557072,557072,557073,557073,557073,557073,557073,557073,557073,557073,557073,557073,557073,557073,557073,557073,557073,557073,557073,557073,557073,557073,557073,557073,557073,557073,557073,557073,557073,557073,557073,557073,557073,557073,557074,557074,557074,557074,557074,557074,557074,557074,557074,557074,557074,557074,557074,557074,557074,557074,557074,557074,557074,557074,557074,557074,557074,557074,557074,557074,557074,557074,557074,557074,557074,557074,557074,557075,557075,557075,561698,561701,561701,561701,561701,561701,561701,561701,561808,561809,561809,561809,561809,561810,561810,561810,561810,561810,561810,561811,561811,561811,561813,561813,561813,561813,561813,561813,561813,561814,561814,561814,561814,561814,561814,561814,561815,561815,561815,561815,561815,561815,561815,561816,561816,561816,561816,561816,561816,561816,561817,561817,561817,561817,561817,561817,561817,561818,561818,561818,561818,561818,561818,561818,561818,561818,561818,561818,561821,561821,563035,566448,566452,566452,566452,566452,566454,566454,566454,566454,566454,566454,566455,566455,566455,566455,566455,566455,566455,566456,566456,566456,566460,566460,566460,566460,566460,566460,566460,566460,566460,566460,566460,566460,567264,567265,567265,567265,567265,567265,567265,567266,567266,567266,567266,567266,567266,567266,567267,567267,567267,567267,567267,567267,567267,567268,567268,567268,567268,567268,567268,567268,567268,567268,567268,567268,568155,568155,568155,568155,568155,568155,568156,568157,568157,568157,568157,568157,568157,568158,568158,568158,568158,568158,568158,568158,568160,568160,568160,568160,568160,568160,568160,568164,568164,568164,568165,568165,568165,568165,568165,568165,571405,571405,571405,571406,571406,571406,571406,571406,571406,571406,571406,571406,571406,571406,571406,571406,571411,571411,574048,574053,574053,574053,574053,574053,574053,574056,574056,574056,574056,574057,574057,574057,574057,574057,574057,574057,574519,574521,574521,574521,574521,574521,574521,574522,574522,574522,574523,574524,574524,574524,574524,574524,574524,574524,574526,574526,574526,574526,574526,574526,574526,574527,574527,574527,574527,574527,574527,574527,574528,574528,574528,574528,574528,574528,574528,574528,574529,574529,574529,574529,574529,574529,574532,574532,574532,574532,574532,574532,574532,574532,574621,574622,574622,574622,574622,574622,574622,574624,574624,574624,574624,574624,574624,574624,574627,574627,574627,574627,574627,574627,574627,576140,576141,576141,576141,576141,576141,576141,576145,576145,576145,576145,576145,576145,576145,576145,576145,576145,576588,576589,576589,576589,576589,576589,576589,576590,576590,576590,576590,576590,576590,576590,576592,576592,576592,576592,576592,576592,576592,576594,576594,576594,576594,576595,576595,576595,576595,576595,576595,576595,576598,576598,576598,576598,576598,576598,576598,576598,576598,576598,576598,577166,577166,577166,577166,577167,577167,577167,579425,579427,579427,579427,579427,579427,579427,579428,579428,579428,579428,579429,579429,579429,579436,579436,579437,579437,579670,579671,579671,579671,579671,579671,579671,579672,579672,579672,579672,579673,579673,579673,579673,579673,579673,579674,579674,579674,579674,579674,579674,579674,579674,579675,579675,579675,579675,579675,579678,579678,579678,579678,583360,584402,584402,584402,584402,584402,584402,584403,586896,586896,586896,586896,586896,586896,586896,586896,586896,586896,586896,586896,586896,586896,586896,586896,586896,586896,586896,586896,586896,586896,586896,586896,586897,586897,586897,586897,586897,586897,586897,586897,586897,586897,586897,586897,586904,586904,586904,586904,586904,586904,586904,586904,589403,589403,589403,590853,590853,590853,590853,590853,590853,590853,590853,594412,601308,601308,601308,601309,601309,601640,601640,601640,601767,601770,601770,601770,608876,608876,608876,608876,608876,610297,610297,610297,610297,610297,610297,610297,614558,614560,614560,614560,614560,614560,614560,614561,614561,614561,614561,614561,614561,614561,614562,614562,614562,614562,614562,614562,614562,614563,614563,614563,614563,614563,614563,614563,614564,614564,614564,614564,614564,614564,614565,614566,614566,614566,614566,614567,614567,614567,614567,614567,614567,614567,614567,614567,614567,614567,614567,614567,614567,620276,620276,620276,620276,620276,626422,626422,626422,627518,627518,627518,627518,627518,627518,627518,627519,628194,628194,628194,628194,628195,628195,628195,628195,628195,628196,628196,628196,628196,628196,628196,628196,628197,628197,628197,628197,628197,628197,628197,628197,628197,628197,628197,628197,628199,628199,628199,628199,628199,628199,628199,628199,628199,628199,628199,628199,628201,628201,628201,628201,628201,628201,628201,628201,628201,628201,628202,628202,628202,628202,628202,628202,628204,628205,628205,628205,628205,628205,628205,628205,628205,628205,628205,628205,628205,628205,628205,628205,628205,628205,628205,628205,628205,628205,628205,628205,628205,628205,628205,629824,629827,629827,629827,629827,629827,629827,629828,629828,629828,629828,629828,629828,629828,629833,629834,629834,629834,629834,629834,629834,629834,629834,630047,630051,630051,630051,630051,630051,630051,630052,631761,631761,631761,631761,631761,631764,634042,634042,634042,634042,634042,634042,634042,634042,635022,635026,635026,635026,635026,635026,635026,635703,635704,635704,635704,635704,635704,635704,635706,635706,635706,635706,635706,635706,635706,635708,635708,635708,635708,635708,635708,635708,635709,635709,635709,635709,635709,635709,635709,635710,635710,635710,635710,635710,635710,635710,635711,635711,635711,635711,635711,635711,635711,635717,635717,635717,635717,635717,635717,635717,637607,637607,637607,637607,637607,637607,638286,638287,638287,638287,638287,638288,638289,638289,638289,638289,638289,638290,638290,638290,638291,638291,638291,638291,638291,638291,638291,638291,638291,638291,638291,638291,638291,638291,638291,638292,638292,638292,640680,640684,640684,640684,640684,640684,640684,640684,641213,641213,641213,641213,641213,641213,641213,642063,642070,642070,642070,646581,646581,646581,646582,646582,646582,646582,646582,646582,646582,646582,646582,646582,646582,646582,646582,646582,646582,646582,647393,647394,647394,647394,647394,647394,647394,647394,647394,647394,647394,647394,647394,647394,647756,647756,647756,647756,647756,648228,648228,648228,648228,648228,648228,648228,648228,648228,648228,648228,648228,648228,648228,648229,648229,648229,648229,648229,648229,648229,648229,648229,648229,648229,648229,648229,648229,648229,648229,648229,648229,648229,648229,648229,648229,648229,648229,648229,651071,651071,651071,651071,651071,655377,655377,655377,655377,655377,655377,655377,655377,655377,655377,655377,655377,655377,655377,655377,655377,655377,656841,656841,656841,656841,656841,656841,656841,656841,656841,656841,656841,656841,656841,656841,656841,656841,656841,656841,656842,656842,656842,656842,656842,656842,656842,657405,657405,657405,657405,657405,657405,657405,657405,657405,657405,657405,657405,657405,657405,657405,657405,657405,657405,657405,657405,657405,657405,657405,657405,657626,658888,658893,658893,660569,660569,660569,660570,660570,660570,662064,662066,662066,662066,662066,662066,662066,662067,662067,662067,662067,662067,662067,662067,662068,662068,662068,662068,662068,662068,662068,662069,662069,662069,662069,662069,662069,662069,662070,662070,662070,662070,662070,662070,662070,662074,662074,662074,662074,662074,662074,662074,662075,662075,662075,662075,662075,662075,662075,662076,662076,662077,662077,662077,662077,662077,662078,662078,662078,662078,662078,662078,662078,662079,662079,662079,662079,662079,662079,662079,662080,662080,662080,662080,662085,662085,662085,662085,662085,662085,662085,662086,662086,662086,662087,662087,662087,662087,662087,662087,662087,662094,662094,662094,662095,662095,662095,662095,662095,663672,663672,663672,663672,664244,664244,664244,664244,664244,664244,664244,664244,664244,664244,664244,664244,664244,664244,664244,664244,664244,664244,664244,664244,664244,664244,664244,664244,664244,665728,665730,665730,665730,665730,665730,665730,665733,665733,665733,665733,665733,665733,665733,665735,665735,665735,665735,665735,665735,665735,665735,665735,669653,669653,671073,671073,671073,671073,671073,671073,671073,671073,671074,671074,671074,671074,671074,671074,671074,673957,673957,673957,673957,673957,673957,673957,673957,673957,673957,673957,673957,673957,673957,673957,673957,673957,673957,673957,673957,673957,673957,673957,673957,673957,673957,673958,673958,673958,673958,673958,673958,673958,673958,673958,673958,673958,673958,673958,673958,673958,673958,673958,673958,673958,673958,673958,673958,674525,674525,674525,674525,674525,674525,674525,675640,675641,675642,675642,675642,675642,675642,675642,675642,675642,681892,681892,681892,681892,681892,681892,681892,681892,681892,681892,681892,681892,681892,681892,681892,681892,681892,681892,681892,681892,681892,681892,681892,681893,681893,681893,681893,681893,681893,681893,681893,681893,681893,681893,681893,681893,681893,681893,681893,683798,683798,683798,683798,683798,683798,689930,689930,689930,689931,689931,689931,689931,689931,690264,690265,690265,690265,690265,690267,690267,690267,690267,690267,690267,690268,690268,690268,690268,690268,690268,690268,690268,690268,690268,690268,690269,694076,694077,694077,694077,694077,694078,694078,694078,694078,694078,694078,694084,694084,694084,696755,696756,696756,696756,696756,696756,696756,696757,696757,696757,696758,696758,696758,696758,696758,696758,696758,696758,696758,696758,696758,696759,696759,696759,696759,696759,696759,696759,696759,696759,696759,696759,699322,699328,699328,699328,699328,702480,702480,702480,702480,702480,702480,702480,702480,702480,702480,702480,702480,702480,702480,702481,702481,702481,702481,702481,702481,702481,702481,702481,702481,702481,702481,702481,702481,702481,702481,702481,702481,702481,702481,702481,702481,702481,702481,702481,702481,702481,702481,702481,702481,702481,702481,702481,702481,702481,702481,702481,702481,702481,702481,702481,702481,702481,702481,702481,702482,702482,702482,702482,702482,702482,702482,702482,702482,702482,702482,702482,702482,702482,702482,702482,702482,702482,702482,702482,702482,705935,705936,705936,705936,705936,705937,705937,705937,705937,705937,705937,705938,705938,705938,705938,705938,705938,705938,705939,705939,705939,705939,705939,705939,705939,705944,705944,705944,705944,705944,705944,705944,705944,705944,705945,707147,707148,707148,707148,707148,707148,707148,707153,707153,707153,707153,707153,707153,707153,707153,707153,707153,707842,707843,707843,707843,707843,707844,707844,707844,707844,707844,707844,707845,707845,707845,707845,707845,707845,707845,707849,707850,707850,707850,707850,707850,707850,707850,707850,708750,708752,708752,708752,708752,708754,708754,708754,708754,708754,708754,708758,708758,708758,708758,708758,708758,708758,708758,708758,711703,711703,711703,711703,712395,712395,712395,712395,712395,712395,712395,712395,712395,712395,712395,712395,712748,712748,712749,712749,717229,717231,717231,717231,717231,717232,717232,717232,717232,717232,717232,717233,717233,717233,717233,717233,717233,717233,717234,717234,717234,717234,717234,717234,717234,717235,717235,717235,717235,717235,717235,717235,717236,717236,717236,717236,717236,717236,717236,717237,717237,717237,717237,717237,717237,717237,717238,717238,717238,717238,717238,717238,717238,717243,717243,717243,717243,717243,717470,717470,717470,717470,717470,717470,717470,723567,723568,723569,723569,723569,723570,723570,723570,723570,723570,723570,723571,723571,723571,723572,723572,723572,723572,723572,723572,723572,723572,723572,723572,723572,723573,723573,723573,723573,723573,723573,723573,723573,723574,723574,723574,723574,723574,723574,723574,723574,726000,726001,726001,726001,726001,726001,726001,726001,726001,726484,727847,727847,727847,727847,727847,727848,727848,727850,727850,727850,727850,727850,727850,727850,727850,727850,727850,728074,728075,728075,728075,728075,728077,728077,728077,728077,728077,728077,728077,728077,728078,728078,728078,728078,728078,729001,729001,729002,729002,729002,729002,729002,729002,729002,729002,729002,729002,729002,729002,729002,729002,729002,729002,729002,729002,729002,729002,729002,729002,729002,729002,729002,729002,729002,729002,729002,729002,729138,729138,738155,738156,738156,738156,738156,738156,738156,738157,738157,738157,738157,738157,738157,738157,738158,738158,738158,738158,738158,738158,738158,738159,738159,738159,738159,738159,738159,738159,738160,738160,738160,738160,738160,738160,738160,738163,738163,738163,738164,738164,738164,738164,740807,740807,740807,740807,740807,740807,740807,742057,742059,742059,742059,742059,742060,742060,742060,742060,742060,742060,742065,742065,742065,742066,742066,742066,742066,742066,742066,742066,742069,742069,742069,742069,742070,742070,742070,742070,742070,742070,742070,745374,745376,746183,746183,746900,746901,746901,746901,746901,746901,746901,746902,746902,746903,746903,746903,746903,746903,746904,746904,746904,746904,746904,746904,746904,746905,746905,746905,746905,746905,746905,746905,746906,746906,746906,746906,746906,746906,746906,746910,746910,746910,746910,747547,747547,747547,747547,747547,747547,747547,747547,747547,747547,747547,747547,747547,747547,747547,747547,747547,747547,747547,747547,747547,747547,747547,747547,747547,747547,747548,747548,747548,747548,747548,747548,747548,747548,747548,747548,747548,747548,747548,747548,747548,747548,747548,747548,747548,747548,747548,747548,747548,747548,747548,747548,747552,747552,747552,747552,747552,747552,747552,747552,747552,747552,747552,747552,747552,747552,747552,747552,747552,747552,747552,747552,747552,747552,747552,747552,747552,747552,747552,747553,747553,751228,751228,751228,751228,751228,751228,751228,751228,751228,751228,751228,751868,751869,751869,751869,751869,751870,751870,751870,751870,751870,751870,751870,752898,752898,752898,752898,752899,752899,752899,752899,752899,752899,752899,752899,752899,752899,752899,752899,752901,752901,753711,753711,753711,754140,754140,754140,754140,761846,761850,761850,761850,761850,761850,761850,763043,763043,763043,763043,763043,763044,763044,763044,763044,763044,763044,763044,763044,763044,763044,763044,766024,766024,766024,766024,772083,772783,772783,772784,772784,772784,772784,772784,772784,772784,772784,772784,772784,772784,772784,772784,775078,775079,775079,775079,775079,775079,775079,777121,777124,777124,779784,779784,779784,779784,779784,779784,779784,779784,781392,781602,781605,781605,781605,781605,781605,781605,783217,783217,783217,784187,784187,784188,784188,784188,784188,784188,784188,784189,784189,784189,784189,784189,784189,784189,784190,784190,784190,784190,784190,784190,784190,784190,784190,784190,784190,784190,784191,784193,784193,784193,784193,784193,784193,784193,784193,784193,785227,785228,785228,785228,785228,785229,785229,785229,785229,785229,785229,785230,785230,785230,785230,785230,785230,785230,785231,785231,785231,785231,785231,785231,785231,785232,785232,785232,785233,785233,785233,785233,785233,785233,785233,785233,785233,785233,785233,785233,785233,785233,785233,785233,785233,786704,786704,786705,786705,786705,786705,786705,786705,786705,787275,787275,787275,787275,787275,787275,787275,787275,787275,787275,787275,787275,787275,787275,787275,787275,787275,787275,787275,787276,787276,787276,787276,787276,787276,787276,787276,787276,789736,789737,789738,789738,789738,789739,789739,789739,789739,789739,789739,789741,789741,789741,789741,789741,789741,789741,789745,789745,789745,789746,789746,789746,789746,789746,789746,789746,789748,789748,789748,789748,789748,789748,789748,789750,789750,789750,789750,789750,789750,789750,789752,789752,789752,789752,789752,789752,789752,789753,789753,789753,789753,789753,789753,789753,789754,789754,789754,789754,789754,789754,789754,789755,789755,789755,789755,789755,789755,789755,789757,789757,789757,789757,789757,789757,789757,789758,789758,789758,789758,789759,789759,789759,789759,789759,789759,789759,789760,789760,789760,789760,789760,789760,789760,789763,789763,789763,789763,789764,789764,789764,791453,791453,791453,791453,791453,791453,793915,793915,793915,793915,793915,793915,793915,793915,793915,793916,793916,793916,793916,793916,793916,793916,793916,793916,793916,793916,793916,793916,793916,793916,793916,793916,793916,793916,793923,793923,793923,793923,793923,795278,795280,795280,795280,795280,795280,795280,795284,795284,795284,795284,795284,795284,795284,795284,795284,795865,795865,795865,795865,795865,795865,795865,795865,795872,795872,795872,795872,795872,795872,795872,795872,795872,795872,795872,795872,798426,798428,798428,798428,798428,798428,798428,798428,798428,798429,798429,798429,800501,800501,800501,800501,803503,805896,805896,805896,805896,805896,805896,805897,806225,806227,806227,806227,806227,806228,806228,806228,806228,806228,806228,806229,806229,806229,806230,806230,806230,806230,806230,806230,806230,806233,806233,806233,806233,806233,806233,806233,806233,806233,806233,806233,806233,806233,809498,809498,809498,809498,809498,809498,809498,809498,809498,809498,809498,809498,809503,809503,809504,811056,811057,811057,811057,811057,811057,811057,811057,811057,811057,811057,811057,811057,811057,811057,811057,811057,811057,811057,811057,811057,811057,811057,811057,811057,811057,811057,811057,811057,811057,811057,812330,812650,812650,812650,812650,813060,813060,813060,813060,813060,813060,813060,813060,813060,813060,813060,813060,813061,813061,813061,813061,813061,813061,813061,813061,814120,814121,814121,814121,814121,814125,814125,814125,814125,814125,814986,814986,814986,814986,816839,818093,818094,818094,818094,818094,818094,818094,818094,818094,818094,818094,818094,818095,818522,818524,818524,818524,818524,818524,818524,818525,818525,818525,818525,818525,818525,818525,818526,818526,818526,818526,818526,818526,818526,818526,818526,818526,819914,819916,819916,819916,819916,819917,819917,819917,819917,819917,819917,819918,819918,819918,819919,819919,819919,819919,819921,819921,819921,819923,819923,819923,819923,819923,819923,819923,819926,819926,819926,819926,819926,819926,819926,819929,819929,819929,819929,819929,819929,819929,819931,819931,819931,819931,819931,819931,819931,819935,819935,819935,819935,819935,819935,819935,819942,819942,819942,819942,819942,819942,819942,819942,824122,824122,824583,824583,824583,824583,824583,824583,830290,830290,830290,830290,830291,830291,830291,830291,830291,830291,830291,830291,830291,830291,830291,830291,830294,830294,830294,830294,830294,830294,830294,830294,830295,830295,830295,830295,830295,830295,830295,830295,830502,830502,830502,830502,830502,830502,830502,833046,833046,833046,833046,833046,834549,836502,836502,836502,836502,836502,836502,836502,836502,836502,836502,836502,836502,836503,836503,837701,837701,837701,837701,837701,840627,840629,840629,840629,840629,840629,840629,840630,840630,840630,840630,840630,840630,840630,840631,840631,840631,840631,840631,840631,840631,840632,840632,840632,840632,840633,840633,840633,840633,840633,840633,846729,846729,846729,846729,846729,846729,846729,846729,852628,852628,852862,852862,852862,852862,853560,854729,854730,854731,854731,854731,854731,854731,854732,854732,854732,854732,854732,854732,854732,854732,854732,854733,854733,854733,854733,854733,854736,854736,854736,854736,854736,854736,855567,855572,855572,855572,855572,856046,856046,856046,856046,856046,856046,856046,856046,856046,856047,856047,856047,856047,856047,856047,856047,856047,856047,856047,856047,856047,856047,856047,856047,856047,856047,856047,856047,856047,856047,856047,856047,856047,856047,856047,856047,856047,856047,856047,856047,856047,856047,856047,856544,856544,856544,856544,856544,856544,856544,856544,856544,856544,856544,856544,856548,856548,856549,856549,856549,856549,856549,856549,856549,856549,856549,856549,856549,856549,856549,856549,856549,856549,856549,856549,856549,856549,860609,860610,860610,860610,860610,860610,860610,865227,865228,865228,865228,865228,865228,865228,866641,866643,866643,866643,866643,866644,866644,866647,866647,866647,866647,866648,866648,866648,866649,866649,866649,866649,866649,866649,866649,866651,866651,866651,866651,866651,866651,866651,866652,866653,866653,866653,866653,866653,866653,866657,866657,866657,866657,866657,866657,866657,866660,866660,866660,867476,867478,867478,867478,867478,867478,867478,867479,867479,867479,867479,867479,867479,867479,867479,867479,867480,867480,867480,867480,867480,867480,867480,867480,867480,867480,867481,867481,867484,867484,867484,867484,867484,867484,867484,867484,867484,868108,868709,868709,868709,868709,868709,868709,868709,868709,868709,868709,868709,868710,868710,868710,868710,868710,868710,868710,868710,868710,868710,868710,868710,868710,868710,868710,868710,868710,868710,868710,868710,868710,868710,868710,868710,868710,868710,868710,868710,868710,868710,868710,868710,868710,868710,868710,868710,870710,870710,870710,870710,870711,870711,870711,870711,870711,870711,870711,870711,870711,870711,870778,870778,870778,871253,871254,871254,871254,871254,871254,871254,871255,871255,871255,871255,871255,871255,871255,871256,871256,871256,871256,871256,871256,871256,871258,871258,871258,871258,871258,871258,871258,871259,871259,871259,871259,871259,871259,871259,871264,871264,871264,871265,871448,872042,872043,872043,872043,872043,872043,872043,872046,872046,872047,872047,872047,872048,872048,872048,872048,872048,872048,872052,872052,872052,872054,872054,872054,872054,872054,872054,872054,872057,872057,872057,872057,872057,872057,872057,872058,872058,872058,872058,872058,872058,872058,872058,872058,872058,872058,872058,872058,872508,872508,872508,872508,872508,872508,872508,874610,874613,874613,874613,874613,874614,874614,874614,874614,874614,874856,874856,874856,876206,876985,876986,876986,876986,876986,876987,876987,876987,876987,876987,876987,876987,876988,876988,876995,876995,876995,877441,877441,877441,877441,877441,877441,877441,877441,877441,877441,877441,878109,878110,878110,878110,878110,878110,878110,878112,878112,878112,878112,878112,878112,878112,878113,878113,878113,878113,878113,878113,878113,878114,878114,878114,878114,878114,878114,878114,878115,878115,878115,878115,878115,878115,878115,878116,878116,878116,878116,878116,878116,878116,878117,878117,878117,878117,878117,878117,878117,878118,878118,878118,878118,878119,878119,878119,878120,878120,878120,878120,878121,878121,878121,878121,878121,878121,878121,878122,878122,878122,878122,878122,878122,878122,878122,878123,878123,878123,878123,878123,878123,878123,878123,878123,878124,878124,878124,878124,878127,878127,878127,878127,878127,878127,878127,878127,879311,879312,879312,879312,879312,879312,879312,879313,879313,879313,879313,879313,879313,879313,879314,879314,879314,879314,879314,879314,879314,879315,879315,879315,879315,879315,879315,879315,879316,879316,879316,879316,879316,879316,879316,879317,879317,879317,879317,879318,879318,879318,879318,879318,879318,879318,879318,879319,879319,879322,879322,879322,879322,879322,879322,879322,879322,879675,879675,879675,879675,879675,879675,879675,879675,879675,879675,879675,879675,879675,879675,879675,879675,879675,879675,879675,879675,879681,879682,879682,879682,879682,879682,879682,879682,879682,879682,879682,879682,879682,879682,879682,879682,879682,879682,879682,879682,879682,879682,879682,879682,880292,880292,880297,880297,880711,880711,880711,880711,880711,880711,880711,880711,880711,880711,880711,880711,880711,880711,880711,880711,880711,880711,880711,880711,880715,880715,880715,880715,880715,880715,880715,880715,880715,880715,880715,880715,880715,880715,880715,880715,880715,880715,880715,880715,880715,880715,880715,880715,880715,880715,880715,880715,880715,880715,880715,880715,880715,880715,880715,885794,885799,885799,885799,885799,885799,885799,885800,885800,885800,885800,885800,885800,885801,885801,885801,885801,885801,885813,885813,885813,886044,886044,886044,888674,888674,888674,888674,888674,888674,888674,888674,888674,888674,888674,888674,888674,888674,888674,888674,888674,888674,888674,888674,888674,888675,888675,888675,888675,888675,888675,888675,888675,889477,889480,889480,889480,891743,891745,891746,891746,891746,891746,891746,891746,891746,891746,891746,891749,891749,891749,891749,891749,891912,891912,891912,891912,891917,891917,891917,891917,891917,891917,891917,891917,891917,891917,891917,891917,891917,891917,891918,891918,891918,891918,891918,891918,891918,891918,891918,891918,891918,891918,891918,891918,892455,892456,892456,892456,892456,892456,892456,892458,892458,892458,892458,892458,892458,892458,892459,892459,892459,892459,892459,892459,892459,892459,892460,892460,892460,892460,892460,892460,892463,892463,892463,892463,892463,892463,892463,892463,893123,893124,893124,893124,893124,893124,893124,893124,893124,893707,894430,894430,894430,894430,894430,894430,894430,895734,895735,895735,895735,895735,895736,895736,895736,895736,895736,895736,895739,895739,895739,895739,895739,895739,895739,895739,895739,895739,898491,898700,898700,898700,898700,898700,898700,898700,898700,898700,898700,898700,898700,898705,898705,898705,898705,898705,898705,898705,898705,898705,898705,898705,898705,898705,898705,898705,898706,898706,898706,898706,898706,898706,898706,898706,898706,898706,898706,901839,901841,901841,901841,901841,901841,901841,901842,901842,901842,901842,901842,901842,901842,901843,901843,901843,901843,901843,901843,901843,901844,901844,901844,901844,901844,901844,901844,901845,901845,901845,901845,901845,901845,901845,901846,901846,901846,901846,901846,901846,901846,901847,901847,901847,901847,901847,901847,901847,901848,901848,901848,901848,901848,901848,901848,901850,901850,901850,901850,901850,901850,901850,901850,901850,901850,902895,902895,902895,902895,902895,902895,902895,902895,902895,902895,902896,903626,903626,903626,903626,903626,903626,903626,903626,903626,903626,903626,903626,903626,903626,903626,903626,907114,907114,907114,907114,907114,907114,911977,911977,912194,912194,912194,912194,912194,912194,912194,912194,912194,912194,912194,912194,912194,912194,912194,912194,912194,912194,912194,912194,912194,912194,912194,912194,912194,912194,912194,912195,912195,912195,912195,912195,912195,912195,912195,912195,912195,912195,912195,912195,912195,912195,912195,912195,912195,912195,912195,912195,912195,912195,912196,912196,912196,912196,912196,912196,912196,912196,912196,912196,912196,912196,912196,912196,912196,912196,912196,912196,912196,912196,912196,912196,912196,915675,915675,915675,915675,915675,915675,915675,915675,915675,915675,915675,925544,925544,925544,925544,927365,927365,927365,927366,927366,933616,933617,933617,933617,933618,933618,933618,933619,933619,933619,933619,933619,933619,933619,933620,933620,933620,933620,933620,933620,933620,933621,933622,933622,933622,933625,933625,933625,933625,933625,933625,933625,933628,933628,933628,933628,933628,933628,940606,940606,940606,940606,940606,940606,941013,941018,941018,941018,941982,941983,941983,941983,941983,941986,941986,941986,941986,941986,941986,941986,941986,941986,941986,942229,942231,942231,942231,942231,942231,942231,942232,942232,942232,942232,942232,942232,942232,942233,942233,942233,942233,942233,942233,942233,942234,942234,942234,942234,942234,942234,942234,942235,942236,942236,942236,942236,942236,942236,942243,942243,942243,942243,942243,942243,942243,942243,942243,942243,942499,942502,942502,942503,942503,942503,942503,942503,942503,942503,942503,942503,943204,943204,943204,943204,943204,943204,943204,943204,943204,943205,943205,943205,943205,943205,943205,943205,943205,943205,943205,943205,943205,943205,943205,943205,943205,943205,943205,943205,943209,943209,943209,943209,943209,943209,943209,943209,943209,943209,943210,943210,943210,943210,943210,943210,943210,943210,943210,943210,943210,943210,943210,943210,943210,943210,943210,943210,943210,943210,943210,943210,943210,943210,943210,943210,943210,943210,943210,943210,943210,943210,943211,943211,943211,943211,943211,943211,943211,943211,943211,943211,943211,943211,943211,943211,953723,953729,953729,953729,953729,953729,953729,953734,953734,968460,968460,968460,968460,989220,989220,989220,989220,989225,989787,989787,989787,989787,989788,989788,989788,989788,989788,989788,989788,989788,989788,989788,989788,989788,989790,989790,989790,989790,989790,989790,989790,989790,989791,989791,989791,989791,989791,989791,989791,989791,989791,989791,989791,989791,989791,989791,989791,991432,991434,991434,991434,991434,991434,991434,991437,991437,991437,991437,991437,991437,991437,991438,991438,991438,991438,991439,991439,991439,991439,991439,991439,991439,991441,991441,991441,991442,991442,991442,991442,991443,991443,991443,991443,991443,991443,991792,991795,991795,991795,991795,991795,991795,991796,991796,991796,991796,991796,991796,991796,991797,991798,991798,991798,991798,991798,991798,991800,991800,991800,991800,991800,991800,991800,991804,991804,991804,991804,991804,991804,991804,991804,991804,991804,991909,991909,991909,991909,991909,991909,991909,991909,991909,991909,991909,991909,991909,991909,991909,991909,991909,991909,991909,991909,991909,991909,991910,991910,991910,991910,991910,991910,991910,991910,991910,991910,991910,991910,991910,991910,991910,991910,991910,991910,991910,991910,991910,991910,991910,991910,991910,991910,991910,991910,991910,991910,991910,991910,991910,991910,991910,991910,991910,991910,991915,991915,991915,991916,991916,991916,991916,991916,991916,991916,991916,991916,991916,991916,991916,991916,991916,991916,991916,991916,991916,991916,991916,991916,991916,991916,991916,991916,991916,991916,991916,991916,991916,991916,991916,991916,991916,991916,991916,991916,991916,991916,991916,991916,991916,991916,991916,991916,991916,991916,991916,991917,991917,991917,991917,991917,991917,991917,991917,991917,991917,991917,993427,993430,993430,993430,993430,993430,993431,993431,993431,993431,993431,993431,993522,993522,993522,993522,993522,993522,993522,993522,993522,993522,993522,993522,995019,995019,995019,995019,995019,995019,995019,999207,999209,999209,999209,999209,999210,999210,999210,999210,999210,999210,999212,999212,999212,999215,999215,999215,999215,999215,999215,999215,999217,999217,999217,999217,999217,999217,999217,999219,999219,999219,999219,999219,999219,999219,999220,999220,999220,999221,999221,999221,999221,999226,999226,999226,999226,999226,999226,999226,999228,999228,999228,999228,999232,999232,999232,999232,999232,999232,999232,999232,999232,999232,1004179,1004180,1004180,1004180,1004180,1004180,1004180,1004185,1004185,1004185,1004185,1004185,1004185,1006491,1006493,1006493,1006493,1006493,1006493,1006493,1006494,1006494,1006494,1006494,1006494,1006494,1006494,1006495,1006495,1006495,1006495,1006495,1006495,1006495,1006500,1006500,1006500,1006500,1006500,1006501,1006501,1007132,1007132,1007132,1007132,1007132,1007132,1007132,1007132,1010597,1010597,1010597,1010597,1011379,1015726,1015727,1015727,1015727,1015727,1015728,1015728,1015728,1015728,1015728,1015728,1015728,1015728,1015728,1015728,1015729,1015729,1017011,1017011,1017011,1017011,1017011,1017011,1017011,1029891,1029892,1029892,1029892,1029892,1029893,1029893,1029894,1029894,1029894,1029894,1029894,1029894,1029894,1029894,1029894,1029895,1029895,1029895,1029895,1029895,1029895,1029895,1029895,1029895,1029896,1029896,1029896,1029896,1029896,1029896,1029896,1029896,1037264,1038370,1038370,1038370,1038370,1038370,1038370,1038370,1038370,1038370,1038370,1039039,1039870,1039870,1039870,1039870,1039870,1039870,1039870,1039870,1039870,1039870,1039870,1039870,1042806,1042806,1042806,1042806,1042806,1042806,1042806,1042806,1042806,1042806,1042806,1042806,1042806,1042806,1042806,1043358,1043358,1043358,1043358,1043358,1043358,1043358,1054346,1054346,1054346,1054346,1054346,1054346,1054346,1054346,1058557,1058561,1058561,1058561,1058561,1058561,1058561,1058561,1058561]]"
S11;0;false;;0;4320469e2bb366e77c04ffa192e23365;222187;222297;222077;89.81462390204986;3;3;3;3;321.6666666666667;359;291;359 315 291;321 321.3333333333333 321.3333333333333;358 358 358;290 291 291;28.083209693100727 27.716822007983207 27.716822007983207;28.158282775923837;"[[358,358,358],[315,315,315],[290,291,291]]"
S12;0;true;terminated;3;;;;;;3;0;0;0;0;0;0;NaN NaN NaN;;;;;NaN;
S13;0;true;terminated;3;;;;;;3;0;0;0;0;0;0;NaN NaN NaN;;;;;NaN;
S14;0;true;Unexpected "!" at position 0 in state STOP;1;5725590f9c9287dc982f374b389c61c5;157195;209589;104801;52394;3;1620;1620;1620;1244170.5;1254400;1233941;NaN 1254400 1233941;3472.3333333333335 7289.666666666667 7671 8075 8751.333333333334 9238.666666666666 9829.666666666666 13492.333333333334 14487.666666666666 15030.333333333334 16252.333333333334 17053.666666666668 17538.666666666668 18020.333333333332 21008.333333333332 22026 22672.666666666668 24144 24506.333333333332 25822 26242 26661.333333333332 27617.666666666668 32465.666666666668 33520 37453 39418.333333333336 40404 44197.333333333336 45603 47430.333333333336 47796.666666666664 48887.666666666664 57886.333333333336 59775.666666666664 63685.333333333336 66055.66666666667 76731 77423.66666666667 81924 87738.33333333333 91424.33333333333 92315 94512.66666666667 101202 106528 110281 112441.33333333333 113676.66666666667 114849.66666666667 119660.66666666667 127309.66666666667 127742.66666666667 133142 136859.66666666666 144204 144822 147777 153175.66666666666 155651.66666666666 181268.66666666666 182799.66666666666 184901.33333333334 185609.33333333334 186381.66666666666 192371.33333333334 194477.66666666666 196449.33333333334 198608 226701.66666666666 234452.66666666666 284606.3333333333 290348 295456 297584.3333333333 301594.6666666667 303315.3333333333 307832.6666666667 312236 314613 314967.6666666667 316915.6666666667 317598.6666666667 318460.3333333333 319022 321145.3333333333 322818.6666666667 326393 327806.3333333333 329923.6666666667 330987.3333333333 332090 339479.6666666667 340671.6666666667 341242.3333333333 341798 343370.6666666667 343641.3333333333 344045.3333333333 347471.6666666667 349349.6666666667 357924 362256.6666666667 367088 369778.3333333333 372468.3333333333 376109 381711 383321.3333333333 386085.3333333333 388013 404231.6666666667 406343 422419.6666666667 425523.6666666667 435910 451518 452029.6666666667 459634 461350.6666666667 498650.3333333333 506485.6666666667 520467.6666666667 555804.6666666666 589179 594300.6666666666 609043.6666666666 624086.6666666666 630542 706315 708678 725405 728094.6666666666 731676.3333333334 737327.6666666666 765580.3333333334 774633.6666666666 775632.3333333334 798123.6666666666 337599 351178.5 351301.5 357589 357701.5 358355 358430 358957.5 359391 359510 359556.5 361487.5 369382.5 374862 376555 376665.5 376714.5 376802 376900 377157 377313 377809 377872 377941.5 378126.5 378215 378288.5 378538.5 378817 378870 379056 379345 379424.5 379500.5 379545 379607.5 379853 379886.5 379951.5 380265 380319 380510.5 380561 380630.5 380871.5 381173 381309.5 381487 383612 383763.5 383888.5 383964.5 384454.5 384766.5 384844.5 384912 385043 385415.5 385922 386097.5 386161 386480 386884.5 386953.5 387001.5 387221 387619 387726 387848.5 387915.5 387988.5 388135.5 388327 388434 388549.5 388662 388940 389017 389074.5 389264.5 389317.5 389479 389558 389654.5 389869.5 389956 391086 391188 391246.5 391487.5 391605 391675 391713 391900 391991 392239 392512.5 392594 392660 393046.5 393601.5 393664 393710.5 393848.5 393933 394008.5 394054 394207.5 394264.5 394489.5 394559.5 394662.5 394899.5 395019.5 395045 395097 395176 395249.5 395495 397235.5 397389 397469.5 397926.5 397984 398236 398559.5 398850.5 398954.5 399072.5 399214.5 399488 399563.5 399671.5 399905 399983.5 400083 400131 400180.5 400243.5 400328.5 400511.5 400575 400625 400708 400907 400973 401138 401376 401562 401665 401734 401791.5 401827 401907.5 401947.5 402292 402346.5 402432.5 402666.5 402724 402830 402982 403106 403267 403367.5 403653 404398 404796.5 405239 405534 405682.5 405950 406063 406336 406539 406781.5 406876 406939 407043 407110.5 407183 407250.5 407335.5 407419.5 407690 407807.5 407953 408024.5 408110.5 408142 408205 408492 410869 411025 411082 411422 411633.5 411702.5 411817.5 411892 412237 412309 412341.5 412423 413204.5 413538.5 413669.5 414054 414164.5 414233.5 414352.5 414628.5 414747 414958 415037 415123.5 415204 415264.5 415465.5 415535 415789.5 415860.5 416343.5 416610 416860 417062.5 417130.5 417205 417500 417636.5 417918.5 417987 418050 418129.5 418210 418249 418333 418457 418496 418587 418744.5 418770 418985 419142.5 419379.5 419497 419572 419658.5 419708.5 419786 419877 419945.5 420207 420298.5 420526.5 420584.5 420705.5 420789 421042 421318.5 421577 421693 421824.5 421899.5 421963 422099 422234 422301.5 422701 422968.5 423048 423203.5 423870.5 423972.5 424063 424188.5 424312 424506.5 424956 425029.5 425094 425123.5 425191.5 425262.5 425315 425340.5 425562 425769.5 425797.5 425889 425974 426035 426165.5 426226 426309.5 426491 426561.5 426774 426858 426930.5 427183 427262.5 427563 427615.5 427747 428049.5 428080.5 428142 428400 428658.5 428952 429117.5 429326 429395 429504 429738.5 429841 430008 430221.5 430292.5 430359.5 430505.5 430561 430937.5 431527 432171 432277 432366.5 432447.5 432576 433112.5 434609 434643.5 434706.5 434821 434952.5 435151.5 435705.5 437072.5 437159.5 437260.5 437477 437569 438847.5 438907 438976.5 439248.5 439292.5 439498 439887.5 439988.5 440081.5 440145.5 440356.5 440629 440915 443123.5 443169.5 443222 443327 443777 443993.5 444038 444233 444292.5 444337.5 444385 444605 444744.5 444991.5 445046 445094.5 445181.5 445313 445385 445444 445644.5 445779.5 445843 445884 446136.5 446475.5 446851 447357.5 447718 447798 447950 448000 448218.5 448899 448971 449017.5 449069 449120.5 449186 449219 449379 449643.5 449726 449871.5 449940 450394.5 450823.5 450867.5 450937.5 451133.5 451178.5 451610.5 451740 451995 452310 452570.5 452773 453098 453390.5 453499 453562.5 453915 453992 454100.5 454148 454303 454645 454739 454978 455237.5 455382 455449.5 455568 455689 455938.5 456018 456207 457265.5 457313 457362 457438 457623.5 457678.5 457915.5 458014.5 458258 458312 462793 464852.5 465297.5 465937 466391.5 466582 466632 466718.5 466992.5 467039 467112 467329.5 467472 468555 468605.5 469529 469585 475195.5 475553.5 475611 494811 495913.5 501741.5 561732 685428.5 691823 697928 699488 700220.5 700614.5 700640.5 700951.5 700981.5 701514 702094.5 702151 702395.5 703627.5 703784 704293.5 706768.5 715558.5 715930.5 716025 716168.5 716221 716375.5 716618.5 716836 717552 718029 718516 718775 727711 729612.5 737221.5 737245 737338 737742 738383 739223 740141 740257.5 740402 740959.5 744170 747572 748304.5 748560 749070 755881.5 758273.5 758809 759386.5 759397.5 764944 765024.5 768419.5 780148 783753.5 786123.5 786501.5 808272.5 808741 808803.5 808947.5 809175.5 809281.5 809354 809634 810029.5 810092.5 810318.5 810376.5 810834 811207.5 811340.5 811749.5 811898.5 811957 812521 812635 813758.5 813840.5 814316.5 814405 815652.5 816142.5 816364.5 816410 816455.5 816677.5 816719 817047 817198.5 817252.5 817343 817590.5 818290.5 818485.5 818790 819214 819269.5 819512 820075.5 820333.5 820562 820645 820827.5 821004.5 821110 821254 821285.5 821719 821846.5 822153 822296.5 822402.5 822763 823037 823480 823656.5 823827 823949.5 824273.5 824327.5 824441.5 824724 824974.5 825210.5 825691.5 825794.5 826481.5 826904.5 827281 827548.5 827740 827889 828327.5 828438 828509 828620 829912 830573.5 831066 831131.5 831250 831565 831675.5 832245.5 832553.5 832797 833022 833400.5 833477.5 833656.5 833714 833811.5 834001.5 834371 834629.5 834718.5 834922.5 835407 835636 836047 836362 836579.5 836885.5 837079.5 837363.5 838670 839034 839132 839316 839760 839810 840079.5 840382 840646 841200 841409 841473 841658.5 841913.5 842094.5 842305 842774 843057 843192.5 843399.5 843834.5 844097 844356.5 844472 844551 844620.5 844678 844806 845084 845238 845356 845499 845553.5 846005 846082.5 846508.5 847019.5 847585 847731 848022 848121 848679.5 848858.5 849049 849296.5 849364.5 849622 849723.5 849936 850311 850363.5 850403.5 850477.5 850639.5 851035.5 851315 851643.5 851737 851932.5 851984 852581.5 853075 853119.5 853362.5 853680.5 854013.5 854729.5 854789.5 854844 854916 854995 855151.5 855437.5 855544.5 855873 855921 855968.5 856250 856541 856674.5 856844.5 857164.5 857288.5 857415.5 857675.5 857805 858097.5 858353 858919 858979 859270 859772.5 860036.5 860295.5 860548 860791 861242 861634 861928.5 862214 862432.5 862498 862906 863135 863288 863574.5 863649 863887.5 864291.5 864363.5 864515 864643 864927.5 864979.5 865130.5 865489 865569.5 865766 865875 866089.5 867122.5 867448.5 867589 867795 868382.5 868434.5 868503.5 868741.5 869742.5 870111.5 870383.5 870460.5 870664.5 871093 871255 871359 871534.5 871662.5 871916 872795.5 872841.5 872922 873379 873862.5 873907.5 874027 874081 874308.5 874627.5 874877.5 875160 875476 875909 876084.5 876142.5 876214.5 876268.5 876615 877120.5 877198.5 877438.5 877676 878109 878144.5 878203 878273 878837 879126.5 879604 879706 879889.5 879968 880002 880255 880313 880436.5 880656.5 880728 880973 881048 881283 881385 881603 881893.5 882141.5 882423.5 882722.5 883170 883404 883722.5 883771.5 883929 884372 884418.5 884675.5 884787 885149.5 885570 885650 885758.5 885974.5 886284 886440.5 886679 887261.5 887384 887572 887606 888212.5 888269 888376.5 890060.5 890777.5 892398 893169.5 893218 893666 893966 894015 895356 895585 895874.5 896181 896254 896312.5 896713 896979.5 897371 897656.5 897740 899055 899789 900671.5 901457.5 901990 902343 902500.5 902541.5 902769 903131.5 903406 904065.5 904893.5 905460.5 905615 906207 906354 906484.5 906680.5 906719 906867.5 907450 907818.5 908115.5 908234 908694 908998.5 909430 909773 909880.5 910247 910390.5 911344.5 911681.5 914890 914954 920634.5 923619 923662.5 923786.5 924877 925462.5 925532 925784 925958.5 926379.5 926635 927285 927624.5 929431 930060.5 932958.5 934157.5 934370.5 934624 936050.5 937047.5 938060.5 938967.5 939538.5 939618.5 939867 939995.5 940688.5 941589 941722.5 942131 943021 943588 943963.5 945019.5 945220.5 946254 946646.5 947510.5 947744 948285 948696 949406.5 950143.5 950388 950872.5 951057 951311.5 952256 952975 953975.5 954379.5 954416 955387 956116.5 956427.5 956790 957081 958447 958988.5 959259.5 960032 960547.5 960662 961055 961311 961788 962118.5 962543.5 964002.5 964183 966820.5 967301 967996 971407 972741.5 976718 978352 979479.5 979771.5 980415 982182 983208.5 983294.5 985404 985994.5 987410.5 987578 987854 987988 988994.5 990499.5 990980.5 991536 991889 992173 992953.5 994829 995671.5 996224.5 998881 998969.5 1000158.5 1000529 1003525.5 1003748.5 1004446 1006430 1007132.5 1007300 1009514.5 1011260.5 1012559 1012979 1015180 1015897.5 1016220.5 1016759 1017851.5 1020453 1021067.5 1021155.5 1021445 1022070.5 1022779 1023540 1023719.5 1023984.5 1024084.5 1024141.5 1024316.5 1024393.5 1024597.5 1024855.5 1024906 1025306 1025732 1025766 1025927 1026044 1026257.5 1026293 1026480.5 1026927.5 1027010 1027115.5 1028784.5 1029072.5 1029549 1032376 1034699.5 1035063.5 1035448.5 1035887.5 1036116.5 1038149.5 1038700.5 1039018.5 1040279 1040685 1040905 1041075 1041581 1042039 1042694 1042967 1043392.5 1043563.5 1043759.5 1044495 1044642 1044684.5 1044689 1045137 1045588 1045647 1046212.5 1046976 1048509.5 1048867.5 1049229.5 1049517.5 1049657 1049793 1051969.5 1053274.5 1053696.5 1054604 1055492 1057234 1058418.5 1059095 1060673.5 1061508.5 1061943 1062467.5 1062601 1063145.5 1063359 1063977.5 1064094.5 1064392 1065337 1066507 1069463.5 1071259 1072246.5 1074300.5 1075605 1077083 1078028.5 1079316.5 1080382.5 1080878.5 1080931 1081207 1082787 1083167.5 1083236.5 1083430.5 1083430.5 1083835.5 1084074.5 1084259 1084391 1084665 1085013 1085320.5 1085351.5 1085745.5 1085972.5 1086470 1087338 1087782.5 1088667 1088913 1089270 1089597 1089856 1090942.5 1091096.5 1091274.5 1092259.5 1092501.5 1092850 1093964.5 1094550.5 1095495 1096180 1099060 1099208.5 1100011 1100374 1100713 1101168 1101296.5 1101711.5 1102958.5 1104253 1104844 1105708 1107007 1108763 1110665 1112606 1112755 1113011 1113903.5 1113977.5 1114891 1115402 1116713 1121769 1122904.5 1123269 1124283 1124733.5 1127454.5 1132827.5 1134111.5 1134572.5 1134866.5 1135172 1135763 1136913 1137358 1138234.5 1138395.5 1139077 1139177 1139557 1140334 1140486.5 1141093 1142180 1143658.5 1145540.5 1146630 1146893.5 1148137 1148413 1149853 1153316.5 1153385.5 1153671.5 1154587 1157115.5 1157753.5 1158223 1158811 1161300.5 1161654.5 1162452 1162590.5 1162664 1164487 1169284 1169437.5 1173086 1173426 1173495 1173782 1174814.5 1175086.5 1177128 1178197.5 1178825.5 1179547 1180327 1181264 1184803 1187032.5 1187529.5 1189143 1189927 1193061 1198625.5 1198773.5 1199598 1199766.5 1204050 1204306 1204320 1206268 1206376 1206429.5 1206549 1206692 1206869 1206937 1207609.5 1209545 1211089.5 1211221.5 1212202.5 1212354.5 1212589.5 1212932.5 1213970.5 1214330.5 1215314.5 1215534.5 1215614.5 1215835 1216524.5 1216770.5 1217037.5 1217139.5 1217504 1217540 1217884 1218063.5 1218338 1218511.5 1218528.5 1218683 1218855.5 1219354 1219420.5 1219562 1219893.5 1220263 1220335 1220366 1220410 1220439 1220573.5 1221028.5 1221108 1221397.5 1221998 1222528.5 1222991.5 1223530.5 1223784 1224972.5 1225025.5 1225213 1225278.5 1226016.5 1226171 1226737 1226848 1226919.5 1227133.5 1227466.5 1227621.5 1227851 1228127 1228631.5 1228949 1228987 1229133.5 1229153 1229455.5 1229466 1229701 1229897.5 1229944.5 1230051.5 1230172.5 1230446.5 1230497.5 1230972 1231192.5 1231219 1232974.5 1233024 1233059 1233072.5 1233276 1233334.5 1233353 1233373 1233611.5 1233681 1233741.5 1233775.5 1233788.5 1233888.5 1233901.5 1233975 1233990.5 1234031 1234204 1234473.5 1234543 1234578 1234754 1234941.5 1234969.5 1235007 1235099 1235180.5 1235330 1235400 1235420 1235434 1235468 1235497 1235518 1235765 1235833.5 1235870 1236021 1236337 1236382 1236510 1236546 1236591 1236658 1236684 1236762.5 1237063 1237091 1237111.5 1237137.5 1237264 1237285 1237441 1237693.5 1237722 1238248 1238259 1238286 1238321.5 1238358 1238394 1238424 1238459 1238497 1238525 1238544.5 1238581 1238660 1238719 1238777 1238790 1238804.5 1238846.5 1238917 1238995 1239052.5 1239141.5 1239168 1239201 1239218.5 1239308.5 1239328 1239421.5 1239434.5 1239465.5 1239506.5 1239521 1239550.5 1239584 1239682.5 1240022 1240031.5 1240310.5 1240492 1240533 1240888 1240902 1240981 1241016 1241042.5 1241073 1241124 1241163 1241215.5 1241241.5 1241257 1241287.5 1241318.5 1241344 1241384.5 1241430 1241472 1241488 1241594.5 1241602.5 1241889 1241901.5 1241935 1241957 1241993 1242035 1242111 1242180 1242328.5 1242360.5 1242386 1242432.5 1242457.5 1242478 1242505 1242538.5 1242568 1242604.5 1242653.5 1242683.5 1242808.5 1242824.5 1243097.5 1243269.5 1243300 1243354.5 1243381 1243422 1243433 1243628 1243655.5 1243692.5 1243783 1243805 1243893 1243919.5 1243945.5 1243979.5 1244004.5;7858 14793 15768 16750 18338 19375 20663 28635 30961 32027 34771 36377 37569 38763 44870 46399 47556 51077 51929 54907 55744 56757 58653 70026 72343 80845 84885 87253 95793 98807 103097 103942 106461 126074 130559 138938 144527 169413 170984 180510 193195 201569 203553 208642 223132 234270 242503 246897 249784 252333 262405 278950 279999 292106 300482 316500 317967 324067 336243 341850 398594 402317 407245 408414 410068 423494 428243 432477 437589 500140 516326 630181 643910 654132 659062 667468 671473 681937 691533 696960 697781 701855 703193 705037 706440 711382 714971 722245 725396 730309 732318 734730 751282 754170 755510 756856 760341 760966 761683 768192 771244 789856 799127 809565 815646 821537 830188 841920 845671 851999 855936 892713 897200 931989 938803 962134 997337 998572 1015876 1019760 1100347 1118303 1150768 1229768 1305500 1316876 1350127 1385005 1398012 1569310 1574367 1611986 1618169 1626652 1639381 1703486 1723696 1725587 1775421 339430 353197 353331 359181 359288 360186 360259 360983 361057 361179 361225 362636 370011 374938 376915 377022 377073 377162 377273 377309 377459 377813 377880 377945 378129 378242 378311 378585 378906 378985 379121 379430 379506 379576 379609 379670 379999 380022 380098 380582 380624 380725 380758 380831 381121 381580 381734 382006 384488 384732 384837 384901 385031 385499 385577 385648 385861 386033 386570 386841 386920 387485 387991 388056 388120 388494 389037 389118 389262 389318 389380 389527 389672 389786 389895 390034 390528 390592 390637 390713 390773 391027 391113 391205 391415 391498 393689 393789 393848 394072 394198 394265 394291 394435 394527 394694 395202 395304 395370 395735 396315 396362 396429 396566 396660 396735 396798 396949 397009 397137 397214 397324 397688 397823 397839 397917 397981 398065 398314 399743 399893 399961 400519 400565 400690 400774 400859 400951 401080 401243 401692 401772 401881 402026 402105 402203 402272 402308 402373 402460 402690 402764 402813 402898 403202 403265 403404 403469 403641 403767 403801 403872 403903 403995 404020 404248 404315 404403 404502 404576 404690 404849 404926 405087 405211 405693 406470 407185 407691 407787 407855 408200 408310 408569 408724 408788 408867 408944 409060 409114 409191 409220 409317 409401 409521 409698 409876 409944 410032 410064 410126 410401 413350 413513 413566 414080 414275 414359 414482 414521 414645 414706 414742 414816 415797 416174 416293 416663 416796 416853 416973 417498 417612 417716 417812 417898 418008 418085 418120 418193 418288 418353 418394 418424 418660 418789 418851 418943 419444 419517 420006 420075 420137 420212 420294 420343 420420 420512 420567 420663 420694 420717 420940 421088 421501 421629 421710 421805 421855 421933 421961 422027 422124 422228 422261 422325 422495 422552 423000 423491 423750 423853 423988 424066 424129 424298 424433 424510 424611 425061 425133 425372 426053 426158 426250 426391 426507 426629 426915 426990 427056 427080 427157 427207 427279 427302 427589 427686 427725 427821 427923 427966 428044 428091 428163 428194 428272 428488 428579 428653 429048 429145 429584 429651 429782 430157 430186 430243 430386 430464 430551 430698 430863 430946 431052 431315 431418 431577 431611 431715 431778 431889 431963 432076 432800 432933 433054 433146 433217 433352 433726 434879 434915 434979 435075 435215 435496 435988 437624 437705 437784 438052 438120 439045 439107 439179 439550 439581 439641 440086 440118 440209 440274 440361 440655 440972 443186 443216 443289 443377 443898 444225 444282 444429 444495 444522 444581 444730 444954 445325 445390 445447 445539 445729 445796 445858 446227 446374 446432 446472 446728 446852 447223 447734 448221 448320 448557 448587 448823 449308 449385 449421 449482 449525 449588 449630 449727 450227 450312 450453 450526 450811 451020 451073 451146 451274 451308 451734 451908 452299 452599 452843 453219 453713 454225 454310 454403 454829 454904 454995 455050 455133 455714 455797 456212 456710 456863 456927 457024 457165 457416 457460 457743 459261 459295 459365 459433 459727 459766 459848 459993 460048 460096 465273 467184 467407 468068 468535 468819 468856 468936 469001 469036 469109 469177 469330 470609 470673 471535 471596 477578 477650 477708 495496 496479 502008 564131 691005 697542 704070 705666 706445 706980 706993 707290 707331 707921 708512 708550 708981 710253 710401 710905 712888 724019 724384 724473 724595 724658 724730 724979 725376 726359 727082 727377 727569 734862 736800 744697 744725 744812 745430 746397 747251 748093 748207 748380 748959 752362 756352 757247 757470 758014 764307 766623 766897 767464 767474 772729 772847 776434 788767 792078 794968 795563 816911 817309 817366 817558 817990 818102 818165 818310 818593 818639 818693 818750 819196 819363 819535 820064 820208 820271 820731 820846 820965 821046 821763 821809 822319 822700 822961 822997 823050 823356 823381 823522 823671 823720 823819 824150 824795 824901 825055 825303 825371 825612 826124 826561 826819 826909 827104 827273 827393 827476 827503 828128 828195 828279 828425 828595 829095 829546 829786 829964 830171 830284 830635 830690 830788 830879 830952 831207 831728 831832 832357 833055 833648 834101 834295 834556 834894 835059 835151 835249 836712 837560 838105 838162 838274 838607 838729 839011 839116 839510 839564 840161 840220 840309 840391 840453 840521 840697 840767 840797 840872 841194 841298 842051 842596 842682 842744 843057 843554 845254 845593 845634 845660 846046 846089 846174 846257 846324 846760 847098 847136 847313 847354 847597 847643 848063 848128 848266 848333 848609 849063 849229 849333 849393 849480 849534 849616 849690 849829 849935 850087 850126 850545 850639 851042 851564 852131 852356 852420 852541 853324 853605 853635 854058 854137 854557 854669 855042 855634 855697 855740 855807 856041 856563 857053 857548 857647 857773 857838 858200 858618 858675 859090 859596 860063 860614 860672 860729 860808 860882 861042 861562 861631 862130 862189 862228 862545 862612 862758 863042 863538 863612 863747 863868 864058 864186 864251 864369 864439 864545 865048 865538 865622 866054 866123 866532 867130 867364 867442 867699 867797 868192 868547 868617 868681 868751 868818 868994 869095 869210 869326 869397 869443 869631 870161 870231 870582 870681 870702 871587 871921 872043 872115 872302 872346 872416 872512 874270 874766 875265 875334 875373 876133 876338 876439 876630 876780 876863 877782 877818 877887 878281 878767 878821 878919 878962 879087 879236 879292 879764 880263 880797 880975 881048 881089 881159 881760 882275 882354 882765 882887 883263 883293 883347 883405 883653 883780 884257 884334 884394 884438 884476 884564 884605 884771 884851 884910 884980 885054 885116 885185 885257 885321 885773 885855 886341 886833 887257 887384 887438 887596 887796 887826 888201 888336 888805 889193 889265 889377 889767 890273 890382 890409 891369 891493 891803 891834 892522 892594 892752 894647 895755 896206 897024 897067 897821 898301 898361 900094 900164 900244 900785 900853 900919 901335 901439 901742 901841 901927 903237 904164 905058 905646 906444 906596 906775 906799 906941 907244 907316 907633 908305 908807 909072 909666 909818 909904 910136 910170 910242 911242 911743 912238 912418 912818 912985 913366 913494 913566 914075 914237 915440 915670 918792 918858 925287 928243 928295 928412 929610 930293 930366 930776 930939 931023 931284 931918 932258 934082 934905 937910 938850 938899 939271 940610 941074 941941 942865 943546 943614 943715 943850 944903 945921 946042 946317 946869 947446 947821 948885 949267 950271 950767 951956 952185 952540 952761 953323 953875 954099 954460 954632 954858 955444 956317 957332 957940 957971 958828 959757 960305 960881 961100 962184 962875 963301 964302 965189 965274 965495 965597 966050 966249 966748 968180 968295 970586 971067 971890 976165 977558 981483 983069 984167 984498 985355 986810 987541 987616 989762 990582 992346 992541 992851 993001 993616 995501 996094 996979 997550 997787 998612 1000971 1002034 1002547 1005520 1005616 1006776 1006962 1011364 1011584 1012245 1014451 1015353 1015620 1017654 1019309 1020329 1020752 1022687 1023773 1024258 1024952 1026093 1028178 1028638 1028736 1028843 1029335 1029950 1030495 1030712 1031159 1031194 1031252 1031430 1031503 1031692 1031736 1031785 1032137 1032475 1032505 1032564 1032615 1032812 1032849 1033037 1033694 1033762 1033877 1035460 1035603 1036321 1039693 1041902 1042043 1042354 1042701 1042760 1044734 1045263 1045420 1046535 1046802 1047016 1047122 1047606 1048107 1048510 1048799 1049224 1049298 1049469 1050259 1050397 1050440 1050444 1050738 1051204 1051265 1051801 1052597 1055408 1055978 1056266 1056601 1056737 1056870 1059235 1060890 1061521 1062460 1063418 1065920 1067026 1067496 1069474 1070422 1070683 1071171 1071226 1071564 1071890 1072532 1072627 1072887 1073952 1075010 1077982 1079793 1080893 1082965 1084244 1085461 1086373 1087144 1088469 1089129 1089170 1089419 1090989 1091367 1091410 1091524 1091524 1091930 1092077 1092281 1092423 1092890 1093170 1093516 1093533 1093921 1093955 1094409 1095369 1095990 1096918 1097383 1097891 1098374 1098660 1099690 1099913 1100000 1101446 1101867 1102368 1103445 1104049 1104818 1105659 1108635 1108863 1109855 1110451 1110728 1111275 1111410 1111921 1113401 1114963 1115701 1116933 1118468 1119795 1121847 1123945 1124086 1124430 1125465 1125540 1126809 1127082 1128341 1133009 1134100 1134449 1135086 1135423 1138690 1143492 1145066 1145491 1145610 1145816 1146174 1147224 1147519 1148290 1148462 1148998 1149128 1149498 1150192 1150333 1150919 1152351 1153791 1155520 1156667 1156772 1157763 1157821 1159073 1162048 1162112 1162331 1163467 1165796 1166606 1166924 1167570 1169944 1170440 1171589 1171742 1171818 1173901 1179019 1179168 1182616 1183114 1183178 1183392 1184380 1184655 1186924 1188031 1188646 1189508 1190396 1191320 1194854 1197004 1197377 1199162 1199911 1202765 1207764 1208032 1208807 1209113 1213540 1213705 1213722 1215760 1215866 1215912 1216109 1216372 1216650 1216713 1217365 1219429 1221063 1221187 1222115 1222237 1222298 1222461 1223788 1224214 1225356 1225629 1225713 1226121 1227114 1227169 1227199 1227328 1227620 1227658 1228112 1228253 1228301 1228476 1228486 1228636 1228763 1229029 1229069 1229218 1229325 1229551 1229611 1229641 1229681 1229705 1229771 1230131 1230207 1230495 1231208 1231649 1232110 1232599 1232699 1233928 1233972 1234049 1234117 1235114 1235283 1235925 1236043 1236123 1236290 1236479 1236692 1237116 1237619 1238181 1238680 1238721 1238873 1238892 1239273 1239283 1239528 1239726 1239783 1239891 1239928 1240005 1240048 1240339 1240545 1240586 1244032 1244076 1244121 1244133 1244186 1244227 1244239 1244279 1244332 1244405 1244467 1244497 1244508 1244622 1244638 1244704 1244715 1244759 1245030 1245066 1245135 1245161 1245362 1245531 1245555 1245593 1245696 1245762 1246025 1246103 1246114 1246128 1246177 1246197 1246214 1246541 1246617 1246650 1246675 1246759 1246822 1246953 1246979 1247015 1247088 1247101 1247142 1247225 1247249 1247266 1247305 1247518 1247529 1247587 1248015 1248029 1248117 1248130 1248168 1248195 1248234 1248259 1248283 1248323 1248361 1248378 1248389 1248431 1248505 1248561 1248646 1248657 1248675 1248713 1248804 1248878 1248943 1249032 1249064 1249086 1249103 1249188 1249227 1249255 1249276 1249286 1249344 1249361 1249376 1249415 1249490 1250157 1250162 1250663 1250738 1250779 1250894 1250907 1250985 1251024 1251054 1251066 1251139 1251164 1251232 1251241 1251257 1251296 1251332 1251369 1251405 1251464 1251499 1251509 1251657 1251665 1252158 1252169 1252195 1252220 1252281 1252317 1252347 1252418 1252545 1252587 1252614 1252640 1252679 1252703 1252715 1252761 1252796 1252828 1252886 1252913 1253158 1253160 1253651 1253667 1253717 1253775 1253798 1253827 1253827 1253884 1253925 1253957 1254042 1254077 1254175 1254190 1254218 1254250 1254275;457 2571 2640 2729 2942 3268 3539 5079 5374 5483 5848 6397 6538 6671 8361 9042 9339 9748 9884 10422 10537 10634 11377 13050 13536 14879 15757 16065 17095 17552 18113 18251 18626 22667 23291 25591 26333 29858 30121 32461 34665 36207 36593 37288 39933 42410 44033 44749 45139 45822 47924 50851 50989 53419 54828 57907 58105 59424 61373 62055 72100 72569 73252 73660 73973 76151 77201 77789 78466 89114 91773 110737 112376 114852 115643 116877 117629 119143 120604 121501 121632 122509 122721 123192 123335 124074 124956 127272 127962 128639 129230 129561 131915 132252 132437 132602 133196 133282 133678 136328 138112 141485 143272 145414 146684 147814 148920 151514 152102 152887 153828 158930 159794 165240 166943 171052 177008 177179 180461 181267 194856 197396 202353 215985 228392 230922 236339 241343 245473 273363 274790 281733 282916 284168 285816 296465 299863 300401 308562 335768 349160 349272 355997 356115 356524 356601 356932 357725 357841 357888 360339 368754 374786 376195 376309 376356 376442 376527 377005 377167 377805 377864 377938 378124 378188 378266 378492 378728 378755 378991 379260 379343 379425 379481 379545 379707 379751 379805 379948 380014 380296 380364 380430 380622 380766 380885 380968 382736 382795 382940 383028 383878 384034 384112 384176 384225 384798 385274 385354 385402 385475 385778 385851 385883 385948 386201 386334 386435 386513 386597 386744 386982 387082 387204 387290 387352 387442 387512 387816 387862 387931 388003 388104 388324 388414 388483 388587 388645 388903 389012 389085 389135 389365 389455 389784 389823 389884 389950 390358 390888 390966 390992 391131 391206 391282 391310 391466 391520 391842 391905 392001 392111 392216 392251 392277 392371 392434 392676 394728 394885 394978 395334 395403 395782 396345 396842 396958 397065 397186 397284 397355 397462 397784 397862 397963 397990 398053 398114 398197 398333 398386 398437 398518 398612 398681 398872 399283 399483 399563 399667 399711 399751 399820 399875 400336 400378 400462 400831 400872 400970 401115 401286 401447 401524 401613 402326 402408 402787 403281 403510 403700 403816 404103 404354 404775 404885 404934 405026 405107 405175 405281 405354 405438 405859 405917 406030 406105 406189 406220 406284 406583 408388 408537 408598 408764 408992 409046 409153 409263 409829 409912 409941 410030 410612 410903 411046 411445 411533 411614 411732 411759 411882 412200 412262 412349 412400 412444 412811 412877 413291 413368 414293 414796 415060 415336 415410 415467 415556 415756 415831 415899 415963 416047 416126 416155 416246 416402 416425 416511 416795 416823 417030 417197 417258 417365 417434 417512 417562 417639 417793 417864 418290 418369 418792 418844 418916 419026 419084 419146 419404 419533 419661 419733 419797 419900 420035 420093 420791 420876 420963 421035 421688 421787 421876 421986 422117 422384 422997 423069 423132 423167 423226 423318 423351 423379 423535 423853 423870 423957 424025 424104 424287 424361 424456 424788 424851 425060 425137 425208 425318 425380 425542 425580 425712 425942 425975 426041 426414 426853 427353 427537 427789 427844 427956 428162 428264 428439 428832 428870 428941 429122 429159 429799 430254 431409 431500 431587 431678 431800 432499 434339 434372 434434 434567 434690 434807 435423 436521 436614 436737 436902 437018 438650 438707 438774 438947 439004 439355 439689 439859 439954 440017 440352 440603 440858 443061 443123 443155 443277 443656 443762 443794 444037 444090 444153 444189 444480 444535 444658 444702 444742 444824 444897 444974 445030 445062 445185 445254 445296 445545 446099 446479 446981 447215 447276 447343 447413 447614 448490 448557 448614 448656 448716 448784 448808 449031 449060 449140 449290 449354 449978 450627 450662 450729 450993 451049 451487 451572 451691 452021 452298 452327 452483 452556 452688 452722 453001 453080 453206 453246 453473 453576 453681 453744 453765 453901 453972 454112 454213 454461 454576 454671 455270 455331 455359 455443 455520 455591 455983 456036 456468 456528 460313 462521 463188 463806 464248 464345 464408 464501 464984 465042 465115 465482 465614 466501 466538 467523 467574 472813 473457 473514 494126 495348 501475 559333 679852 686104 691786 693310 693996 694249 694288 694613 694632 695107 695677 695752 695810 697002 697167 697682 700649 707098 707477 707577 707742 707784 708021 708258 708296 708745 708976 709655 709981 720560 722425 729746 729765 729864 730054 730369 731195 732189 732308 732424 732960 735978 738792 739362 739650 740126 747456 749924 750721 751309 751321 757159 757202 760405 771529 775429 777279 777440 799634 800173 800241 800337 800361 800461 800543 800958 801466 801546 801944 802003 802472 803052 803146 803435 803589 803643 804311 804424 806552 806635 806870 807001 808986 809585 809768 809823 809861 809999 810057 810572 810726 810785 810867 811031 811786 812070 812525 813125 813168 813412 814027 814106 814305 814381 814551 814736 814827 815032 815068 815310 815498 816027 816168 816210 816431 816528 817174 817349 817483 817615 817912 817965 818095 818569 818997 819214 819655 819757 820606 820754 820914 820996 821185 821222 821761 821817 821867 821991 823112 823587 824027 824101 824226 824523 824622 825480 825991 826084 826480 826640 826735 827004 827037 827170 827482 828045 828492 828640 828973 829620 829974 830043 830128 830477 831027 831102 831173 832086 832475 832630 832972 833474 833531 833985 834507 834968 835640 835720 835810 836004 836473 836592 836967 837485 837986 838119 838466 839060 839131 839484 839611 839709 839761 839822 839996 840478 840647 840777 840911 840981 841465 841526 841975 842475 843039 843106 843624 843701 844035 844112 844463 844535 844592 844687 844778 844830 844988 845030 845067 845148 845238 845508 845577 845739 845827 846092 846130 846963 847532 847564 847635 847765 847964 848845 848907 848959 849024 849108 849261 849313 849458 849616 849653 849709 849955 850470 850591 850647 850791 850965 851084 851483 851552 852009 852455 853469 853519 853995 854497 854535 854969 855042 855459 855952 856138 856493 856986 857166 857199 857620 857723 857959 858468 858547 858957 859589 859632 859820 859960 860458 860516 860630 860817 860908 860950 861069 861477 862658 862976 863135 863475 864463 864523 864591 864971 865215 865457 865502 865587 865956 866053 866172 866279 866439 866545 866969 867809 867865 867957 868477 868958 868994 869135 869200 869530 870019 870463 870556 870689 871021 871194 871237 871340 871378 871470 871966 872043 872112 872465 872955 872996 873059 873141 874021 874473 874951 875078 875385 875498 875528 875946 876021 876102 876462 876546 876966 877042 877450 877585 877949 878466 878510 878992 879104 879507 879551 880061 880105 880262 880948 881011 881150 881238 881494 881947 882035 882140 882182 882295 882499 882949 883154 883275 883341 883378 883903 883944 884001 885474 885800 888590 889315 889369 889511 889631 889669 890618 891006 891505 891577 891655 891706 892091 892520 893000 893472 893553 894873 895414 896285 897269 897536 898090 898226 898284 898597 899019 899496 900498 901482 902114 902158 902748 902890 903065 903225 903268 903493 903658 903894 903993 904050 904570 905012 905494 906052 906195 906419 906544 907249 907693 910988 911050 915982 918995 919030 919161 920144 920632 920698 920792 920978 921736 921986 922652 922991 924780 925216 928007 929465 929842 929977 931491 933021 934180 935070 935531 935623 936019 936141 936474 937257 937403 937945 939173 939730 940106 941154 941174 942237 942526 943065 943303 944030 944631 945490 946412 946677 947285 947482 947765 949068 949633 950619 950819 950861 951946 952476 952550 952699 953062 954710 955102 955218 955762 955906 956050 956615 957025 957526 957988 958339 959825 960071 963055 963535 964102 966649 967925 971953 973635 974792 975045 975475 977554 978876 978973 981046 981407 982475 982615 982857 982975 984373 985498 985867 986093 986228 986559 987295 988687 989309 989902 992242 992323 993541 994096 995687 995913 996647 998409 998912 998980 1001375 1003212 1004789 1005206 1007673 1008022 1008183 1008566 1009610 1012728 1013497 1013575 1014047 1014806 1015608 1016585 1016727 1016810 1016975 1017031 1017203 1017284 1017503 1017975 1018027 1018475 1018989 1019027 1019290 1019473 1019703 1019737 1019924 1020161 1020258 1020354 1022109 1022542 1022777 1025059 1027497 1028084 1028543 1029074 1029473 1031565 1032138 1032617 1034023 1034568 1034794 1035028 1035556 1035971 1036878 1037135 1037561 1037829 1038050 1038731 1038887 1038929 1038934 1039536 1039972 1040029 1040624 1041355 1041611 1041757 1042193 1042434 1042577 1042716 1044704 1045659 1045872 1046748 1047566 1048548 1049811 1050694 1051873 1052595 1053203 1053764 1053976 1054727 1054828 1055423 1055562 1055897 1056722 1058004 1060945 1062725 1063600 1065636 1066966 1068705 1069684 1071489 1072296 1072628 1072692 1072995 1074585 1074968 1075063 1075337 1075337 1075741 1076072 1076237 1076359 1076440 1076856 1077125 1077170 1077570 1077990 1078531 1079307 1079575 1080416 1080443 1080649 1080820 1081052 1082195 1082280 1082549 1083073 1083136 1083332 1084484 1085052 1086172 1086701 1089485 1089554 1090167 1090297 1090698 1091061 1091183 1091502 1092516 1093543 1093987 1094483 1095546 1097731 1099483 1101267 1101424 1101592 1102342 1102415 1102973 1103722 1105085 1110529 1111709 1112089 1113480 1114044 1116219 1122163 1123157 1123654 1124123 1124528 1125352 1126602 1127197 1128179 1128329 1129156 1129226 1129616 1130476 1130640 1131267 1132009 1133526 1135561 1136593 1137015 1138511 1139005 1140633 1144585 1144659 1145012 1145707 1148435 1148901 1149522 1150052 1152657 1152869 1153315 1153439 1153510 1155073 1159549 1159707 1163556 1163738 1163812 1164172 1165249 1165518 1167332 1168364 1169005 1169586 1170258 1171208 1174752 1177061 1177682 1179124 1179943 1183357 1189487 1189515 1190389 1190420 1194560 1194907 1194918 1196776 1196886 1196947 1196989 1197012 1197088 1197161 1197854 1199661 1201116 1201256 1202290 1202472 1202881 1203404 1204153 1204447 1205273 1205440 1205516 1205549 1205935 1206372 1206876 1206951 1207388 1207422 1207656 1207874 1208375 1208547 1208571 1208730 1208948 1209679 1209772 1209906 1210462 1210975 1211059 1211091 1211139 1211173 1211376 1211926 1212009 1212300 1212788 1213408 1213873 1214462 1214869 1216017 1216079 1216377 1216440 1216919 1217059 1217549 1217653 1217716 1217977 1218454 1218551 1218586 1218635 1219082 1219218 1219253 1219394 1219414 1219638 1219649 1219874 1220069 1220106 1220212 1220417 1220888 1220947 1221605 1221840 1221852 1221917 1221972 1221997 1222012 1222366 1222442 1222467 1222467 1222891 1222957 1223016 1223054 1223069 1223155 1223165 1223246 1223266 1223303 1223378 1223881 1223951 1223995 1224146 1224352 1224384 1224421 1224502 1224599 1224635 1224697 1224726 1224740 1224759 1224797 1224822 1224989 1225050 1225090 1225367 1225915 1225942 1226067 1226113 1226167 1226228 1226267 1226383 1226901 1226933 1226957 1226970 1227010 1227041 1227295 1227372 1227415 1228379 1228388 1228404 1228448 1228482 1228529 1228565 1228595 1228633 1228672 1228700 1228731 1228815 1228877 1228908 1228923 1228934 1228980 1229030 1229112 1229162 1229251 1229272 1229316 1229334 1229429 1229429 1229588 1229593 1229645 1229669 1229681 1229725 1229753 1229875 1229887 1229901 1229958 1230246 1230287 1230882 1230897 1230977 1231008 1231031 1231080 1231109 1231162 1231199 1231242 1231257 1231279 1231305 1231319 1231364 1231396 1231445 1231467 1231532 1231540 1231620 1231634 1231675 1231694 1231705 1231753 1231875 1231942 1232112 1232134 1232158 1232225 1232236 1232253 1232295 1232316 1232340 1232381 1232421 1232454 1232459 1232489 1232544 1232872 1232883 1232934 1232964 1233017 1233039 1233372 1233386 1233428 1233524 1233533 1233611 1233649 1233673 1233709 1233734;3173.017526302403 5364.084099100444 5781.3702528033955 6189.172858037386 6829.367434510721 7205.250230830911 7693.491159559632 10729.530257916958 11670.394518705109 12048.939353966203 13128.005340577152 13687.790991325892 14186.423094713558 14689.001539322617 16882.88530501295 17246.61035295535 17610.240814808738 19059.62288888914 19405.014924555515 20578.114993037303 20875.60169192735 21295.872594368033 21953.233100287427 26564.234606369184 27455.986026123093 30691.151080835443 32158.715950043083 33135.65965341066 36499.190258902396 37639.50772791802 39380.92253306867 39718.959119739724 40728.304313121385 48224.71817324481 50059.3305144561 53213.04291451694 55489.03666691486 65537.51021107429 66158.52168004427 69710.96731983186 74569.65617610305 77884.13069568295 78657.18908444839 80701.73127152988 86217.8871271308 90327.4595827131 93495.139738206 95075.27012612457 96243.22970589786 97215.6777628428 100935.92483793314 107227.1753562915 107662.69713115845 112404.69460243493 115698.6015309702 121831.73071358162 122432.06047709344 124655.97014450077 129448.33914560494 131662.73076395696 153672.77229518862 155222.6734068047 157221.19786325112 157547.32373762777 158170.79709464562 163429.29065569068 165297.36545053852 166897.59841757925 168985.9229304816 193351.40012308044 199319.6261992838 244359.78720639684 250007.97902467032 253624.3383273774 255605.1950832681 258715.60189306113 260330.09135881485 264535.08975853387 268208.3704000803 270364.78948388726 270694.4860592637 272197.80764404073 272661.6595762758 273355.7630736099 273950.6555653165 275943.60078022385 277297.410717967 279911.3341196935 281139.65536761656 283116.58826395567 283785.0365673912 284711.18568472157 291191.3901386662 292390.6568529318 292934.65556483564 293493.482507988 294845.77728063567 295096.35473331227 295317.1327193117 297494.88850772247 298324.4383377861 305422.29038605985 308914.30101818783 312878.68927855516 315276.0778474778 317539.51453463064 321082.363297436 325416.91342747794 326930.5865983719 329450.7721570689 330871.57669706235 345409.5496482722 347089.5190552432 360325.2374640938 362946.7573454205 372099.28974938934 385954.5285574455 386465.9419356668 393323.42809025076 394855.67853443476 425470.5927357247 432627.9816704211 445696.21261597256 476569.67678912275 506519.97642936057 510940.7705643472 524028.0264625378 538053.7466600237 542684.3344161196 610230.7722433101 612135.1552465082 626907.5145575036 629377.6074643548 632843.3631183066 637848.1519182724 663199.4702854406 671088.440159881 671719.4186351587 691053.9737118143 1831 2018.5 2029.5 1592 1586.5 1831 1829 2025.5 1666 1669 1668.5 1148.5 628.5 76 360 356.5 358.5 360 373 152 146 4 8 3.5 2.5 27 22.5 46.5 89 115 65 85 81.5 75.5 64 62.5 146 135.5 146.5 317 305 214.5 197 200.5 249.5 407 424.5 519 876 968.5 948.5 936.5 576.5 732.5 732.5 736 818 617.5 648 743.5 759 1005 1106.5 1102.5 1118.5 1273 1418 1392 1413.5 1402.5 1391.5 1391.5 1345 1352 1345.5 1372 1588 1575 1562.5 1448.5 1455.5 1548 1555 1550.5 1545.5 1542 2603 2601 2601.5 2584.5 2593 2590 2578 2535 2536 2455 2689.5 2710 2710 2688.5 2713.5 2698 2718.5 2717.5 2727 2726.5 2744 2741.5 2744.5 2647.5 2654.5 2661.5 2788.5 2803.5 2794 2820 2805 2815.5 2819 2507.5 2504 2491.5 2592.5 2581 2454 2214.5 2008.5 1996.5 2007.5 2028.5 2204 2208.5 2209.5 2121 2121.5 2120 2141 2127.5 2129.5 2131.5 2178.5 2189 2188 2190 2295 2292 2266 2093 2079 2102 2067 2080.5 2076 2087.5 2072.5 1956 1968.5 1970.5 1835.5 1852 1860 1867 1820 1820 1843.5 2040 2072 2388.5 2452 2253 2172.5 2250 2247 2233 2185 2006.5 1991 2005 2017 2003.5 2008 1969.5 1981.5 1981.5 1831 1890.5 1923 1919.5 1921.5 1922 1921 1909 2481 2488 2484 2658 2641.5 2656.5 2664.5 2629 2408 2397 2400.5 2393 2592.5 2635.5 2623.5 2609 2631.5 2619.5 2620.5 2869.5 2865 2758 2775 2774.5 2804 2820.5 2654.5 2658 2498.5 2492.5 2050.5 1814 1800 1726.5 1720.5 1738 1944 1880.5 2087.5 2088 2087 2082.5 2084 2094 2087 2055 2071 2076 1949.5 1947 1955 1945.5 2121.5 2132 2138 2146.5 2146.5 2147 2084 2081.5 1917 1929.5 1734.5 1740.5 1789.5 1763 1958 2172.5 2173 2160 2163.5 2166.5 2166 2199 2199 2208.5 1910 2092.5 2085 2168.5 2182.5 2185.5 2187 2202.5 2195 2122.5 1959 1960.5 1962 1956.5 1965.5 1944.5 1964 1961.5 2027 1916.5 1927.5 1932 1949 1931 1878.5 1865 1853.5 1703 1710.5 1714 1721 1722.5 1865 1882.5 2021 2035.5 2035 2107.5 2105.5 2101 1986 1805.5 1599 1580.5 1537 1551 1548 1576.5 1577 1569 1389.5 1422.5 1418.5 1383.5 1402 1138.5 1273 762 777 779.5 769.5 776 613.5 270 271.5 272.5 254 262.5 344.5 282.5 551.5 545.5 523.5 575 551 197.5 200 202.5 301.5 288.5 143 198.5 129.5 127.5 128.5 4.5 26 57 62.5 46.5 67 50 121 231.5 244 196 202.5 184.5 196 125 209.5 333.5 344 352.5 357.5 416 411 414 582.5 594.5 589 588 591.5 376.5 372 376.5 503 522 607 587 604.5 409 414 403.5 413 404.5 402 411 348 583.5 586 581.5 586 416.5 196.5 205.5 208.5 140.5 129.5 123.5 168 304 289 272.5 446 615 834.5 811 840.5 914 912 894.5 902 830 1069 1058 1234 1472.5 1481 1477.5 1456 1476 1477.5 1442 1536 1995.5 1982 2003 1995 2103.5 2087.5 1932.5 1978.5 1790 1784 2480 2331.5 2109.5 2131 2143.5 2237 2224 2217.5 2008.5 1997 1997 1847.5 1858 2054 2067.5 2006 2011 2382.5 2096.5 2097 685 565.5 266.5 2399 5576.5 5719 6142 6178 6224.5 6365.5 6352.5 6338.5 6349.5 6407 6417.5 6399 6585.5 6625.5 6617 6611.5 6119.5 8460.5 8453.5 8448 8426.5 8437 8354.5 8360.5 8540 8807 9053 8861 8794 7151 7187.5 7475.5 7480 7474 7688 8014 8028 7952 7949.5 7978 7999.5 8192 8780 8942.5 8910 8944 8425.5 8349.5 8088 8077.5 8076.5 7785 7822.5 8014.5 8619 8324.5 8844.5 9061.5 8638.5 8568 8562.5 8610.5 8814.5 8820.5 8811 8676 8563.5 8546.5 8374.5 8373.5 8362 8155.5 8194.5 8314.5 8309.5 8314 8210 8211 7206.5 7205.5 7446.5 7404 6666.5 6557.5 6596.5 6587 6594.5 6678.5 6662 6475 6472.5 6467.5 6476 6559.5 6504.5 6415.5 6265 6089 6101.5 6100 6048.5 6227.5 6257 6264 6276.5 6268.5 6283 6222 6217.5 6409 6348.5 6126 6128.5 6192.5 6332 6509 6306 6307.5 6344 6334.5 6361.5 6362.5 6346.5 6155 5977.5 5996.5 6036.5 6037.5 5875.5 6150.5 6367 6552.5 6555 6667 6566.5 6621 6642 6629 6800 6986.5 7039 7030.5 7024 7042 7053.5 6765.5 6562.5 6713 6542 6760.5 6742.5 6652.5 6677 6641.5 6519.5 6326 6137.5 6078.5 5949.5 5787 5662 6004 6234 6102.5 5858.5 5977.5 6190.5 6584 6559 6502 6344 6286 6279 6094.5 5875 5678 5560 5689 5663 5654.5 5440.5 5502.5 5338 5289 5071 5073.5 4933.5 4774.5 4966 4872.5 4861 4842 4859.5 4856 4810 4606 4591 4579 4588 4572.5 4540 4556.5 4533.5 4544.5 4546 4625 4398 4420 4644.5 4746.5 4586 4761.5 4772.5 4935 4945.5 5106 5323 5333.5 5336.5 5329.5 5401.5 5527.5 5738 5904.5 5910 5840.5 5854 5618.5 5543 5555.5 5727.5 5915.5 6049.5 5884.5 5882.5 5885 5892 5887 5890.5 6124.5 6086.5 6257 6268 6259.5 6295 6071 6083.5 6197.5 6373.5 6323.5 6331.5 6192.5 6253 6088.5 5898 5450 5460 5275 5275.5 5501.5 5326.5 5506 5332 5290 5496 5435.5 5228 5266.5 5299 5286 5412 5329 5106.5 5102 4930.5 4702.5 4731.5 4695 4683 4469.5 4463.5 4500.5 4672 4661.5 4816 4806 4612.5 4464.5 4472.5 4454 4320 3919.5 3911.5 3912.5 3770.5 4527.5 4654.5 4881.5 4873.5 4708.5 5040 5083 5080 5095.5 5117.5 4947 4986.5 4976.5 4965 4902 4904.5 4913.5 4892 4881 4778.5 4608.5 4414.5 4604 4787 4888 4890.5 4905.5 4874.5 4890.5 5145 5154.5 5155.5 5326.5 5211 5154 5148.5 5144 5132 4816 4653.5 4653 4628 4504.5 4470 4474 4309 4292 4334.5 4194.5 4182 4007 4006 3833 3800 3654 3427.5 3631.5 3431.5 3618.5 3663 3853 3661.5 3666.5 3667 3424 3407.5 3525.5 3549 3655.5 3623 3615 3618.5 3792.5 3989 3941.5 3730 4107.5 4109 4231 4228 4309.5 4325 4375.5 4586.5 4977.5 3808 3854.5 3849 4155 4335 4346 4738 4579 4369.5 4604 4599 4606.5 4622 4459.5 4371 4184.5 4187 4182 4375 4386.5 4188.5 4454 4253 4274.5 4257.5 4172 4112.5 3910 3567.5 3411.5 3346.5 3457 3459 3464 3419.5 3455.5 3451 3374.5 3792 3924.5 4122.5 4184 4124 3986.5 3936 3721 3685.5 3828 3846.5 4095.5 3988.5 3902 3904 4652.5 4624 4632.5 4625.5 4733 4830.5 4834 4992 4980.5 4643.5 4649 4633 4633.5 4651 4844.5 4951.5 4692.5 4528.5 4647 4559.5 4026.5 3880.5 3897.5 4007.5 3995.5 3848 3854.5 4214.5 4332 4319.5 4186 3848 3858 3857.5 3865.5 4046.5 4017 4120.5 4445.5 4441 4255 4065 3916.5 3731.5 3711 3587.5 3575 3546.5 3188 3342 3356.5 3560.5 3555 3441 3640.5 3877.5 4091 4019 3737 3886.5 4041.5 4270 4641.5 4612 4440 4286 4262 4130.5 4204.5 4177.5 4112 3765.5 3766 3894 4758 4816.5 4765 4717 4687.5 4726.5 4940 4628 4332.5 4321.5 4358 4587.5 4935.5 4963 4997 5013 4621.5 5001.5 5113.5 5443 5661 5614 5658.5 6142 6362.5 6322.5 6639 6646.5 6617.5 6433 7838.5 7835.5 7799 8021 8220.5 8320 8139.5 8048.5 7770 7773 7507 7875.5 8037.5 8193 8241.5 7725 7570.5 7580.5 7398 7264.5 7171 6955 6992.5 7174.5 7109.5 7110.5 7113.5 7109.5 7094.5 6880.5 6879 6831 6743 6739 6637 6571 6554.5 6556 6556.5 6766.5 6752 6761.5 6675.5 6530.5 6772 7317 7202.5 6979.5 6905.5 6813.5 6643.5 6584.5 6562.5 6401.5 6256 6117 6111 6047 6025 6068 5816 5832 5831.5 5734.5 5709.5 5764 5755 5755.5 5755 5601 5616 5618 5588.5 5621 6898.5 7110.5 7036.5 7083.5 7080 7077 7265.5 7615.5 7824.5 7856 7926 8686 8607.5 8401 8800.5 8913.5 8740 8703.5 8625 8418.5 8531 8554.5 8532.5 8495 8615 8503 8518.5 8534 8646.5 8664.5 8639 8378 8344.5 7827.5 8086.5 8250.5 8239 8212 8202 8199.5 8173.5 8093.5 8093.5 8094.5 8002.5 8022 8032 8225 8157 8195.5 8181.5 8175.5 7982.5 7939 8031 8207.5 8251 8470 8621 8777 8804 8747.5 8816.5 8725.5 9186.5 9365.5 9518 9480.5 9498.5 9323 9479 9575 9654.5 9844 10077 10015 10107 10113.5 10209.5 10442.5 10710 10857 11225 11461 11032 11182 11339 11331 11419 11561.5 11562.5 11918 11680 11628 11240 11195.5 11180 10803 10689.5 11235.5 10664.5 10954.5 10918.5 10743.5 10644 10411 10311 10161 10055.5 10066.5 9921 9951 9941 9858 9846.5 9826 10171 10132.5 9979.5 10037 9878.5 9626 9408 9220 8731.5 8726.5 8659.5 8880 8680.5 8852.5 8701 8759 8643.5 8785.5 9137 9151.5 9154 9414 9735 9730.5 9530 9688 9683 9610 9565.5 9568.5 9796 9833.5 9820.5 9961 10069 10056 10051 9971.5 9847.5 10019 9984 9704 9138.5 9258.5 9209 9346.5 9490 9399 9402 9492 9490 9482.5 9560 9680 9781 9776 9755.5 9884 9973.5 9965.5 9912.5 9882.5 9708.5 9528.5 9817.5 9883.5 10041.5 10094.5 10098.5 10286 10589.5 10398.5 10161.5 10188.5 10116 10118 10228 10189.5 9963 9964.5 9957.5 9953 9907.5 9675 9648.5 9656 9431.5 9288 9276 9275 9271 9266 9197.5 9102.5 9099 9097.5 9210 9120.5 9118.5 9068.5 8915 8955.5 8946.5 8836 8838.5 9097.5 9112 9188 9195 9203.5 9156.5 9012.5 9070.5 9265 9492 9549.5 9731 9734 9739.5 9739 9817.5 9817 9827 9828.5 9838.5 9839.5 9755.5 9558.5 9550.5 9367 9352.5 9367 11057.5 11052 11062 11060.5 10910 10892.5 10886 10906 10720.5 10724 10725.5 10721.5 10719.5 10733.5 10736.5 10729 10724.5 10728 10826 10592.5 10592 10583 10608 10589.5 10585.5 10586 10597 10581.5 10695 10703 10694 10694 10709 10700 10696 10776 10783.5 10780 10654 10422 10440 10443 10433 10424 10430 10417 10379.5 10162 10158 10154.5 10167.5 10254 10244 10146 10321.5 10307 9869 9871 9882 9873.5 9876 9865 9859 9864 9864 9853 9844.5 9850 9845 9842 9869 9867 9870.5 9866.5 9887 9883 9890.5 9890.5 9896 9885 9884.5 9879.5 9899 9833.5 9841.5 9820.5 9837.5 9840 9825.5 9831 9807.5 10135 10130.5 10352.5 10246 10246 10006 10005 10004 10008 10011.5 9993 10015 10001 10016.5 9999.5 10000 10008.5 10013.5 10025 10020.5 10034 10027 10021 10062.5 10062.5 10269 10267.5 10260 10263 10288 10282 10236 10238 10216.5 10226.5 10228 10207.5 10221.5 10225 10210 10222.5 10228 10223.5 10232.5 10229.5 10349.5 10335.5 10553.5 10397.5 10417 10420.5 10417 10405 10394 10256 10269.5 10264.5 10259 10272 10282 10270.5 10272.5 10270.5 10270.5;10229.5;"[[7858,14793,15768,16750,18338,19375,20663,28635,30961,32027,34771,36377,37569,38763,44870,46399,47556,51077,51929,54907,55744,56757,58653,70026,72343,80845,84885,87253,95793,98807,103097,103942,106461,126074,130559,138938,144527,169413,170984,180510,193195,201569,203553,208642,223132,234270,242503,246897,249784,252333,262405,278950,279999,292106,300482,316500,317967,324067,336243,341850,398594,402317,407245,408414,410068,423494,428243,432477,437589,500140,516326,630181,643910,654132,659062,667468,671473,681937,691533,696960,697781,701855,703193,705037,706440,711382,714971,722245,725396,730309,732318,734730,751282,754170,755510,756856,760341,760966,761683,768192,771244,789856,799127,809565,815646,821537,830188,841920,845671,851999,855936,892713,897200,931989,938803,962134,997337,998572,1015876,1019760,1100347,1118303,1150768,1229768,1305500,1316876,1350127,1385005,1398012,1569310,1574367,1611986,1618169,1626652,1639381,1703486,1723696,1725587,1775421],[2102,4505,4605,4746,4974,5073,5287,6763,7128,7581,8138,8387,8509,8627,9794,10637,11123,11607,11706,12137,12445,12593,12823,14321,14681,16635,17613,17894,19704,20450,21081,21197,21576,24918,25477,26527,27307,30922,31166,32801,35355,36497,36799,37608,39933,42904,44307,45678,46107,46394,48653,52128,52240,53901,55269,57907,58105,59424,61373,62055,72100,72569,73252,73660,73973,76151,77201,77789,78466,89114,91773,110737,112376,114852,115643,116877,117629,119143,120604,121501,121632,122509,122721,123192,123335,124074,124956,127272,127962,128639,129230,129561,131915,132252,132437,132602,133196,133282,133678,136328,138112,141485,143272,145414,146684,147814,148920,151699,152191,153370,154275,161052,162035,170030,170825,174544,180209,180338,182565,183025,200748,203758,208282,221661,233645,235104,240665,245912,248141,276272,276877,282496,283199,284168,286786,296790,300342,300909,310388,339430,353197,353331,359181,359288,360186,360259,360983,361057,361179,361225,362636,370011,374938,376195,376309,376356,376442,376527,377005,377167,377805,377880,377945,378124,378188,378266,378585,378728,378755,378991,379260,379343,379425,379481,379545,379999,380022,380098,380582,380624,380725,380758,380831,381121,381580,381734,382006,384488,384732,384837,384901,385031,385499,385577,385648,385861,386033,386570,386841,386920,387485,387991,388056,388120,388494,389037,389118,389262,389318,389380,389527,389672,389786,389895,390034,390528,390592,390637,390713,390773,391027,391113,391205,391415,391498,393689,393789,393848,394072,394198,394265,394291,394435,394527,394694,395202,395304,395370,395735,396315,396362,396429,396566,396660,396735,396798,396949,397009,397137,397214,397324,397688,397823,397839,397917,397981,398065,398314,399743,399893,399961,400519,400565,400690,400774,400859,400951,401080,401243,401692,401772,401881,402026,402105,402203,402272,402308,402373,402460,402690,402764,402813,402898,403202,403265,403404,403469,403641,403767,403801,403872,403903,403995,404020,404248,404315,404403,404502,404576,404690,404849,404926,405087,405211,405693,406470,407185,407691,407787,407855,408200,408310,408569,408724,408788,408867,408944,409060,409114,409191,409220,409317,409401,409521,409698,409876,409944,410032,410064,410126,410401,413350,413513,413566,414080,414275,414359,414482,414521,414645,414706,414742,414816,415797,416174,416293,416663,416796,416853,416973,417498,417612,417716,417812,417898,418008,418085,418120,418193,418288,418353,418394,418424,418660,418789,418851,418943,419444,419517,420006,420075,420137,420212,420294,420343,420420,420512,420567,420663,420694,420717,420940,421088,421501,421629,421710,421805,421855,421933,421961,422027,422124,422228,422261,422325,422495,422552,423000,423491,423750,423853,423988,424066,424129,424298,424433,424510,424611,425061,425133,425372,426053,426158,426250,426391,426507,426629,426915,426990,427056,427080,427157,427207,427279,427302,427589,427686,427725,427821,427923,427966,428044,428091,428163,428194,428272,428488,428579,428653,429048,429145,429584,429651,429782,430157,430186,430243,430386,430464,430551,430698,430863,430946,431052,431315,431418,431577,431611,431715,431778,431889,431963,432076,432800,432933,433054,433146,433217,433352,433726,434879,434915,434979,435075,435215,435496,435988,437624,437705,437784,438052,438120,439045,439107,439179,439550,439581,439641,440086,440118,440209,440274,440352,440655,440972,443061,443123,443155,443277,443656,443762,443794,444037,444090,444153,444189,444480,444535,444658,444702,444742,444824,444897,444974,445030,445062,445185,445254,445296,445545,446099,446479,446981,447215,447276,447343,447413,447614,448490,448557,448614,448656,448716,448784,448808,449031,449060,449140,449290,449354,449978,450627,450662,450729,450993,451049,451487,451572,451691,452021,452298,452327,452483,452556,452688,452722,453001,453080,453206,453246,453473,453576,453681,453744,453765,453901,453972,454112,454213,454461,454576,454671,455270,455331,455359,455443,455520,455591,455983,456036,456468,456528,460313,462521,463188,463806,464248,464345,464408,464501,464984,465042,465115,465482,465614,466501,466538,467523,467574,472813,473457,473514,494126,495348,502008,564131,691005,697542,704070,705666,706445,706980,706993,707290,707331,707921,708512,708550,708981,710253,710401,710905,712888,724019,724384,724473,724595,724658,724730,724979,725376,726359,727082,727377,727569,734862,736800,744697,744725,744812,745430,746397,747251,748093,748207,748380,748959,752362,756352,757247,757470,758014,764307,766623,766897,767464,767474,772729,772847,776434,788767,792078,794968,795563,816911,817309,817366,817558,817990,818102,818165,818310,818593,818639,818693,818750,819196,819363,819535,820064,820208,820271,820731,820846,820965,821046,821763,821809,822319,822700,822961,822997,823050,823356,823381,823522,823671,823720,823819,824150,824795,824901,825055,825303,825371,825612,826124,826561,826819,826909,827104,827273,827393,827476,827503,828128,828195,828279,828425,828595,829095,829546,829786,829964,830171,830284,830635,830690,830788,830879,830952,831207,831728,831832,832357,833055,833648,834101,834295,834556,834894,835059,835151,835249,836712,837560,838105,838162,838274,838607,838729,839011,839116,839510,839564,840161,840220,840309,840391,840453,840521,840697,840767,840797,840872,841194,841298,842051,842596,842682,842744,843057,843554,845254,845593,845634,845660,846046,846089,846174,846257,846324,846760,847098,847136,847313,847354,847597,847643,848063,848128,848266,848333,848609,849063,849229,849333,849393,849480,849534,849616,849690,849829,849935,850087,850126,850545,850639,851042,851564,852131,852356,852420,852541,853324,853605,853635,854058,854137,854557,854669,855042,855634,855697,855740,855807,856041,856563,857053,857548,857647,857773,857838,858200,858618,858675,859090,859596,860063,860614,860672,860729,860808,860882,861042,861562,861631,862130,862189,862228,862545,862612,862758,863042,863538,863612,863747,863868,864058,864186,864251,864369,864439,864545,865048,865538,865622,866054,866123,866532,867130,867364,867442,867699,867797,868192,868547,868617,868681,868751,868818,868994,869095,869210,869326,869397,869443,869631,870161,870231,870582,870681,870702,871587,871921,872043,872115,872302,872346,872416,872512,874270,874766,875265,875334,875373,876133,876338,876439,876630,876780,876863,877782,877818,877887,878281,878767,878821,878919,878962,879087,879236,879292,879764,880263,880797,880975,881048,881089,881159,881760,882275,882354,882765,882887,883263,883293,883347,883405,883653,883780,884257,884334,884394,884438,884476,884564,884605,884771,884851,884910,884980,885054,885116,885185,885257,885321,885773,885855,886341,886833,887257,887384,887438,887596,887796,887826,888201,888336,888805,889193,889265,889377,889767,890273,890382,890409,891369,891493,891803,891834,892522,892594,892752,894647,895755,896206,897024,897067,897821,898301,898361,900094,900164,900244,900785,900853,900919,901335,901439,901742,901841,901927,903237,904164,905058,905646,906444,906596,906775,906799,906941,907244,907316,907633,908305,908807,909072,909666,909818,909904,910136,910170,910242,911242,911743,912238,912418,912818,912985,913366,913494,913566,914075,914237,915440,915670,918792,918858,925287,928243,928295,928412,929610,930293,930366,930776,930939,931023,931284,931918,932258,934082,934905,937910,938850,938899,939271,940610,941074,941941,942865,943546,943614,943715,943850,944903,945921,946042,946317,946869,947446,947821,948885,949267,950271,950767,951956,952185,952540,952761,953323,953875,954099,954460,954632,954858,955444,956317,957332,957940,957971,958828,959757,960305,960881,961100,962184,962875,963301,964302,965189,965274,965495,965597,966050,966249,966748,968180,968295,970586,971067,971890,976165,977558,981483,983069,984167,984498,985355,986810,987541,987616,989762,990582,992346,992541,992851,993001,993616,995501,996094,996979,997550,997787,998612,1000971,1002034,1002547,1005520,1005616,1006776,1006962,1011364,1011584,1012245,1014451,1015353,1015620,1017654,1019309,1020329,1020752,1022687,1023773,1024258,1024952,1026093,1028178,1028638,1028736,1028843,1029335,1029950,1030495,1030712,1031159,1031194,1031252,1031430,1031503,1031692,1031736,1031785,1032137,1032475,1032505,1032564,1032615,1032812,1032849,1033037,1033694,1033762,1033877,1035460,1035603,1036321,1039693,1041902,1042043,1042354,1042701,1042760,1044734,1045263,1045420,1046535,1046802,1047016,1047122,1047606,1048107,1048510,1048799,1049224,1049298,1049469,1050259,1050397,1050440,1050444,1050738,1051204,1051265,1051801,1052597,1055408,1055978,1056266,1056601,1056737,1056870,1059235,1060890,1061521,1062460,1063418,1065920,1067026,1067496,1069474,1070422,1070683,1071171,1071226,1071564,1071890,1072532,1072627,1072887,1073952,1075010,1077982,1079793,1080893,1082965,1084244,1085461,1086373,1087144,1088469,1089129,1089170,1089419,1090989,1091367,1091410,1091524,1091524,1091930,1092077,1092281,1092423,1092890,1093170,1093516,1093533,1093921,1093955,1094409,1095369,1095990,1096918,1097383,1097891,1098374,1098660,1099690,1099913,1100000,1101446,1101867,1102368,1103445,1104049,1104818,1105659,1108635,1108863,1109855,1110451,1110728,1111275,1111410,1111921,1113401,1114963,1115701,1116933,1118468,1119795,1121847,1123945,1124086,1124430,1125465,1125540,1126809,1127082,1128341,1133009,1134100,1134449,1135086,1135423,1138690,1143492,1145066,1145491,1145610,1145816,1146174,1147224,1147519,1148290,1148462,1148998,1149128,1149498,1150192,1150333,1150919,1152351,1153791,1155520,1156667,1156772,1157763,1157821,1159073,1162048,1162112,1162331,1163467,1165796,1166606,1166924,1167570,1169944,1170440,1171589,1171742,1171818,1173901,1179019,1179168,1182616,1183114,1183178,1183392,1184380,1184655,1186924,1188031,1188646,1189508,1190396,1191320,1194854,1197004,1197377,1199162,1199911,1202765,1207764,1208032,1208807,1209113,1213540,1213705,1213722,1215760,1215866,1215912,1216109,1216372,1216650,1216713,1217365,1219429,1221063,1221187,1222115,1222237,1222298,1222461,1223788,1224214,1225356,1225629,1225713,1226121,1227114,1227169,1227199,1227328,1227620,1227658,1228112,1228253,1228301,1228476,1228486,1228636,1228763,1229029,1229069,1229218,1229325,1229551,1229611,1229641,1229681,1229705,1229771,1230131,1230207,1230495,1231208,1231649,1232110,1232599,1232699,1233928,1233972,1234049,1234117,1235114,1235283,1235925,1236043,1236123,1236290,1236479,1236692,1237116,1237619,1238181,1238680,1238721,1238873,1238892,1239273,1239283,1239528,1239726,1239783,1239891,1239928,1240005,1240048,1240339,1240545,1240586,1244032,1244076,1244121,1244133,1244186,1244227,1244239,1244279,1244332,1244405,1244467,1244497,1244508,1244622,1244638,1244704,1244715,1244759,1245030,1245066,1245135,1245161,1245362,1245531,1245555,1245593,1245696,1245762,1246025,1246103,1246114,1246128,1246177,1246197,1246214,1246541,1246617,1246650,1246675,1246759,1246822,1246953,1246979,1247015,1247088,1247101,1247142,1247225,1247249,1247266,1247305,1247518,1247529,1247587,1248015,1248029,1248117,1248130,1248168,1248195,1248234,1248259,1248283,1248323,1248361,1248378,1248389,1248431,1248505,1248561,1248646,1248657,1248675,1248713,1248804,1248878,1248943,1249032,1249064,1249086,1249103,1249188,1249227,1249255,1249276,1249286,1249344,1249361,1249376,1249415,1249490,1250157,1250162,1250663,1250738,1250779,1250894,1250907,1250985,1251024,1251054,1251066,1251139,1251164,1251232,1251241,1251257,1251296,1251332,1251369,1251405,1251464,1251499,1251509,1251657,1251665,1252158,1252169,1252195,1252220,1252281,1252317,1252347,1252418,1252545,1252587,1252614,1252640,1252679,1252703,1252715,1252761,1252796,1252828,1252886,1252913,1253158,1253160,1253651,1253667,1253717,1253775,1253798,1253827,1253827,1253884,1253925,1253957,1254042,1254077,1254175,1254190,1254218,1254250,1254275],[457,2571,2640,2729,2942,3268,3539,5079,5374,5483,5848,6397,6538,6671,8361,9042,9339,9748,9884,10422,10537,10634,11377,13050,13536,14879,15757,16065,17095,17552,18113,18251,18626,22667,23291,25591,26333,29858,30121,32461,34665,36207,36593,37288,40541,42410,44033,44749,45139,45822,47924,50851,50989,53419,54828,58205,58394,59840,61911,63050,73112,73513,74207,74754,75104,77469,77989,79082,79769,90851,95259,112901,114758,117384,118048,120439,120844,122418,124571,125378,125490,126383,126882,127152,127291,127980,128529,129662,130061,130823,131414,131979,135242,135593,135780,135936,136575,136676,136775,137895,138693,142431,144371,146285,147005,148054,149219,151514,152102,152887,153828,158930,159794,165240,166943,171052,177008,177179,180461,181267,194856,197396,202353,215985,228392,230922,236339,241343,245473,273363,274790,281733,282916,284209,285816,296465,299863,300401,308562,335768,349160,349272,355997,356115,356524,356601,356932,357725,357841,357888,360339,368754,374786,376915,377022,377073,377162,377273,377309,377459,377813,377864,377938,378129,378242,378311,378492,378906,378985,379121,379430,379506,379576,379609,379670,379707,379751,379805,379948,380014,380296,380364,380430,380622,380766,380885,380968,382736,382795,382940,383028,383878,384034,384112,384176,384225,384798,385274,385354,385402,385475,385778,385851,385883,385948,386201,386334,386435,386513,386597,386744,386982,387082,387204,387290,387352,387442,387512,387816,387862,387931,388003,388104,388324,388414,388483,388587,388645,388903,389012,389085,389135,389365,389455,389784,389823,389884,389950,390358,390888,390966,390992,391131,391206,391282,391310,391466,391520,391842,391905,392001,392111,392216,392251,392277,392371,392434,392676,394728,394885,394978,395334,395403,395782,396345,396842,396958,397065,397186,397284,397355,397462,397784,397862,397963,397990,398053,398114,398197,398333,398386,398437,398518,398612,398681,398872,399283,399483,399563,399667,399711,399751,399820,399875,400336,400378,400462,400831,400872,400970,401115,401286,401447,401524,401613,402326,402408,402787,403281,403510,403700,403816,404103,404354,404775,404885,404934,405026,405107,405175,405281,405354,405438,405859,405917,406030,406105,406189,406220,406284,406583,408388,408537,408598,408764,408992,409046,409153,409263,409829,409912,409941,410030,410612,410903,411046,411445,411533,411614,411732,411759,411882,412200,412262,412349,412400,412444,412811,412877,413291,413368,414293,414796,415060,415336,415410,415467,415556,415756,415831,415899,415963,416047,416126,416155,416246,416402,416425,416511,416795,416823,417030,417197,417258,417365,417434,417512,417562,417639,417793,417864,418290,418369,418792,418844,418916,419026,419084,419146,419404,419533,419661,419733,419797,419900,420035,420093,420791,420876,420963,421035,421688,421787,421876,421986,422117,422384,422997,423069,423132,423167,423226,423318,423351,423379,423535,423853,423870,423957,424025,424104,424287,424361,424456,424788,424851,425060,425137,425208,425318,425380,425542,425580,425712,425942,425975,426041,426414,426853,427353,427537,427789,427844,427956,428162,428264,428439,428832,428870,428941,429122,429159,429799,430254,431409,431500,431587,431678,431800,432499,434339,434372,434434,434567,434690,434807,435423,436521,436614,436737,436902,437018,438650,438707,438774,438947,439004,439355,439689,439859,439954,440017,440361,440603,440858,443186,443216,443289,443377,443898,444225,444282,444429,444495,444522,444581,444730,444954,445325,445390,445447,445539,445729,445796,445858,446227,446374,446432,446472,446728,446852,447223,447734,448221,448320,448557,448587,448823,449308,449385,449421,449482,449525,449588,449630,449727,450227,450312,450453,450526,450811,451020,451073,451146,451274,451308,451734,451908,452299,452599,452843,453219,453713,454225,454310,454403,454829,454904,454995,455050,455133,455714,455797,456212,456710,456863,456927,457024,457165,457416,457460,457743,459261,459295,459365,459433,459727,459766,459848,459993,460048,460096,465273,467184,467407,468068,468535,468819,468856,468936,469001,469036,469109,469177,469330,470609,470673,471535,471596,477578,477650,477708,495496,496479,501475,559333,679852,686104,691786,693310,693996,694249,694288,694613,694632,695107,695677,695752,695810,697002,697167,697682,700649,707098,707477,707577,707742,707784,708021,708258,708296,708745,708976,709655,709981,720560,722425,729746,729765,729864,730054,730369,731195,732189,732308,732424,732960,735978,738792,739362,739650,740126,747456,749924,750721,751309,751321,757159,757202,760405,771529,775429,777279,777440,799634,800173,800241,800337,800361,800461,800543,800958,801466,801546,801944,802003,802472,803052,803146,803435,803589,803643,804311,804424,806552,806635,806870,807001,808986,809585,809768,809823,809861,809999,810057,810572,810726,810785,810867,811031,811786,812070,812525,813125,813168,813412,814027,814106,814305,814381,814551,814736,814827,815032,815068,815310,815498,816027,816168,816210,816431,816528,817174,817349,817483,817615,817912,817965,818095,818569,818997,819214,819655,819757,820606,820754,820914,820996,821185,821222,821761,821817,821867,821991,823112,823587,824027,824101,824226,824523,824622,825480,825991,826084,826480,826640,826735,827004,827037,827170,827482,828045,828492,828640,828973,829620,829974,830043,830128,830477,831027,831102,831173,832086,832475,832630,832972,833474,833531,833985,834507,834968,835640,835720,835810,836004,836473,836592,836967,837485,837986,838119,838466,839060,839131,839484,839611,839709,839761,839822,839996,840478,840647,840777,840911,840981,841465,841526,841975,842475,843039,843106,843624,843701,844035,844112,844463,844535,844592,844687,844778,844830,844988,845030,845067,845148,845238,845508,845577,845739,845827,846092,846130,846963,847532,847564,847635,847765,847964,848845,848907,848959,849024,849108,849261,849313,849458,849616,849653,849709,849955,850470,850591,850647,850791,850965,851084,851483,851552,852009,852455,853469,853519,853995,854497,854535,854969,855042,855459,855952,856138,856493,856986,857166,857199,857620,857723,857959,858468,858547,858957,859589,859632,859820,859960,860458,860516,860630,860817,860908,860950,861069,861477,862658,862976,863135,863475,864463,864523,864591,864971,865215,865457,865502,865587,865956,866053,866172,866279,866439,866545,866969,867809,867865,867957,868477,868958,868994,869135,869200,869530,870019,870463,870556,870689,871021,871194,871237,871340,871378,871470,871966,872043,872112,872465,872955,872996,873059,873141,874021,874473,874951,875078,875385,875498,875528,875946,876021,876102,876462,876546,876966,877042,877450,877585,877949,878466,878510,878992,879104,879507,879551,880061,880105,880262,880948,881011,881150,881238,881494,881947,882035,882140,882182,882295,882499,882949,883154,883275,883341,883378,883903,883944,884001,885474,885800,888590,889315,889369,889511,889631,889669,890618,891006,891505,891577,891655,891706,892091,892520,893000,893472,893553,894873,895414,896285,897269,897536,898090,898226,898284,898597,899019,899496,900498,901482,902114,902158,902748,902890,903065,903225,903268,903493,903658,903894,903993,904050,904570,905012,905494,906052,906195,906419,906544,907249,907693,910988,911050,915982,918995,919030,919161,920144,920632,920698,920792,920978,921736,921986,922652,922991,924780,925216,928007,929465,929842,929977,931491,933021,934180,935070,935531,935623,936019,936141,936474,937257,937403,937945,939173,939730,940106,941154,941174,942237,942526,943065,943303,944030,944631,945490,946412,946677,947285,947482,947765,949068,949633,950619,950819,950861,951946,952476,952550,952699,953062,954710,955102,955218,955762,955906,956050,956615,957025,957526,957988,958339,959825,960071,963055,963535,964102,966649,967925,971953,973635,974792,975045,975475,977554,978876,978973,981046,981407,982475,982615,982857,982975,984373,985498,985867,986093,986228,986559,987295,988687,989309,989902,992242,992323,993541,994096,995687,995913,996647,998409,998912,998980,1001375,1003212,1004789,1005206,1007673,1008022,1008183,1008566,1009610,1012728,1013497,1013575,1014047,1014806,1015608,1016585,1016727,1016810,1016975,1017031,1017203,1017284,1017503,1017975,1018027,1018475,1018989,1019027,1019290,1019473,1019703,1019737,1019924,1020161,1020258,1020354,1022109,1022542,1022777,1025059,1027497,1028084,1028543,1029074,1029473,1031565,1032138,1032617,1034023,1034568,1034794,1035028,1035556,1035971,1036878,1037135,1037561,1037829,1038050,1038731,1038887,1038929,1038934,1039536,1039972,1040029,1040624,1041355,1041611,1041757,1042193,1042434,1042577,1042716,1044704,1045659,1045872,1046748,1047566,1048548,1049811,1050694,1051873,1052595,1053203,1053764,1053976,1054727,1054828,1055423,1055562,1055897,1056722,1058004,1060945,1062725,1063600,1065636,1066966,1068705,1069684,1071489,1072296,1072628,1072692,1072995,1074585,1074968,1075063,1075337,1075337,1075741,1076072,1076237,1076359,1076440,1076856,1077125,1077170,1077570,1077990,1078531,1079307,1079575,1080416,1080443,1080649,1080820,1081052,1082195,1082280,1082549,1083073,1083136,1083332,1084484,1085052,1086172,1086701,1089485,1089554,1090167,1090297,1090698,1091061,1091183,1091502,1092516,1093543,1093987,1094483,1095546,1097731,1099483,1101267,1101424,1101592,1102342,1102415,1102973,1103722,1105085,1110529,1111709,1112089,1113480,1114044,1116219,1122163,1123157,1123654,1124123,1124528,1125352,1126602,1127197,1128179,1128329,1129156,1129226,1129616,1130476,1130640,1131267,1132009,1133526,1135561,1136593,1137015,1138511,1139005,1140633,1144585,1144659,1145012,1145707,1148435,1148901,1149522,1150052,1152657,1152869,1153315,1153439,1153510,1155073,1159549,1159707,1163556,1163738,1163812,1164172,1165249,1165518,1167332,1168364,1169005,1169586,1170258,1171208,1174752,1177061,1177682,1179124,1179943,1183357,1189487,1189515,1190389,1190420,1194560,1194907,1194918,1196776,1196886,1196947,1196989,1197012,1197088,1197161,1197854,1199661,1201116,1201256,1202290,1202472,1202881,1203404,1204153,1204447,1205273,1205440,1205516,1205549,1205935,1206372,1206876,1206951,1207388,1207422,1207656,1207874,1208375,1208547,1208571,1208730,1208948,1209679,1209772,1209906,1210462,1210975,1211059,1211091,1211139,1211173,1211376,1211926,1212009,1212300,1212788,1213408,1213873,1214462,1214869,1216017,1216079,1216377,1216440,1216919,1217059,1217549,1217653,1217716,1217977,1218454,1218551,1218586,1218635,1219082,1219218,1219253,1219394,1219414,1219638,1219649,1219874,1220069,1220106,1220212,1220417,1220888,1220947,1221605,1221840,1221852,1221917,1221972,1221997,1222012,1222366,1222442,1222467,1222467,1222891,1222957,1223016,1223054,1223069,1223155,1223165,1223246,1223266,1223303,1223378,1223881,1223951,1223995,1224146,1224352,1224384,1224421,1224502,1224599,1224635,1224697,1224726,1224740,1224759,1224797,1224822,1224989,1225050,1225090,1225367,1225915,1225942,1226067,1226113,1226167,1226228,1226267,1226383,1226901,1226933,1226957,1226970,1227010,1227041,1227295,1227372,1227415,1228379,1228388,1228404,1228448,1228482,1228529,1228565,1228595,1228633,1228672,1228700,1228731,1228815,1228877,1228908,1228923,1228934,1228980,1229030,1229112,1229162,1229251,1229272,1229316,1229334,1229429,1229429,1229588,1229593,1229645,1229669,1229681,1229725,1229753,1229875,1229887,1229901,1229958,1230246,1230287,1230882,1230897,1230977,1231008,1231031,1231080,1231109,1231162,1231199,1231242,1231257,1231279,1231305,1231319,1231364,1231396,1231445,1231467,1231532,1231540,1231620,1231634,1231675,1231694,1231705,1231753,1231875,1231942,1232112,1232134,1232158,1232225,1232236,1232253,1232295,1232316,1232340,1232381,1232421,1232454,1232459,1232489,1232544,1232872,1232883,1232934,1232964,1233017,1233039,1233372,1233386,1233428,1233524,1233533,1233611,1233649,1233673,1233709,1233734]]"
S2;0;false;;0;88d6ed6b8e8979f45e7338dc2d5585a6;209671;209712;209630;33.47635981803677;3;1;1;1;111.66666666666667;130;88;130 88 117;100.33333333333333;129;84;20.33606539022619;17.556258776351587;"[[129],[88],[84]]"
S3;0;true;terminated;3;;;;;;3;0;0;0;0;0;0;NaN NaN NaN;;;;;NaN;
S4;0;true;terminated;3;;;;;;3;0;0;0;0;0;0;NaN NaN NaN;;;;;NaN;
S5;0;true;terminated;3;;;;;;3;0;0;0;0;0;0;NaN NaN NaN;;;;;NaN;
S6;0;true;terminated;3;;;;;;3;0;0;0;0;0;0;NaN NaN NaN;130042.66666666667 168580 260737 368338 477924.6666666667 558282.3333333334 606644 619982 691284 706966 736256;296535 384052 593103 830527 1074039 1248565 1355837 1385532 1543006 1576744 1641011;34704 45028 70353 106856 140643 169819 183876 187738 210928 216420 226608;118141.16231676222 152907.99618070992 235847.48867011495 327757.4346443825 422731.42395957373 489383.5684541206 531217.5366388677 542830.4117223598 603899.8145321788 616702.5369452169 641465.0511077488;NaN;"[[296535,384052,593103,830527,1074039,1248565,1355837,1385532,1543006,1576744,1641011],[34704,45028,70353,106856,140643,169819,183876,187738,210928,216420,226608],[58889,76660,118755,167631,219092,256463,280219,286676,319918,327734,341149]]"
S7;0;true;terminated;3;;;;;;3;0;0;0;0;0;0;NaN NaN NaN;;;;;NaN;
S8;0;false;;0;ec47b1abbe36582a980effec6671602c;454431;457824;451028;2774.4643927552333;3;1159;1159;1159;13959.333333333334;14995;13415;13415 13468 14995;517.3333333333334 517.3333333333334 517.3333333333334 517.3333333333334 530.6666666666666 530.6666666666666 530.6666666666666 538.3333333333334 538.3333333333334 601 601 1081.6666666666667 1081.6666666666667 1098.3333333333333 1098.3333333333333 1112.3333333333333 1112.3333333333333 1119.6666666666667 1119.6666666666667 1133.3333333333333 1133.3333333333333 1140.6666666666667 1141 1153 1153 1184.3333333333333 1184.3333333333333 1188.3333333333333 1188.3333333333333 1225 1225 1230 1230 1256.6666666666667 1257 1263.6666666666667 1263.6666666666667 1266.6666666666667 1266.6666666666667 1280.6666666666667 1280.6666666666667 1293 1293 1316.6666666666667 1316.6666666666667 1333 1333 1375 1375 1376.3333333333333 1376.3333333333333 1389.6666666666667 1389.6666666666667 1398 1398 1418.6666666666667 1418.6666666666667 1442.6666666666667 1442.6666666666667 1457.6666666666667 1457.6666666666667 1466.3333333333333 1466.3333333333333 1474 1474.3333333333333 1494.6666666666667 1494.6666666666667 1503.3333333333333 1503.6666666666667 1517.3333333333333 1517.3333333333333 1525.6666666666667 1525.6666666666667 1544.3333333333333 1544.3333333333333 1564.3333333333333 1564.3333333333333 1573.3333333333333 1573.3333333333333 1579.6666666666667 1579.6666666666667 1579.6666666666667 1580 1604.6666666666667 1604.6666666666667 1615.3333333333333 1615.3333333333333 1635.3333333333333 1635.3333333333333 1646.3333333333333 1646.3333333333333 1649.3333333333333 1649.3333333333333 1669.6666666666667 1669.6666666666667 1676 1676 1684.6666666666667 1684.6666666666667 1691.6666666666667 1692 1713.3333333333333 1713.6666666666667 1714.6666666666667 1714.6666666666667 1758 1758 1766.6666666666667 1766.6666666666667 1784.3333333333333 1784.3333333333333 1797.3333333333333 1797.3333333333333 1809 1809 1815 1815 1838.3333333333333 1838.6666666666667 1853 1853 1868.3333333333333 1868.3333333333333 1879 1879 1900.6666666666667 1900.6666666666667 1900.6666666666667 1900.6666666666667 1920.6666666666667 1920.6666666666667 1930.6666666666667 1930.6666666666667 1943 1943 1954 1954 1968.6666666666667 1968.6666666666667 1982.6666666666667 1982.6666666666667 2009.3333333333333 2009.3333333333333 2011.6666666666667 2011.6666666666667 2027.3333333333333 2027.3333333333333 2030 2030 2048.3333333333335 2048.3333333333335 2052 2052 2589.3333333333335 2589.3333333333335 2596 2596.3333333333335 2618.3333333333335 2618.3333333333335 2626 2626 2631.6666666666665 2631.6666666666665 2646.6666666666665 2646.6666666666665 2646.6666666666665 2646.6666666666665 2673.3333333333335 2673.3333333333335 2697.3333333333335 2697.3333333333335 2710 2710 2732.6666666666665 2732.6666666666665 2740.6666666666665 2740.6666666666665 2755.3333333333335 2755.3333333333335 2778 2778 2808.6666666666665 2808.6666666666665 2814.6666666666665 2814.6666666666665 2820.3333333333335 2820.3333333333335 2848 2848 2858.3333333333335 2858.3333333333335 2870 2870.3333333333335 2870.3333333333335 2870.3333333333335 2896.6666666666665 2896.6666666666665 2909.6666666666665 2909.6666666666665 2930 2930 2937 2937 2956 2956 2967 2967 2974 2974.3333333333335 2990 2990 2999.3333333333335 2999.3333333333335 3009 3009 3036.3333333333335 3036.3333333333335 3051 3051 3057 3057 3090 3090 3094.6666666666665 3094.6666666666665 3103.6666666666665 3103.6666666666665 3128 3128 3134.3333333333335 3134.3333333333335 3153.6666666666665 3153.6666666666665 3168.3333333333335 3168.6666666666665 3173.6666666666665 3173.6666666666665 3184.3333333333335 3184.3333333333335 3212 3212 3220.3333333333335 3220.3333333333335 3237 3237 3249 3249 3271.3333333333335 3271.3333333333335 3292 3292 3296.6666666666665 3296.6666666666665 3323.3333333333335 3323.3333333333335 3332.3333333333335 3332.3333333333335 3346.3333333333335 3346.3333333333335 3362 3362 3368.3333333333335 3368.3333333333335 3397.6666666666665 3397.6666666666665 3397.6666666666665 3397.6666666666665 3411.6666666666665 3411.6666666666665 3431 3431 3438.6666666666665 3438.6666666666665 3453 3453 3463.3333333333335 3463.3333333333335 3474.3333333333335 3474.3333333333335 3490 3490 3506.3333333333335 3506.3333333333335 3527 3527 3530 3530 3540.6666666666665 3540.6666666666665 3560.6666666666665 3560.6666666666665 3564.6666666666665 3564.6666666666665 3593 3593 3604.3333333333335 3604.3333333333335 3611.3333333333335 3611.3333333333335 3625 3625 3646.6666666666665 3646.6666666666665 3654.3333333333335 3654.3333333333335 3683.3333333333335 3683.3333333333335 3746.6666666666665 3746.6666666666665 4175.666666666667 4175.666666666667 4193 4193 4205.666666666667 4205.666666666667 4217 4217 4233 4233 4252.333333333333 4252.333333333333 4272.333333333333 4272.333333333333 4287.333333333333 4287.333333333333 4296 4296 4316.666666666667 4316.666666666667 4339 4339 4346.666666666667 4346.666666666667 4365.333333333333 4365.333333333333 4377.666666666667 4377.666666666667 4390.333333333333 4390.333333333333 4417.333333333333 4417.333333333333 4431 4431 4442.333333333333 4442.333333333333 4458.333333333333 4458.333333333333 4478.666666666667 4478.666666666667 4485.333333333333 4485.666666666667 4498.333333333333 4498.333333333333 4515.333333333333 4515.333333333333 4529.666666666667 4529.666666666667 4540.666666666667 4540.666666666667 4548.666666666667 4548.666666666667 4558 4558 4577 4577 4598.666666666667 4598.666666666667 4606.666666666667 4606.666666666667 4620.333333333333 4620.666666666667 4629 4629 4636.666666666667 4636.666666666667 4644.333333333333 4644.333333333333 4659 4659 4674.666666666667 4674.666666666667 4698.666666666667 4698.666666666667 4703.666666666667 4703.666666666667 4731.333333333333 4731.333333333333 4736 4736.333333333333 4748.333333333333 4748.333333333333 4761 4761 4784.666666666667 4784.666666666667 4789.666666666667 4789.666666666667 4806.333333333333 4806.333333333333 4823.666666666667 4823.666666666667 4829.666666666667 4830 4840 4840 4848.666666666667 4848.666666666667 5312.666666666667 5312.666666666667 5328.333333333333 5328.333333333333 5358 5358 5367 5367 5383 5383 5391 5391 5401.333333333333 5401.333333333333 5420.666666666667 5420.666666666667 5448.333333333333 5448.333333333333 5458.333333333333 5458.333333333333 5477.666666666667 5477.666666666667 5491 5491 5497.333333333333 5497.333333333333 5517 5517 5541.666666666667 5541.666666666667 5550.333333333333 5550.333333333333 5560 5560 5561 5561 5577 5577 5597 5597 5611.333333333333 5611.333333333333 5623 5623 5634 5634 5643.666666666667 5643.666666666667 5673 5673 5678.666666666667 5678.666666666667 5688 5688 5694.666666666667 5694.666666666667 5717.333333333333 5717.333333333333 5730 5730 5747.666666666667 5747.666666666667 5767.666666666667 5767.666666666667 5781.333333333333 5781.333333333333 5793 5793.333333333333 5808.333333333333 5808.333333333333 5826 5826 5845 5845.333333333333 5856.666666666667 5856.666666666667 5865.333333333333 5865.333333333333 5888 5888 5906.666666666667 5906.666666666667 5922 5922 5936 5936 5937.333333333333 5937.333333333333 5952.333333333333 5952.333333333333 5972.333333333333 5972.333333333333 5987.666666666667 5988 6007 6007 6009.333333333333 6009.333333333333 6030.333333333333 6030.333333333333 6039 6039 6051.333333333333 6051.333333333333 6069 6069 6580.666666666667 6580.666666666667 6600.333333333333 6600.333333333333 6611.333333333333 6611.333333333333 6616.333333333333 6616.333333333333 6632.666666666667 6632.666666666667 6656.333333333333 6656.333333333333 6690.666666666667 6690.666666666667 6698.666666666667 6698.666666666667 6707.666666666667 6707.666666666667 6711.666666666667 6711.666666666667 6736 6736 6749.333333333333 6749.666666666667 6797.666666666667 6797.666666666667 6799 6799.333333333333 6830.666666666667 6830.666666666667 6834 6834 6846.333333333333 6846.333333333333 6876.333333333333 6876.333333333333 6892.333333333333 6892.333333333333 6901 6901 6917 6917 6935 6935 6941.333333333333 6941.333333333333 6955.333333333333 6955.333333333333 6967.333333333333 6967.333333333333 6992.333333333333 6992.333333333333 6998.333333333333 6998.333333333333 7007.666666666667 7007.666666666667 7029.333333333333 7029.666666666667 7040.333333333333 7040.333333333333 7048.666666666667 7049 7071 7071 7087.666666666667 7087.666666666667 7092 7092 7106 7106 7122 7122 7130 7130 7141.333333333333 7141.333333333333 7171.333333333333 7171.666666666667 7183.333333333333 7183.333333333333 7194.666666666667 7194.666666666667 7208.333333333333 7208.333333333333 7225.333333333333 7225.666666666667 7225.666666666667 7225.666666666667 7255.666666666667 7255.666666666667 7273 7273 7298 7298 7302.666666666667 7302.666666666667 7320.666666666667 7320.666666666667 7349 7349 7362 7362 7367.666666666667 7367.666666666667 7380 7380 7403.666666666667 7403.666666666667 7423 7423 7429.333333333333 7429.333333333333 7444 7444 7463 7463 7475.333333333333 7475.333333333333 7484.333333333333 7484.333333333333 7499.333333333333 7499.333333333333 7514 7514 7524.333333333333 7524.333333333333 7533.333333333333 7533.333333333333 7545.666666666667 7545.666666666667 7579.333333333333 7579.333333333333 7592.333333333333 7592.333333333333 7608.333333333333 7608.333333333333 7613.333333333333 7613.333333333333 7621 7621 7640.666666666667 7640.666666666667 7649 7649 7666.333333333333 7666.666666666667 7692.333333333333 7692.333333333333 7703.666666666667 7703.666666666667 7721.333333333333 7721.333333333333 7730.333333333333 7730.333333333333 8236.333333333334 8236.333333333334 8260 8260 8285.666666666666 8285.666666666666 8285.666666666666 8285.666666666666 8290 8290 8308.666666666666 8308.666666666666 8323 8323 8331.333333333334 8331.333333333334 8350.666666666666 8350.666666666666 8386.666666666666 8386.666666666666 8398.666666666666 8398.666666666666 8420.666666666666 8420.666666666666 8429 8429.333333333334 8434.666666666666 8434.666666666666 8437 8437 8464.666666666666 8465 8480.666666666666 8480.666666666666 8508.333333333334 8508.333333333334 8532 8532.333333333334 8538.333333333334 8538.333333333334 8549 8549 8549 8549 8565.666666666666 8565.666666666666 8591.666666666666 8591.666666666666 8606.666666666666 8606.666666666666 8619.333333333334 8619.333333333334 8635.666666666666 8635.666666666666 8644.666666666666 8645 8656.333333333334 8656.333333333334 8684.666666666666 8684.666666666666 8700.333333333334 8700.333333333334 8708.333333333334 8708.333333333334 8723.666666666666 8723.666666666666 8740.666666666666 8740.666666666666 8751 8751 8771.666666666666 8771.666666666666 8789.333333333334 8789.666666666666 8811 8811 8826.333333333334 8826.333333333334 8832 8832 8841.333333333334 8841.333333333334 8856.333333333334 8856.333333333334 8875.666666666666 8875.666666666666 8884 8884.333333333334 8898 8898 8913.333333333334 8913.333333333334 8933.333333333334 8933.333333333334 8945.333333333334 8945.333333333334 8970 8970 8973.333333333334 8973.333333333334 8990.666666666666 8990.666666666666 9004.333333333334 9004.333333333334 9025.333333333334 9025.333333333334 9032 9032 9052.333333333334 9052.333333333334 9064.666666666666 9064.666666666666 9080.666666666666 9080.666666666666 9095.333333333334 9095.333333333334 9098 9098 9588.333333333334 9588.333333333334 9609.333333333334 9609.333333333334 9624.666666666666 9624.666666666666 9642 9642 9657 9657 9663.333333333334 9663.666666666666 9686 9686 9688.666666666666 9688.666666666666 9702.666666666666 9703.333333333334 9747 9747 9751.666666666666 9752 9766.666666666666 9766.666666666666 9782.666666666666 9782.666666666666 9799 9799.333333333334 9809.666666666666 9809.666666666666 9829 9829 9844.666666666666 9844.666666666666 9855.333333333334 9855.333333333334 9886.666666666666 9886.666666666666 9890.666666666666 9890.666666666666 9905 9905 9920 9920 9934.666666666666 9935 9949.333333333334 9949.333333333334 9970.333333333334 9970.333333333334 9983 9983 9994.666666666666 9994.666666666666 10017.333333333334 10017.333333333334 10027.666666666666 10027.666666666666 10047 10047 10057 10057 10077.333333333334 10077.666666666666 10089.666666666666 10089.666666666666 10103 10103.333333333334 10125 10125 10131.666666666666 10131.666666666666 10143.666666666666 10143.666666666666 10150 10150 10160.333333333334 10160.333333333334 10182 10182.333333333334 10210 10210 10223.333333333334 10223.333333333334 10229 10229 10244.666666666666 10244.666666666666 10262.666666666666 10262.666666666666 10284.333333333334 10284.333333333334 10303.666666666666 10303.666666666666 10325.333333333334 10325.333333333334 10326.333333333334 10326.333333333334 10338.666666666666 10338.666666666666 10358.333333333334 10358.666666666666 10371 10371 10381 10381 10394.333333333334 10394.333333333334 10411.666666666666 10411.666666666666 10426 10426 10452 10452 10454.666666666666 10454.666666666666 10533.666666666666 10534 10951 10951 10972.333333333334 10972.333333333334 10975.333333333334 10975.333333333334 10991.666666666666 10991.666666666666 11012 11012 11029.333333333334 11029.333333333334 11048 11048 11051 11051 11063.333333333334 11063.333333333334 11086.333333333334 11086.333333333334 11109.666666666666 11109.666666666666 11118.333333333334 11118.333333333334 11135.666666666666 11135.666666666666 11141.666666666666 11141.666666666666 11158.333333333334 11158.333333333334 11172.666666666666 11172.666666666666 11206.666666666666 11206.666666666666 11206.666666666666 11207 11226.666666666666 11226.666666666666 11232 11232 11252 11252.333333333334 11285.666666666666 11286 11295.666666666666 11295.666666666666 11312.666666666666 11312.666666666666 11326.666666666666 11326.666666666666 11355.666666666666 11355.666666666666 11376 11376 11381.666666666666 11381.666666666666 11394.666666666666 11394.666666666666 11402.333333333334 11402.333333333334 11417 11417 11445.666666666666 11445.666666666666 11456.333333333334 11456.333333333334 11475.333333333334 11475.333333333334 11481.333333333334 11481.333333333334 11494.333333333334 11494.333333333334 11504 11504 11504 11504 11532.333333333334 11532.333333333334 11548.333333333334 11548.333333333334 11569.333333333334 11569.333333333334 11586.666666666666 11586.666666666666 11596.333333333334 11596.333333333334 11601.666666666666 11601.666666666666 11622 11622 11640.666666666666 11640.666666666666 11660.333333333334 11660.333333333334 11670.666666666666 11670.666666666666 11675.333333333334 11675.333333333334 11692.333333333334 11692.333333333334 11719 11719 11734.666666666666 11734.666666666666 11750.666666666666 11750.666666666666 11757.333333333334 11757.333333333334 11769 11769 11784.333333333334 11784.333333333334 11796 11796 11835 11835 11855.666666666666 11855.666666666666 11862 11862.333333333334 11879.333333333334 11879.333333333334 11957.666666666666 11957.666666666666 12376.333333333334 12376.333333333334 12393.666666666666 12393.666666666666 12411 12411 12427.666666666666 12427.666666666666 12447.666666666666 12447.666666666666 12460 12460 12477 12477 12498 12498 12522.333333333334 12522.333333333334 12549.333333333334 12549.333333333334 12556.333333333334 12556.333333333334 12574 12574 12592.333333333334 12592.333333333334 12605.666666666666 12605.666666666666 12623.333333333334 12623.333333333334 12630.333333333334 12630.666666666666 12661 12661 12675 12675 12681 12681 12695.333333333334 12695.333333333334 12716.333333333334 12716.333333333334 12724 12724 12737.333333333334 12737.666666666666 12765.666666666666 12765.666666666666 12782.333333333334 12782.333333333334 12791 12791 12809 12809 12824.666666666666 12824.666666666666 12837 12837 12854 12854 12875.666666666666 12875.666666666666 12893.666666666666 12893.666666666666 12916 12916 12917 12917 12938.666666666666 12938.666666666666 12952 12952 12972 12972 12990.333333333334 12990.333333333334 12997 12997 13011 13011 13022 13022 13031 13031 13038 13038 13052.666666666666 13052.666666666666 13059 13059 13084.666666666666 13085 13592 13592.333333333334 13608.333333333334 13608.333333333334 13618.333333333334 13618.333333333334 13631.666666666666 13631.666666666666 13652.666666666666 13652.666666666666 13668.666666666666 13668.666666666666 13679.666666666666 13679.666666666666 13697.666666666666 13698 13705 13705 13738.333333333334 13738.333333333334 13748.666666666666 13748.666666666666 13753 13753.333333333334 13785.333333333334 13785.333333333334 13806.333333333334 13806.666666666666 13818.666666666666 13818.666666666666 13825.333333333334 13825.333333333334 13841.333333333334 13841.333333333334 13856.333333333334 13856.333333333334 13881.333333333334 13881.333333333334 13889 13889.333333333334;557 557 557 557 565 565 565 565 565 686 686 2080 2080 2090 2090 2090 2090 2112 2112 2134 2134 2134 2134 2137 2137 2215 2215 2215 2215 2253 2253 2264 2264 2281 2281 2282 2282 2282 2282 2292 2292 2292 2292 2343 2343 2349 2349 2422 2422 2422 2422 2428 2428 2436 2436 2465 2465 2465 2465 2497 2497 2520 2520 2527 2527 2558 2558 2560 2560 2590 2590 2590 2590 2606 2606 2627 2627 2636 2636 2636 2636 2636 2636 2659 2659 2682 2682 2706 2706 2706 2706 2706 2706 2724 2724 2743 2743 2757 2757 2766 2767 2781 2781 2781 2781 2828 2828 2835 2835 2864 2864 2890 2890 2896 2896 2914 2914 2914 2914 2943 2943 2956 2956 2956 2956 2985 2985 2985 2985 3023 3023 3036 3036 3063 3063 3081 3081 3087 3087 3087 3087 3105 3105 3112 3112 3128 3128 3128 3128 3163 3163 3163 3163 3163 3163 3171 3171 3190 3190 3203 3203 3203 3203 3221 3221 3221 3221 3227 3227 3277 3277 3277 3277 3295 3295 3308 3308 3330 3330 3342 3342 3370 3370 3370 3370 3380 3380 3412 3412 3417 3417 3417 3418 3418 3418 3450 3450 3450 3450 3485 3485 3506 3506 3517 3517 3517 3517 3524 3524 3545 3545 3545 3545 3549 3549 3590 3590 3590 3590 3602 3602 3624 3624 3638 3638 3648 3648 3661 3661 3661 3661 3682 3682 3701 3702 3702 3702 3719 3719 3755 3755 3768 3768 3772 3772 3796 3796 3809 3809 3837 3837 3837 3837 3879 3879 3888 3888 3910 3910 3937 3937 3949 3949 3962 3962 3962 3962 3973 3973 3994 3994 3994 3994 4023 4023 4023 4023 4031 4031 4046 4046 4059 4059 4076 4076 4076 4076 4089 4089 4118 4118 4118 4118 4142 4142 4142 4142 4150 4150 4169 4169 4183 4183 4194 4194 4226 4226 4226 4226 4239 4239 4266 4266 4266 4266 4285 4285 4300 4300 4325 4325 4332 4332 4367 4367 4367 4367 4380 4380 4424 4424 4424 4424 4424 4424 4449 4449 4463 4463 4479 4479 4486 4486 4507 4507 4510 4510 4542 4542 4542 4543 4563 4563 4569 4569 4578 4578 4578 4578 4598 4598 4598 4598 4622 4622 4642 4642 4642 4642 4666 4667 4683 4683 4690 4690 4690 4690 4698 4698 4737 4737 4744 4744 4746 4746 4787 4787 4787 4788 4791 4791 4799 4799 4843 4843 4843 4843 4849 4849 4859 4859 4872 4873 4873 4873 4885 4885 6237 6237 6253 6253 6283 6283 6296 6296 6296 6296 6316 6316 6316 6316 6360 6360 6403 6403 6406 6406 6415 6415 6415 6415 6429 6429 6464 6464 6493 6493 6493 6493 6493 6493 6496 6496 6501 6501 6501 6501 6536 6536 6536 6536 6569 6569 6577 6577 6614 6614 6614 6614 6623 6623 6623 6623 6639 6639 6639 6639 6677 6677 6715 6715 6728 6728 6737 6737 6750 6750 6759 6759 6804 6804 6804 6804 6808 6808 6830 6830 6844 6844 6844 6844 6860 6860 6860 6860 6897 6897 6897 6897 6933 6933 6933 6933 6940 6940 6953 6953 6953 6953 6969 6969 6990 6990 7189 7189 7203 7203 7221 7221 7229 7229 7251 7251 7251 7251 7311 7311 7311 7311 7315 7315 7327 7327 7343 7343 7343 7344 7411 7411 7415 7416 7465 7465 7465 7465 7465 7465 7507 7507 7507 7507 7523 7523 7552 7552 7568 7568 7587 7587 7587 7587 7613 7613 7636 7636 7647 7647 7647 7647 7697 7697 7697 7697 7697 7697 7725 7725 7742 7742 7755 7755 7756 7756 7766 7766 7780 7780 7797 7797 7840 7841 7841 7841 7841 7841 7844 7844 7854 7854 7854 7854 7883 7883 7908 7908 7909 7909 7914 7914 7930 7930 7963 7963 7963 7963 7963 7963 7984 7984 8024 8024 8036 8036 8038 8038 8054 8054 8080 8080 8101 8101 8101 8101 8146 8146 8146 8146 8149 8149 8164 8164 8164 8164 8203 8203 8224 8224 8239 8239 8243 8243 8259 8259 8297 8297 8297 8297 8313 8313 8344 8344 8348 8348 8361 8361 8361 8361 8373 8373 8406 8406 8428 8428 8428 8428 8428 8428 8431 8431 8439 8439 8439 8439 8481 8481 8506 8506 8518 8518 8535 8535 8535 8535 8541 8541 8541 8541 8575 8575 8597 8597 8630 8630 8644 8645 8651 8651 8666 8666 8666 8666 8676 8676 8705 8705 8730 8730 8745 8745 8769 8769 8769 8769 8782 8782 8808 8808 8808 8808 8817 8817 8831 8831 8852 8852 8852 8852 8865 8865 8898 8898 8906 8906 8921 8921 8921 8921 8931 8931 8955 8955 8975 8975 8981 8982 8982 8982 9021 9021 9051 9051 9064 9064 9091 9091 9091 9091 9112 9112 9123 9123 9151 9151 9151 9151 9174 9174 9177 9177 9197 9197 9217 9217 9225 9225 10454 10454 10491 10491 10504 10504 10511 10511 10536 10536 10544 10544 10588 10588 10588 10588 10590 10590 10659 10659 10659 10659 10680 10680 10696 10696 10709 10709 10709 10709 10748 10748 10756 10756 10756 10756 10800 10800 10800 10800 10814 10814 10833 10833 10833 10833 10854 10854 10872 10872 10888 10888 10896 10896 10928 10928 10937 10937 10944 10944 10945 10945 10996 10996 10996 10996 11018 11018 11026 11026 11046 11046 11046 11046 11065 11065 11065 11065 11083 11083 11111 11111 11145 11145 11145 11145 11156 11156 11172 11172 11206 11206 11215 11215 11240 11240 11240 11240 11243 11243 11266 11267 11293 11293 11293 11293 11305 11305 11332 11332 11350 11350 11362 11362 11363 11363 11383 11383 11476 11476 11504 11504 11504 11504 11523 11523 11563 11563 11584 11584 11584 11584 11584 11584 11607 11607 11632 11632 11680 11680 11690 11690 11690 11690 11690 11690 11706 11706 11712 11712 11775 11775 11775 11775 11775 11775 11791 11791 11816 11816 11828 11828 11833 11833 11871 11871 11880 11880 11938 11938 11938 11938 11955 11955 11955 11955 11961 11961 11977 11977 12018 12018 12033 12033 12047 12047 12047 12047 12050 12050 12064 12064 12064 12064 12103 12103 12117 12117 12140 12140 12147 12147 12161 12161 12161 12161 12172 12172 12218 12218 12218 12218 12224 12224 12224 12224 12240 12240 12290 12290 12296 12296 12309 12309 12309 12309 12314 12314 12337 12337 12345 12345 12402 12402 12402 12402 12409 12410 12428 12428 12451 12451 12451 12451 12476 12476 12487 12487 12522 12522 12533 12533 12533 12533 12552 12552 12576 12576 12602 12602 12611 12611 12611 12611 12611 12611 12623 12623 12652 12652 12652 12652 12673 12674 12697 12697 12716 12716 12716 12716 12726 12726 12746 12746 12769 12769 12769 12769 12792 12792 12809 12809 12830 12830 12840 12840 12869 12869 12869 12869 12884 12884 12908 12908 12923 12923 12956 12956 12956 12956 12976 12976 13016 13016 13032 13032 13032 13032 13042 13042 13060 13060 13075 13075 13088 13088 13088 13088 13122 13122 13141 13141 13149 13149 14624 14624 14624 14624 14647 14647 14653 14653 14680 14680 14680 14680 14713 14713 14713 14713 14727 14727 14783 14783 14796 14796 14806 14806 14827 14827 14855 14855 14871 14871 14871 14871 14902 14902 14919 14919 14932 14932 14955 14955;494 494 494 494 503 503 503 524 524 526 526 541 541 556 556 592 592 592 592 603 603 616 616 649 649 649 649 661 661 692 692 696 696 736 736 754 754 754 754 764 764 793 793 803 803 819 819 841 841 845 845 862 862 879 879 879 879 912 912 912 912 915 915 923 923 923 923 947 948 948 948 973 973 980 980 995 995 995 995 1007 1007 1007 1007 1058 1058 1058 1058 1082 1082 1084 1084 1093 1093 1093 1093 1093 1093 1102 1102 1102 1102 1131 1132 1135 1135 1195 1195 1195 1195 1203 1203 1216 1216 1243 1243 1243 1243 1266 1266 1280 1280 1285 1285 1315 1315 1331 1331 1331 1331 1353 1353 1370 1370 1379 1379 1387 1387 1407 1407 1423 1423 1438 1438 1438 1438 1462 1462 1462 1462 1466 1466 1477 1477 1553 1553 1565 1566 1588 1588 1589 1589 1590 1590 1603 1603 1603 1603 1639 1639 1661 1661 1664 1664 1667 1667 1667 1667 1681 1681 1703 1703 1751 1751 1751 1751 1758 1758 1771 1771 1794 1794 1815 1815 1815 1815 1828 1828 1846 1846 1868 1868 1868 1868 1898 1898 1898 1898 1912 1913 1939 1939 1955 1955 1965 1965 1990 1990 2011 2011 2011 2011 2049 2049 2049 2049 2063 2063 2086 2086 2105 2105 2111 2111 2124 2124 2124 2124 2139 2139 2160 2160 2160 2160 2190 2190 2202 2202 2214 2214 2233 2233 2233 2233 2254 2254 2265 2265 2285 2285 2285 2285 2285 2285 2313 2313 2313 2313 2344 2344 2378 2378 2393 2393 2407 2407 2417 2417 2442 2442 2443 2443 2464 2464 2493 2493 2493 2493 2512 2512 2530 2530 2542 2542 2559 2559 2573 2573 2573 2573 2593 2593 2621 2621 2621 2621 2621 2621 2811 2811 4071 4071 4084 4084 4097 4097 4112 4112 4112 4112 4130 4130 4174 4174 4174 4174 4200 4200 4221 4221 4244 4244 4247 4247 4285 4285 4285 4285 4297 4297 4351 4351 4351 4351 4364 4364 4385 4385 4414 4414 4426 4426 4426 4426 4444 4444 4452 4452 4485 4485 4485 4485 4487 4487 4513 4513 4513 4513 4537 4537 4546 4546 4555 4555 4555 4555 4578 4578 4589 4589 4589 4589 4626 4626 4626 4626 4651 4651 4665 4665 4682 4682 4692 4692 4692 4692 4707 4707 4727 4727 4767 4767 4767 4767 4782 4782 4796 4796 4816 4816 4837 4837 4854 4854 4868 4868 4900 4900 4900 4900 4922 4922 4922 4922 4922 4922 4949 4949 4979 4979 4993 4993 4998 4998 5008 5008 5032 5032 5032 5032 5046 5046 5046 5046 5068 5068 5098 5098 5102 5102 5111 5111 5111 5111 5111 5111 5145 5145 5151 5151 5170 5170 5170 5170 5211 5211 5211 5211 5226 5226 5248 5248 5265 5265 5277 5278 5289 5289 5316 5316 5316 5316 5350 5350 5359 5359 5384 5384 5405 5405 5416 5416 5433 5433 5433 5433 5441 5441 5472 5472 5472 5472 5492 5492 5492 5492 5509 5509 5535 5535 5547 5547 5557 5557 5563 5563 5591 5591 5591 5591 5596 5596 5596 5596 5636 5636 5667 5667 5671 5671 5679 5679 5679 5679 5698 5698 5716 5716 5749 5749 5749 5749 5781 5781 5781 5781 5798 5798 5831 5831 5851 5851 5857 5857 5869 5869 5878 5878 5878 5878 5904 5904 5904 5904 5934 5934 5941 5941 5953 5953 5968 5969 5969 5969 5994 5995 6008 6008 6031 6031 6031 6031 6031 6031 6053 6053 6053 6053 6066 6066 6098 6098 6108 6108 6120 6120 6135 6135 6141 6142 6142 6142 6169 6169 6169 6169 6209 6209 6218 6218 6244 6244 6261 6261 6280 6280 6297 6297 6297 6297 6328 6328 6341 6341 6341 6341 6364 6364 6389 6389 6405 6405 6413 6413 6413 6413 6426 6426 6440 6440 6440 6440 6450 6450 6490 6490 6490 6490 6496 6496 6507 6507 6514 6514 6514 6514 6539 6539 6550 6550 6596 6596 6596 6596 6597 6597 6618 6618 8118 8118 8145 8145 8166 8166 8166 8166 8166 8166 8197 8197 8217 8217 8238 8238 8238 8238 8321 8321 8321 8321 8334 8334 8349 8349 8359 8359 8366 8366 8404 8404 8416 8416 8429 8429 8466 8466 8472 8472 8485 8485 8485 8485 8509 8509 8530 8530 8540 8540 8550 8550 8568 8568 8576 8577 8577 8577 8618 8618 8646 8646 8647 8647 8669 8669 8675 8675 8675 8675 8724 8724 8727 8728 8743 8743 8774 8774 8784 8784 8796 8796 8807 8807 8820 8820 8820 8820 8837 8837 8840 8840 8870 8870 8870 8870 8889 8889 8899 8899 8915 8915 8930 8930 8956 8956 8956 8956 8986 8986 8986 8986 9014 9014 9014 9014 9014 9014 9068 9068 9094 9094 9116 9116 9129 9129 9129 9129 9140 9141 9164 9164 9164 9164 9185 9186 9224 9224 9224 9224 9247 9247 9263 9263 9274 9275 9290 9290 9307 9307 9307 9307 9339 9339 9369 9369 9369 9369 9384 9384 9410 9410 9426 9426 9433 9433 9444 9444 9466 9466 9466 9466 9494 9494 9494 9494 9513 9513 9531 9531 9541 9542 9564 9564 9574 9575 9601 9601 9601 9601 9615 9615 9615 9615 9642 9642 9673 9674 9706 9706 9712 9712 9712 9712 9722 9722 9738 9738 9761 9761 9810 9810 9810 9810 9813 9813 9822 9822 9841 9841 9841 9841 9865 9865 9876 9876 9901 9901 9901 9901 9920 9920 9920 9920 9941 9941 9964 9964 9983 9983 9992 9992 9993 9993 9993 9993 10003 10003 10025 10025 10034 10034 10034 10034 10074 10074 10074 10074 10083 10083 10097 10097 10115 10115 10132 10132 10148 10148 10182 10182 10182 10183 10210 10210 10210 10210 10223 10223 10268 10268 10286 10286 10293 10293 10311 10311 10324 10324 10350 10350 10350 10350 10378 10378 10386 10386 10400 10400 10415 10415 10415 10415 10431 10431 10449 10449 10474 10474 10474 10474 10474 10474 10494 10494 10494 10494 10507 10507 10539 10539 10548 10548 10554 10554 10577 10577 10587 10587 10631 10631 10631 10631 10634 10634 10655 10655 10685 10685 10696 10696 10717 10717 10717 10717 10746 10746 10754 10754 10754 10754 10790 10790 10832 10832 10832 10832 10848 10848 11060 11060 12294 12294 12305 12305 12325 12325 12325 12325 12374 12374 12394 12394 12406 12406 12421 12421 12468 12468 12468 12468 12472 12472 12505 12505 12534 12534 12534 12534 12578 12578 12578 12578 12604 12604 12627 12627 12635 12635 12651 12651 12674 12674 12674 12674 12696 12697 12750 12750 12750 12750 12755 12755 12767 12767 12785 12785 12808 12808 12818 12818 12818 12818 12842 12842 12869 12869 12869 12869 12891 12891 12891 12891 12911 12911 12934 12934 12944 12944 12944 12944 12953 12953 12960 12960 12981 12981 12981 12981 12981 12981 13034 13034 13059 13060 13076 13076 13083 13083 13103 13103 13121 13121 13155 13155 13155 13155 13186 13187 13194 13194 13199 13199 13217 13217 13217 13217 13256 13256 13272 13272 13286 13286 13289 13289 13306 13306 13306 13306 13355 13355 13355 13356;28.193773938387338 28.193773938387338 28.193773938387338 28.193773938387338 25.746628689770024 25.746628689770024 25.746628689770024 18.87385022252275 18.87385022252275 65.70134448142342 65.70134448142342 706.7410338227778 706.7410338227778 702.2413323700684 702.2413323700684 691.7930005106697 691.7930005106697 702.1568359150413 702.1568359150413 708.0020401728295 708.0020401728295 702.7646990438708 702.542525403267 695.8620552954443 695.8620552954443 728.9743174869438 728.9743174869438 726.052951849167 726.052951849167 727.0712940741552 727.0712940741552 731.2801560733524 731.2801560733524 724.3462953281086 724.1146318090804 720.0705212377156 720.0705212377156 717.9606922078364 717.9606922078364 715.1770565546844 715.1770565546844 706.3997923744504 706.3997923744504 725.7273745851277 725.7273745851277 718.4371928011523 718.4371928011523 740.3904375395457 740.3904375395457 739.4305616861908 739.4305616861908 734.2453419819715 734.2453419819715 733.9768388716363 733.9768388716363 739.9920419992516 739.9920419992516 723.0741471123291 723.0741471123291 735.2261934639948 735.2261934639948 745.3233451924667 745.3233451924667 744.8521106009345 744.627572832367 752.5991998106 752.5991998106 747.5258449638305 747.2778748378827 758.9683055891654 758.9683055891654 752.7834276130744 752.7834276130744 751.2098390078648 751.2098390078648 752.0590993325517 752.0590993325517 752.3980920290062 752.3980920290062 747.823657169404 747.823657169404 747.823657169404 747.6081861510079 745.6962443843263 745.6962443843263 754.5017487646327 754.5017487646327 757.2183011229691 757.2183011229691 749.7672231358803 749.7672231358803 747.5258449638305 747.5258449638305 746.6209807451763 746.6209807451763 755.5646894872735 755.5646894872735 759.2041154320021 759.2041154320021 760.8768333676322 761.3474896523926 755.992210424302 755.7355504554633 754.9668131043171 754.9668131043171 756.9495800029661 756.9495800029661 756.0460009520291 756.0460009520291 764.1912209795544 764.1912209795544 773.1603254751817 773.1603254751817 768.8445876768594 768.8445876768594 777.3274728195319 777.3274728195319 761.1326355431679 760.9123179155109 771.0853822156575 771.0853822156575 769.7724050364209 769.7724050364209 761.8385655767238 761.8385655767238 767.0681557433834 767.0681557433834 767.0681557433834 767.0681557433834 779.5837920896565 779.5837920896565 781.6159898284806 781.6159898284806 791.966329250598 791.966329250598 796.9144663429487 796.9144663429487 790.7837181485775 790.7837181485775 780.9055996441283 780.9055996441283 774.9908960038749 774.9908960038749 778.2897204055113 778.2897204055113 778.3852231097115 778.3852231097115 776.5582184657288 776.5582184657288 788.4526336791296 788.4526336791296 785.7569598800891 785.7569598800891 734.1981264542214 734.1981264542214 730.6440081644868 730.1736475356773 730.0147639298506 730.0147639298506 734.8237884010016 734.8237884010016 737.7227723805798 737.7227723805798 739.22767504711 739.22767504711 739.22767504711 739.22767504711 731.9910442682266 731.9910442682266 734.5167723673088 734.5167723673088 740.5056830751987 740.5056830751987 753.924988900679 753.924988900679 759.6053068681275 759.6053068681275 760.2851804129524 760.2851804129524 760.4476751668498 760.4476751668498 748.3538972675666 748.3538972675666 752.3706237989064 752.3706237989064 751.5434488807387 751.5434488807387 761.8385655767238 761.8385655767238 752.9082871697515 752.9082871697515 746.1675415079377 746.4120101451268 746.4120101451268 746.4120101451268 755.820672440817 755.820672440817 752.1579325883332 752.1579325883332 751.2030351376384 751.2030351376384 756.4218399808403 756.4218399808403 748.5750908670864 748.5750908670864 756.0030864134528 756.0030864134528 751.1076265533899 750.6363226549119 743.559457384994 743.559457384994 738.7044214178105 738.7044214178105 738.3657630199277 738.3657630199277 740.2883822463303 740.2883822463303 735.5546659947626 735.5546659947626 739.851786959163 739.851786959163 736.1806843431849 736.1806843431849 739.5874225239066 739.5874225239066 736.1233290390651 736.1233290390651 736.8704092308226 736.8704092308226 727.9145248966773 727.9145248966773 737.2988237855501 737.2988237855501 738.5049461957283 738.7454831597205 742.2319194309972 742.2319194309972 739.2272241259036 739.2272241259036 744.005824349962 744.005824349962 749.9050310242994 749.9050310242994 740.4003421573133 740.4003421573133 740.5894049111604 740.5894049111604 747.683682374364 747.683682374364 748.9330188118739 748.9330188118739 752.1579325883332 752.1579325883332 756.3272366435635 756.3272366435635 754.9323737189238 754.9323737189238 750.9595343440433 750.9595343440433 762.1369080858548 762.1369080858548 766.6939125593443 766.6939125593443 767.1854766323171 767.1854766323171 767.1854766323171 767.1854766323171 755.2881716419383 755.2881716419383 745.1796204048167 745.1796204048167 739.8740132992614 739.8740132992614 740.6285618761044 740.6285618761044 740.4693706622097 740.4693706622097 730.7185200578643 730.7185200578643 740.8162165251694 740.8162165251694 737.4895856138505 737.4895856138505 731.6151082821258 731.6151082821258 733.6134313565058 733.6134313565058 727.9067400582454 727.9067400582454 729.5977582811565 729.5977582811565 723.9472049504408 723.9472049504408 731.6151082821258 731.6151082821258 729.4839880963042 729.4839880963042 734.3851547761267 734.3851547761267 730.0922316164354 730.0922316164354 725.5096293104745 725.5096293104745 730.9182960875693 730.9182960875693 751.2417867918572 751.2417867918572 661.6828713380921 661.6828713380921 74.55348564770277 74.55348564770277 78.54085985438832 78.54085985438832 76.99494932930486 76.99494932930486 75.31710739710246 75.31710739710246 85.72436448680543 85.72436448680543 87.01085500607893 87.01085500607893 70.05870554201114 70.05870554201114 82.30971321107181 82.30971321107181 70.43200030289263 70.43200030289263 68.82021666794012 68.82021666794012 73.824115301167 73.824115301167 73.96545740336424 73.96545740336424 58.77830287520123 58.77830287520123 68.63105872869967 68.63105872869967 69.32692278056356 69.32692278056356 52.35986588557648 52.35986588557648 57.879184513951124 57.879184513951124 59.173943214522694 59.173943214522694 53.28122454381927 53.28122454381927 52.26428566005237 52.26428566005237 47.39432689913659 47.79353745248642 56.192130726246326 56.192130726246326 52.53781706753929 52.53781706753929 55.46370184383858 55.46370184383858 40.119266637808266 40.119266637808266 47.23228650921834 47.23228650921834 50.33885179461288 50.33885179461288 46.48297179254642 46.48297179254642 60.57685660015346 60.57685660015346 49.2634640366356 49.2634640366356 53.01781671182707 53.30624311987815 54.135632135098106 54.135632135098106 58.64204028586394 58.64204028586394 48.00231475900118 48.00231475900118 49.60510726393671 49.60510726393671 62.63296966365948 62.63296966365948 51.90589775952461 51.90589775952461 54.99292883837178 54.99292883837178 58.1969835033474 58.1969835033474 51.77515491687752 52.10459565996928 47.541794478355804 47.541794478355804 48.873987628048795 48.873987628048795 66.25372106950337 66.25372106950337 59.269628722380986 59.269628722380986 56.15059117132151 56.15059117132151 40.47495796442811 40.47495796442811 45.21307578811933 45.526549030940906 41.14203041497426 41.14203041497426 38.12552367582058 38.12552367582058 654.2091069035614 654.2091069035614 654.2666802527 654.2666802527 654.9508887440849 654.9508887440849 657.5058935097084 657.5058935097084 645.9509785321691 645.9509785321691 654.4875858257359 654.4875858257359 647.0164002729932 647.0164002729932 664.6308917152604 664.6308917152604 676.2358234291414 676.2358234291414 670.728128396463 670.728128396463 663.247230592702 663.247230592702 654.0275223566666 654.0275223566666 659.3554091349789 659.3554091349789 670.2571645769008 670.2571645769008 673.2668283988319 673.2668283988319 667.6697453748288 667.6697453748288 660.8696290999206 660.8696290999206 662.2814104794628 662.2814104794628 654.492678848791 654.492678848791 640.3754107292586 640.3754107292586 654.9632729313063 654.9632729313063 647.1769464373712 647.1769464373712 662.6960087400557 662.6960087400557 662.1627862962064 662.1627862962064 667.0417278301761 667.0417278301761 663.1924473501053 663.1924473501053 662.4293673039161 662.4293673039161 658.2868338008558 658.2868338008558 652.7747612223444 652.7747612223444 644.9139477480697 644.9139477480697 658.7838964502869 658.7838964502869 670.9179449745617 670.9179449745617 670.3145198752266 670.3145198752266 668.4748811037455 668.2176957316296 667.0353980278874 667.0353980278874 660.6860071168452 660.6860071168452 679.3187764223803 679.1079115689608 670.4075045986749 670.4075045986749 667.178303670682 667.178303670682 666.639332772977 666.639332772977 663.3422109958697 663.3422109958697 652.9869830249298 652.9869830249298 654.2237130115865 654.2237130115865 653.367856230742 653.367856230742 668.7387797604948 668.7387797604948 654.573822337014 654.573822337014 669.3730067923431 669.1591738891427 656.1559773915549 656.1559773915549 659.4489281884449 659.4489281884449 654.2605665091615 654.2605665091615 647.4339091109351 647.4339091109351 649.9509383193645 649.9509383193645 652.6014608217382 652.6014608217382 724.1704833040966 724.1704833040966 718.1779414292502 718.1779414292502 726.0442288333556 726.0442288333556 726.3223955119531 726.3223955119531 737.5673227275972 737.5673227275972 724.7759807155741 724.7759807155741 729.2426817520275 729.2426817520275 731.1070753012555 731.1070753012555 731.3299908765915 731.3299908765915 734.6660617057399 734.6660617057399 737.4853670864708 737.4853670864708 733.3768168926227 733.646751206298 745.07151036364 745.07151036364 746.170668591755 746.4459495204965 747.5918375394126 747.5918375394126 749.4562473331359 749.4562473331359 745.288460187657 745.288460187657 744.4037136452832 744.4037136452832 740.3230526075912 740.3230526075912 742.7211230782834 742.7211230782834 746.5694877236814 746.5694877236814 752.266353538869 752.266353538869 757.6297835281351 757.6297835281351 748.426052162507 748.426052162507 757.6297835281351 757.6297835281351 754.17165744205 754.17165744205 754.0403761662162 754.0403761662162 751.3478259471811 751.3478259471811 758.766689364319 758.3004388470018 763.9621863824296 763.9621863824296 752.2775787935964 751.8102597508673 758.2800713896328 758.2800713896328 754.2255778095982 754.2255778095982 758.0004397536103 758.0004397536103 765.6696415556777 765.6696415556777 761.1662104954476 761.1662104954476 766.9763142800869 766.9763142800869 766.4551882240445 766.4551882240445 766.575646770899 766.8664956967557 766.6621738998793 766.6621738998793 765.0979603220028 765.0979603220028 763.2537076373899 763.2537076373899 769.9854255474942 769.5160095078522 769.5160095078522 769.5160095078522 771.4442444028099 771.4442444028099 783.5819463634078 783.5819463634078 771.9512074390885 771.9512074390885 769.0415391179392 769.0415391179392 763.5222473656037 763.5222473656037 771.4523100403982 771.4523100403982 766.6563767425404 766.6563767425404 758.6590509283834 758.6590509283834 767.4950597017981 767.4950597017981 763.5881670697163 763.5881670697163 767.3447725761869 767.3447725761869 771.3677606837235 771.3677606837235 765.8111168340837 765.8111168340837 762.2366211791891 762.2366211791891 760.4386161215702 760.4386161215702 760.4285341539701 760.4285341539701 772.7881699117524 772.7881699117524 772.6801839484863 772.6801839484863 769.6927236819176 769.6927236819176 776.1397354142415 776.1397354142415 776.8888094329988 776.8888094329988 772.9710358236085 772.9710358236085 782.2336962542304 782.2336962542304 788.8871204988004 788.8871204988004 784.785462545161 784.785462545161 785.8019258481534 785.8019258481534 800.2842550549703 800.2842550549703 788.5531053771838 788.5531053771838 792.6673675354346 792.8649878061768 779.8172150503533 779.8172150503533 786.7165238438105 786.7165238438105 797.5380172060069 797.5380172060069 788.8871204988004 788.8871204988004 104.9073665457081 104.9073665457081 108.78419002777932 108.78419002777932 108.15523822522678 108.15523822522678 108.15523822522678 108.15523822522678 107.41818592150338 107.41818592150338 95.82739112012227 95.82739112012227 90.9065454189081 90.9065454189081 82.68145029099468 82.68145029099468 99.9877770307729 99.9877770307729 84.52350100547315 84.52350100547315 85.65174967402723 85.65174967402723 84.35770398856421 84.35770398856421 78.12809993849844 78.01851632073561 77.400832611083 77.400832611083 75.1576121671429 75.1576121671429 78.1465859068001 77.93587107359485 82.43111602355562 82.43111602355562 87.34732712313271 87.34732712313271 79.61574383667258 80.08467740807572 80.08467740807572 80.08467740807572 82.85328398239062 82.85328398239062 82.85328398239062 82.85328398239062 78.02706083290734 78.02706083290734 80.24268744807148 80.24268744807148 87.3053390247253 87.3053390247253 89.01810053142125 89.01810053142125 94.2844396258235 94.2844396258235 88.07698652630864 87.8179936004006 89.87522214467987 89.87522214467987 87.3053390247253 87.3053390247253 76.13292469242346 76.13292469242346 77.0512095225564 77.0512095225564 75.90051968787097 75.90051968787097 79.14683962245253 79.14683962245253 74.39085965358916 74.39085965358916 66.001683480213 66.001683480213 77.11607412782946 76.84761255599003 69.2290882986817 69.2290882986817 67.06381703687582 67.06381703687582 62.99735444180705 62.99735444180705 63.40522235764355 63.40522235764355 69.76786907707269 69.76786907707269 70.40991091853161 70.40991091853161 69.74716242734658 70.21079372543481 61.389467066156115 61.389467066156115 77.7788888809525 77.7788888809525 83.28398538868215 83.28398538868215 84.92087820763251 84.92087820763251 87.18180238253088 87.18180238253088 84.15990071815014 84.15990071815014 86.66538460590183 86.66538460590183 84.79910900999425 84.79910900999425 89.01810053142125 89.01810053142125 85.21736912155878 85.21736912155878 86.14845068575264 86.14845068575264 81.52845447381478 81.52845447381478 82.5523402992846 82.5523402992846 87.64448388549934 87.64448388549934 91.34914704947532 91.34914704947532 616.2739289922587 616.2739289922587 626.3930253620504 626.3930253620504 624.3296849866707 624.3296849866707 617.8095715239986 617.8095715239986 625.7331699694367 625.7331699694367 626.4020718001781 626.1237009480545 640.4394324732564 640.4394324732564 638.8663570906065 638.8663570906065 630.3418825438216 629.8726502679375 647.1975484090361 647.1975484090361 644.4203252191504 644.2240810980809 647.8694998909032 647.8694998909032 647.8694998909032 647.8694998909032 646.000515995666 645.7297336261424 638.487970825519 638.487970825519 651.8317778895615 651.8317778895615 647.8787609490597 647.8787609490597 639.1433502917967 639.1433502917967 647.7418896100171 647.7418896100171 645.3186981811563 645.3186981811563 645.0493521170815 645.0493521170815 647.0646541626785 647.0646541626785 637.0726454302959 636.8689033074232 641.8267332820873 641.8267332820873 640.5478557887424 640.5478557887424 642.0950085462431 642.0950085462431 640.5129888525985 640.5129888525985 646.327746236811 646.327746236811 646.2230437103138 646.2230437103138 638.1050070325416 638.1050070325416 631.4702421069949 631.4702421069949 652.6307446702835 652.3569234365153 643.6025343503724 643.6025343503724 649.6311774127429 649.3598557211727 639.923432919908 639.923432919908 649.3105745498237 649.3105745498237 641.1761761707064 641.1761761707064 650.089737395282 650.089737395282 641.9617503316603 641.9617503316603 638.8912270488615 638.6257815723452 638.5989873673984 638.5989873673984 653.0198227380918 653.0198227380918 649.4987811125335 649.4987811125335 646.7278321588525 646.7278321588525 645.5309614745231 645.5309614745231 653.7116251749611 653.7116251749611 645.1564840322764 645.1564840322764 648.498436561124 648.498436561124 647.704836754795 647.704836754795 641.6251934649144 641.6251934649144 643.908033460956 644.3779084426226 654.3821513458324 654.3821513458324 646.739514797109 646.739514797109 645.989852001476 645.989852001476 652.0788977484924 652.0788977484924 655.3884344417438 655.3884344417438 646.5312573005784 646.5312573005784 645.6430042127683 645.6430042127683 616.0353525209049 615.8966363495313 698.3881442292674 698.3881442292674 700.2163157831221 700.2163157831221 695.9776497049952 695.9776497049952 706.6471695423553 706.6471695423553 721.3381084253532 721.3381084253532 726.5178746749609 726.5178746749609 723.646783083202 723.646783083202 719.4057733064607 719.4057733064607 728.2336316198409 728.2336316198409 716.5539446235402 716.5539446235402 733.580412921598 733.580412921598 733.4177224171473 733.4177224171473 735.004006035946 735.004006035946 726.5252155905457 726.5252155905457 726.2737469821938 726.2737469821938 724.8840520310051 724.8840520310051 725.99005196735 725.99005196735 725.99005196735 725.5195839304868 719.6333943211795 719.6333943211795 723.7250859269699 723.7250859269699 728.7345195611362 728.9473384423749 720.1186630610881 720.3388091724615 714.4351304041226 714.4351304041226 722.0998699779846 722.0998699779846 719.1450170553611 719.1450170553611 731.5163854776065 731.5163854776065 726.5938801467204 726.5938801467204 731.0076758982918 731.0076758982918 720.1445842483454 720.1445842483454 719.8380990812371 719.8380990812371 720.3559305417473 720.3559305417473 730.2758991565372 730.2758991565372 737.7521414555313 737.7521414555313 739.5603799255039 739.5603799255039 731.0879260085997 731.0879260085997 722.4404627526218 722.4404627526218 729.2461861401813 729.2461861401813 729.2461861401813 729.2461861401813 735.4156798860236 735.4156798860236 746.2958900835215 746.2958900835215 751.875137387999 751.875137387999 741.4114167511106 741.4114167511106 742.0208143232162 742.0208143232162 741.379045353245 741.379045353245 739.2676556340515 739.2676556340515 746.1949402729081 746.1949402729081 728.6948759406932 728.6948759406932 735.6640235566475 735.6640235566475 736.6886874536776 736.6886874536776 733.8875178723841 733.8875178723841 732.4766207873122 732.4766207873122 735.2484085138996 735.2484085138996 731.6977214366296 731.6977214366296 736.0762339745946 736.0762339745946 723.8871919482115 723.8871919482115 729.1987992919961 729.1987992919961 737.159865067725 737.159865067725 739.8193473184292 739.8193473184292 724.3895514308736 724.3895514308736 728.7884924082341 729.0387887866842 729.760386854632 729.760386854632 635.7852537523098 635.7852537523098 64.32383349549026 64.32383349549026 69.95395310885266 69.95395310885266 66.51315659326356 66.51315659326356 80.64049162107638 80.64049162107638 65.43359653538506 65.43359653538506 56.96197562116913 56.96197562116913 59.67132197854063 59.67132197854063 63.28243568848047 63.28243568848047 57.56349151637308 57.56349151637308 60.01296156294534 60.01296156294534 60.49977043115306 60.49977043115306 48.83304891839815 48.83304891839815 41.26607430915726 41.26607430915726 51.396065564939455 51.396065564939455 32.42769735204082 32.42769735204082 39.38132665222045 39.74362282877035 40.76763422127902 40.76763422127902 36.669696844488186 36.669696844488186 33.97057550292606 33.97057550292606 32.10745846199741 32.10745846199741 30.728199137310703 30.728199137310703 38.94440481849308 38.94440481849308 30.57595278791634 30.12566274052001 18.732028424302822 18.732028424302822 24.417662095749918 24.417662095749918 30.692018506445613 30.692018506445613 30.80043289739069 30.80043289739069 34.451253807211266 34.451253807211266 24.99333244420733 24.99333244420733 27.27636339397171 27.27636339397171 40.87650778734515 40.87650778734515 36.64544840616483 36.64544840616483 35.86084215408221 35.86084215408221 36.08323710533743 36.08323710533743 35.462029772075304 35.462029772075304 51.07510809255979 51.07510809255979 49.4031038161234 49.4031038161234 41.33064507387009 41.33064507387009 40.40627014049511 40.40627014049511 49.03740069239668 49.03740069239668 51.07510809255979 51.07510809255979 53.18521097698745 53.18521097698745 43.96210489349511 43.96210489349511 57.586649687425144 57.586649687425144 65.38093503970914 65.38093503970914 47.932823363072984 47.84001114827072 729.8661977833106 729.6228858496391 718.4633293046734 718.4633293046734 727.579243488677 727.579243488677 722.3412551480699 722.3412551480699 726.5830227089599 726.5830227089599 715.1504892134398 715.1504892134398 730.7062033098908 730.7062033098908 717.9565136939392 717.719072246702 722.6631303726516 722.6631303726516 738.8212834568918 738.8212834568918 740.6053079895 740.6053079895 744.6238423973991 744.3925189187639 736.6022596278733 736.6022596278733 741.5642625933073 741.3331834532222 744.1309621893776 744.1309621893776 739.4801477314242 739.4801477314242 750.015703539303 750.015703539303 751.5789305780789 751.5789305780789 742.9339734383459 742.9339734383459 753.7762709628545 753.5402370735678;732.6464965376473;"[[557,557,557,557,565,565,565,565,565,591,591,624,624,649,649,655,655,655,655,663,663,672,673,673,673,689,689,689,689,730,730,730,730,736,736,755,755,764,764,764,764,794,794,803,803,831,831,862,862,862,862,862,862,879,879,912,912,951,951,964,964,964,964,972,973,1003,1003,1003,1003,1014,1014,1014,1014,1047,1047,1071,1071,1089,1089,1096,1096,1096,1097,1097,1097,1106,1106,1118,1118,1149,1149,1149,1149,1192,1192,1192,1192,1195,1195,1207,1207,1228,1228,1228,1228,1251,1251,1270,1270,1286,1286,1286,1286,1288,1288,1288,1288,1335,1336,1336,1336,1364,1364,1366,1366,1386,1386,1386,1386,1386,1386,1386,1386,1387,1387,1387,1387,1412,1412,1423,1423,1485,1485,1485,1485,1492,1492,1500,1500,1516,1516,1516,1516,1553,1553,1565,1566,1588,1588,1589,1589,1590,1590,1603,1603,1603,1603,1639,1639,1661,1661,1664,1664,1667,1667,1667,1667,1681,1681,1703,1703,1751,1751,1751,1751,1758,1758,1771,1771,1794,1794,1815,1815,1815,1815,1828,1828,1846,1846,1868,1868,1868,1868,1898,1898,1898,1898,1912,1913,1939,1939,1955,1955,1965,1965,1990,1990,2011,2011,2011,2011,2049,2049,2049,2049,2063,2063,2086,2086,2105,2105,2111,2111,2124,2124,2124,2124,2139,2139,2160,2160,2160,2160,2190,2190,2202,2202,2214,2214,2233,2233,2233,2233,2254,2254,2265,2265,2285,2285,2285,2285,2285,2285,2313,2313,2313,2313,2344,2344,2378,2378,2393,2393,2407,2407,2417,2417,2442,2442,2443,2443,2464,2464,2493,2493,2493,2493,2512,2512,2530,2530,2542,2542,2559,2559,2573,2573,2573,2573,2593,2593,2621,2621,2621,2621,2621,2621,2811,2811,4071,4071,4084,4084,4097,4097,4112,4112,4112,4112,4130,4130,4174,4174,4174,4174,4200,4200,4221,4221,4244,4244,4247,4247,4285,4285,4285,4285,4297,4297,4351,4351,4351,4351,4364,4364,4385,4385,4414,4414,4426,4426,4426,4426,4444,4444,4452,4452,4485,4485,4485,4485,4487,4487,4513,4513,4513,4513,4537,4537,4546,4546,4555,4555,4555,4555,4578,4578,4589,4589,4589,4589,4626,4626,4626,4626,4651,4651,4665,4665,4682,4682,4692,4692,4692,4692,4707,4707,4727,4727,4767,4767,4767,4767,4782,4782,4796,4796,4816,4816,4837,4837,4854,4854,4868,4868,4900,4900,4900,4900,4922,4922,4922,4922,4922,4922,4949,4949,4979,4979,4993,4993,4998,4998,5008,5008,5032,5032,5032,5032,5046,5046,5046,5046,5068,5068,5098,5098,5102,5102,5111,5111,5111,5111,5111,5111,5145,5145,5151,5151,5170,5170,5170,5170,5211,5211,5211,5211,5226,5226,5248,5248,5265,5265,5277,5278,5289,5289,5316,5316,5316,5316,5350,5350,5359,5359,5384,5384,5405,5405,5416,5416,5433,5433,5433,5433,5441,5441,5472,5472,5472,5472,5492,5492,5492,5492,5509,5509,5535,5535,5547,5547,5557,5557,5563,5563,5591,5591,5591,5591,5596,5596,5596,5596,5636,5636,5667,5667,5671,5671,5679,5679,5679,5679,5698,5698,5716,5716,5749,5749,5749,5749,5781,5781,5781,5781,5798,5798,5831,5831,5851,5851,5857,5857,5869,5869,5878,5878,5878,5878,5904,5904,5904,5904,5934,5934,5941,5941,5953,5953,5968,5969,5969,5969,5994,5995,6008,6008,6031,6031,6031,6031,6031,6031,6053,6053,6053,6053,6066,6066,6098,6098,6108,6108,6120,6120,6135,6135,6141,6142,6142,6142,6169,6169,6169,6169,6209,6209,6218,6218,6244,6244,6261,6261,6280,6280,6297,6297,6297,6297,6328,6328,6341,6341,6341,6341,6364,6364,6389,6389,6405,6405,6413,6413,6413,6413,6426,6426,6440,6440,6440,6440,6450,6450,6490,6490,6490,6490,6496,6496,6507,6507,6514,6514,6514,6514,6539,6539,6550,6550,6596,6596,6596,6596,6597,6597,6618,6618,8118,8118,8145,8145,8166,8166,8166,8166,8166,8166,8197,8197,8217,8217,8238,8238,8238,8238,8321,8321,8321,8321,8334,8334,8349,8349,8359,8359,8366,8366,8404,8404,8429,8429,8429,8429,8466,8466,8472,8472,8485,8485,8485,8485,8512,8512,8530,8530,8550,8550,8550,8550,8570,8570,8576,8577,8577,8577,8618,8618,8647,8647,8661,8661,8669,8669,8675,8675,8675,8675,8724,8724,8727,8728,8784,8784,8784,8784,8784,8784,8796,8796,8807,8807,8832,8832,8851,8851,8875,8875,8879,8879,8879,8879,8902,8902,8930,8930,8930,8930,8945,8945,8960,8960,8969,8969,8989,8989,8997,8997,9031,9031,9031,9031,9055,9055,9055,9055,9068,9068,9094,9094,9116,9116,9129,9129,9129,9129,9140,9141,9164,9164,9164,9164,9185,9186,9224,9224,9224,9224,9247,9247,9263,9263,9274,9275,9290,9290,9307,9307,9307,9307,9339,9339,9369,9369,9369,9369,9384,9384,9410,9410,9426,9426,9433,9433,9444,9444,9466,9466,9466,9466,9494,9494,9494,9494,9513,9513,9531,9531,9541,9542,9564,9564,9574,9575,9601,9601,9601,9601,9615,9615,9615,9615,9642,9642,9673,9674,9706,9706,9712,9712,9712,9712,9722,9722,9738,9738,9761,9761,9810,9810,9810,9810,9813,9813,9822,9822,9841,9841,9841,9841,9865,9865,9876,9876,9901,9901,9901,9901,9920,9920,9920,9920,9941,9941,9964,9964,9983,9983,9992,9992,9993,9993,9993,9993,10003,10003,10025,10025,10034,10034,10034,10034,10074,10074,10074,10074,10083,10083,10097,10097,10115,10115,10132,10132,10148,10148,10182,10182,10182,10183,10210,10210,10210,10210,10223,10223,10268,10268,10286,10286,10293,10293,10311,10311,10324,10324,10350,10350,10350,10350,10378,10378,10386,10386,10400,10400,10415,10415,10415,10415,10431,10431,10449,10449,10474,10474,10474,10474,10474,10474,10494,10494,10494,10494,10507,10507,10539,10539,10548,10548,10554,10554,10577,10577,10587,10587,10631,10631,10631,10631,10634,10634,10655,10655,10685,10685,10696,10696,10717,10717,10717,10717,10746,10746,10754,10754,10754,10754,10790,10790,10832,10832,10832,10832,10848,10848,11060,11060,12294,12294,12305,12305,12325,12325,12325,12325,12374,12374,12394,12394,12406,12406,12421,12421,12468,12468,12468,12468,12472,12472,12505,12505,12534,12534,12534,12534,12578,12578,12578,12578,12604,12604,12627,12627,12635,12635,12651,12651,12674,12674,12674,12674,12696,12697,12750,12750,12750,12750,12755,12755,12767,12767,12785,12785,12808,12808,12818,12818,12818,12818,12842,12842,12869,12869,12869,12869,12891,12891,12891,12891,12911,12911,12934,12934,12944,12944,12944,12944,12953,12953,12960,12960,12981,12981,12981,12981,12981,12981,13034,13034,13059,13060,13076,13076,13083,13083,13103,13103,13121,13121,13155,13155,13155,13155,13194,13194,13194,13194,13199,13199,13217,13217,13217,13217,13256,13256,13272,13272,13286,13286,13289,13289,13306,13306,13306,13306,13355,13355,13355,13356],[494,494,494,494,503,503,503,526,526,526,526,541,541,556,556,592,592,592,592,603,603,616,616,649,649,649,649,661,661,692,692,696,696,753,754,754,754,754,754,786,786,793,793,804,804,819,819,841,841,845,845,879,879,879,879,879,879,912,912,912,912,915,915,923,923,923,923,947,948,948,948,973,973,980,980,995,995,995,995,1007,1007,1007,1007,1058,1058,1058,1058,1082,1082,1084,1084,1093,1093,1093,1093,1093,1093,1102,1102,1102,1102,1131,1132,1135,1135,1195,1195,1195,1195,1203,1203,1216,1216,1243,1243,1243,1243,1266,1266,1280,1280,1285,1285,1315,1315,1331,1331,1331,1331,1353,1353,1370,1370,1379,1379,1394,1394,1407,1407,1438,1438,1438,1438,1438,1438,1462,1462,1462,1462,1466,1466,1477,1477,3052,3052,3052,3052,3077,3077,3086,3086,3102,3102,3116,3116,3116,3116,3154,3154,3154,3154,3189,3189,3236,3236,3247,3247,3255,3255,3289,3289,3305,3305,3323,3323,3323,3323,3361,3361,3364,3364,3378,3378,3378,3378,3412,3412,3433,3433,3437,3437,3437,3437,3453,3453,3486,3486,3486,3486,3486,3486,3498,3498,3513,3513,3529,3529,3552,3552,3558,3558,3597,3597,3597,3597,3600,3600,3637,3637,3637,3637,3668,3668,3680,3680,3695,3695,3695,3695,3721,3721,3733,3733,3749,3749,3749,3749,3791,3791,3806,3806,3820,3820,3837,3837,3844,3844,3844,3844,3864,3864,3871,3871,3918,3918,3918,3918,3918,3918,3921,3921,3929,3929,3929,3929,3950,3950,3950,3950,3981,3981,3996,3996,4012,4012,4021,4021,4021,4021,4034,4034,4034,4034,4078,4078,4098,4098,4111,4111,4113,4113,4136,4136,4148,4148,4203,4203,4203,4203,4217,4217,4229,4229,4254,4254,4254,4254,4287,4287,4302,4302,4311,4311,4321,4321,4321,4321,4349,4349,4349,4349,4369,4369,4387,4387,4399,4399,4411,4411,4422,4422,4456,4456,4456,4456,4480,4480,4480,4480,4488,4488,4506,4506,4533,4533,4559,4559,4559,4559,4563,4563,4589,4589,4596,4596,4642,4642,4642,4642,4666,4667,4683,4683,4690,4690,4690,4690,4690,4690,4698,4698,4726,4726,4739,4739,4787,4787,4787,4788,4791,4791,4799,4799,4819,4819,4819,4819,4849,4849,4859,4859,4872,4873,4873,4873,4885,4885,4885,4885,4895,4895,4937,4937,4937,4937,4953,4953,4957,4957,4966,4966,4980,4980,5020,5020,5020,5020,5039,5039,5065,5065,5065,5065,5079,5079,5100,5100,5126,5126,5141,5141,5141,5141,5162,5162,5192,5192,5196,5196,5222,5222,5222,5222,5243,5243,5260,5260,5271,5271,5271,5271,5291,5291,5302,5302,5340,5340,5340,5340,5340,5340,5351,5351,5365,5365,5386,5386,5403,5403,5415,5416,5416,5416,5429,5429,5450,5450,5471,5471,5506,5506,5515,5515,5519,5519,5519,5519,5548,5548,5558,5559,5596,5596,5596,5596,5629,5629,5629,5629,5638,5638,5660,5660,7189,7189,7203,7203,7221,7221,7229,7229,7251,7251,7251,7251,7311,7311,7311,7311,7315,7315,7327,7327,7343,7343,7343,7344,7411,7411,7415,7416,7465,7465,7465,7465,7465,7465,7507,7507,7507,7507,7523,7523,7552,7552,7568,7568,7587,7587,7587,7587,7613,7613,7636,7636,7647,7647,7647,7647,7697,7697,7697,7697,7697,7697,7725,7725,7742,7742,7755,7755,7756,7756,7766,7766,7780,7780,7797,7797,7840,7841,7841,7841,7841,7841,7844,7844,7854,7854,7854,7854,7883,7883,7908,7908,7909,7909,7914,7914,7930,7930,7963,7963,7963,7963,7963,7963,7984,7984,8024,8024,8036,8036,8038,8038,8054,8054,8080,8080,8101,8101,8101,8101,8146,8146,8146,8146,8149,8149,8164,8164,8164,8164,8203,8203,8224,8224,8239,8239,8243,8243,8259,8259,8297,8297,8297,8297,8313,8313,8344,8344,8348,8348,8361,8361,8361,8361,8373,8373,8406,8406,8428,8428,8428,8428,8428,8428,8431,8431,8439,8439,8439,8439,8481,8481,8506,8506,8518,8518,8535,8535,8535,8535,8541,8541,8541,8541,8575,8575,8597,8597,8630,8630,8644,8645,8651,8651,8666,8666,8666,8666,8676,8676,8705,8705,8730,8730,8745,8745,8769,8769,8769,8769,8782,8782,8808,8808,8808,8808,8817,8817,8831,8831,8852,8852,8852,8852,8865,8865,8898,8898,8906,8906,8921,8921,8921,8921,8931,8931,8955,8955,8975,8975,8981,8982,8982,8982,9021,9021,9051,9051,9064,9064,9091,9091,9091,9091,9112,9112,9123,9123,9151,9151,9151,9151,9174,9174,9177,9177,9197,9197,9217,9217,9225,9225,9243,9243,9243,9243,9254,9254,9286,9286,9306,9306,9306,9306,9306,9306,9314,9314,9333,9334,9358,9358,9372,9373,9373,9373,9389,9389,9414,9414,9430,9430,9432,9432,9471,9471,9471,9471,9491,9491,9503,9503,9517,9517,9517,9517,9545,9546,9561,9561,9595,9595,9595,9595,9622,9622,9630,9630,9652,9652,9684,9684,9695,9695,9695,9695,9709,9709,9717,9717,9748,9748,9748,9748,9770,9770,9770,9770,9774,9774,9790,9790,9813,9813,9813,9813,9830,9830,9856,9856,9878,9878,9886,9886,9886,9886,9926,9926,9926,9926,9951,9951,9968,9968,9979,9979,9985,9985,10002,10002,10002,10002,10027,10027,10074,10074,10081,10081,10277,10278,11476,11476,11504,11504,11504,11504,11523,11523,11563,11563,11584,11584,11584,11584,11584,11584,11607,11607,11632,11632,11680,11680,11690,11690,11690,11690,11690,11690,11706,11706,11712,11712,11775,11775,11775,11775,11775,11775,11791,11791,11816,11816,11828,11828,11833,11833,11871,11871,11880,11880,11938,11938,11938,11938,11955,11955,11955,11955,11961,11961,11977,11977,12018,12018,12033,12033,12047,12047,12047,12047,12050,12050,12064,12064,12064,12064,12103,12103,12117,12117,12140,12140,12147,12147,12161,12161,12161,12161,12172,12172,12218,12218,12218,12218,12224,12224,12224,12224,12240,12240,12290,12290,12296,12296,12309,12309,12309,12309,12314,12314,12337,12337,12345,12345,12402,12402,12402,12402,12409,12410,12428,12428,12451,12451,12451,12451,12476,12476,12487,12487,12522,12522,12533,12533,12533,12533,12552,12552,12576,12576,12602,12602,12611,12611,12611,12611,12611,12611,12620,12620,12631,12631,12640,12640,12640,12640,12682,12682,12682,12682,12692,12692,12709,12709,12729,12729,12729,12729,12747,12747,12755,12755,12788,12788,12788,12788,12820,12820,12820,12820,12834,12834,12860,12860,12908,12908,12923,12923,12923,12923,12926,12926,12949,12949,12949,12949,12973,12973,13005,13005,13005,13005,13029,13029,13038,13038,13045,13045,13045,13045,13055,13055,13055,13055,13071,13072,13093,13093,13125,13125,13125,13125,13139,13139,13157,13157,13171,13171,13171,13171,13186,13187,13194,13194,13233,13233,13233,13233,13236,13237,13273,13273,13292,13293,13299,13299,13316,13316,13316,13316,13344,13344,13357,13357,13357,13357],[501,501,501,501,524,524,524,524,524,686,686,2080,2080,2090,2090,2090,2090,2112,2112,2134,2134,2134,2134,2137,2137,2215,2215,2215,2215,2253,2253,2264,2264,2281,2281,2282,2282,2282,2282,2292,2292,2292,2292,2343,2343,2349,2349,2422,2422,2422,2422,2428,2428,2436,2436,2465,2465,2465,2465,2497,2497,2520,2520,2527,2527,2558,2558,2560,2560,2590,2590,2590,2590,2606,2606,2627,2627,2636,2636,2636,2636,2636,2636,2659,2659,2682,2682,2706,2706,2706,2706,2706,2706,2724,2724,2743,2743,2757,2757,2766,2767,2781,2781,2781,2781,2828,2828,2835,2835,2864,2864,2890,2890,2896,2896,2914,2914,2914,2914,2943,2943,2956,2956,2956,2956,2985,2985,2985,2985,3023,3023,3036,3036,3063,3063,3081,3081,3087,3087,3087,3087,3105,3105,3112,3112,3128,3128,3128,3128,3163,3163,3163,3163,3163,3163,3171,3171,3190,3190,3203,3203,3203,3203,3221,3221,3221,3221,3227,3227,3277,3277,3277,3277,3295,3295,3308,3308,3330,3330,3342,3342,3370,3370,3370,3370,3380,3380,3412,3412,3417,3417,3417,3418,3418,3418,3450,3450,3450,3450,3485,3485,3506,3506,3517,3517,3517,3517,3524,3524,3545,3545,3545,3545,3549,3549,3590,3590,3590,3590,3602,3602,3624,3624,3638,3638,3648,3648,3661,3661,3661,3661,3682,3682,3701,3702,3702,3702,3719,3719,3755,3755,3768,3768,3772,3772,3796,3796,3809,3809,3837,3837,3837,3837,3879,3879,3888,3888,3910,3910,3937,3937,3949,3949,3962,3962,3962,3962,3973,3973,3994,3994,3994,3994,4023,4023,4023,4023,4031,4031,4046,4046,4059,4059,4076,4076,4076,4076,4089,4089,4118,4118,4118,4118,4142,4142,4142,4142,4150,4150,4169,4169,4183,4183,4194,4194,4226,4226,4226,4226,4239,4239,4266,4266,4266,4266,4285,4285,4300,4300,4325,4325,4332,4332,4367,4367,4367,4367,4380,4380,4424,4424,4424,4424,4424,4424,4449,4449,4463,4463,4479,4479,4486,4486,4507,4507,4510,4510,4542,4542,4542,4543,4563,4563,4569,4569,4578,4578,4578,4578,4598,4598,4598,4598,4622,4622,4641,4641,4641,4641,4649,4649,4649,4649,4665,4665,4665,4665,4698,4698,4737,4737,4744,4744,4746,4746,4756,4756,4756,4756,4772,4772,4792,4792,4843,4843,4843,4843,4843,4843,4845,4845,4850,4850,4865,4865,4865,4865,6237,6237,6253,6253,6283,6283,6296,6296,6296,6296,6316,6316,6316,6316,6360,6360,6403,6403,6406,6406,6415,6415,6415,6415,6429,6429,6464,6464,6493,6493,6493,6493,6493,6493,6496,6496,6501,6501,6501,6501,6536,6536,6536,6536,6569,6569,6577,6577,6614,6614,6614,6614,6623,6623,6623,6623,6639,6639,6639,6639,6677,6677,6715,6715,6728,6728,6737,6737,6750,6750,6759,6759,6804,6804,6804,6804,6808,6808,6830,6830,6844,6844,6844,6844,6860,6860,6860,6860,6897,6897,6897,6897,6933,6933,6933,6933,6940,6940,6953,6953,6953,6953,6969,6969,6990,6990,6990,6990,7007,7007,7022,7022,7024,7024,7051,7051,7082,7082,7094,7094,7114,7114,7129,7129,7129,7129,7167,7167,7189,7189,7233,7233,7233,7233,7246,7246,7256,7256,7276,7276,7291,7291,7319,7319,7323,7323,7330,7330,7359,7359,7359,7359,7375,7375,7385,7385,7407,7407,7407,7407,7423,7423,7423,7423,7455,7455,7455,7455,7480,7480,7490,7490,7490,7490,7531,7531,7547,7547,7557,7557,7561,7561,7576,7576,7601,7601,7623,7623,7646,7646,7681,7681,7681,7681,7715,7715,7742,7742,7776,7776,7776,7776,7788,7788,7823,7823,7843,7843,7843,7843,7859,7859,7859,7859,7892,7892,7909,7909,7914,7914,7920,7920,7920,7920,7939,7939,7939,7939,7970,7970,7984,7984,7996,7996,8023,8023,8045,8045,8063,8063,8090,8090,8090,8090,8090,8090,8111,8111,8111,8111,8136,8137,8137,8137,8167,8167,8206,8206,8212,8212,8218,8218,8229,8229,8263,8263,8263,8263,8276,8276,8298,8298,8313,8313,8317,8317,8333,8333,8333,8333,8357,8357,8393,8393,8403,8404,8404,8404,8404,8404,8415,8416,8416,8416,8466,8466,8486,8486,8492,8492,8496,8496,8496,8496,8509,8509,8540,8540,8540,8540,8563,8563,8568,8568,8589,8589,8610,8610,8628,8628,8646,8646,8647,8647,8671,8671,8695,8695,8726,8726,8726,8726,8743,8743,8743,8743,8774,8774,8791,8791,8797,8797,8807,8807,8820,8820,8820,8820,8837,8837,8840,8840,8870,8870,8870,8870,8889,8889,8899,8899,8915,8915,8930,8930,8956,8956,8956,8956,8986,8986,8986,8986,9014,9014,9014,9014,9014,9014,10454,10454,10491,10491,10504,10504,10511,10511,10536,10536,10544,10544,10588,10588,10588,10588,10590,10590,10659,10659,10659,10659,10680,10680,10696,10696,10709,10709,10709,10709,10748,10748,10756,10756,10756,10756,10800,10800,10800,10800,10814,10814,10833,10833,10833,10833,10854,10854,10872,10872,10888,10888,10896,10896,10928,10928,10937,10937,10944,10944,10945,10945,10996,10996,10996,10996,11018,11018,11026,11026,11046,11046,11046,11046,11065,11065,11065,11065,11083,11083,11111,11111,11145,11145,11145,11145,11156,11156,11172,11172,11206,11206,11215,11215,11240,11240,11240,11240,11243,11243,11266,11267,11293,11293,11293,11293,11305,11305,11332,11332,11350,11350,11362,11362,11363,11363,11383,11383,11413,11413,11430,11430,11430,11430,11459,11459,11480,11480,11501,11501,11535,11535,11535,11535,11549,11549,11553,11553,11575,11575,11582,11582,11620,11620,11620,11620,11637,11637,11658,11658,11663,11663,11663,11663,11695,11695,11695,11695,11717,11718,11761,11762,11768,11768,11774,11774,11789,11789,11805,11805,11840,11840,11840,11840,11851,11851,11860,11860,11874,11874,11904,11904,11921,11921,11948,11948,11948,11948,11959,11959,11974,11974,11974,11974,12000,12000,12034,12034,12061,12061,12074,12074,12080,12080,12090,12090,12117,12117,12117,12117,12132,12132,12157,12157,12168,12168,12182,12182,12182,12182,12212,12212,12226,12226,12246,12246,12247,12247,12262,12262,12289,12289,12313,12313,12333,12333,12345,12345,12362,12362,12362,12362,12384,12384,12400,12400,12421,12421,12436,12436,12436,12436,12453,12453,12473,12473,12497,12497,12497,12497,12569,12569,12586,12586,12606,12606,12623,12623,12652,12652,12652,12652,12673,12674,12697,12697,12716,12716,12716,12716,12726,12726,12746,12746,12769,12769,12769,12769,12792,12792,12809,12809,12830,12830,12840,12840,12869,12869,12869,12869,12884,12884,12901,12901,12916,12916,12956,12956,12956,12956,12976,12976,13016,13016,13032,13032,13032,13032,13042,13042,13060,13060,13075,13075,13088,13088,13088,13088,13122,13122,13141,13141,13149,13149,14624,14624,14624,14624,14647,14647,14653,14653,14680,14680,14680,14680,14713,14713,14713,14713,14727,14727,14783,14783,14796,14796,14806,14806,14827,14827,14855,14855,14871,14871,14871,14871,14902,14902,14919,14919,14932,14932,14955,14955]]"
S9;0;false;;0;62fcebb06528b4f9dd9564b7ab472e5a;460360.6666666667;461613;459113;1020.6260605900457;3;333;333;333;4559.333333333333;4719;4396;4719 4563 4396;540 540 540.3333333333334 540.3333333333334 561.3333333333334 561.3333333333334 561.3333333333334 634.3333333333334 634.6666666666666 634.6666666666666 634.6666666666666 649 649 649 714.3333333333334 714.3333333333334 714.3333333333334 714.3333333333334 791 791 791 1230 1230 1230 1230 1244.6666666666667 1244.6666666666667 1244.6666666666667 1333.6666666666667 1333.6666666666667 1333.6666666666667 1333.6666666666667 1340 1340 1340 1419 1419 1419 1419 1436.6666666666667 1436.6666666666667 1436.6666666666667 1497.6666666666667 1497.6666666666667 1497.6666666666667 1497.6666666666667 1513.3333333333333 1513.3333333333333 1513.3333333333333 1579.6666666666667 1579.6666666666667 1579.6666666666667 1579.6666666666667 1592.3333333333333 1592.3333333333333 1592.3333333333333 1642.3333333333333 1642.3333333333333 1642.3333333333333 1642.3333333333333 1664 1664 1664 1698.3333333333333 1698.3333333333333 1698.3333333333333 1698.3333333333333 1716.6666666666667 1716.6666666666667 1717 1766 1766 1766 1766 1787.3333333333333 1787.6666666666667 1787.6666666666667 2298.3333333333335 2298.3333333333335 2298.3333333333335 2298.3333333333335 2317.6666666666665 2317.6666666666665 2317.6666666666665 2357.3333333333335 2357.3333333333335 2357.6666666666665 2357.6666666666665 2374.6666666666665 2374.6666666666665 2374.6666666666665 2374.6666666666665 2395 2395 2395 2395 2405.3333333333335 2405.3333333333335 2405.3333333333335 2405.3333333333335 2426.3333333333335 2426.3333333333335 2426.3333333333335 2426.3333333333335 2449.6666666666665 2449.6666666666665 2449.6666666666665 2449.6666666666665 2456 2456 2456 2456 2479 2479 2479 2479 2505.6666666666665 2505.6666666666665 2529 2535.3333333333335 2535.3333333333335 2535.3333333333335 2540 2549.6666666666665 2549.6666666666665 2593.3333333333335 2593.3333333333335 2593.6666666666665 2593.6666666666665 2608 2608 2608 2633.6666666666665 2634.3333333333335 2634.3333333333335 2634.3333333333335 2651 2651 2651 2688.6666666666665 2688.6666666666665 2688.6666666666665 2688.6666666666665 2697.3333333333335 2697.3333333333335 2697.3333333333335 2738 2738 2738 2738 2760.3333333333335 2760.3333333333335 2760.3333333333335 2782.6666666666665 2782.6666666666665 2783 2783 2786 2786 2786 2831.6666666666665 2831.6666666666665 2831.6666666666665 2831.6666666666665 2855 2855.3333333333335 2855.3333333333335 2881.3333333333335 2881.3333333333335 2881.3333333333335 2881.3333333333335 2889.3333333333335 2889.3333333333335 2889.3333333333335 2932.6666666666665 2932.6666666666665 2932.6666666666665 2932.6666666666665 2944.3333333333335 2945 2945 2978.6666666666665 2978.6666666666665 2978.6666666666665 2979 2985.6666666666665 2985.6666666666665 2985.6666666666665 3453.3333333333335 3453.3333333333335 3453.3333333333335 3453.3333333333335 3472.6666666666665 3472.6666666666665 3472.6666666666665 3497 3497 3497.3333333333335 3497.3333333333335 3510.6666666666665 3510.6666666666665 3510.6666666666665 3583.3333333333335 3583.3333333333335 3583.3333333333335 3583.3333333333335 3595 3595 3595 3634.6666666666665 3634.6666666666665 3634.6666666666665 3635 3640.6666666666665 3640.6666666666665 3640.6666666666665 3676.3333333333335 3676.3333333333335 3676.3333333333335 3676.3333333333335 3690 3690 3690 3724.6666666666665 3724.6666666666665 3724.6666666666665 3724.6666666666665 3734.6666666666665 3734.6666666666665 3734.6666666666665 3767.3333333333335 3767.3333333333335 3767.3333333333335 3767.3333333333335 3787.3333333333335 3787.6666666666665 3787.6666666666665 3845 3845 3845 3845 3845 3845.3333333333335 3845.3333333333335 3875.3333333333335 3875.6666666666665 3875.6666666666665 3875.6666666666665 3881.3333333333335 3881.3333333333335 3881.3333333333335 3926.3333333333335 3926.3333333333335 3926.3333333333335 3926.3333333333335 3940.6666666666665 3940.6666666666665 3940.6666666666665 3969.6666666666665 3969.6666666666665 3970 3970 3991 3991 3991 4021.6666666666665 4021.6666666666665 4021.6666666666665 4021.6666666666665 4033.3333333333335 4033.3333333333335 4033.3333333333335 4053.3333333333335 4053.3333333333335 4053.3333333333335 4053.3333333333335 4081.6666666666665 4081.6666666666665 4081.6666666666665 4121.333333333333 4121.333333333333 4121.333333333333 4121.333333333333 4133.333333333333 4133.333333333333 4133.333333333333 4165 4165 4165 4165 4181.666666666667 4181.666666666667 4181.666666666667 4219 4219 4219 4219 4225 4225 4225 4267 4267 4267 4267 4275.666666666667 4275.666666666667 4275.666666666667 4318.333333333333 4318.333333333333 4318.333333333333 4318.333333333333 4339.333333333333 4339.333333333333 4339.666666666667 4374.666666666667 4374.666666666667 4374.666666666667 4374.666666666667 4382.666666666667 4382.666666666667 4382.666666666667 4420.666666666667 4420.666666666667 4420.666666666667 4420.666666666667 4432 4432 4432 4480.666666666667 4481 4481 4481 4490.666666666667;575 575 575 575 596 596 596 699 700 700 700 714 714 714 775 775 775 775 886 886 886 2101 2101 2101 2101 2101 2101 2101 2208 2208 2208 2208 2208 2208 2208 2311 2311 2311 2311 2319 2319 2319 2397 2397 2397 2397 2405 2405 2405 2462 2462 2462 2462 2473 2473 2473 2530 2530 2530 2530 2561 2561 2561 2577 2577 2577 2577 2602 2602 2602 2657 2657 2657 2657 2678 2678 2678 2762 2762 2762 2762 2785 2785 2785 2814 2814 2814 2814 2832 2832 2832 2832 2855 2855 2855 2855 2872 2872 2872 2872 2912 2912 2912 2912 2936 2936 2936 2936 2936 2936 2936 2936 2965 2965 2965 2965 2993 2993 3033 3033 3033 3033 3033 3033 3033 3068 3068 3068 3068 3081 3081 3081 3111 3112 3112 3112 3133 3133 3133 3169 3169 3169 3169 3183 3183 3183 3217 3217 3217 3217 3254 3254 3254 3271 3271 3271 3271 3271 3271 3271 3326 3326 3326 3326 3343 3343 3343 3375 3375 3375 3375 3378 3378 3378 3430 3430 3430 3430 3450 3451 3451 3481 3481 3481 3481 3497 3497 3497 3545 3545 3545 3545 3559 3559 3559 3559 3559 3560 3560 3580 3580 3580 3663 3663 3663 3663 3663 3663 3663 3717 3717 3717 3717 3727 3727 3727 3747 3747 3747 3747 3760 3760 3760 3817 3817 3817 3817 3817 3817 3817 3879 3879 3879 3879 3902 3902 3902 3945 3945 3945 3945 3945 3945 3945 3987 3988 3988 3988 4005 4005 4005 4042 4042 4042 4042 4067 4067 4067 4094 4094 4094 4094 4118 4118 4118 4137 4137 4137 4137 4152 4152 4152 4178 4178 4178 4178 4232 4232 4232 4273 4273 4273 4273 4309 4309 4309 4317 4317 4317 4317 4341 4341 4341 4390 4390 4390 4390 4390 4390 4390 4441 4441 4441 4441 4441 4441 4441 4483 4483 4483 4483 4507 4507 4507 4550 4550 4550 4550 4550 4550 4550 4585 4585 4585 4585 4619 4619 4619 4642 4643 4643 4643 4656;516 516 517 517 544 544 544 600 600 600 600 612 612 612 681 681 681 681 691 691 691 748 748 748 748 754 754 754 849 849 849 849 849 849 849 928 928 928 928 928 928 928 1020 1020 1020 1020 1032 1032 1032 1078 1078 1078 1078 1093 1093 1093 1153 1153 1153 1153 1164 1164 1164 1195 1195 1195 1195 1225 1225 1226 1271 1271 1271 1271 1284 1284 1284 1440 1440 1440 1440 1464 1464 1464 1521 1521 1521 1521 1535 1535 1535 1535 1551 1551 1551 1551 1565 1565 1565 1565 1580 1580 1580 1580 1606 1606 1606 1606 1606 1606 1606 1606 1632 1632 1632 1632 1650 1650 1650 1669 1669 1669 1669 1698 1698 1737 1737 1737 1737 1755 1755 1755 1793 1793 1793 1793 1793 1793 1793 1836 1836 1836 1836 1836 1836 1836 1880 1880 1880 1880 1899 1899 1899 1920 1920 1921 1921 1921 1921 1921 1973 1973 1973 1973 1997 1998 1998 2025 2025 2025 2025 2034 2034 2034 2073 2073 2073 2073 2088 2088 2088 2122 2122 2122 2123 2127 2127 2127 3375 3375 3375 3375 3380 3380 3380 3409 3409 3409 3409 3429 3429 3429 3464 3464 3464 3464 3476 3476 3476 3522 3522 3522 3522 3529 3529 3529 3557 3557 3557 3557 3585 3585 3585 3597 3597 3597 3597 3619 3619 3619 3639 3639 3639 3639 3658 3658 3658 3724 3724 3724 3724 3724 3725 3725 3746 3746 3746 3746 3746 3746 3746 3793 3793 3793 3793 3811 3811 3811 3837 3837 3838 3838 3867 3867 3867 3893 3893 3893 3893 3903 3903 3903 3922 3922 3922 3922 3922 3922 3922 3951 3951 3951 3951 3951 3951 3951 4017 4017 4017 4017 4025 4025 4025 4049 4049 4049 4049 4056 4056 4056 4100 4100 4100 4100 4125 4125 4125 4147 4147 4147 4147 4171 4171 4171 4218 4218 4218 4218 4218 4218 4218 4259 4259 4259 4259 4259 4259 4259 4325 4325 4325 4325 4329;25.311394008759507 25.311394008759507 24.997777679003566 24.997777679003566 24.513035081133644 24.513035081133644 24.513035081133644 45.75538826800135 46.22649552895924 46.22649552895924 46.22649552895924 46.10856753359401 46.10856753359401 46.10856753359401 42.967688118192044 42.967688118192044 42.967688118192044 42.967688118192044 79.68688725254614 79.68688725254614 79.68688725254614 617.0591543766286 617.0591543766286 617.0591543766286 617.0591543766286 607.6656609975222 607.6656609975222 607.6656609975222 619.4623116506407 619.4623116506407 619.4623116506407 619.4623116506407 615.5306653611988 615.5306653611988 615.5306653611988 631.808515295576 631.808515295576 631.808515295576 631.808515295576 626.33342203299 626.33342203299 626.33342203299 636.335515973208 636.335515973208 636.335515973208 636.335515973208 631.1694613088381 631.1694613088381 631.1694613088381 625.8563910532689 625.8563910532689 625.8563910532689 625.8563910532689 624.5859072662107 624.5859072662107 624.5859072662107 628.7735858178381 628.7735858178381 628.7735858178381 628.7735858178381 635.6671036530573 635.6671036530573 635.6671036530573 623.504789253637 623.504789253637 623.504789253637 623.504789253637 627.3023371726127 627.3023371726127 627.0412001349406 631.3271735003967 631.3271735003967 631.3271735003967 631.3271735003967 631.574399593763 631.3701150848226 631.3701150848226 607.5866650573855 607.5866650573855 607.5866650573855 607.5866650573855 604.5385751868022 604.5385751868022 604.5385751868022 592.2118614895255 592.2118614895255 592.4257102981118 592.4257102981118 594.5229646998974 594.5229646998974 594.5229646998974 594.5229646998974 597.6041052960285 597.6041052960285 597.6041052960285 597.6041052960285 595.4171273616132 595.4171273616132 595.4171273616132 595.4171273616132 600.6198649913456 600.6198649913456 600.6198649913456 600.6198649913456 598.8824778053055 598.8824778053055 598.8824778053055 598.8824778053055 602.7160746708741 602.7160746708741 602.7160746708741 602.7160746708741 601.0895662600265 601.0895662600265 601.0895662600265 601.0895662600265 606.9949661149496 606.9949661149496 623.7739975343634 614.8497558121189 614.8497558121189 614.8497558121189 617.6768302815532 604.0465397816813 604.0465397816813 606.7082403337611 606.7082403337611 606.918079773173 606.918079773173 604.3558554361825 604.3558554361825 604.3558554361825 596.2601967448626 596.7301642190454 596.7301642190454 596.7301642190454 608.2389881178834 608.2389881178834 608.2389881178834 604.5363696438968 604.5363696438968 604.5363696438968 604.5363696438968 610.7079680356416 610.7079680356416 610.7079680356416 608.0696232066413 608.0696232066413 608.0696232066413 608.0696232066413 611.2229998581169 611.2229998581169 611.2229998581169 611.7702909498703 611.7702909498703 611.3002535579386 611.3002535579386 613.1476168101773 613.1476168101773 613.1476168101773 609.4841170111728 609.4841170111728 609.4841170111728 609.4841170111728 608.6071529867742 608.137228665446 608.137228665446 607.8762666493532 607.8762666493532 607.8762666493532 607.8762666493532 606.8593100729544 606.8593100729544 606.8593100729544 610.3694691651025 610.3694691651025 610.3694691651025 610.3694691651025 608.8165204358005 609.285373750812 609.285373750812 608.7606718206717 608.7606718206717 608.7606718206717 608.291596741782 610.8493176626204 610.8493176626204 610.8493176626204 70.03967129816898 70.03967129816898 70.03967129816898 70.03967129816898 73.2135385172867 73.2135385172867 73.2135385172867 63.93746945258312 63.93746945258312 64.26161805895923 64.26161805895923 62.25931434108653 62.25931434108653 62.25931434108653 85.94701209983327 85.94701209983327 85.94701209983327 85.94701209983327 84.43143174592426 84.43143174592426 84.43143174592426 82.44728955857526 82.44728955857526 82.44728955857526 82.57118141337206 82.79425637620577 82.79425637620577 82.79425637620577 84.85805140874311 84.85805140874311 84.85805140874311 84.85805140874311 75.60864148142504 75.60864148142504 75.60864148142504 93.22493705489369 93.22493705489369 93.22493705489369 93.22493705489369 84.19949854693647 84.19949854693647 84.19949854693647 98.6858089539164 98.6858089539164 98.6858089539164 98.6858089539164 100.15099711047425 100.20090928840028 100.20090928840028 91.43668118794922 91.43668118794922 91.43668118794922 91.43668118794922 91.43668118794922 90.99572639537651 90.99572639537651 99.17773047525448 99.55344739831408 99.55344739831408 99.55344739831408 106.05763632205945 106.05763632205945 106.05763632205945 102.41853130930727 102.41853130930727 102.41853130930727 102.41853130930727 104.53813764469989 104.53813764469989 104.53813764469989 105.08515065835368 105.08515065835368 104.66454350288194 104.66454350288194 102.49227613174891 102.49227613174891 102.49227613174891 100.05776109605668 100.05776109605668 100.05776109605668 100.05776109605668 101.98801672527784 101.98801672527784 101.98801672527784 104.61782299822956 104.61782299822956 104.61782299822956 104.61782299822956 126.72893206455352 126.72893206455352 126.72893206455352 132.11695155765926 132.11695155765926 132.11695155765926 132.11695155765926 146.22889211400354 146.22889211400354 146.22889211400354 122.50714264890844 122.50714264890844 122.50714264890844 122.50714264890844 129.02023958364913 129.02023958364913 129.02023958364913 139.21446285018905 139.21446285018905 139.21446285018905 139.21446285018905 136.38426106654194 136.38426106654194 136.38426106654194 139.3006341215526 139.3006341215526 139.3006341215526 139.3006341215526 129.42264957194402 129.42264957194402 129.42264957194402 137.25240333860177 137.25240333860177 137.25240333860177 137.25240333860177 137.1722356099157 137.1722356099157 137.17466562339013 136.17961994692484 136.17961994692484 136.17961994692484 136.17961994692484 135.55154821034773 135.55154821034773 135.55154821034773 133.10229983821552 133.10229983821552 133.10229983821552 133.10229983821552 147.3024100278064 147.3024100278064 147.3024100278064 129.4767246350564 129.89226304903613 129.89226304903613 129.89226304903613 133.5223659999411;131.88968454313965;"[[575,575,575,575,596,596,596,699,700,700,700,714,714,714,775,775,775,775,796,796,796,841,841,841,841,879,879,879,944,944,944,944,963,963,963,1018,1018,1018,1018,1063,1063,1063,1076,1076,1076,1076,1103,1103,1103,1199,1199,1199,1199,1211,1211,1211,1244,1244,1244,1244,1267,1267,1267,1323,1323,1323,1323,1323,1323,1323,1370,1370,1370,1370,1400,1401,1401,1440,1440,1440,1440,1464,1464,1464,1521,1521,1521,1521,1535,1535,1535,1535,1551,1551,1551,1551,1565,1565,1565,1565,1580,1580,1580,1580,1606,1606,1606,1606,1606,1606,1606,1606,1632,1632,1632,1632,1650,1650,1650,1669,1669,1669,1669,1698,1698,1737,1737,1737,1737,1755,1755,1755,1793,1793,1793,1793,1793,1793,1793,1836,1836,1836,1836,1836,1836,1836,1880,1880,1880,1880,1899,1899,1899,1920,1920,1921,1921,1921,1921,1921,1973,1973,1973,1973,1997,1998,1998,2025,2025,2025,2025,2034,2034,2034,2073,2073,2073,2073,2088,2088,2088,2122,2122,2122,2123,2127,2127,2127,3440,3440,3440,3440,3479,3479,3479,3523,3523,3523,3523,3523,3523,3523,3663,3663,3663,3663,3663,3663,3663,3717,3717,3717,3717,3727,3727,3727,3747,3747,3747,3747,3760,3760,3760,3817,3817,3817,3817,3817,3817,3817,3879,3879,3879,3879,3902,3902,3902,3945,3945,3945,3945,3945,3945,3945,3987,3988,3988,3988,4005,4005,4005,4042,4042,4042,4042,4067,4067,4067,4094,4094,4094,4094,4118,4118,4118,4137,4137,4137,4137,4152,4152,4152,4178,4178,4178,4178,4232,4232,4232,4273,4273,4273,4273,4309,4309,4309,4317,4317,4317,4317,4341,4341,4341,4390,4390,4390,4390,4390,4390,4390,4441,4441,4441,4441,4441,4441,4441,4483,4483,4483,4483,4507,4507,4507,4550,4550,4550,4550,4550,4550,4550,4585,4585,4585,4585,4619,4619,4619,4642,4643,4643,4643,4656],[516,516,517,517,544,544,544,600,600,600,600,612,612,612,681,681,681,681,691,691,691,748,748,748,748,754,754,754,849,849,849,849,849,849,849,928,928,928,928,928,928,928,1020,1020,1020,1020,1032,1032,1032,1078,1078,1078,1078,1093,1093,1093,1153,1153,1153,1153,1164,1164,1164,1195,1195,1195,1195,1225,1225,1226,1271,1271,1271,1271,1284,1284,1284,2762,2762,2762,2762,2785,2785,2785,2814,2814,2814,2814,2832,2832,2832,2832,2855,2855,2855,2855,2872,2872,2872,2872,2912,2912,2912,2912,2936,2936,2936,2936,2936,2936,2936,2936,2965,2965,2965,2965,2993,2993,3033,3033,3033,3033,3033,3033,3033,3068,3068,3068,3068,3081,3081,3081,3111,3112,3112,3112,3133,3133,3133,3169,3169,3169,3169,3183,3183,3183,3217,3217,3217,3217,3254,3254,3254,3271,3271,3271,3271,3271,3271,3271,3326,3326,3326,3326,3343,3343,3343,3375,3375,3375,3375,3378,3378,3378,3430,3430,3430,3430,3450,3451,3451,3481,3481,3481,3481,3497,3497,3497,3545,3545,3545,3545,3559,3559,3559,3559,3559,3560,3560,3580,3580,3580,3623,3623,3623,3623,3646,3646,3646,3665,3665,3665,3666,3666,3666,3666,3725,3725,3725,3725,3725,3725,3725,3760,3760,3760,3760,3768,3768,3768,3784,3784,3784,3784,3802,3803,3803,3866,3866,3866,3866,3866,3866,3866,3893,3893,3893,3893,3893,3893,3893,3944,3944,3944,3944,3944,3944,3944,3978,3978,3978,3978,3988,3988,3988,4035,4035,4035,4035,4045,4045,4045,4060,4060,4060,4060,4091,4091,4091,4140,4140,4140,4140,4140,4140,4140,4161,4161,4161,4161,4179,4179,4179,4218,4218,4218,4218,4229,4229,4229,4260,4260,4260,4260,4261,4261,4261,4325,4325,4325,4325,4340,4340,4341,4356,4356,4356,4356,4380,4380,4380,4418,4418,4418,4418,4418,4418,4418,4475,4475,4475,4475,4487],[529,529,529,529,544,544,544,604,604,604,604,621,621,621,687,687,687,687,886,886,886,2101,2101,2101,2101,2101,2101,2101,2208,2208,2208,2208,2208,2208,2208,2311,2311,2311,2311,2319,2319,2319,2397,2397,2397,2397,2405,2405,2405,2462,2462,2462,2462,2473,2473,2473,2530,2530,2530,2530,2561,2561,2561,2577,2577,2577,2577,2602,2602,2602,2657,2657,2657,2657,2678,2678,2678,2693,2693,2693,2693,2704,2704,2704,2737,2737,2738,2738,2757,2757,2757,2757,2779,2779,2779,2779,2779,2779,2779,2779,2787,2787,2787,2787,2807,2807,2807,2807,2826,2826,2826,2826,2840,2840,2840,2840,2874,2874,2904,2904,2904,2904,2918,2918,2918,2975,2975,2976,2976,2988,2988,2988,2997,2998,2998,2998,3027,3027,3027,3061,3061,3061,3061,3073,3073,3073,3117,3117,3117,3117,3128,3128,3128,3157,3157,3157,3157,3166,3166,3166,3196,3196,3196,3196,3225,3225,3225,3244,3244,3244,3244,3256,3256,3256,3295,3295,3295,3295,3295,3296,3296,3333,3333,3333,3333,3333,3333,3333,3375,3375,3375,3375,3380,3380,3380,3409,3409,3409,3409,3429,3429,3429,3464,3464,3464,3464,3476,3476,3476,3522,3522,3522,3522,3529,3529,3529,3557,3557,3557,3557,3585,3585,3585,3597,3597,3597,3597,3619,3619,3619,3639,3639,3639,3639,3658,3658,3658,3724,3724,3724,3724,3724,3725,3725,3746,3746,3746,3746,3746,3746,3746,3793,3793,3793,3793,3811,3811,3811,3837,3837,3838,3838,3867,3867,3867,3893,3893,3893,3893,3903,3903,3903,3922,3922,3922,3922,3922,3922,3922,3951,3951,3951,3951,3951,3951,3951,4017,4017,4017,4017,4025,4025,4025,4049,4049,4049,4049,4056,4056,4056,4100,4100,4100,4100,4125,4125,4125,4147,4147,4147,4147,4171,4171,4171,4218,4218,4218,4218,4218,4218,4218,4259,4259,4259,4259,4259,4259,4259,4325,4325,4325,4325,4329]]"


==> analysis/summary.json <==
{
  "results": "data/count",
  "official": "benchmark/results",
  "totals": {
    "OK": 2,
    "MISMATCH": 0,
    "ERROR": 18,
    "MISSING": 8
  },
  "queries": [
    {
      "name": "B1",
      "status": "MISSING"
    },
    {
      "name": "B2",
      "status": "MISSING"
    },
    {
      "name": "B3",
      "status": "MISSING"
    },
    {
      "name": "B4",
      "status": "MISSING"
    },
    {
      "name": "B5",
      "status": "MISSING"
    },
    {
      "name": "B6",
      "status": "MISSING"
    },
    {
      "name": "B7",
      "status": "MISSING"
    },
    {
      "name": "B8",
      "status": "MISSING"
    },
    {
      "name": "C10",
      "status": "ERROR",
      "error": "TypeError: fetch failed"
    },
    {
      "name": "C2",
      "status": "ERROR",
      "error": "TypeError: fetch failed"
    },
    {
      "name": "C3",
      "status": "ERROR",
      "error": "TypeError: fetch failed"
    },
    {
      "name": "C6",
      "status": "ERROR",
      "error": "TypeError: fetch failed"
    },
    {
      "name": "C7",
      "status": "ERROR",
      "error": "TypeError: fetch failed"
    },
    {
      "name": "C8",
      "status": "ERROR",
      "error": "TypeError: fetch failed"
    },
    {
      "name": "S1",
      "status": "OK",
      "got": 90,
      "ref": 90
    },
    {
      "name": "S10",
      "status": "ERROR",
      "error": "Error: TIMEOUT after 3600000ms"
    },
    {
      "name": "S11",
      "status": "ERROR",
      "error": "TypeError: fetch failed"
    },
    {
      "name": "S12",
      "status": "ERROR",
      "error": "TypeError: fetch failed"
    },
    {
      "name": "S13",
      "status": "ERROR",
      "error": "TypeError: fetch failed"
    },
    {
      "name": "S14",
      "status": "ERROR",
      "error": "TypeError: fetch failed"
    },
    {
      "name": "S2",
      "status": "OK",
      "got": 1,
      "ref": 1
    },
    {
      "name": "S3",
      "status": "ERROR",
      "error": "TypeError: fetch failed"
    },
    {
      "name": "S4",
      "status": "ERROR",
      "error": "TypeError: fetch failed"
    },
    {
      "name": "S5",
      "status": "ERROR",
      "error": "TypeError: fetch failed"
    },
    {
      "name": "S6",
      "status": "ERROR",
      "error": "TypeError: fetch failed"
    },
    {
      "name": "S7",
      "status": "ERROR",
      "error": "TypeError: fetch failed"
    },
    {
      "name": "S8",
      "status": "ERROR",
      "error": "TypeError: fetch failed"
    },
    {
      "name": "S9",
      "status": "ERROR",
      "error": "Error: TIMEOUT after 3600000ms"
    }
  ]
}

==> analysis/tsconfig.json <==
{
  "compilerOptions": {
    // Environment setup & latest features
    "lib": ["ESNext"],
    "target": "ESNext",
    "module": "Preserve",
    "moduleDetection": "force",
    "jsx": "react-jsx",
    "allowJs": true,
    "types": ["bun"],

    // Bundler mode
    "moduleResolution": "bundler",
    "allowImportingTsExtensions": true,
    "verbatimModuleSyntax": true,
    "noEmit": true,

    // Best practices
    "strict": true,
    "skipLibCheck": true,
    "noFallthroughCasesInSwitch": true,
    "noUncheckedIndexedAccess": true,
    "noImplicitOverride": true,

    // Some stricter flags (disabled by default)
    "noUnusedLocals": false,
    "noUnusedParameters": false,
    "noPropertyAccessFromIndexSignature": false
  }
}


==> analysis/verify/s7_replacement.json <==
{"head": {"vars":["location","news"]},
"results": { "bindings": [
{"news":{"value":"http://topics.nytimes.com/top/great-homes-and-destinations/destinations/southern-california/index.html","type":"uri"},"location":{"value":"http://sws.geonames.org/5369907/","type":"uri"}},
{"news":{"value":"http://topics.nytimes.com/top/great-homes-and-destinations/destinations/southern-california/index.html","type":"uri"},"location":{"value":"http://sws.geonames.org/5369907/","type":"uri"}}
]}}

